Contiguous Graph Partitioning For Optimal Total Or Bottleneck Communication

Graph partitioning schedules parallel calculations like sparse matrix-vector multiply (SpMV). We consider contiguous partitions, where the $m$ rows (or columns) of a sparse matrix with $N$ nonzeros are split into $K$ parts without reordering. We propose the first near-linear time algorithms for several graph partitioning problems in the contiguous regime. Traditional objectives such as the simple edge cut, hyperedge cut, or hypergraph connectivity minimize the total cost of all parts under a balance constraint. Our total partitioners use $O(Km + N)$ space. They run in $O((Km\log(m) + N)\log(N))$ time, a significant improvement over prior $O(K(m^2 + N))$ time algorithms due to Kernighan and Grandjean et. al. Bottleneck partitioning minimizes the maximum cost of any part. We propose a new bottleneck cost which reflects the sum of communication and computation on each part. Our bottleneck partitioners use linear space. The exact algorithm runs in linear time when $K^2$ is $O(N^C)$ for $C < 1$. Our $(1 + \epsilon)$-approximate algorithm runs in linear time when $K\log(c_{high}/(c_{low}\epsilon))$ is $O(N^C)$ for $C < 1$, where $c_{high}$ and $c_{low}$ are upper and lower bounds on the optimal cost. We also propose a simpler $(1 + \epsilon)$-approximate algorithm which runs in a factor of $\log(c_{high}/(c_{low}\epsilon))$ from linear time. We empirically demonstrate that our algorithms efficiently produce high-quality contiguous partitions on a test suite of 42 test matrices. When $K = 8$, our hypergraph connectivity partitioner achieved a speedup of $53\times$ (mean $15.1\times$) over prior algorithms. The mean runtime of our bottleneck partitioner was 5.15 SpMVs.

==> keywords.txt <==
Contiguous, Partitioning, Load Balancing, Communication-Avoiding, Chains-On-Chains, Dominance Counting, Least Weight Subsequence, Quadrangle Inequality, Convex, Concave, Monotonic

==> results/data/results_lanka_48_1.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,2,0.000150657,6.620000000000001e-7,0.004394087231260413,bottle_conn,217541.0,1.111989e6,5.111629531904331
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,2,0.000150657,0.001305594,8.666002907266174,bottle_conn,217541.0,1.176077e6,5.406231469010439
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,2,0.000150657,0.001224911,8.130461910166803,bottle_conn,217541.0,662920.0,3.0473336060788543
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000150657,0.003884826,25.785897767777136,bottle_conn,217541.0,948607.0,4.3605894980716275
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000150657,0.004251332,28.218615796146214,bottle_conn,217541.0,595437.26,2.7371266106159298
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000150657,0.008048060000000001,53.419754807277464,bottle_conn,217541.0,595429.6,2.737091398862743
Meszaros/co9,rows,natural_order,balance_work,parts,2,0.000150657,4.2e-7,0.0027877894820685398,total_conn,22924.0,9869.0,0.4305095096841738
Meszaros/co9,rows,natural_order,split_conn__convex,parts,2,0.000150657,0.027769337,184.32158479194462,total_conn,22924.0,6943.0,0.3028703542139243
Meszaros/co9,rows,natural_order,balance_work,parts,2,0.000150657,4.2600000000000003e-7,0.0028276150460980905,total_hypercut,22924.0,9869.0,0.4305095096841738
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,2,0.000150657,0.032424821,215.2227974803693,total_hypercut,22924.0,6943.0,0.3028703542139243
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,4,0.000150657,6.87e-7,0.00456002708138354,bottle_conn,217541.0,923193.0,4.243765543047058
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,4,0.000150657,0.001302154,8.643169583889232,bottle_conn,217541.0,812027.0,3.732753825715612
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,4,0.000150657,0.001669286,11.080042746105391,bottle_conn,217541.0,551624.0,2.53572430024685
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000150657,0.0040241930000000006,26.710959331461535,bottle_conn,217541.0,770839.0,3.543419401400196
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000150657,0.004308437,28.59765560179746,bottle_conn,217541.0,475708.39,2.1867527960246576
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000150657,0.008355765000000001,55.46217567056294,bottle_conn,217541.0,475697.67,2.1867035179575343
Meszaros/co9,rows,natural_order,balance_work,parts,4,0.000150657,8.060000000000001e-7,0.005349900767969627,total_conn,22924.0,17060.0,0.7441982202058978
Meszaros/co9,rows,natural_order,split_conn__convex,parts,4,0.000150657,0.03292409,218.53674240161428,total_conn,22924.0,10497.0,0.4579043796894085
Meszaros/co9,rows,natural_order,balance_work,parts,4,0.000150657,8.070000000000001e-7,0.005356538361974552,total_hypercut,22924.0,10832.0,0.47251788518583143
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,4,0.000150657,0.047782649,317.1618245418401,total_hypercut,22924.0,8898.0,0.3881521549467807
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000150657,0.011103106000000001,73.69790982164785,bottle_conn,217541.0,553861.0,2.546007419291076
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000150657,0.011603329,77.0181870075735,bottle_conn,217541.0,537288.0,2.4698240791391046
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000150657,0.011012113,73.0939352303577,bottle_conn,217541.0,553861.0,2.546007419291076
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000150657,0.010680029,70.88969646282615,bottle_conn,217541.0,537297.0,2.469865450650682
Meszaros/co9,rows,natural_order,metis__plaid,parts,8,0.000150657,0.036279473,240.80841248664183,bottle_conn,217541.0,77650.0,0.3569442082182209
Meszaros/co9,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000150657,11.935728771,79224.52173480157,bottle_conn,217541.0,83343.5,0.3831162861253741
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,8,0.000150657,7.49e-7,0.004971557909688896,bottle_conn,217541.0,615157.0,2.8277749941390358
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,8,0.000150657,0.0009068450000000001,6.019268935396298,bottle_conn,217541.0,581805.0,2.674461365903439
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,8,0.000150657,0.0015233240000000002,10.111206249958515,bottle_conn,217541.0,422510.0,1.942208595161372
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000150657,0.004257854,28.261906184246335,bottle_conn,217541.0,496701.0,2.2832523524301167
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000150657,0.0052108910000000005,34.58777886191813,bottle_conn,217541.0,305857.91,1.405978229391241
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000150657,0.008883294,58.96369899838706,bottle_conn,217541.0,305719.35,1.4053412919863382
Meszaros/co9,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000150657,0.004135461,27.449511141201537,bottle_conn,217541.0,549510.0,2.5260065918608445
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000150657,0.0051065680000000006,33.89532514254233,bottle_conn,217541.0,300402.24,1.3808994166616868
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000150657,0.008608133,57.13729199439787,bottle_conn,217541.0,298715.54,1.3731459357086708
Meszaros/co9,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000150657,0.00317466,21.072104183675503,bottle_conn,217541.0,549510.0,2.5260065918608445
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000150657,0.0034770540000000003,23.07927278520082,bottle_conn,217541.0,300418.19,1.3809727361738706
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000150657,0.0072719640000000006,48.26834465043111,bottle_conn,217541.0,298716.39,1.3731498430180977
Meszaros/co9,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000150657,0.058264756,386.7377951240234,total_conn,22924.0,13717.0,0.5983685220729367
Meszaros/co9,rows,natural_order,metis,parts,8,0.000150657,0.036106521,239.66042732830203,total_conn,22924.0,2919.0,0.12733379863898098
Meszaros/co9,rows,natural_order,kahypar,parts,8,0.000150657,11.735302298,77894.17217918849,total_conn,22924.0,2463.0,0.10744198220205897
Meszaros/co9,rows,natural_order,balance_work,parts,8,0.000150657,1.978e-6,0.013129160941741836,total_conn,22924.0,22500.0,0.9815041005060199
Meszaros/co9,rows,natural_order,split_conn__convex,parts,8,0.000150657,0.053382253000000005,354.32972248219465,total_conn,22924.0,15001.0,0.6543796894084802
Meszaros/co9,rows,natural_order,split_conn__dynamic,parts,8,0.000150657,0.288881237,1917.4763668465455,total_conn,22924.0,15001.0,0.6543796894084802
Meszaros/co9,rows,natural_order,split_conn__trans,parts,8,0.000150657,0.234462054,1556.2639240128237,total_conn,22924.0,15001.0,0.6543796894084802
Meszaros/co9,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000150657,0.085906961,570.215529314934,total_hypercut,22924.0,10084.0,0.4398883266445647
Meszaros/co9,rows,natural_order,balance_work,parts,8,0.000150657,1.981e-6,0.013149073723756613,total_hypercut,22924.0,11529.0,0.5029227010992846
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,8,0.000150657,0.076900388,510.4335543652137,total_hypercut,22924.0,10388.0,0.45314953760251264
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,16,0.000150657,8.720000000000001e-7,0.005787981972294683,bottle_conn,217541.0,590625.0,2.715005447249024
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,16,0.000150657,0.001301009,8.635569538753593,bottle_conn,217541.0,419438.0,1.9280871192097122
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,16,0.000150657,0.001681942,11.164048135831724,bottle_conn,217541.0,359332.0,1.6517897775591728
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000150657,0.005170819,34.32179719495277,bottle_conn,217541.0,299772.0,1.378002307610979
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000150657,0.005231138000000001,34.72217022773585,bottle_conn,217541.0,172328.29,0.7921646494224077
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000150657,0.009532269000000001,63.271331567733334,bottle_conn,217541.0,172317.52,0.7921151415135537
Meszaros/co9,rows,natural_order,balance_work,parts,16,0.000150657,3.0310000000000003e-6,0.020118547428927963,total_conn,22924.0,26333.0,1.1487087768277788
Meszaros/co9,rows,natural_order,split_conn__convex,parts,16,0.000150657,0.126587272,840.2349177270223,total_conn,22924.0,19447.0,0.8483248996684697
Meszaros/co9,rows,natural_order,balance_work,parts,16,0.000150657,2.9420000000000004e-6,0.019527801562489632,total_hypercut,22924.0,11959.0,0.5216803350200663
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,16,0.000150657,0.156742611,1040.3938150899062,total_hypercut,22924.0,11052.0,0.48211481416855695
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,32,0.000150657,1.127e-6,0.007480568443550582,bottle_conn,217541.0,589344.0,2.709116902101213
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,32,0.000150657,0.0009098870000000001,6.03946049635928,bottle_conn,217541.0,322739.0,1.4835778083211901
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,32,0.000150657,0.0012863780000000001,8.538454900867535,bottle_conn,217541.0,293981.0,1.351382038328407
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000150657,0.006695348,44.441001745687224,bottle_conn,217541.0,182997.0,0.8412069448977434
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000150657,0.005911328,39.23699529394585,bottle_conn,217541.0,114550.68,0.5265705315319871
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000150657,0.012741392,84.57218715360057,bottle_conn,217541.0,114547.1,0.5265540748640486
Meszaros/co9,rows,natural_order,balance_work,parts,32,0.000150657,6.669e-6,0.044266114418845454,total_conn,22924.0,33299.0,1.4525824463444426
Meszaros/co9,rows,natural_order,split_conn__convex,parts,32,0.000150657,0.24180906900000002,1605.0304267309186,total_conn,22924.0,25625.0,1.1178241144651893
Meszaros/co9,rows,natural_order,balance_work,parts,32,0.000150657,6.707e-6,0.04451834299103261,total_hypercut,22924.0,12634.0,0.5511254580352469
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,32,0.000150657,0.281761288,1870.217036048773,total_hypercut,22924.0,11930.0,0.5204152852905252
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,64,0.000150657,1.5780000000000002e-6,0.010474123339771801,bottle_conn,217541.0,486243.0,2.235178655977494
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,64,0.000150657,0.001323339,8.78378701288357,bottle_conn,217541.0,215926.0,0.9925761120892154
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,64,0.000150657,0.001682193,11.16571417192696,bottle_conn,217541.0,184654.0,0.8488238998625547
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000150657,0.008385395,55.658847580928864,bottle_conn,217541.0,104698.0,0.4812793910113496
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000150657,0.006557497000000001,43.526002774514296,bottle_conn,217541.0,66712.0,0.3066640311481514
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000150657,0.014918993,99.02621849631946,bottle_conn,217541.0,66706.54,0.3066389324311279
Meszaros/co9,rows,natural_order,balance_work,parts,64,0.000150657,1.1909e-5,0.07904710700465295,total_conn,22924.0,41700.0,1.8190542662711569
Meszaros/co9,rows,natural_order,split_conn__convex,parts,64,0.000150657,0.462081371,3067.1085379371684,total_conn,22924.0,31437.0,1.371357529227011
Meszaros/co9,rows,natural_order,balance_work,parts,64,0.000150657,1.1675000000000001e-5,0.07749391000750049,total_hypercut,22924.0,13005.0,0.5673093700924795
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,64,0.000150657,0.530821761,3523.3793384973815,total_hypercut,22924.0,12672.0,0.5527831094049904
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000150657,0.014520044000000001,96.3781570056486,bottle_conn,217541.0,58513.0,0.2689745841013878
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000150657,0.013001657000000002,86.2997205572924,bottle_conn,217541.0,58510.35,0.26896240248964565
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000150657,0.012163864,80.73879076312419,bottle_conn,217541.0,58513.0,0.2689745841013878
Meszaros/co9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000150657,0.010937782,72.6005562303776,bottle_conn,217541.0,58510.7,0.2689640113817625
Meszaros/co9,rows,natural_order,metis__plaid,parts,128,0.000150657,0.174249128,1156.5949673762254,bottle_conn,217541.0,61712.0,0.28367985804974694
Meszaros/co9,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000150657,7.8151419220000005,51873.73916910598,bottle_conn,217541.0,24096.23,0.1107663842677932
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,128,0.000150657,2.481e-6,0.01646787072621916,bottle_conn,217541.0,486251.0,2.2352154306544514
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,128,0.000150657,0.001352878,8.979854902195052,bottle_conn,217541.0,155094.0,0.7129414685047876
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,128,0.000150657,0.001578668,10.47855725256709,bottle_conn,217541.0,131725.74,0.6055214419350835
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000150657,0.010380975,68.90469742527729,bottle_conn,217541.0,59920.0,0.2754423304112788
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000150657,0.007630176000000001,50.646010474123344,bottle_conn,217541.0,39855.39,0.18320863653288347
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000150657,0.019929029,132.28080341437837,bottle_conn,217541.0,39853.69,0.18320082191403
Meszaros/co9,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000150657,0.007381962000000001,48.998466715784865,bottle_conn,217541.0,63375.0,0.2913243940222763
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000150657,0.005508751,36.56485261222512,bottle_conn,217541.0,41452.59,0.19055070078743774
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000150657,0.014952829,99.2508081270701,bottle_conn,217541.0,43336.69,0.19921159689437853
Meszaros/co9,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000150657,0.005597241,37.15221330572094,bottle_conn,217541.0,63375.0,0.2913243940222763
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000150657,0.0037926500000000003,25.17407090277916,bottle_conn,217541.0,41450.2,0.19053971435269673
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000150657,0.010400779,69.03614833695083,bottle_conn,217541.0,43336.41,0.19921030978068505
Meszaros/co9,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000150657,0.5617470960000001,3728.649156693682,total_conn,22924.0,31696.0,1.382655731983947
Meszaros/co9,rows,natural_order,metis,parts,128,0.000150657,0.174668825,1159.3807456673105,total_conn,22924.0,13258.0,0.5783458384226139
Meszaros/co9,rows,natural_order,kahypar,parts,128,0.000150657,7.831094631000001,51979.626774726705,total_conn,22924.0,16186.0,0.7060722387017973
Meszaros/co9,rows,natural_order,balance_work,parts,128,0.000150657,4.6744000000000005e-5,0.31026769416621863,total_conn,22924.0,49737.0,2.169647530971907
Meszaros/co9,rows,natural_order,split_conn__convex,parts,128,0.000150657,0.666727794,4425.468408371334,total_conn,22924.0,40832.0,1.7811900191938579
Meszaros/co9,rows,natural_order,split_conn__dynamic,parts,128,0.000150657,0.5899063680000001,3915.558971703937,total_conn,22924.0,40832.0,1.7811900191938579
Meszaros/co9,rows,natural_order,split_conn__trans,parts,128,0.000150657,0.311042448,2064.5734881220255,total_conn,22924.0,40832.0,1.7811900191938579
Meszaros/co9,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000150657,0.9075008450000001,6023.622168236458,total_hypercut,22924.0,12658.0,0.5521723957424534
Meszaros/co9,rows,natural_order,balance_work,parts,128,0.000150657,4.6934e-5,0.3115288370271544,total_hypercut,22924.0,13154.0,0.5738091083580527
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,128,0.000150657,0.93518824,6207.39985530045,total_hypercut,22924.0,13029.0,0.5683563077996859
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,256,0.000150657,4.6470000000000006e-6,0.030844899340886918,bottle_conn,217541.0,476247.0,2.1892286971191637
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,256,0.000150657,0.001066404,7.078356797228141,bottle_conn,217541.0,80032.0,0.3678938682823008
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,256,0.000150657,0.0018272490000000002,12.128537007905376,bottle_conn,217541.0,67534.1,0.3104430888889911
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000150657,0.013768716,91.39114677711623,bottle_conn,217541.0,44517.0,0.20463728676433407
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000150657,0.010410557,69.10105073113098,bottle_conn,217541.0,35680.11,0.16401556488202224
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000150657,0.030152799,200.1420378741114,bottle_conn,217541.0,35671.84,0.16397754905971745
Meszaros/co9,rows,natural_order,balance_work,parts,256,0.000150657,0.00014404,0.9560790404694107,total_conn,22924.0,55264.0,2.4107485604606524
Meszaros/co9,rows,natural_order,split_conn__convex,parts,256,0.000150657,1.14047849,7570.033187970024,total_conn,22924.0,49143.0,2.1437358227185483
Meszaros/co9,rows,natural_order,balance_work,parts,256,0.000150657,0.00014468,0.9603271006325627,total_hypercut,22924.0,13199.0,0.5757721165590647
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,256,0.000150657,1.7037414750000002,11308.74420040224,total_hypercut,22924.0,13130.0,0.5727621706508462
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,512,0.000150657,8.315000000000001e-6,0.055191594150952164,bottle_conn,217541.0,397726.0,1.8282806459472007
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,512,0.000150657,0.0012007370000000001,7.970004712691744,bottle_conn,217541.0,44551.0,0.20479357914140323
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,512,0.000150657,0.002150963,14.277219113615697,bottle_conn,217541.0,41264.54,0.18968626603720679
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000150657,0.018756447000000002,124.49768016089529,bottle_conn,217541.0,44517.0,0.20463728676433407
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000150657,0.015459615000000001,102.61464784245007,bottle_conn,217541.0,35672.28,0.16397957166695012
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000150657,0.043688305000000004,289.98523135333903,bottle_conn,217541.0,35675.39,0.16399386782261735
Meszaros/co9,rows,natural_order,balance_work,parts,512,0.000150657,0.000281001,1.8651705529779565,total_conn,22924.0,72724.0,3.172395742453324
Meszaros/co9,rows,natural_order,split_conn__convex,parts,512,0.000150657,1.8728143570000002,12430.981348360847,total_conn,22924.0,68883.0,3.0048420868958297
Meszaros/co9,rows,natural_order,balance_work,parts,512,0.000150657,0.000281448,1.868137557498158,total_hypercut,22924.0,13238.0,0.5774733903332752
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,512,0.000150657,2.980308125,19782.07534332955,total_hypercut,22924.0,13183.0,0.5750741580875938
Meszaros/co9,rows,natural_order,split_equal__split_equal,parts,1024,0.000150657,1.5534e-5,0.10310838527250642,bottle_conn,217541.0,211851.0,0.9738440110140157
Meszaros/co9,rows,natural_order,balance_work__split_equal,parts,1024,0.000150657,0.0015880690000000001,10.540957273807392,bottle_conn,217541.0,44551.0,0.20479357914140323
Meszaros/co9,rows,natural_order,balance_work__map_local,parts,1024,0.000150657,0.0025181260000000003,16.71429804124601,bottle_conn,217541.0,41307.22,0.18988245893877476
Meszaros/co9,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000150657,0.028245175,187.48000424806017,bottle_conn,217541.0,44517.0,0.20463728676433407
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000150657,0.024519419,162.74994855864645,bottle_conn,217541.0,35683.04,0.1640290336074579
Meszaros/co9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000150657,0.073113394,485.2970256941264,bottle_conn,217541.0,35676.67,0.16399975177093054
Meszaros/co9,rows,natural_order,balance_work,parts,1024,0.000150657,0.000661907,4.393469935017954,total_conn,22924.0,72724.0,3.172395742453324
Meszaros/co9,rows,natural_order,split_conn__convex,parts,1024,0.000150657,0.004926159,32.697843445707804,total_conn,22924.0,0.0,0.0
Meszaros/co9,rows,natural_order,balance_work,parts,1024,0.000150657,0.0006618780000000001,4.393277444791813,total_hypercut,22924.0,13238.0,0.5774733903332752
Meszaros/co9,rows,natural_order,split_hypercut__convex,parts,1024,0.000150657,0.006475277000000001,42.980259795429355,total_hypercut,22924.0,0.0,0.0
Meszaros/co9,rows,natural_order,chunk_equal,vertices,2,0.000150657,5.805e-6,0.03853123319859018,cache,22924.0,98010.0,4.275431861804223
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000150657,0.000657248,4.3625453845490085,cache,22924.0,88705.0,3.8695253882393996
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,2,0.000150657,0.012181885,80.85840684468694,cache,22924.0,88705.0,3.8695253882393996
Meszaros/co9,rows,natural_order,chunk_equal,vertices,4,0.000150657,3.932000000000001e-6,0.026099019627365477,cache,22924.0,87737.0,3.8272989007154075
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000150657,0.0007384700000000001,4.901664044817035,cache,22924.0,81267.0,3.545061943814343
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,4,0.000150657,0.012950221000000001,85.95830927205508,cache,22924.0,81267.0,3.545061943814343
Meszaros/co9,rows,natural_order,chunk_equal,vertices,8,0.000150657,2.686e-6,0.017828577497228805,cache,22924.0,81337.0,3.5481155121270285
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000150657,0.000876413,5.817273674638417,cache,22924.0,75407.0,3.2894346536381085
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,8,0.000150657,0.013458774000000001,89.33387761604175,cache,22924.0,75407.0,3.2894346536381085
Meszaros/co9,rows,natural_order,chunk_equal,vertices,16,0.000150657,2.192e-6,0.014549606058795806,cache,22924.0,76219.0,3.324856046065259
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000150657,0.0011580870000000001,7.686911328381689,cache,22924.0,72910.0,3.180509509684174
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,16,0.000150657,0.014017675,93.04363554298838,cache,22924.0,72910.0,3.180509509684174
Meszaros/co9,rows,natural_order,chunk_equal,vertices,32,0.000150657,1.9660000000000003e-6,0.013049509813682738,cache,22924.0,70078.0,3.056970860233816
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000150657,0.0017064340000000002,11.32661608820035,cache,22924.0,67708.0,2.953585761647182
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,32,0.000150657,0.015723515,104.36630890034981,cache,22924.0,67708.0,2.953585761647182
Meszaros/co9,rows,natural_order,chunk_equal,vertices,64,0.000150657,1.6230000000000002e-6,0.01077281506999343,cache,22924.0,62428.0,2.7232594660617693
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000150657,0.002801876,18.597715340143505,cache,22924.0,60791.0,2.651849589949398
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,64,0.000150657,0.017384172,115.38907584778669,cache,22924.0,60791.0,2.651849589949398
Meszaros/co9,rows,natural_order,chunk_equal,vertices,128,0.000150657,1.5520000000000001e-6,0.010301545895643747,cache,22924.0,57450.0,2.5061071366253707
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000150657,0.004866017,32.2986452670636,cache,22924.0,55831.0,2.4354824637934045
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,128,0.000150657,0.017440204,115.76099351507067,cache,22924.0,55831.0,2.4354824637934045
Meszaros/co9,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000150657,0.019960876000000002,132.49219087065322,cache,22924.0,45627.0,1.9903594486128076
Meszaros/co9,rows,natural_order,chunk_equal,vertices,256,0.000150657,1.5330000000000002e-6,0.010175431609550171,cache,22924.0,53710.0,2.342959343919037
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000150657,0.008979744000000001,59.6038949401621,cache,22924.0,49902.0,2.1768452277089514
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,256,0.000150657,0.021299439,141.37702861466775,cache,22924.0,49902.0,2.1768452277089514
Meszaros/co9,rows,natural_order,chunk_equal,vertices,512,0.000150657,1.506e-6,0.009996216571417194,cache,22924.0,46843.0,2.0434042924445994
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000150657,0.016989619,112.77019322036149,cache,22924.0,44257.0,1.9305967544931077
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,512,0.000150657,0.026874242000000003,178.3803075861062,cache,22924.0,44257.0,1.9305967544931077
Meszaros/co9,rows,natural_order,chunk_equal,vertices,1024,0.000150657,1.4930000000000001e-6,0.009909927849353167,cache,22924.0,42015.0,1.832795323678241
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000150657,0.032572554000000004,216.20338915549894,cache,22924.0,40618.0,1.771854824637934
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,1024,0.000150657,0.030170980000000003,200.26271597071496,cache,22924.0,40618.0,1.771854824637934
Meszaros/co9,rows,natural_order,chunk_equal,vertices,2048,0.000150657,1.539e-6,0.01021525717357972,cache,22924.0,38423.0,1.6761036468330135
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000150657,0.061682422,409.42287447645975,cache,22924.0,36196.0,1.578956552085151
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,2048,0.000150657,0.028881036000000002,191.70059140962584,cache,22924.0,36196.0,1.578956552085151
Meszaros/co9,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000150657,0.023453732,155.67635091631985,cache,22924.0,31178.0,1.360059326470075
Meszaros/co9,rows,natural_order,chunk_equal,vertices,4096,0.000150657,1.5180000000000001e-6,0.010075867699476295,cache,22924.0,34454.0,1.5029663235037516
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000150657,0.110242136,731.742541003737,cache,22924.0,33620.0,1.4665852381783284
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,4096,0.000150657,0.024443278000000002,162.24455551351747,cache,22924.0,33620.0,1.4665852381783284
Meszaros/co9,rows,natural_order,chunk_equal,vertices,8192,0.000150657,1.4850000000000002e-6,0.009856827097313767,cache,22924.0,30327.0,1.322936660268714
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000150657,0.168701377,1119.7712485978084,cache,22924.0,30327.0,1.322936660268714
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,8192,0.000150657,0.014114827000000002,93.68849107575487,cache,22924.0,30327.0,1.322936660268714
Meszaros/co9,rows,natural_order,chunk_equal,vertices,16384,0.000150657,1.4880000000000002e-6,0.009876739879328541,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000150657,0.179193143,1189.411331700485,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,16384,0.000150657,0.007824628,51.93670390356903,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_equal,vertices,32768,0.000150657,1.483e-6,0.009843551909303916,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000150657,0.17914258300000002,1189.0757349475964,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,32768,0.000150657,0.007821976000000001,51.91910100426798,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_equal,vertices,65536,0.000150657,1.483e-6,0.009843551909303916,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000150657,0.179231046,1189.662916426054,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,natural_order,chunk_conn__convex,vertices,65536,0.000150657,0.007831733,51.98386400897403,cache,22924.0,22924.0,1.0
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,2,0.00012738200000000002,6.71e-7,0.005267620228917743,bottle_conn,338891.0,740566.0,2.185263108197031
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,2,0.00012738200000000002,0.0011438420000000002,8.979620354524187,bottle_conn,338891.0,691742.0,2.041193186009661
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,2,0.00012738200000000002,0.001242878,9.757092838862633,bottle_conn,338891.0,695265.0,2.051588858954649
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00012738200000000002,0.0034851030000000002,27.359462090405234,bottle_conn,338891.0,695044.0,2.0509367318695393
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00012738200000000002,0.0035184680000000003,27.621390777346875,bottle_conn,338891.0,669949.91,1.9768890587238965
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00012738200000000002,0.007246664000000001,56.889230817540934,bottle_conn,338891.0,669943.8,1.976871029328014
Meszaros/co9,cols,natural_order,balance_work,parts,2,0.00012738200000000002,4.33e-7,0.0033992243802107042,total_conn,10789.0,8624.0,0.7993326536286959
Meszaros/co9,cols,natural_order,split_conn__convex,parts,2,0.00012738200000000002,0.033494904,262.94848565731417,total_conn,10789.0,4716.0,0.4371118732041894
Meszaros/co9,cols,natural_order,balance_work,parts,2,0.00012738200000000002,4.3e-7,0.003375673172033725,total_hypercut,10789.0,8624.0,0.7993326536286959
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,2,0.00012738200000000002,0.040187745000000004,315.48998288612205,total_hypercut,10789.0,4716.0,0.4371118732041894
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,4,0.00012738200000000002,7.02e-7,0.005510982713413198,bottle_conn,338891.0,586755.0,1.731397410966948
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,4,0.00012738200000000002,0.001147094,9.00514986418803,bottle_conn,338891.0,601233.0,1.7741191120448758
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,4,0.00012738200000000002,0.001301945,10.220792576659182,bottle_conn,338891.0,657253.0,1.9394230003157358
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00012738200000000002,0.0035975900000000003,28.242530341806532,bottle_conn,338891.0,498282.0,1.4703311684287868
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00012738200000000002,0.003477504,27.299806880092945,bottle_conn,338891.0,446161.01,1.316532483896002
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00012738200000000002,0.0076749,60.25105587916659,bottle_conn,338891.0,446144.68,1.3164842973109347
Meszaros/co9,cols,natural_order,balance_work,parts,4,0.00012738200000000002,9.310000000000001e-7,0.007308724937589298,total_conn,10789.0,13558.0,1.2566502919640374
Meszaros/co9,cols,natural_order,split_conn__convex,parts,4,0.00012738200000000002,0.090815854,712.9410277747247,total_conn,10789.0,11240.0,1.0418018352025211
Meszaros/co9,cols,natural_order,balance_work,parts,4,0.00012738200000000002,9.28e-7,0.007285173729412318,total_hypercut,10789.0,10634.0,0.9856335156177588
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,4,0.00012738200000000002,0.095047802,746.1635238887753,total_hypercut,10789.0,8663.0,0.8029474464732598
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00012738200000000002,0.009189678,72.14267321913613,bottle_conn,338891.0,351675.0,1.0377230436925147
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00012738200000000002,0.009015336,70.77401830713914,bottle_conn,338891.0,351675.0,1.0377230436925147
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00012738200000000002,0.00889759,69.8496647878036,bottle_conn,338891.0,351675.0,1.0377230436925147
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00012738200000000002,0.008799136,69.0767612378515,bottle_conn,338891.0,351675.0,1.0377230436925147
Meszaros/co9,cols,natural_order,metis__plaid,parts,8,0.00012738200000000002,0.034294297,269.2240426433876,bottle_conn,338891.0,116486.0,0.3437270390774615
Meszaros/co9,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00012738200000000002,9.949303746,78106.04124601591,bottle_conn,338891.0,73668.64,0.21738151795119964
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,8,0.00012738200000000002,7.580000000000001e-7,0.005950605266050148,bottle_conn,338891.0,429982.0,1.2687914403156177
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,8,0.00012738200000000002,0.001146403,8.9997252359046,bottle_conn,338891.0,497859.0,1.4690829794830786
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,8,0.00012738200000000002,0.0009443260000000001,7.413339404311441,bottle_conn,338891.0,349155.0,1.030287024441487
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00012738200000000002,0.003820374,29.99147446263993,bottle_conn,338891.0,374421.0,1.1048419698369092
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00012738200000000002,0.004138983000000001,32.49268342465968,bottle_conn,338891.0,242292.53,0.7149571101032486
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00012738200000000002,0.008287714,65.06189257508909,bottle_conn,338891.0,242252.58,0.7148392255917094
Meszaros/co9,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00012738200000000002,0.0036820750000000004,28.905771616083904,bottle_conn,338891.0,390397.0,1.1519839712473923
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00012738200000000002,0.003515451,27.597706112323557,bottle_conn,338891.0,249539.05,0.7363401506679138
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00012738200000000002,0.008034487,63.07395864407843,bottle_conn,338891.0,257263.32,0.7591329365489199
Meszaros/co9,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00012738200000000002,0.003391489,26.624554489645316,bottle_conn,338891.0,390397.0,1.1519839712473923
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00012738200000000002,0.002900694,22.7716160839051,bottle_conn,338891.0,249534.41,0.7363264589499279
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00012738200000000002,0.0077459090000000005,60.80850512631297,bottle_conn,338891.0,257264.56,0.7591365955425196
Meszaros/co9,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00012738200000000002,0.12158645800000001,954.5026612865239,total_conn,10789.0,10814.0,1.0023171749003614
Meszaros/co9,cols,natural_order,metis,parts,8,0.00012738200000000002,0.034294768,269.2277401830714,total_conn,10789.0,2988.0,0.276948744091204
Meszaros/co9,cols,natural_order,kahypar,parts,8,0.00012738200000000002,10.031995024,78755.20108021541,total_conn,10789.0,693.0,0.06423208823802021
Meszaros/co9,cols,natural_order,balance_work,parts,8,0.00012738200000000002,1.839e-6,0.014436890612488418,total_conn,10789.0,15937.0,1.477152655482436
Meszaros/co9,cols,natural_order,split_conn__convex,parts,8,0.00012738200000000002,0.116479856,914.413779026864,total_conn,10789.0,13886.0,1.28705162665678
Meszaros/co9,cols,natural_order,split_conn__dynamic,parts,8,0.00012738200000000002,1.5293622230000001,12006.10936396037,total_conn,10789.0,13886.0,1.28705162665678
Meszaros/co9,cols,natural_order,split_conn__trans,parts,8,0.00012738200000000002,1.209625364,9496.046254572859,total_conn,10789.0,13886.0,1.28705162665678
Meszaros/co9,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00012738200000000002,0.144423308,1133.7811307720085,total_hypercut,10789.0,8914.0,0.826211882472889
Meszaros/co9,cols,natural_order,balance_work,parts,8,0.00012738200000000002,1.847e-6,0.014499693834293698,total_hypercut,10789.0,10634.0,0.9856335156177588
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,8,0.00012738200000000002,0.127291912,999.2927729192506,total_hypercut,10789.0,10413.0,0.9651496894985634
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,16,0.00012738200000000002,8.790000000000001e-7,0.006900503995854987,bottle_conn,338891.0,293613.0,0.8663936191872903
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,16,0.00012738200000000002,0.00115325,9.053476943367192,bottle_conn,338891.0,325790.0,0.9613415522985267
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,16,0.00012738200000000002,0.000925909,7.268758537312963,bottle_conn,338891.0,238087.0,0.7025474267537349
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00012738200000000002,0.0043215810000000006,33.92615126155972,bottle_conn,338891.0,201899.0,0.5957638296679463
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00012738200000000002,0.003812742,29.931560189037693,bottle_conn,338891.0,134274.02,0.3962159514416139
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00012738200000000002,0.010564696,82.93711827416745,bottle_conn,338891.0,134233.15,0.39609535219288794
Meszaros/co9,cols,natural_order,balance_work,parts,16,0.00012738200000000002,3.677e-6,0.02886593082225118,total_conn,10789.0,19293.0,1.7882102141069607
Meszaros/co9,cols,natural_order,split_conn__convex,parts,16,0.00012738200000000002,0.236733183,1858.4508250773263,total_conn,10789.0,15790.0,1.4635276670683104
Meszaros/co9,cols,natural_order,balance_work,parts,16,0.00012738200000000002,3.6680000000000003e-6,0.02879527719772024,total_hypercut,10789.0,10634.0,0.9856335156177588
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,16,0.00012738200000000002,0.26206676900000003,2057.329677662464,total_hypercut,10789.0,10431.0,0.9668180554268236
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,32,0.00012738200000000002,1.12e-6,0.008792451052739004,bottle_conn,338891.0,238677.0,0.7042883995148883
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,32,0.00012738200000000002,0.001158259,9.092799610620023,bottle_conn,338891.0,188996.0,0.5576896406219108
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,32,0.00012738200000000002,0.0013624350000000002,10.695663437534344,bottle_conn,338891.0,152460.0,0.4498791646871708
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00012738200000000002,0.005419547,42.54562654064153,bottle_conn,338891.0,110667.0,0.32655632637042586
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00012738200000000002,0.004212912,33.073055847764984,bottle_conn,338891.0,77089.0,0.22747432065177298
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00012738200000000002,0.012238793000000001,96.0794539259864,bottle_conn,338891.0,77043.38,0.2273397050969191
Meszaros/co9,cols,natural_order,balance_work,parts,32,0.00012738200000000002,7.971e-6,0.06257556012623447,total_conn,10789.0,21732.0,2.0142737973862266
Meszaros/co9,cols,natural_order,split_conn__convex,parts,32,0.00012738200000000002,0.445810613,3499.7928514232776,total_conn,10789.0,18969.0,1.758179627398276
Meszaros/co9,cols,natural_order,balance_work,parts,32,0.00012738200000000002,8.031e-6,0.06304658428977405,total_hypercut,10789.0,10667.0,0.988692186486236
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,32,0.00012738200000000002,0.508113028,3988.891899954467,total_hypercut,10789.0,10517.0,0.9747891370840671
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,64,0.00012738200000000002,1.576e-6,0.012372234695639885,bottle_conn,338891.0,179672.0,0.5301763693931087
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,64,0.00012738200000000002,0.001175915,9.231406321144274,bottle_conn,338891.0,124090.0,0.3661649320873083
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,64,0.00012738200000000002,0.00081379,6.388579234114709,bottle_conn,338891.0,94464.0,0.27874449306709237
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00012738200000000002,0.007563786,59.378766230707626,bottle_conn,338891.0,59940.0,0.17687102932801402
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00012738200000000002,0.006539303000000001,51.336162095115476,bottle_conn,338891.0,42950.62,0.12673874490617928
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00012738200000000002,0.015681084,123.10282457490068,bottle_conn,338891.0,42880.5,0.12653183471971813
Meszaros/co9,cols,natural_order,balance_work,parts,64,0.00012738200000000002,1.4271000000000001e-5,0.11203309729789138,total_conn,10789.0,24985.0,2.3157845954212624
Meszaros/co9,cols,natural_order,split_conn__convex,parts,64,0.00012738200000000002,0.8409755680000001,6601.99689124052,total_conn,10789.0,21853.0,2.025488923903976
Meszaros/co9,cols,natural_order,balance_work,parts,64,0.00012738200000000002,1.4169000000000001e-5,0.11123235621987407,total_hypercut,10789.0,10685.0,0.9903605524144963
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,64,0.00012738200000000002,0.997191016,7828.3510700098905,total_hypercut,10789.0,10642.0,0.9863750115858745
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00012738200000000002,0.011235647000000001,88.20435383335165,bottle_conn,338891.0,27560.0,0.08132408355488933
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00012738200000000002,0.010881436000000001,85.42365483349296,bottle_conn,338891.0,27559.46,0.08132249012219268
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00012738200000000002,0.011375831000000001,89.30485468904554,bottle_conn,338891.0,27560.0,0.08132408355488933
Meszaros/co9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00012738200000000002,0.009691817,76.08466659339624,bottle_conn,338891.0,27559.28,0.08132195897796046
Meszaros/co9,cols,natural_order,metis__plaid,parts,128,0.00012738200000000002,0.168229593,1320.670055423843,bottle_conn,338891.0,37078.0,0.10940981023396903
Meszaros/co9,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00012738200000000002,10.595583457,83179.59725078895,bottle_conn,338891.0,11055.1,0.03262140334207754
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,128,0.00012738200000000002,2.492e-6,0.019563203592344282,bottle_conn,338891.0,119138.0,0.35155256409878105
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,128,0.00012738200000000002,0.0010303250000000001,8.08846618831546,bottle_conn,338891.0,93844.0,0.27691499626723637
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,128,0.00012738200000000002,0.0011477710000000001,9.010464586833304,bottle_conn,338891.0,69869.0,0.20616953533732085
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00012738200000000002,0.012199471,95.770760390008,bottle_conn,338891.0,34409.0,0.10153412159071797
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00012738200000000002,0.010033156000000001,78.76431520937024,bottle_conn,338891.0,26529.14,0.07828222053698682
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00012738200000000002,0.022761802,178.68931246172926,bottle_conn,338891.0,26457.86,0.07807188742102918
Meszaros/co9,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00012738200000000002,0.00672586,52.80070967640639,bottle_conn,338891.0,35803.0,0.10564753858910388
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00012738200000000002,0.0048168560000000004,37.81425947151089,bottle_conn,338891.0,27545.32,0.0812807657919508
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00012738200000000002,0.015296817,120.08617387071955,bottle_conn,338891.0,27520.66,0.08120799903213717
Meszaros/co9,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00012738200000000002,0.005384099000000001,42.26734546482234,bottle_conn,338891.0,35803.0,0.10564753858910388
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00012738200000000002,0.003437939,26.989205696252213,bottle_conn,338891.0,27550.35,0.08129560832243996
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00012738200000000002,0.010776113,84.59682686721828,bottle_conn,338891.0,27534.51,0.08124886763000493
Meszaros/co9,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00012738200000000002,1.298887861,10196.792804320861,total_conn,10789.0,17943.0,1.6630827694874408
Meszaros/co9,cols,natural_order,metis,parts,128,0.00012738200000000002,0.16835342,1321.6421472421534,total_conn,10789.0,8392.0,0.7778292705533414
Meszaros/co9,cols,natural_order,kahypar,parts,128,0.00012738200000000002,10.628192703,83435.59296446906,total_conn,10789.0,5268.0,0.48827509500417093
Meszaros/co9,cols,natural_order,balance_work,parts,128,0.00012738200000000002,8.901400000000001e-5,0.6987957482218837,total_conn,10789.0,29587.0,2.7423301510798037
Meszaros/co9,cols,natural_order,split_conn__convex,parts,128,0.00012738200000000002,1.6320096400000002,12811.93292615911,total_conn,10789.0,25386.0,2.3529520808230604
Meszaros/co9,cols,natural_order,split_conn__dynamic,parts,128,0.00012738200000000002,2.358670118,18516.51032327958,total_conn,10789.0,25386.0,2.3529520808230604
Meszaros/co9,cols,natural_order,split_conn__trans,parts,128,0.00012738200000000002,1.30173195,10219.120048358478,total_conn,10789.0,25386.0,2.3529520808230604
Meszaros/co9,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00012738200000000002,1.991344392,15632.855442684207,total_hypercut,10789.0,10600.0,0.9824821577532672
Meszaros/co9,cols,natural_order,balance_work,parts,128,0.00012738200000000002,8.9342e-5,0.7013706803159001,total_hypercut,10789.0,10685.0,0.9903605524144963
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,128,0.00012738200000000002,1.986111983,15591.778924808841,total_hypercut,10789.0,10657.0,0.9877653165260913
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,256,0.00012738200000000002,4.6960000000000004e-6,0.03686549119969854,bottle_conn,338891.0,62321.0,0.18389688719971908
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,256,0.00012738200000000002,0.001027266,8.064451806377665,bottle_conn,338891.0,50326.0,0.14850202572508564
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,256,0.00012738200000000002,0.0013799930000000001,10.83350080859148,bottle_conn,338891.0,35929.28,0.10602016577601647
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00012738200000000002,0.024047768,188.7846634532351,bottle_conn,338891.0,21787.0,0.0642891077071979
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00012738200000000002,0.020632768000000003,161.97553814510684,bottle_conn,338891.0,19306.8,0.05697053034751587
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00012738200000000002,0.041229799000000004,323.67052644800674,bottle_conn,338891.0,19305.37,0.05696631070167103
Meszaros/co9,cols,natural_order,balance_work,parts,256,0.00012738200000000002,0.000106037,0.8324331538207909,total_conn,10789.0,36396.0,3.373435906942256
Meszaros/co9,cols,natural_order,split_conn__convex,parts,256,0.00012738200000000002,3.167537422,24866.444411298296,total_conn,10789.0,30315.0,2.80980628417833
Meszaros/co9,cols,natural_order,balance_work,parts,256,0.00012738200000000002,0.00010597900000000001,0.8319778304627027,total_hypercut,10789.0,10694.0,0.9911947353786263
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,256,0.00012738200000000002,3.9627388320000003,31109.095727810833,total_hypercut,10789.0,10658.0,0.9878580035221058
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,512,0.00012738200000000002,8.354e-6,0.06558226437016218,bottle_conn,338891.0,42165.0,0.12442053639665851
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,512,0.00012738200000000002,0.001183199,9.28858865459798,bottle_conn,338891.0,30868.0,0.09108533422250813
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,512,0.00012738200000000002,0.001038922,8.155956100547957,bottle_conn,338891.0,27188.06,0.08022656252305314
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00012738200000000002,0.047444673,372.45979023723913,bottle_conn,338891.0,15412.0,0.045477749482872074
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00012738200000000002,0.043928915000000006,344.85967405127883,bottle_conn,338891.0,14324.0,0.0422672776792538
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00012738200000000002,0.07760125600000001,609.201111617026,bottle_conn,338891.0,14323.32,0.04226527113437654
Meszaros/co9,cols,natural_order,balance_work,parts,512,0.00012738200000000002,0.000248817,1.9533136549905008,total_conn,10789.0,49051.0,4.546389841505237
Meszaros/co9,cols,natural_order,split_conn__convex,parts,512,0.00012738200000000002,6.379556831,50082.09033458416,total_conn,10789.0,39530.0,3.663916952451571
Meszaros/co9,cols,natural_order,balance_work,parts,512,0.00012738200000000002,0.00024815000000000004,1.948077436372486,total_hypercut,10789.0,10694.0,0.9911947353786263
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,512,0.00012738200000000002,7.838602643000001,61536.18755397151,total_hypercut,10789.0,10671.0,0.9890629344702938
Meszaros/co9,cols,natural_order,split_equal__split_equal,parts,1024,0.00012738200000000002,1.5556e-5,0.12212086480036426,bottle_conn,338891.0,29888.0,0.08819354895821961
Meszaros/co9,cols,natural_order,balance_work__split_equal,parts,1024,0.00012738200000000002,0.0055400860000000005,43.491906234789845,bottle_conn,338891.0,24128.0,0.07119693352729933
Meszaros/co9,cols,natural_order,balance_work__map_local,parts,1024,0.00012738200000000002,0.005745089,45.10126234475828,bottle_conn,338891.0,23111.8,0.06819832925630955
Meszaros/co9,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00012738200000000002,0.138200926,1084.9329261591117,bottle_conn,338891.0,9435.0,0.027840810172002208
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00012738200000000002,0.13412831,1052.961250412146,bottle_conn,338891.0,8918.0,0.02631524590502551
Meszaros/co9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00012738200000000002,0.202288615,1588.047094565951,bottle_conn,338891.0,8908.0,0.026285737892124607
Meszaros/co9,cols,natural_order,balance_work,parts,1024,0.00012738200000000002,0.004376054,34.35378624923458,total_conn,10789.0,69791.0,6.46871813884512
Meszaros/co9,cols,natural_order,split_conn__convex,parts,1024,0.00012738200000000002,12.338542203000001,96862.52534109999,total_conn,10789.0,54831.0,5.082120678468811
Meszaros/co9,cols,natural_order,balance_work,parts,1024,0.00012738200000000002,0.004377661000000001,34.36640184641472,total_hypercut,10789.0,10694.0,0.9911947353786263
Meszaros/co9,cols,natural_order,split_hypercut__convex,parts,1024,0.00012738200000000002,15.52676304,121891.34288989023,total_hypercut,10789.0,10694.0,0.9911947353786263
Meszaros/co9,cols,natural_order,chunk_equal,vertices,2,0.00012738200000000002,1.2396000000000001e-5,0.0973135921872792,cache,10789.0,104403.0,9.67680044489758
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00012738200000000002,0.0008525920000000001,6.693190560675762,cache,10789.0,104193.0,9.657336175734544
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,2,0.00012738200000000002,0.02169522,170.31621422178955,cache,10789.0,104193.0,9.657336175734544
Meszaros/co9,cols,natural_order,chunk_equal,vertices,4,0.00012738200000000002,6.5070000000000005e-6,0.05108257053586849,cache,10789.0,101590.0,9.416071925108907
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00012738200000000002,0.000994794,7.80953352907004,cache,10789.0,100346.0,9.30076930206692
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,4,0.00012738200000000002,0.022939532000000002,180.0845645381608,cache,10789.0,100346.0,9.30076930206692
Meszaros/co9,cols,natural_order,chunk_equal,vertices,8,0.00012738200000000002,4.0250000000000004e-6,0.031597870970780796,cache,10789.0,99897.0,9.259152840856428
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00012738200000000002,0.001342834,10.541787693708686,cache,10789.0,98679.0,9.146260079710817
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,8,0.00012738200000000002,0.023730267000000003,186.29215273743543,cache,10789.0,98679.0,9.146260079710817
Meszaros/co9,cols,natural_order,chunk_equal,vertices,16,0.00012738200000000002,2.8610000000000002e-6,0.022460002198112762,cache,10789.0,76036.0,7.047548428955418
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00012738200000000002,0.00191528,15.03571933240175,cache,10789.0,73508.0,6.813235703030864
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,16,0.00012738200000000002,0.032224988,252.97913362955518,cache,10789.0,73508.0,6.813235703030864
Meszaros/co9,cols,natural_order,chunk_equal,vertices,32,0.00012738200000000002,2.317e-6,0.018189383115353813,cache,10789.0,58174.0,5.391973306145148
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00012738200000000002,0.003102085,24.35261653922846,cache,10789.0,55849.0,5.17647604041153
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,32,0.00012738200000000002,0.035373867,277.6991019139282,cache,10789.0,55849.0,5.17647604041153
Meszaros/co9,cols,natural_order,chunk_equal,vertices,64,0.00012738200000000002,1.9830000000000003e-6,0.015567348604983435,cache,10789.0,46770.0,4.3349708035962555
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00012738200000000002,0.005463667,42.89198630889764,cache,10789.0,45088.0,4.179071276299935
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,64,0.00012738200000000002,0.037768775000000004,296.5000942048327,cache,10789.0,45088.0,4.179071276299935
Meszaros/co9,cols,natural_order,chunk_equal,vertices,128,0.00012738200000000002,1.6420000000000001e-6,0.012890361275533434,cache,10789.0,40250.0,3.730651589581982
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00012738200000000002,0.009868303,77.47015276883702,cache,10789.0,38673.0,3.5844841968671797
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,128,0.00012738200000000002,0.038059455,298.78204926912747,cache,10789.0,38673.0,3.5844841968671797
Meszaros/co9,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00012738200000000002,0.035499472000000004,278.6851517482847,cache,10789.0,28177.0,2.611641486699416
Meszaros/co9,cols,natural_order,chunk_equal,vertices,256,0.00012738200000000002,1.5690000000000001e-6,0.012317281876560266,cache,10789.0,36123.0,3.3481323570303085
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00012738200000000002,0.018673389000000002,146.59362390290622,cache,10789.0,34665.0,3.2129947168412274
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,256,0.00012738200000000002,0.038864962,305.10560361746553,cache,10789.0,34665.0,3.2129947168412274
Meszaros/co9,cols,natural_order,chunk_equal,vertices,512,0.00012738200000000002,1.526e-6,0.011979714559356893,cache,10789.0,33056.0,3.0638613402539625
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00012738200000000002,0.036051906,283.0219811276318,cache,10789.0,31440.0,2.9140791546945963
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,512,0.00012738200000000002,0.040106741,314.85406886373266,cache,10789.0,31440.0,2.9140791546945963
Meszaros/co9,cols,natural_order,chunk_equal,vertices,1024,0.00012738200000000002,1.497e-6,0.011752052880312757,cache,10789.0,30548.0,2.8314023542496987
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00012738200000000002,0.070456682,553.1133284137476,cache,10789.0,29205.0,2.70692371860228
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,1024,0.00012738200000000002,0.037653614,295.59603397654297,cache,10789.0,29205.0,2.70692371860228
Meszaros/co9,cols,natural_order,chunk_equal,vertices,2048,0.00012738200000000002,1.5180000000000001e-6,0.011916911337551616,cache,10789.0,28171.0,2.6110853647233294
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00012738200000000002,0.13773474900000002,1081.273248967672,cache,10789.0,26092.0,2.4183891000092688
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,2048,0.00012738200000000002,0.041043038000000004,322.2043773845598,cache,10789.0,26092.0,2.4183891000092688
Meszaros/co9,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00012738200000000002,0.041786541,328.04117536229603,cache,10789.0,21691.0,2.010473630549634
Meszaros/co9,cols,natural_order,chunk_equal,vertices,4096,0.00012738200000000002,1.4960000000000002e-6,0.011744202477587099,cache,10789.0,26299.0,2.437575308184262
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00012738200000000002,0.26252515600000004,2060.928200216671,cache,10789.0,23907.0,2.2158680137176754
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,4096,0.00012738200000000002,0.047084162000000006,369.6296337002088,cache,10789.0,23907.0,2.2158680137176754
Meszaros/co9,cols,natural_order,chunk_equal,vertices,8192,0.00012738200000000002,1.483e-6,0.011642147242153521,cache,10789.0,22554.0,2.0904625081101122
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00012738200000000002,0.47406429800000005,3721.595657157212,cache,10789.0,21642.0,2.0059319677449254
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,8192,0.00012738200000000002,0.050170910000000006,393.8618486128338,cache,10789.0,21642.0,2.0059319677449254
Meszaros/co9,cols,natural_order,chunk_equal,vertices,16384,0.00012738200000000002,1.5040000000000001e-6,0.011807005699392378,cache,10789.0,17398.0,1.6125683566595606
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00012738200000000002,0.749861427,5886.7141903879665,cache,10789.0,16330.0,1.5135786449161184
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,16384,0.00012738200000000002,0.057437944000000005,450.91099213389646,cache,10789.0,16330.0,1.5135786449161184
Meszaros/co9,cols,natural_order,chunk_equal,vertices,32768,0.00012738200000000002,1.494e-6,0.011728501672135778,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00012738200000000002,0.8176268760000001,6418.700255923129,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,32768,0.00012738200000000002,0.011667773000000001,91.59671696158013,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,natural_order,chunk_equal,vertices,65536,0.00012738200000000002,1.486e-6,0.0116656984503305,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00012738200000000002,0.817634893,6418.763192601779,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,natural_order,chunk_conn__convex,vertices,65536,0.00012738200000000002,0.011674311000000001,91.6480428946005,cache,10789.0,10789.0,1.0
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,2,0.000151917,7.660000000000001e-7,0.005042227005535918,bottle_conn,217541.0,549120.0,2.524213826359169
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,2,0.000151917,0.000619912,4.080596641587182,bottle_conn,217541.0,529268.0,2.432957465489264
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,2,0.000151917,0.001043815,6.870955850892264,bottle_conn,217541.0,431463.0,1.983364055511375
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000151917,0.003576721,23.543915427503176,bottle_conn,217541.0,481226.0,2.212116336690555
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000151917,0.004059803,26.72382287696571,bottle_conn,217541.0,421084.81,1.935657232429749
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000151917,0.007718108,50.80476839326738,bottle_conn,217541.0,421053.19,1.9355118805190745
Meszaros/co9,rows,rcm_order,balance_work,parts,2,0.000151917,4.16e-7,0.00273833738159653,total_conn,22924.0,6221.0,0.27137497818879774
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,2,0.000151917,0.021821555000000003,143.6412975506362,total_conn,22924.0,4523.0,0.19730413540394345
Meszaros/co9,rows,rcm_order,balance_work,parts,2,0.000151917,4.2e-7,0.0027646675487272656,total_hypercut,22924.0,6221.0,0.27137497818879774
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,2,0.000151917,0.039834861,262.21463693990796,total_hypercut,22924.0,4523.0,0.19730413540394345
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,4,0.000151917,7.13e-7,0.004693352291053668,bottle_conn,217541.0,667466.0,3.0682308162599234
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,4,0.000151917,0.0005904500000000001,3.8866617955857476,bottle_conn,217541.0,580670.0,2.669243958610101
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,4,0.000151917,0.001044477,6.8753134935524,bottle_conn,217541.0,479909.0,2.206062305496435
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000151917,0.00370241,24.37126852162694,bottle_conn,217541.0,514013.0,2.3628327533660323
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000151917,0.004032179,26.54198674276085,bottle_conn,217541.0,398747.94,1.8329783351184374
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000151917,0.007907323,52.05028403667793,bottle_conn,217541.0,398704.31,1.8327777752239807
Meszaros/co9,rows,rcm_order,balance_work,parts,4,0.000151917,9.32e-7,0.006134928941461456,total_conn,22924.0,13865.0,0.604824637934043
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,4,0.000151917,0.029301376,192.87753181013318,total_conn,22924.0,8388.0,0.3659047286686442
Meszaros/co9,rows,rcm_order,balance_work,parts,4,0.000151917,9.39e-7,0.006181006733940244,total_hypercut,22924.0,9704.0,0.42331181294712966
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,4,0.000151917,0.041837258,275.395498857929,total_hypercut,22924.0,7787.0,0.33968766358401675
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,8,0.000151917,7.56e-7,0.0049764015877090785,bottle_conn,217541.0,628150.0,2.8875016663525495
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,8,0.000151917,0.000589942,3.883317864360144,bottle_conn,217541.0,529258.0,2.4329114971430674
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,8,0.000151917,0.001044297,6.874128636031517,bottle_conn,217541.0,339433.0,1.5603173654621427
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000151917,0.0038638540000000003,25.433980397190574,bottle_conn,217541.0,325543.0,1.4964673325947753
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000151917,0.004134287,27.214116919107145,bottle_conn,217541.0,251301.56,1.1551917109878138
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000151917,0.008305291000000001,54.6699250248491,bottle_conn,217541.0,251277.03,1.155078950634593
Meszaros/co9,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000151917,0.003798141,25.00142182902506,bottle_conn,217541.0,359518.0,1.6526447887984335
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000151917,0.004147799000000001,27.303060223674773,bottle_conn,217541.0,254495.7,1.1698746443199213
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000151917,0.008164068,53.74031872667312,bottle_conn,217541.0,259911.26,1.1947690780128803
Meszaros/co9,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000151917,0.0029064900000000003,19.13209186595312,bottle_conn,217541.0,359518.0,1.6526447887984335
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000151917,0.0031973300000000004,21.046558318028925,bottle_conn,217541.0,254459.91,1.169710123608883
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000151917,0.007031387,46.28439871772086,bottle_conn,217541.0,259917.74,1.1947988655012158
Meszaros/co9,rows,rcm_order,balance_work,parts,8,0.000151917,1.5800000000000001e-6,0.010400416016640665,total_conn,22924.0,17810.0,0.7769150235560984
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,8,0.000151917,0.052888196000000005,348.138759980779,total_conn,22924.0,13717.0,0.5983685220729367
Meszaros/co9,rows,rcm_order,split_conn__dynamic,parts,8,0.000151917,0.25849679200000003,1701.5659340297664,total_conn,22924.0,13717.0,0.5983685220729367
Meszaros/co9,rows,rcm_order,split_conn__trans,parts,8,0.000151917,0.21125153000000002,1390.5720228809153,total_conn,22924.0,13717.0,0.5983685220729367
Meszaros/co9,rows,rcm_order,balance_work,parts,8,0.000151917,1.5750000000000002e-6,0.010367503307727247,total_hypercut,22924.0,10940.0,0.4772291048682603
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,8,0.000151917,0.081894597,539.0746065285649,total_hypercut,22924.0,10084.0,0.4398883266445647
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,16,0.000151917,8.71e-7,0.005733393892717734,bottle_conn,217541.0,500040.0,2.298601183225231
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,16,0.000151917,0.000599001,3.9429491103694785,bottle_conn,217541.0,319207.0,1.467341788444477
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,16,0.000151917,0.0010465790000000002,6.8891499963796035,bottle_conn,217541.0,225278.0,1.035565709452471
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000151917,0.00425569,28.013257239150327,bottle_conn,217541.0,190659.0,0.8764278917537384
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000151917,0.004462417000000001,29.37404635425924,bottle_conn,217541.0,144864.05,0.6659160801871831
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000151917,0.009552138,62.877347498963246,bottle_conn,217541.0,144810.83,0.6656714366487236
Meszaros/co9,rows,rcm_order,balance_work,parts,16,0.000151917,2.629e-6,0.017305502346676147,total_conn,22924.0,21469.0,0.9365294015006107
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,16,0.000151917,0.098512789,648.4645497212293,total_conn,22924.0,17480.0,0.7625196300820101
Meszaros/co9,rows,rcm_order,balance_work,parts,16,0.000151917,2.6360000000000003e-6,0.017351580139154936,total_hypercut,22924.0,11920.0,0.5199790612458559
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,16,0.000151917,0.134285987,883.9431202564558,total_hypercut,22924.0,10982.0,0.47906124585587156
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,32,0.000151917,1.123e-6,0.0073921944219540936,bottle_conn,217541.0,413806.0,1.9021977466316695
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,32,0.000151917,0.0005994290000000001,3.945766438252467,bottle_conn,217541.0,264928.0,1.2178302021228182
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,32,0.000151917,0.00105383,6.936880006845843,bottle_conn,217541.0,208593.0,0.9588675238230954
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000151917,0.004486985000000001,29.535766240776216,bottle_conn,217541.0,124887.0,0.574084885148087
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000151917,0.00440897,29.022229243600123,bottle_conn,217541.0,93875.13,0.4315284475110439
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000151917,0.010560918,69.51768399849918,bottle_conn,217541.0,93835.43,0.43134595317664254
Meszaros/co9,rows,rcm_order,balance_work,parts,32,0.000151917,5.978e-6,0.03935043477688475,total_conn,22924.0,27602.0,1.2040656080963184
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,32,0.000151917,0.169258596,1114.1517802484252,total_conn,22924.0,21273.0,0.9279794102250916
Meszaros/co9,rows,rcm_order,balance_work,parts,32,0.000151917,5.9940000000000005e-6,0.03945575544540769,total_hypercut,22924.0,12352.0,0.5388239399755714
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,32,0.000151917,0.251887289,1658.0586043694914,total_hypercut,22924.0,11965.0,0.5219420694468679
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,64,0.000151917,1.5690000000000001e-6,0.010328008057031143,bottle_conn,217541.0,253657.0,1.1660192791243948
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,64,0.000151917,0.000616523,4.058288407485667,bottle_conn,217541.0,174728.0,0.8031957194276022
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,64,0.000151917,0.000998489,6.57259556205033,bottle_conn,217541.0,153580.0,0.7059818608905908
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000151917,0.006230198,41.01053864939408,bottle_conn,217541.0,83371.0,0.3832426990774153
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000151917,0.005815311,38.279527636801674,bottle_conn,217541.0,55182.11,0.2536630336350389
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000151917,0.014141850000000001,93.08931850944924,bottle_conn,217541.0,55155.51,0.2535407578341554
Meszaros/co9,rows,rcm_order,balance_work,parts,64,0.000151917,1.1459e-5,0.07542934628777556,total_conn,22924.0,34470.0,1.5036642819752224
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,64,0.000151917,0.314912996,2072.9279540801886,total_conn,22924.0,25953.0,1.1321322631303437
Meszaros/co9,rows,rcm_order,balance_work,parts,64,0.000151917,1.1794000000000001e-5,0.0776344977849747,total_hypercut,22924.0,12709.0,0.5543971383702669
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,64,0.000151917,0.47964968700000005,3157.314105728786,total_hypercut,22924.0,12398.0,0.5408305705810504
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,128,0.000151917,2.476e-6,0.0162983734539255,bottle_conn,217541.0,212896.0,0.9786477031915822
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,128,0.000151917,0.000675592,4.447112568047026,bottle_conn,217541.0,96441.0,0.4433233275566445
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,128,0.000151917,0.00110358,7.264361460534371,bottle_conn,217541.0,81831.05,0.3761638036048377
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000151917,0.009386782,61.788884719945756,bottle_conn,217541.0,47313.0,0.21749003636096184
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000151917,0.0074228670000000005,48.86133217480598,bottle_conn,217541.0,36406.99,0.16735691203037587
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000151917,0.019280552000000003,126.91503913321091,bottle_conn,217541.0,36354.74,0.16711672742149755
Meszaros/co9,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000151917,0.006525184000000001,42.95229631970089,bottle_conn,217541.0,55062.0,0.253110907828869
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000151917,0.0054043550000000004,35.57439259595701,bottle_conn,217541.0,37289.49,0.17141361858224427
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000151917,0.014310648,94.20043839728272,bottle_conn,217541.0,38436.27,0.1766851765874019
Meszaros/co9,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000151917,0.004092658,26.940092287235792,bottle_conn,217541.0,55062.0,0.253110907828869
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000151917,0.0035456460000000004,23.339362941606275,bottle_conn,217541.0,37292.65,0.17142814457964248
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000151917,0.00872177,57.411415443959534,bottle_conn,217541.0,38435.3,0.17668071765782084
Meszaros/co9,rows,rcm_order,balance_work,parts,128,0.000151917,6.9286e-5,0.45607798995504123,total_conn,22924.0,39587.0,1.7268801256325248
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,128,0.000151917,0.574807143,3783.692035782697,total_conn,22924.0,31696.0,1.382655731983947
Meszaros/co9,rows,rcm_order,split_conn__dynamic,parts,128,0.000151917,0.460842566,3033.515445934293,total_conn,22924.0,31696.0,1.382655731983947
Meszaros/co9,rows,rcm_order,split_conn__trans,parts,128,0.000151917,0.224212614,1475.8888998597918,total_conn,22924.0,31696.0,1.382655731983947
Meszaros/co9,rows,rcm_order,balance_work,parts,128,0.000151917,6.8723e-5,0.4523720189313902,total_hypercut,22924.0,12864.0,0.5611586110626418
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,128,0.000151917,0.9219440240000001,6068.735059275789,total_hypercut,22924.0,12658.0,0.5521723957424534
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,256,0.000151917,4.697e-6,0.030918198753266585,bottle_conn,217541.0,210199.0,0.9662500402223029
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,256,0.000151917,0.00077987,5.133526860061744,bottle_conn,217541.0,87688.0,0.4030872341305777
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,256,0.000151917,0.0010305140000000002,6.783401462640785,bottle_conn,217541.0,80590.4,0.3704607407339306
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000151917,0.011924450000000001,78.49319036052582,bottle_conn,217541.0,42327.0,0.19457021894723295
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000151917,0.009811772,64.58639915216861,bottle_conn,217541.0,35577.91,0.16354576838389087
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000151917,0.031094492,204.6807928013323,bottle_conn,217541.0,35577.8,0.1635452627320827
Meszaros/co9,rows,rcm_order,balance_work,parts,256,0.000151917,9.113800000000001e-5,0.5999196929902513,total_conn,22924.0,50861.0,2.2186791135927413
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,256,0.000151917,1.0120298970000001,6661.729082327851,total_conn,22924.0,39448.0,1.720816611411621
Meszaros/co9,rows,rcm_order,balance_work,parts,256,0.000151917,9.1253e-5,0.6006766852952599,total_hypercut,22924.0,12920.0,0.5636014657127901
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,256,0.000151917,1.7026452650000001,11207.733597951514,total_hypercut,22924.0,12814.0,0.558977490839295
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,512,0.000151917,8.332000000000001e-6,0.05484573813332281,bottle_conn,217541.0,188918.0,0.868424802680874
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,512,0.000151917,0.0007901750000000001,5.201359953132303,bottle_conn,217541.0,44551.0,0.20479357914140323
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,512,0.000151917,0.001174515,7.731294061889058,bottle_conn,217541.0,41255.22,0.18964342353855135
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000151917,0.016126285,106.1519448119697,bottle_conn,217541.0,42327.0,0.19457021894723295
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000151917,0.014838337000000002,97.67397328804546,bottle_conn,217541.0,35574.17,0.16352857622241324
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000151917,0.049093479,323.15987677481786,bottle_conn,217541.0,35568.73,0.1635035694420822
Meszaros/co9,rows,rcm_order,balance_work,parts,512,0.000151917,0.00019092000000000002,1.2567388771500227,total_conn,22924.0,62120.0,2.7098237654859534
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,512,0.000151917,1.763784631,11610.18602921332,total_conn,22924.0,57088.0,2.4903158262083407
Meszaros/co9,rows,rcm_order,balance_work,parts,512,0.000151917,0.0001908,1.2559489721361006,total_hypercut,22924.0,12983.0,0.5663496771942069
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,512,0.000151917,3.0341797350000004,19972.614881810463,total_hypercut,22924.0,12877.0,0.561725702320712
Meszaros/co9,rows,rcm_order,split_equal__split_equal,parts,1024,0.000151917,1.5530000000000002e-5,0.102226873885082,bottle_conn,217541.0,159619.0,0.7337421451588436
Meszaros/co9,rows,rcm_order,balance_work__split_equal,parts,1024,0.000151917,0.00120349,7.922023210042325,bottle_conn,217541.0,44551.0,0.20479357914140323
Meszaros/co9,rows,rcm_order,balance_work__map_local,parts,1024,0.000151917,0.0014684300000000002,9.666001829946616,bottle_conn,217541.0,41308.61,0.18988884853889612
Meszaros/co9,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000151917,0.026721871,175.89783236899098,bottle_conn,217541.0,42327.0,0.19457021894723295
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000151917,0.023894368000000003,157.2856757308267,bottle_conn,217541.0,35578.7,0.16354939988324038
Meszaros/co9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000151917,0.080966438,532.9649611300907,bottle_conn,217541.0,35573.17,0.16352397938779356
Meszaros/co9,rows,rcm_order,balance_work,parts,1024,0.000151917,0.000495408,3.261043859475898,total_conn,22924.0,62120.0,2.7098237654859534
Meszaros/co9,rows,rcm_order,split_conn__convex,parts,1024,0.000151917,0.004927474,32.43530348808889,total_conn,22924.0,0.0,0.0
Meszaros/co9,rows,rcm_order,balance_work,parts,1024,0.000151917,0.000495697,3.2629462140510936,total_hypercut,22924.0,12983.0,0.5663496771942069
Meszaros/co9,rows,rcm_order,split_hypercut__convex,parts,1024,0.000151917,0.006459598,42.52057373434178,total_hypercut,22924.0,0.0,0.0
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,2,0.000151917,6.205000000000001e-6,0.04084467176155401,cache,22924.0,87530.0,3.818269062990752
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000151917,0.000690416,4.544692167433533,cache,22924.0,83197.0,3.6292531844355262
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,2,0.000151917,0.012774047,84.08569811146876,cache,22924.0,83197.0,3.6292531844355262
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,4,0.000151917,4.000000000000001e-6,0.026330167130735865,cache,22924.0,76947.0,3.356613156517187
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000151917,0.000721598,4.7499489853011845,cache,22924.0,69854.0,3.047199441633223
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,4,0.000151917,0.013560291,89.26118209285333,cache,22924.0,69854.0,3.047199441633223
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,8,0.000151917,2.759e-6,0.018161232778425063,cache,22924.0,70694.0,3.0838422613854477
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000151917,0.0008981760000000001,5.912281048203954,cache,22924.0,64221.0,2.8014744372709823
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,8,0.000151917,0.013743781,90.46901268455801,cache,22924.0,64221.0,2.8014744372709823
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,16,0.000151917,2.2420000000000003e-6,0.014758058676777453,cache,22924.0,66086.0,2.882830221601815
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000151917,0.001166135,7.676132361750166,cache,22924.0,62350.0,2.7198569185133485
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,16,0.000151917,0.014149595000000001,93.14030029555613,cache,22924.0,62350.0,2.7198569185133485
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,32,0.000151917,1.918e-6,0.012625315139187847,cache,22924.0,62634.0,2.732245681381958
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000151917,0.001735322,11.422829571410706,cache,22924.0,58667.0,2.55919560286163
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,32,0.000151917,0.014800983,97.42808902229507,cache,22924.0,58667.0,2.55919560286163
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,64,0.000151917,1.669e-6,0.010986262235299539,cache,22924.0,58635.0,2.557799685918688
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000151917,0.002815446,18.53279093189044,cache,22924.0,55206.0,2.4082184610015704
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,64,0.000151917,0.015489682000000001,101.96147896548774,cache,22924.0,55206.0,2.4082184610015704
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,128,0.000151917,1.568e-6,0.010321425515248459,cache,22924.0,54788.0,2.3899842959343918
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000151917,0.004888138,32.176372624525236,cache,22924.0,49894.0,2.176496248473216
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,128,0.000151917,0.016089581000000002,105.91033919837807,cache,22924.0,49894.0,2.176496248473216
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,256,0.000151917,1.529e-6,0.010064706385723784,cache,22924.0,49512.0,2.159832489966847
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000151917,0.008990645,59.181296365778685,cache,22924.0,45627.0,1.9903594486128076
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,256,0.000151917,0.017026852000000002,112.07996471757606,cache,22924.0,45627.0,1.9903594486128076
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,512,0.000151917,1.514e-6,0.009965968258983524,cache,22924.0,45788.0,1.997382655731984
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000151917,0.016980752,111.77650954139432,cache,22924.0,42490.0,1.8535159658000349
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,512,0.000151917,0.018075668,118.9838398599235,cache,22924.0,42490.0,1.8535159658000349
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,1024,0.000151917,1.494e-6,0.009834317423329844,cache,22924.0,41644.0,1.8166114116210086
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000151917,0.032598702,214.58231797626334,cache,22924.0,39733.0,1.7332489966846973
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000151917,0.019015169000000002,125.1681444472969,cache,22924.0,39733.0,1.7332489966846973
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,2048,0.000151917,1.486e-6,0.009781657089068373,cache,22924.0,37709.0,1.6449572500436225
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000151917,0.061680943,406.01738449284807,cache,22924.0,35732.0,1.5587157564124934
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000151917,0.019671657000000002,129.4895041371275,cache,22924.0,35732.0,1.5587157564124934
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,4096,0.000151917,1.498e-6,0.009860647590460582,cache,22924.0,31431.0,1.3710957948002094
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000151917,0.11026801800000001,725.8438357787477,cache,22924.0,31178.0,1.360059326470075
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000151917,0.017024532000000002,112.06469322064022,cache,22924.0,31178.0,1.360059326470075
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,8192,0.000151917,1.495e-6,0.009840899965112528,cache,22924.0,26583.0,1.1596143779445123
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000151917,0.168834805,1111.3621582837998,cache,22924.0,25761.0,1.1237567614726924
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000151917,0.013175736,86.72983273761331,cache,22924.0,25761.0,1.1237567614726924
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,16384,0.000151917,1.4870000000000001e-6,0.009788239630851058,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000151917,0.17923982800000002,1179.8536569310875,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000151917,0.007816457,51.452154795052564,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,32768,0.000151917,1.5010000000000001e-6,0.009880395215808633,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000151917,0.179263212,1180.0075830881337,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000151917,0.007831991,51.554407999104775,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_equal,vertices,65536,0.000151917,1.478e-6,0.009728996754806901,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000151917,0.17933627000000002,1180.488490425693,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000151917,0.00782117,51.48317831447435,cache,22924.0,22924.0,1.0
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,2,0.000170297,6.68e-7,0.00392255882370212,bottle_conn,338891.0,494334.0,1.4586814049355101
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,2,0.000170297,0.000427296,2.5091222981027266,bottle_conn,338891.0,454349.0,1.3406936153512485
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,2,0.000170297,0.000737165,4.328702208494572,bottle_conn,338891.0,431010.1,1.2718251591219596
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000170297,0.0034485360000000003,20.250127718045533,bottle_conn,338891.0,434070.0,1.280854315989507
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000170297,0.003313199,19.455416125944673,bottle_conn,338891.0,433497.73,1.2791656609352269
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000170297,0.0070980850000000005,41.68062267685279,bottle_conn,338891.0,433467.73,1.2790771368965241
Meszaros/co9,cols,rcm_order,balance_work,parts,2,0.000170297,4.3900000000000005e-7,0.002577849286834178,total_conn,10789.0,5168.0,0.479006395402725
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,2,0.000170297,0.041001430000000005,240.7642530402767,total_conn,10789.0,3021.0,0.2800074149596812
Meszaros/co9,cols,rcm_order,balance_work,parts,2,0.000170297,4.3900000000000005e-7,0.002577849286834178,total_hypercut,10789.0,5168.0,0.479006395402725
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,2,0.000170297,0.051916169000000005,304.85662695173727,total_hypercut,10789.0,3021.0,0.2800074149596812
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,4,0.000170297,6.98e-7,0.004098721645125868,bottle_conn,338891.0,491451.0,1.4501742448161798
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,4,0.000170297,0.00042971700000000003,2.523338637791623,bottle_conn,338891.0,496619.0,1.4654239858833666
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,4,0.000170297,0.0007361900000000001,4.3229769167983,bottle_conn,338891.0,380586.0,1.123033659790316
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000170297,0.003455441,20.290674527443233,bottle_conn,338891.0,408400.0,1.2051072468728883
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000170297,0.003375293,19.820037933727548,bottle_conn,338891.0,340201.11,1.00386587427816
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000170297,0.007468075,43.85323875347188,bottle_conn,338891.0,340142.12,1.0036918065100577
Meszaros/co9,cols,rcm_order,balance_work,parts,4,0.000170297,8.370000000000001e-7,0.004914942717722567,total_conn,10789.0,10205.0,0.9458707943275558
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,4,0.000170297,0.069874084,410.30719272799877,total_conn,10789.0,7564.0,0.7010844378533692
Meszaros/co9,cols,rcm_order,balance_work,parts,4,0.000170297,8.4e-7,0.004932558999864942,total_hypercut,10789.0,8198.0,0.7598479933265363
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,4,0.000170297,0.075933396,445.88804265489114,total_hypercut,10789.0,7081.0,0.6563166187783854
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,8,0.000170297,7.56e-7,0.004439303099878448,bottle_conn,338891.0,402339.0,1.1872224402536509
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,8,0.000170297,0.000543705,3.1926868940732955,bottle_conn,338891.0,341666.0,1.0081884735800006
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,8,0.000170297,0.0006216370000000001,3.6503109273798136,bottle_conn,338891.0,241063.0,0.7113290113930438
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000170297,0.0036960960000000003,21.703823320434303,bottle_conn,338891.0,293748.0,0.8667919773614525
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000170297,0.003483814,20.457283451851765,bottle_conn,338891.0,202434.28,0.5973433345825059
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000170297,0.007945275,46.65540203291896,bottle_conn,338891.0,202346.54,0.5970844312773134
Meszaros/co9,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000170297,0.0035069600000000004,20.593198940674235,bottle_conn,338891.0,314690.0,0.928587657978524
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000170297,0.0033938840000000002,19.929206034163844,bottle_conn,338891.0,203969.9,0.6018746440595943
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000170297,0.007741095000000001,45.45643787030894,bottle_conn,338891.0,214273.82,0.6322794644885819
Meszaros/co9,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000170297,0.0031732410000000003,18.633569587250513,bottle_conn,338891.0,314690.0,0.928587657978524
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000170297,0.003038287,17.84110700716983,bottle_conn,338891.0,203988.19,0.6019286142151902
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000170297,0.007809892000000001,45.86042032449192,bottle_conn,338891.0,214271.74,0.6322733268218984
Meszaros/co9,cols,rcm_order,balance_work,parts,8,0.000170297,1.8170000000000001e-6,0.010669594884231666,total_conn,10789.0,12924.0,1.1978867364908703
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,8,0.000170297,0.118260977,694.4395790882987,total_conn,10789.0,10814.0,1.0023171749003614
Meszaros/co9,cols,rcm_order,split_conn__dynamic,parts,8,0.000170297,1.157934322,6799.499239563821,total_conn,10789.0,10814.0,1.0023171749003614
Meszaros/co9,cols,rcm_order,split_conn__trans,parts,8,0.000170297,0.947264202,5562.424481934503,total_conn,10789.0,10814.0,1.0023171749003614
Meszaros/co9,cols,rcm_order,balance_work,parts,8,0.000170297,1.821e-6,0.0106930832604215,total_hypercut,10789.0,9290.0,0.8610621929743257
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,8,0.000170297,0.141381694,830.2066037569658,total_hypercut,10789.0,8914.0,0.826211882472889
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,16,0.000170297,8.760000000000001e-7,0.0051439543855734396,bottle_conn,338891.0,232598.0,0.6863504784724291
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,16,0.000170297,0.00043538800000000004,2.556639283134759,bottle_conn,338891.0,214272.0,0.6322740940302339
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,16,0.000170297,0.0006812210000000001,4.000193779103567,bottle_conn,338891.0,146275.36,0.43162952099642654
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000170297,0.003938517,23.12734223151318,bottle_conn,338891.0,164240.0,0.48463960388443483
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000170297,0.003779418,22.193097940656617,bottle_conn,338891.0,113011.12,0.3334733586905524
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000170297,0.009050773,53.14699025819598,bottle_conn,338891.0,112936.66,0.3332536420264923
Meszaros/co9,cols,rcm_order,balance_work,parts,16,0.000170297,4.1270000000000005e-6,0.024234132133860258,total_conn,10789.0,15023.0,1.39243674112522
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,16,0.000170297,0.178629706,1048.9304333018197,total_conn,10789.0,13069.0,1.2113263509129668
Meszaros/co9,cols,rcm_order,balance_work,parts,16,0.000170297,4.135e-6,0.024281108886239924,total_hypercut,10789.0,10241.0,0.9492075261840763
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,16,0.000170297,0.265240823,1557.5190578812312,total_hypercut,10789.0,9518.0,0.8821948280656224
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,32,0.000170297,1.12e-6,0.006576745333153256,bottle_conn,338891.0,132502.0,0.3909870725395481
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,32,0.000170297,0.000442579,2.598865511430031,bottle_conn,338891.0,126591.0,0.3735448861138242
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,32,0.000170297,0.0007520150000000001,4.415902805099327,bottle_conn,338891.0,87213.0,0.2573482329126474
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000170297,0.0044852450000000006,26.337780465891946,bottle_conn,338891.0,89993.0,0.26555146049909856
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000170297,0.004180411,24.54776654902905,bottle_conn,338891.0,61546.45,0.1816113440604796
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000170297,0.011020795,64.7151447177578,bottle_conn,338891.0,61510.13,0.18150417095762353
Meszaros/co9,cols,rcm_order,balance_work,parts,32,0.000170297,7.067e-6,0.04149808863338755,total_conn,10789.0,16564.0,1.5352674019835018
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,32,0.000170297,0.354422526,2081.2024052097217,total_conn,10789.0,14975.0,1.387987765316526
Meszaros/co9,cols,rcm_order,balance_work,parts,32,0.000170297,7.190000000000001e-6,0.04222035620122492,total_hypercut,10789.0,10539.0,0.9768282509963853
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,32,0.000170297,0.518920821,3047.1518640962554,total_hypercut,10789.0,10419.0,0.9657058114746501
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,64,0.000170297,1.579e-6,0.009272036500936599,bottle_conn,338891.0,80943.0,0.2388467088237811
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,64,0.000170297,0.000456044,2.6779332577790567,bottle_conn,338891.0,77704.0,0.22928906344517855
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,64,0.000170297,0.000634674,3.7268654174765263,bottle_conn,338891.0,52697.0,0.1554983755838898
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000170297,0.005711397,33.53786032637099,bottle_conn,338891.0,49108.0,0.14490794975375562
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000170297,0.00506934,29.76764123854208,bottle_conn,338891.0,32921.08,0.09714356533516677
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000170297,0.014674534000000001,86.17024375062391,bottle_conn,338891.0,32847.13,0.09692535357976458
Meszaros/co9,cols,rcm_order,balance_work,parts,64,0.000170297,1.3409000000000002e-5,0.07873890908236787,total_conn,10789.0,18194.0,1.68634720548707
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,64,0.000170297,0.6803817600000001,3995.2656828951776,total_conn,10789.0,16267.0,1.5077393641672074
Meszaros/co9,cols,rcm_order,balance_work,parts,64,0.000170297,1.3621e-5,0.07998379302042902,total_hypercut,10789.0,10611.0,0.9835017147094263
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,64,0.000170297,1.014150798,5955.188864160848,total_hypercut,10789.0,10547.0,0.9775697469645008
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,128,0.000170297,2.503e-6,0.014697851400788034,bottle_conn,338891.0,48003.0,0.14164731432820582
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,128,0.000170297,0.000614163,3.60642289646911,bottle_conn,338891.0,44946.0,0.1326267147843997
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,128,0.000170297,0.000802809,4.714169950145922,bottle_conn,338891.0,31712.26,0.09357657771967977
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000170297,0.0072660730000000005,42.667064011697214,bottle_conn,338891.0,26131.0,0.07710738851135025
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000170297,0.006091013,35.767001180290904,bottle_conn,338891.0,17989.33,0.05308293817186057
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000170297,0.018500571,108.63709284367899,bottle_conn,338891.0,17913.04,0.05285782154143958
Meszaros/co9,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000170297,0.005369772,31.53180619740806,bottle_conn,338891.0,27560.0,0.08132408355488933
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000170297,0.004986727000000001,29.28252993299941,bottle_conn,338891.0,18841.74,0.05559823069954647
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000170297,0.015240630000000002,89.49441270251386,bottle_conn,338891.0,19228.72,0.05674013178278562
Meszaros/co9,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000170297,0.00454246,26.673752326817265,bottle_conn,338891.0,27560.0,0.08132408355488933
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000170297,0.0038505090000000002,22.610550978584474,bottle_conn,338891.0,18834.86,0.05557792918667064
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000170297,0.010856697,63.751545828758,bottle_conn,338891.0,19229.15,0.05674140062734036
Meszaros/co9,cols,rcm_order,balance_work,parts,128,0.000170297,4.8064000000000006e-5,0.28223632829703404,total_conn,10789.0,19914.0,1.84576883863194
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,128,0.000170297,1.322912451,7768.2663288255235,total_conn,10789.0,17943.0,1.6630827694874408
Meszaros/co9,cols,rcm_order,split_conn__dynamic,parts,128,0.000170297,1.8925411760000002,11113.179774159264,total_conn,10789.0,17943.0,1.6630827694874408
Meszaros/co9,cols,rcm_order,split_conn__trans,parts,128,0.000170297,0.9747301370000001,5723.707035355879,total_conn,10789.0,17943.0,1.6630827694874408
Meszaros/co9,cols,rcm_order,balance_work,parts,128,0.000170297,4.8263e-5,0.2834048750124782,total_hypercut,10789.0,10633.0,0.9855408286217444
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,128,0.000170297,2.008210071,11792.398403964839,total_hypercut,10789.0,10600.0,0.9824821577532672
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,256,0.000170297,4.651e-6,0.027311109414728387,bottle_conn,338891.0,31704.0,0.09355220410102363
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,256,0.000170297,0.0007051960000000001,4.140977233891379,bottle_conn,338891.0,25826.0,0.07620739411787271
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,256,0.000170297,0.000895245,5.256962835516774,bottle_conn,338891.0,18827.27,0.05555553260487885
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000170297,0.013968644,82.0251912834636,bottle_conn,338891.0,14080.0,0.04154728216447176
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000170297,0.011692629000000001,68.66021715003788,bottle_conn,338891.0,10063.97,0.029696775659430318
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000170297,0.031963083,187.69022942271445,bottle_conn,338891.0,9993.67,0.029489334328736967
Meszaros/co9,cols,rcm_order,balance_work,parts,256,0.000170297,0.000151704,0.8908201553756085,total_conn,10789.0,22115.0,2.0497729168597645
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,256,0.000170297,2.5553933150000003,15005.509873926143,total_conn,10789.0,19599.0,1.8165724348873853
Meszaros/co9,cols,rcm_order,balance_work,parts,256,0.000170297,0.00015165300000000002,0.8905206785791883,total_hypercut,10789.0,10638.0,0.9860042636018167
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,256,0.000170297,3.9617850160000003,23263.974209762946,total_hypercut,10789.0,10624.0,0.9847066456576142
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,512,0.000170297,8.249e-6,0.048438903797483224,bottle_conn,338891.0,19329.0,0.057036038136155875
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,512,0.000170297,0.0008557720000000001,5.025173667181454,bottle_conn,338891.0,17770.0,0.05243573892490506
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,512,0.000170297,0.0009235850000000001,5.4233779808217415,bottle_conn,338891.0,12641.39,0.03730222992053492
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000170297,0.018422479000000002,108.17852927532489,bottle_conn,338891.0,7748.0,0.02286280839561983
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000170297,0.015810224,92.8391222393818,bottle_conn,338891.0,5831.65,0.017208040343355237
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000170297,0.049357536,289.83209334280696,bottle_conn,338891.0,5785.96,0.01707321823241101
Meszaros/co9,cols,rcm_order,balance_work,parts,512,0.000170297,0.000309227,1.8158100260133767,total_conn,10789.0,25554.0,2.3685234961534896
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,512,0.000170297,4.9434303470000005,29028.287914643242,total_conn,10789.0,22138.0,2.0519047177680974
Meszaros/co9,cols,rcm_order,balance_work,parts,512,0.000170297,0.000309526,1.8175657821335667,total_hypercut,10789.0,10641.0,0.9862823245898601
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,512,0.000170297,7.868983747000001,46207.41262030453,total_hypercut,10789.0,10633.0,0.9855408286217444
Meszaros/co9,cols,rcm_order,split_equal__split_equal,parts,1024,0.000170297,1.5578000000000002e-5,0.09147548107130485,bottle_conn,338891.0,15900.0,0.046917740512436155
Meszaros/co9,cols,rcm_order,balance_work__split_equal,parts,1024,0.000170297,0.0014703890000000001,8.63426249434811,bottle_conn,338891.0,12638.0,0.03729222670416152
Meszaros/co9,cols,rcm_order,balance_work__map_local,parts,1024,0.000170297,0.001520171,8.926587080218678,bottle_conn,338891.0,9880.8,0.029156277387124473
Meszaros/co9,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000170297,0.037019206,217.38025919423126,bottle_conn,338891.0,4504.0,0.01329040901056682
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000170297,0.032288001000000004,189.5981784764265,bottle_conn,338891.0,3632.11,0.010717634873749967
Meszaros/co9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000170297,0.09548421200000001,560.6922729114431,bottle_conn,338891.0,3613.23,0.010661923745393062
Meszaros/co9,cols,rcm_order,balance_work,parts,1024,0.000170297,0.0009127580000000001,5.35980081856991,total_conn,10789.0,29957.0,2.7766243396051533
Meszaros/co9,cols,rcm_order,split_conn__convex,parts,1024,0.000170297,9.363322446,54982.30999958895,total_conn,10789.0,25739.0,2.3856705904161646
Meszaros/co9,cols,rcm_order,balance_work,parts,1024,0.000170297,0.0009121330000000001,5.35613075979025,total_hypercut,10789.0,10644.0,0.9865603855779034
Meszaros/co9,cols,rcm_order,split_hypercut__convex,parts,1024,0.000170297,15.990168966,93895.77600310047,total_hypercut,10789.0,10639.0,0.9860969505978311
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,2,0.000170297,1.2318000000000001e-5,0.07233245447659091,cache,10789.0,76412.0,7.082398739456854
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000170297,0.0009628680000000001,5.654051451288044,cache,10789.0,74070.0,6.865325794790991
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,2,0.000170297,0.023489883000000003,137.9348021397911,cache,10789.0,74070.0,6.865325794790991
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,4,0.000170297,6.24e-6,0.03664186685613957,cache,10789.0,58025.0,5.378162943738993
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000170297,0.0011131630000000001,6.536597826150785,cache,10789.0,55842.0,5.175827231439429
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,4,0.000170297,0.02507368,147.23500707587334,cache,10789.0,55842.0,5.175827231439429
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,8,0.000170297,3.5510000000000004e-6,0.020851805962524297,cache,10789.0,47398.0,4.393178237093336
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000170297,0.001347911,7.915060159603517,cache,10789.0,44628.0,4.136435258133284
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,8,0.000170297,0.025858000000000003,151.84060787917582,cache,10789.0,44628.0,4.136435258133284
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,16,0.000170297,2.9250000000000004e-6,0.017175875088815424,cache,10789.0,40773.0,3.7791268884975437
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000170297,0.002006561,11.782714903961901,cache,10789.0,38726.0,3.589396607655946
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,16,0.000170297,0.026864706000000002,157.75208018931633,cache,10789.0,38726.0,3.589396607655946
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,32,0.000170297,2.2020000000000003e-6,0.012930351092503099,cache,10789.0,36605.0,3.392807489109278
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000170297,0.0031596650000000003,18.55385003846222,cache,10789.0,34917.0,3.2363518398368707
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,32,0.000170297,0.027818416000000002,163.35235500331774,cache,10789.0,34917.0,3.2363518398368707
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,64,0.000170297,1.933e-6,0.011350757793736824,cache,10789.0,33235.0,3.0804523125405505
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000170297,0.005521662,32.42371856227649,cache,10789.0,31943.0,2.960700713689869
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,64,0.000170297,0.029492786000000003,173.18441311356045,cache,10789.0,31943.0,2.960700713689869
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,128,0.000170297,1.653e-6,0.009706571460448512,cache,10789.0,30931.0,2.8669014737232366
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000170297,0.009927964000000001,58.297938307779944,cache,10789.0,29928.0,2.773936416720734
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,128,0.000170297,0.030059671000000003,176.51321514765382,cache,10789.0,29928.0,2.773936416720734
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,256,0.000170297,1.582e-6,0.009289652783078974,cache,10789.0,29372.0,2.722402446936695
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000170297,0.018728056,109.97290615806503,cache,10789.0,28177.0,2.611641486699416
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,256,0.000170297,0.031549563,185.26200109220952,cache,10789.0,28177.0,2.611641486699416
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,512,0.000170297,1.585e-6,0.009307269065221349,cache,10789.0,27975.0,2.592918713504495
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000170297,0.036100897,211.9878623816039,cache,10789.0,26993.0,2.5019000834182963
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,512,0.000170297,0.03129337,183.757611701909,cache,10789.0,26993.0,2.5019000834182963
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,1024,0.000170297,1.5020000000000002e-6,0.008819885259282314,cache,10789.0,26765.0,2.4807674483269997
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000170297,0.07055101400000001,414.28218935154473,cache,10789.0,25684.0,2.3805728056353694
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000170297,0.033046608000000005,194.05279012548667,cache,10789.0,25684.0,2.3805728056353694
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,2048,0.000170297,1.503e-6,0.008825757353329772,cache,10789.0,24722.0,2.2914079154694598
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000170297,0.137778437,809.0479397758035,cache,10789.0,23972.0,2.221892668458615
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000170297,0.03243548,190.46418903445158,cache,10789.0,23972.0,2.221892668458615
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,4096,0.000170297,1.486e-6,0.008725931754522982,cache,10789.0,22184.0,2.056168319584762
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000170297,0.262618454,1542.1202604860919,cache,10789.0,21691.0,2.010473630549634
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000170297,0.03785547,222.2908800507349,cache,10789.0,21691.0,2.010473630549634
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,8192,0.000170297,1.486e-6,0.008725931754522982,cache,10789.0,19712.0,1.827046065437019
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000170297,0.47480352200000003,2788.090935248419,cache,10789.0,19030.0,1.763833534155158
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000170297,0.045488098000000005,267.1103894959982,cache,10789.0,19030.0,1.763833534155158
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,16384,0.000170297,1.492e-6,0.00876116431880773,cache,10789.0,15136.0,1.402910371674854
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000170297,0.7484499240000001,4394.968343540991,cache,10789.0,14567.0,1.3501714709426267
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000170297,0.031979454000000004,187.7863614743654,cache,10789.0,14567.0,1.3501714709426267
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,32768,0.000170297,1.4820000000000002e-6,0.008702443378333148,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000170297,0.8174542850000001,4800.168441017751,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000170297,0.011882924000000001,69.77764728679895,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,rcm_order,chunk_equal,vertices,65536,0.000170297,1.481e-6,0.008696571284285689,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000170297,0.817314501,4799.347616223422,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000170297,0.01188314,69.7789156591132,cache,10789.0,10789.0,1.0
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,2,0.00015146200000000002,6.7e-7,0.004423551781965113,bottle_conn,217541.0,199302.0,0.9161583333716403
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,2,0.00015146200000000002,0.0006332870000000001,4.1811609512617025,bottle_conn,217541.0,222479.0,1.0226991693519842
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,2,0.00015146200000000002,0.001077239,7.1122723851527105,bottle_conn,217541.0,186163.12,0.8557610749238075
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00015146200000000002,0.003578892,23.628976244866696,bottle_conn,217541.0,171770.0,0.7895982826225861
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00015146200000000002,0.0042936300000000005,28.347902444177418,bottle_conn,217541.0,171392.61,0.7878634832054646
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00015146200000000002,0.007548211000000001,49.835674954774134,bottle_conn,217541.0,171357.94,0.7877041109492003
Meszaros/co9,rows,spectral_order,balance_work,parts,2,0.00015146200000000002,4.4100000000000004e-7,0.0029116213967859926,total_conn,22924.0,1518.0,0.06621880998080615
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,2,0.00015146200000000002,0.021534654,142.1785926503017,total_conn,22924.0,867.0,0.03782062467283197
Meszaros/co9,rows,spectral_order,balance_work,parts,2,0.00015146200000000002,4.4100000000000004e-7,0.0029116213967859926,total_hypercut,22924.0,1518.0,0.06621880998080615
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,2,0.00015146200000000002,0.036017245,237.79723627048367,total_hypercut,22924.0,867.0,0.03782062467283197
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,4,0.00015146200000000002,7.040000000000001e-7,0.004648030529109611,bottle_conn,217541.0,174080.0,0.800216970594049
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,4,0.00015146200000000002,0.0005766370000000001,3.8071397446224133,bottle_conn,217541.0,245680.0,1.1293503293632006
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,4,0.00015146200000000002,0.001080606,7.134502383436108,bottle_conn,217541.0,210775.18,0.9688986443934706
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00015146200000000002,0.0036825240000000004,24.31318746616313,bottle_conn,217541.0,157246.0,0.7228338566063409
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00015146200000000002,0.003977329,26.25958326180824,bottle_conn,217541.0,144284.19,0.663250559664615
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00015146200000000002,0.008217682,54.255734111526316,bottle_conn,217541.0,143904.7,0.6615061068947923
Meszaros/co9,rows,spectral_order,balance_work,parts,4,0.00015146200000000002,9.29e-7,0.006133551649918791,total_conn,22924.0,4317.0,0.18831792008375503
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,4,0.00015146200000000002,0.040182445000000004,265.2972032589032,total_conn,22924.0,2180.0,0.09509684173791659
Meszaros/co9,rows,spectral_order,balance_work,parts,4,0.00015146200000000002,9.230000000000001e-7,0.00609393775336388,total_hypercut,22924.0,4292.0,0.18722735997208165
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,4,0.00015146200000000002,0.063989773,422.4807080323777,total_hypercut,22924.0,2172.0,0.09474786250218112
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,8,0.00015146200000000002,7.550000000000001e-7,0.004984748649826359,bottle_conn,217541.0,185942.0,0.8547446228527036
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,8,0.00015146200000000002,0.0009274960000000001,6.123621766515694,bottle_conn,217541.0,218779.0,1.005690881259165
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,8,0.00015146200000000002,0.001265515,8.355330049781463,bottle_conn,217541.0,184327.62,0.8473235849793832
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00015146200000000002,0.0039186970000000005,25.872476264673647,bottle_conn,217541.0,148801.0,0.6840135882431357
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00015146200000000002,0.004118465,27.191407745837235,bottle_conn,217541.0,124824.94,0.5737996055915896
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00015146200000000002,0.008528158000000001,56.30559480265677,bottle_conn,217541.0,124749.49,0.5734527744195347
Meszaros/co9,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00015146200000000002,0.0037699850000000004,24.890632633927982,bottle_conn,217541.0,165118.0,0.7590201387324689
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00015146200000000002,0.003927854000000001,25.932933673132535,bottle_conn,217541.0,125204.48,0.5755442882031433
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00015146200000000002,0.008036224,53.057691038016124,bottle_conn,217541.0,133838.92,0.6152353809167008
Meszaros/co9,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00015146200000000002,0.0030239010000000003,19.96475023438222,bottle_conn,217541.0,165118.0,0.7590201387324689
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00015146200000000002,0.0032239950000000003,21.285834070591964,bottle_conn,217541.0,125266.04,0.5758272693423309
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00015146200000000002,0.007744381000000001,51.13085130263696,bottle_conn,217541.0,133831.38,0.6152007207836684
Meszaros/co9,rows,spectral_order,balance_work,parts,8,0.00015146200000000002,1.4650000000000002e-6,0.009672393075490882,total_conn,22924.0,8585.0,0.3744983423486303
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,8,0.00015146200000000002,0.07407432300000001,489.06209478284984,total_conn,22924.0,4429.0,0.19320362938405164
Meszaros/co9,rows,spectral_order,split_conn__dynamic,parts,8,0.00015146200000000002,0.260161384,1717.6676922264328,total_conn,22924.0,4429.0,0.19320362938405164
Meszaros/co9,rows,spectral_order,split_conn__trans,parts,8,0.00015146200000000002,0.21250169700000002,1403.003373783523,total_conn,22924.0,4429.0,0.19320362938405164
Meszaros/co9,rows,spectral_order,balance_work,parts,8,0.00015146200000000002,1.466e-6,0.009678995391583366,total_hypercut,22924.0,7552.0,0.3294363985342872
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,8,0.00015146200000000002,0.111158951,733.9065310110786,total_hypercut,22924.0,3858.0,0.16829523643343222
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,16,0.00015146200000000002,8.77e-7,0.0057902312131095585,bottle_conn,217541.0,152333.0,0.7002496081198487
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,16,0.00015146200000000002,0.000571016,3.7700281258665536,bottle_conn,217541.0,172234.0,0.791731213886118
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,16,0.00015146200000000002,0.001264876,8.351111169798365,bottle_conn,217541.0,148478.0,0.6825288106609788
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00015146200000000002,0.00421055,27.79938202321374,bottle_conn,217541.0,117080.0,0.5381973972722384
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00015146200000000002,0.0042679300000000005,28.178222920600547,bottle_conn,217541.0,91355.25,0.41994497588960245
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00015146200000000002,0.009141072,60.35224676816627,bottle_conn,217541.0,91123.41,0.41887924575137564
Meszaros/co9,rows,spectral_order,balance_work,parts,16,0.00015146200000000002,3.101e-6,0.020473782202796737,total_conn,22924.0,12574.0,0.5485081137672309
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,16,0.00015146200000000002,0.13884321100000002,916.6867663176242,total_conn,22924.0,7746.0,0.3378991450008724
Meszaros/co9,rows,spectral_order,balance_work,parts,16,0.00015146200000000002,3.13e-6,0.020665249369478812,total_hypercut,22924.0,9971.0,0.43495899493980106
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,16,0.00015146200000000002,0.20401381500000002,1346.9636938638073,total_hypercut,22924.0,5858.0,0.25554004536730063
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,32,0.00015146200000000002,1.1240000000000002e-6,0.007421003287953414,bottle_conn,217541.0,126417.0,0.5811180421161988
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,32,0.00015146200000000002,0.000575299,3.798305845690668,bottle_conn,217541.0,139319.0,0.6404264023793216
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,32,0.00015146200000000002,0.0012727040000000002,8.40279410017034,bottle_conn,217541.0,116104.99,0.5337154375497033
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00015146200000000002,0.004842973,31.974838573371535,bottle_conn,217541.0,86933.0,0.39961662399271863
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00015146200000000002,0.004640717,30.639480529769838,bottle_conn,217541.0,64672.97,0.2972909474535835
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00015146200000000002,0.010730072,70.84332703912531,bottle_conn,217541.0,64648.67,0.29717924437232524
Meszaros/co9,rows,spectral_order,balance_work,parts,32,0.00015146200000000002,6.527e-6,0.043093317135651184,total_conn,22924.0,19099.0,0.8331443029139766
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,32,0.00015146200000000002,0.27240203,1798.484306294648,total_conn,22924.0,13677.0,0.5966236258942593
Meszaros/co9,rows,spectral_order,balance_work,parts,32,0.00015146200000000002,6.413e-6,0.042340653101107864,total_hypercut,22924.0,11600.0,0.5060198918164369
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,32,0.00015146200000000002,0.314966319,2079.5071965245406,total_hypercut,22924.0,9697.0,0.42300645611586113
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,64,0.00015146200000000002,1.573e-6,0.010385443213479287,bottle_conn,217541.0,108023.0,0.49656386612178854
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,64,0.00015146200000000002,0.0005992290000000001,3.95629926978384,bottle_conn,217541.0,102633.0,0.47178692752170853
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,64,0.00015146200000000002,0.0012884840000000001,8.506978648109756,bottle_conn,217541.0,84241.0,0.38724194519653765
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00015146200000000002,0.006409504000000001,42.317571404048536,bottle_conn,217541.0,63048.0,0.2898212291016406
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00015146200000000002,0.005505063,36.34616603504509,bottle_conn,217541.0,47067.83,0.2163630304172547
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00015146200000000002,0.013273569,87.63629821341326,bottle_conn,217541.0,47037.55,0.21622383826497074
Meszaros/co9,rows,spectral_order,balance_work,parts,64,0.00015146200000000002,1.3854000000000002e-5,0.09146848714529056,total_conn,22924.0,28455.0,1.2412755191066132
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,64,0.00015146200000000002,0.44992264800000004,2970.5315392639736,total_conn,22924.0,21238.0,0.9264526260687489
Meszaros/co9,rows,spectral_order,balance_work,parts,64,0.00015146200000000002,1.3860000000000001e-5,0.09150810104184548,total_hypercut,22924.0,12946.0,0.5647356482289304
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,64,0.00015146200000000002,0.5174936250000001,3416.656488096024,total_hypercut,22924.0,11471.0,0.5003926016402024
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,128,0.00015146200000000002,2.4780000000000002e-6,0.016360539277178433,bottle_conn,217541.0,93052.0,0.427744655030546
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,128,0.00015146200000000002,0.0009463090000000001,6.247831139163618,bottle_conn,217541.0,70533.0,0.32422853622995207
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,128,0.00015146200000000002,0.0013313670000000002,8.790105769103802,bottle_conn,217541.0,58499.04,0.26891041229009705
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00015146200000000002,0.008556135000000001,56.49030779997623,bottle_conn,217541.0,46167.0,0.21222206388680753
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00015146200000000002,0.006897352000000001,45.53849810513528,bottle_conn,217541.0,35512.92,0.1632470201019578
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00015146200000000002,0.019469452,128.543476251469,bottle_conn,217541.0,35452.24,0.16296808417723554
Meszaros/co9,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00015146200000000002,0.006020232,39.74747461409462,bottle_conn,217541.0,51585.0,0.2371277138562386
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00015146200000000002,0.005255027000000001,34.69534932854445,bottle_conn,217541.0,37457.24,0.1721847375896957
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00015146200000000002,0.014327629000000001,94.59553551385825,bottle_conn,217541.0,38434.61,0.17667754584193324
Meszaros/co9,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00015146200000000002,0.0048273660000000005,31.87179622611612,bottle_conn,217541.0,51585.0,0.2371277138562386
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00015146200000000002,0.0035258330000000004,23.278663955315523,bottle_conn,217541.0,37454.62,0.1721726938829922
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00015146200000000002,0.008679666,57.30589850919702,bottle_conn,217541.0,38435.34,0.1766809015312056
Meszaros/co9,rows,spectral_order,balance_work,parts,128,0.00015146200000000002,5.788e-5,0.38214205543304586,total_conn,22924.0,39251.0,1.712222997731635
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,128,0.00015146200000000002,0.727958489,4806.212046585942,total_conn,22924.0,30885.0,1.3472779619612634
Meszaros/co9,rows,spectral_order,split_conn__dynamic,parts,128,0.00015146200000000002,0.466819268,3082.0883653985816,total_conn,22924.0,30885.0,1.3472779619612634
Meszaros/co9,rows,spectral_order,split_conn__trans,parts,128,0.00015146200000000002,0.232855691,1537.3868759160712,total_conn,22924.0,30885.0,1.3472779619612634
Meszaros/co9,rows,spectral_order,balance_work,parts,128,0.00015146200000000002,5.8002000000000005e-5,0.3829475379963291,total_hypercut,22924.0,13105.0,0.5716716105391729
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,128,0.00015146200000000002,0.9077670290000001,5993.364863794219,total_hypercut,22924.0,12845.0,0.56032978537777
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,256,0.00015146200000000002,4.6130000000000006e-6,0.030456484134634428,bottle_conn,217541.0,83862.0,0.3854997448756786
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,256,0.00015146200000000002,0.000690755,4.560582852464644,bottle_conn,217541.0,59378.0,0.27295084604741177
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,256,0.00015146200000000002,0.001062807,7.016987759305964,bottle_conn,217541.0,56193.26,0.2583111229607293
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00015146200000000002,0.010381015,68.53874239083069,bottle_conn,217541.0,39651.0,0.18226908950496687
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00015146200000000002,0.008569416,56.57799316000052,bottle_conn,217541.0,35619.74,0.16373805397603208
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00015146200000000002,0.026124915000000002,172.48494671930914,bottle_conn,217541.0,35607.06,0.16367976611305454
Meszaros/co9,rows,spectral_order,balance_work,parts,256,0.00015146200000000002,0.00012010400000000001,0.7929645719718477,total_conn,22924.0,53926.0,2.3523817832838945
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,256,0.00015146200000000002,1.154038766,7619.328716113611,total_conn,22924.0,43369.0,1.89186005932647
Meszaros/co9,rows,spectral_order,balance_work,parts,256,0.00015146200000000002,0.00012026800000000001,0.7940473518110153,total_hypercut,22924.0,13189.0,0.5753358925143954
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,256,0.00015146200000000002,1.691014406,11164.611625358175,total_hypercut,22924.0,13069.0,0.5701012039783633
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,512,0.00015146200000000002,8.334e-6,0.055023702314772015,bottle_conn,217541.0,75524.0,0.3471713378167794
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,512,0.00015146200000000002,0.000827949,5.466381006457064,bottle_conn,217541.0,42451.0,0.19514022644007337
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,512,0.00015146200000000002,0.001436161,9.4819888816997,bottle_conn,217541.0,41246.34,0.18960260364712858
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00015146200000000002,0.012692022,83.79674109677674,bottle_conn,217541.0,39651.0,0.18226908950496687
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00015146200000000002,0.010628093,70.17002944632976,bottle_conn,217541.0,35619.57,0.16373727251414677
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00015146200000000002,0.035210183,232.46875784025033,bottle_conn,217541.0,35605.3,0.1636716756841239
Meszaros/co9,rows,spectral_order,balance_work,parts,512,0.00015146200000000002,0.000255106,1.6842904490895405,total_conn,22924.0,68336.0,2.980980631652417
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,512,0.00015146200000000002,1.8728262560000002,12364.990928417688,total_conn,22924.0,62776.0,2.7384400628162626
Meszaros/co9,rows,spectral_order,balance_work,parts,512,0.00015146200000000002,0.000254916,1.6830360090319683,total_hypercut,22924.0,13247.0,0.5778659919734775
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,512,0.00015146200000000002,3.1277310550000004,20650.26907739235,total_hypercut,22924.0,13180.0,0.5749432908741929
Meszaros/co9,rows,spectral_order,split_equal__split_equal,parts,1024,0.00015146200000000002,1.5622e-5,0.10314138199680446,bottle_conn,217541.0,68632.0,0.3154899536179387
Meszaros/co9,rows,spectral_order,balance_work__split_equal,parts,1024,0.00015146200000000002,0.00098583,6.508761273454727,bottle_conn,217541.0,44551.0,0.20479357914140323
Meszaros/co9,rows,spectral_order,balance_work__map_local,parts,1024,0.00015146200000000002,0.0014777450000000001,9.756539594089606,bottle_conn,217541.0,41198.32,0.1893818636486915
Meszaros/co9,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00015146200000000002,0.018202198000000003,120.17666477400272,bottle_conn,217541.0,39651.0,0.18226908950496687
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00015146200000000002,0.015645132000000003,103.29410677265585,bottle_conn,217541.0,35625.95,0.16376660031902032
Meszaros/co9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00015146200000000002,0.049664191,327.8986874595608,bottle_conn,217541.0,35600.43,0.16364928909952606
Meszaros/co9,rows,spectral_order,balance_work,parts,1024,0.00015146200000000002,0.000396698,2.619125589256711,total_conn,22924.0,68545.0,2.990097714186006
Meszaros/co9,rows,spectral_order,split_conn__convex,parts,1024,0.00015146200000000002,0.0049347,32.58044922158693,total_conn,22924.0,0.0,0.0
Meszaros/co9,rows,spectral_order,balance_work,parts,1024,0.00015146200000000002,0.000397184,2.622334314877659,total_hypercut,22924.0,13247.0,0.5778659919734775
Meszaros/co9,rows,spectral_order,split_hypercut__convex,parts,1024,0.00015146200000000002,0.006578047,43.43034556522427,total_hypercut,22924.0,0.0,0.0
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,2,0.00015146200000000002,5.02e-6,0.03314362678427592,cache,22924.0,96834.0,4.2241319141511084
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00015146200000000002,0.000662996,4.377309160053346,cache,22924.0,94826.0,4.136538125981504
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,2,0.00015146200000000002,0.012263871,80.96995285946309,cache,22924.0,94826.0,4.136538125981504
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,4,0.00015146200000000002,3.934e-6,0.025973511507836944,cache,22924.0,88756.0,3.8717501308672135
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00015146200000000002,0.0006865360000000001,4.532727680870449,cache,22924.0,83988.0,3.663758506368871
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,4,0.00015146200000000002,0.013095624,86.46144907633597,cache,22924.0,83988.0,3.663758506368871
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,8,0.00015146200000000002,2.7820000000000002e-6,0.018367643369293946,cache,22924.0,81029.0,3.5346798115512126
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00015146200000000002,0.0008919930000000001,5.88921973828419,cache,22924.0,74221.0,3.2376984819403245
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,8,0.00015146200000000002,0.013789408000000001,91.04203034424475,cache,22924.0,74221.0,3.2376984819403245
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,16,0.00015146200000000002,2.234e-6,0.014749574150612033,cache,22924.0,72056.0,3.143255976269412
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00015146200000000002,0.0011753640000000001,7.760124651727826,cache,22924.0,67856.0,2.960041877508288
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,16,0.00015146200000000002,0.014588859000000001,96.32025854669817,cache,22924.0,67856.0,2.960041877508288
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,32,0.00015146200000000002,1.924e-6,0.012702856161941608,cache,22924.0,65163.0,2.8425667422788345
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00015146200000000002,0.001741563,11.498349420976878,cache,22924.0,60866.0,2.6551212702844182
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,32,0.00015146200000000002,0.015688049000000003,103.57745837239703,cache,22924.0,60866.0,2.6551212702844182
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,64,0.00015146200000000002,1.6290000000000002e-6,0.010755172914658462,cache,22924.0,57125.0,2.491929855173617
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00015146200000000002,0.002748028,18.143349487000037,cache,22924.0,53870.0,2.349938928633746
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,64,0.00015146200000000002,0.017314736,114.31736012993358,cache,22924.0,53870.0,2.349938928633746
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,128,0.00015146200000000002,1.571e-6,0.010372238581294317,cache,22924.0,49756.0,2.170476356656779
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00015146200000000002,0.004872171000000001,32.167612998639925,cache,22924.0,47862.0,2.0878555225964055
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,128,0.00015146200000000002,0.020016823,132.15739261332874,cache,22924.0,47862.0,2.0878555225964055
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,256,0.00015146200000000002,1.52e-6,0.01003552046057757,cache,22924.0,42589.0,1.8578345838422614
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00015146200000000002,0.008982517,59.30541654012227,cache,22924.0,41135.0,1.794407607747339
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,256,0.00015146200000000002,0.023222904000000003,153.32495279343993,cache,22924.0,41135.0,1.794407607747339
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,512,0.00015146200000000002,1.4990000000000002e-6,0.00989687182263538,cache,22924.0,36927.0,1.6108445297504799
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00015146200000000002,0.016971162,112.04897598077405,cache,22924.0,35300.0,1.5398708776827779
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,512,0.00015146200000000002,0.028009754,184.92924958075292,cache,22924.0,35300.0,1.5398708776827779
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,1024,0.00015146200000000002,1.5020000000000002e-6,0.009916678770912835,cache,22924.0,32056.0,1.3983597975920432
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00015146200000000002,0.032582169,215.1177787167738,cache,22924.0,30358.0,1.324288954807189
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00015146200000000002,0.028490615,188.10404589930144,cache,22924.0,30358.0,1.324288954807189
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,2048,0.00015146200000000002,1.483e-6,0.009791234765155615,cache,22924.0,28206.0,1.2304135403943466
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00015146200000000002,0.061813004000000005,408.1089910340547,cache,22924.0,27256.0,1.188972256150759
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00015146200000000002,0.030861780000000002,203.75922673673924,cache,22924.0,27256.0,1.188972256150759
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,4096,0.00015146200000000002,1.4790000000000002e-6,0.009764825500785675,cache,22924.0,25762.0,1.1238003838771593
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00015146200000000002,0.110316755,728.3460868072519,cache,22924.0,25109.0,1.0953149537602513
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00015146200000000002,0.028894818000000003,190.77272187083227,cache,22924.0,25109.0,1.0953149537602513
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,8192,0.00015146200000000002,1.494e-6,0.009863860242172952,cache,22924.0,24173.0,1.0544843831792008
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00015146200000000002,0.169318734,1117.8958022474283,cache,22924.0,23791.0,1.0378206246728319
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00015146200000000002,0.017157738000000002,113.28080970804558,cache,22924.0,23791.0,1.0378206246728319
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,16384,0.00015146200000000002,1.483e-6,0.009791234765155615,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00015146200000000002,0.17922642800000002,1183.3095297830478,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00015146200000000002,0.007838608,51.752967741083566,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,32768,0.00015146200000000002,1.4870000000000001e-6,0.009817644029525558,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00015146200000000002,0.179436024,1184.6933488267682,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00015146200000000002,0.007835243,51.730750947432355,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_equal,vertices,65536,0.00015146200000000002,1.4840000000000001e-6,0.0097978370812481,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00015146200000000002,0.179503287,1185.1374404140972,cache,22924.0,22924.0,1.0
Meszaros/co9,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00015146200000000002,0.007840281000000001,51.7640134159063,cache,22924.0,22924.0,1.0
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,2,0.00021457800000000002,6.720000000000001e-7,0.0031317283225680173,bottle_conn,338891.0,249957.0,0.7375734380671071
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,2,0.00021457800000000002,0.000489061,2.2791758707789245,bottle_conn,338891.0,241139.0,0.7115532722910907
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,2,0.00021457800000000002,0.000950455,4.42941494468212,bottle_conn,338891.0,233338.47,0.6885354583037023
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00021457800000000002,0.0034676250000000002,16.16020747700137,bottle_conn,338891.0,234396.0,0.6916560191920116
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00021457800000000002,0.0036844070000000002,17.170478800249793,bottle_conn,338891.0,234589.52,0.6922270582576698
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00021457800000000002,0.007556815000000001,35.21710054152802,bottle_conn,338891.0,234526.72,0.6920417479366522
Meszaros/co9,cols,spectral_order,balance_work,parts,2,0.00021457800000000002,4.4600000000000005e-7,0.0020784982617043685,total_conn,10789.0,1246.0,0.11548799703401613
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,2,0.00021457800000000002,0.043420155,202.35138271397813,total_conn,10789.0,857.0,0.07943275558439152
Meszaros/co9,cols,spectral_order,balance_work,parts,2,0.00021457800000000002,4.23e-7,0.001971311131616475,total_hypercut,10789.0,1246.0,0.11548799703401613
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,2,0.00021457800000000002,0.054467095,253.83354770759348,total_hypercut,10789.0,857.0,0.07943275558439152
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,4,0.00021457800000000002,6.99e-7,0.003257556692671196,bottle_conn,338891.0,220624.0,0.6510175838248876
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,4,0.00021457800000000002,0.000492143,2.2935389462107016,bottle_conn,338891.0,223010.0,0.6580581957030431
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,4,0.00021457800000000002,0.000947811,4.417093085032016,bottle_conn,338891.0,197363.66,0.5823809425449481
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00021457800000000002,0.003724583,17.357711414963322,bottle_conn,338891.0,164869.0,0.48649565789590166
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00021457800000000002,0.0037513570000000003,17.48248655500564,bottle_conn,338891.0,162573.2,0.4797212082941123
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00021457800000000002,0.007518996000000001,35.0408522774935,bottle_conn,338891.0,162517.16,0.4795558453898156
Meszaros/co9,cols,spectral_order,balance_work,parts,4,0.00021457800000000002,1.0700000000000001e-6,0.004986531704088956,total_conn,10789.0,3259.0,0.30206692001112245
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,4,0.00021457800000000002,0.081608808,380.3223443223443,total_conn,10789.0,1941.0,0.17990545926406526
Meszaros/co9,cols,spectral_order,balance_work,parts,4,0.00021457800000000002,1.063e-6,0.004953909534062205,total_hypercut,10789.0,3177.0,0.29446658633793676
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,4,0.00021457800000000002,0.113205392,527.5722208241292,total_hypercut,10789.0,1935.0,0.1793493372879785
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,8,0.00021457800000000002,7.620000000000001e-7,0.003551156222911948,bottle_conn,338891.0,191670.0,0.5655800832716124
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,8,0.00021457800000000002,0.000490601,2.286352748184809,bottle_conn,338891.0,188669.0,0.5567247286000513
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,8,0.00021457800000000002,0.0009523880000000001,4.4384233239195074,bottle_conn,338891.0,169111.7,0.49901502252936786
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00021457800000000002,0.0036649890000000004,17.079984900595587,bottle_conn,338891.0,128892.0,0.38033467988232206
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00021457800000000002,0.00354381,16.515253194642508,bottle_conn,338891.0,120205.18,0.3547016002195396
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00021457800000000002,0.008009997000000001,37.32906914967984,bottle_conn,338891.0,120045.5,0.354230416269538
Meszaros/co9,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00021457800000000002,0.00359486,16.75316202033759,bottle_conn,338891.0,131553.0,0.3881867621152524
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00021457800000000002,0.003520141,16.404948317162056,bottle_conn,338891.0,120211.26,0.3547195410913834
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00021457800000000002,0.007792282,36.31444975719785,bottle_conn,338891.0,128317.06,0.3786381461885975
Meszaros/co9,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00021457800000000002,0.003313856,15.443596268023748,bottle_conn,338891.0,131553.0,0.3881867621152524
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00021457800000000002,0.003682649,17.162285975263075,bottle_conn,338891.0,120213.98,0.3547275672708924
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00021457800000000002,0.007613761,35.482486555005636,bottle_conn,338891.0,128315.05,0.37863221507800443
Meszaros/co9,cols,spectral_order,balance_work,parts,8,0.00021457800000000002,2.08e-6,0.009693444807948624,total_conn,10789.0,6984.0,0.6473259801649829
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,8,0.00021457800000000002,0.183430583,854.8433809617015,total_conn,10789.0,4135.0,0.38326072851978865
Meszaros/co9,cols,spectral_order,split_conn__dynamic,parts,8,0.00021457800000000002,1.13715323,5299.486573646878,total_conn,10789.0,4135.0,0.38326072851978865
Meszaros/co9,cols,spectral_order,split_conn__trans,parts,8,0.00021457800000000002,0.932411497,4345.326627147238,total_conn,10789.0,4135.0,0.38326072851978865
Meszaros/co9,cols,spectral_order,balance_work,parts,8,0.00021457800000000002,2.093e-6,0.009754028837998304,total_hypercut,10789.0,5944.0,0.5509315043099453
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,8,0.00021457800000000002,0.204912914,954.9577030264053,total_hypercut,10789.0,3499.0,0.3243117990545926
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,16,0.00021457800000000002,8.8e-7,0.00410107280336288,bottle_conn,338891.0,162255.0,0.4787822633236055
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,16,0.00021457800000000002,0.000498631,2.3237750375154955,bottle_conn,338891.0,176380.0,0.5204623315461313
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,16,0.00021457800000000002,0.00096035,4.475528712169933,bottle_conn,338891.0,140334.06,0.41409792529161293
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00021457800000000002,0.004155804,19.367334955121212,bottle_conn,338891.0,97760.0,0.28847033411923007
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00021457800000000002,0.004061281,18.926828472629996,bottle_conn,338891.0,89759.89,0.26486359921036556
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00021457800000000002,0.009114114000000001,42.47459665016917,bottle_conn,338891.0,89675.79,0.26461543682186894
Meszaros/co9,cols,spectral_order,balance_work,parts,16,0.00021457800000000002,3.834e-6,0.017867628554651453,total_conn,10789.0,10905.0,1.0107516915376773
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,16,0.00021457800000000002,0.315510061,1470.3746935846173,total_conn,10789.0,7550.0,0.6997868199091667
Meszaros/co9,cols,spectral_order,balance_work,parts,16,0.00021457800000000002,3.961e-6,0.018459487925136776,total_hypercut,10789.0,7731.0,0.7165631661877838
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,16,0.00021457800000000002,0.386065829,1799.186445022323,total_hypercut,10789.0,5214.0,0.4832699972193901
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,32,0.00021457800000000002,1.1180000000000001e-6,0.005210226584272386,bottle_conn,338891.0,133605.0,0.39424180636251777
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,32,0.00021457800000000002,0.000512396,2.387924204718098,bottle_conn,338891.0,138687.0,0.40923777851875676
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,32,0.00021457800000000002,0.000970288,4.521842872987911,bottle_conn,338891.0,118556.0,0.34983519774794847
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00021457800000000002,0.004763408,22.198957954683145,bottle_conn,338891.0,72302.0,0.21334883487611062
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00021457800000000002,0.004129478000000001,19.244647633960614,bottle_conn,338891.0,64273.5,0.18965832671862043
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00021457800000000002,0.010956161,51.05910671177847,bottle_conn,338891.0,64234.27,0.18954256678401019
Meszaros/co9,cols,spectral_order,balance_work,parts,32,0.00021457800000000002,7.366e-6,0.03432784348814883,total_conn,10789.0,16253.0,1.5064417462230049
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,32,0.00021457800000000002,0.6829070850000001,3182.5587199060483,total_conn,10789.0,12434.0,1.1524701084437854
Meszaros/co9,cols,spectral_order,balance_work,parts,32,0.00021457800000000002,7.304000000000001e-6,0.0340389042679119,total_hypercut,10789.0,9548.0,0.8849754379460562
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,32,0.00021457800000000002,0.6903062130000001,3217.0409501440035,total_hypercut,10789.0,8037.0,0.7449253869682083
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,64,0.00021457800000000002,1.68e-6,0.007829320806420043,bottle_conn,338891.0,112704.0,0.3325671085983399
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,64,0.00021457800000000002,0.000528609,2.463481810810055,bottle_conn,338891.0,109299.0,0.32251963020558233
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,64,0.00021457800000000002,0.000729252,3.398540390906803,bottle_conn,338891.0,95105.0,0.2806359566940403
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00021457800000000002,0.006514361000000001,30.358941736804333,bottle_conn,338891.0,48638.0,0.1435210731474132
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00021457800000000002,0.005317309,24.78030832610985,bottle_conn,338891.0,39740.69,0.11726687932107964
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00021457800000000002,0.014791844,68.93457856816634,bottle_conn,338891.0,39729.66,0.11723433198284995
Meszaros/co9,cols,spectral_order,balance_work,parts,64,0.00021457800000000002,1.9216e-5,0.08955251703343306,total_conn,10789.0,21967.0,2.0360552414496245
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,64,0.00021457800000000002,1.1331192840000002,5280.687134748204,total_conn,10789.0,17997.0,1.6680878672722217
Meszaros/co9,cols,spectral_order,balance_work,parts,64,0.00021457800000000002,1.8945000000000002e-5,0.08828957302239746,total_hypercut,10789.0,10224.0,0.9476318472518306
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,64,0.00021457800000000002,1.102747492,5139.145168656619,total_hypercut,10789.0,9655.0,0.8948929465196033
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,128,0.00021457800000000002,2.477e-6,0.011543587879465743,bottle_conn,338891.0,66481.0,0.19617222056649483
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,128,0.00021457800000000002,0.000564389,2.6302277027467866,bottle_conn,338891.0,78247.0,0.2308913485456976
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,128,0.00021457800000000002,0.000969357,4.517504124374353,bottle_conn,338891.0,67591.0,0.1994476099984951
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00021457800000000002,0.008635042,40.241972616018415,bottle_conn,338891.0,29224.0,0.08623421690159963
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00021457800000000002,0.007134097000000001,33.24710361733263,bottle_conn,338891.0,23304.02,0.06876553228029071
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00021457800000000002,0.021382295000000003,99.64812329316146,bottle_conn,338891.0,23276.77,0.06868512294513575
Meszaros/co9,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00021457800000000002,0.006054548000000001,28.21607061301718,bottle_conn,338891.0,31369.0,0.09256368566884338
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00021457800000000002,0.005237879,24.410139902506312,bottle_conn,338891.0,24312.04,0.07173999899672756
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00021457800000000002,0.015856373,73.8956137162244,bottle_conn,338891.0,24756.71,0.07305213180639203
Meszaros/co9,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00021457800000000002,0.005050769,23.53814929769128,bottle_conn,338891.0,31369.0,0.09256368566884338
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00021457800000000002,0.004176947,19.46586788953201,bottle_conn,338891.0,24318.48,0.07175900215703575
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00021457800000000002,0.011393784,53.09856555658082,bottle_conn,338891.0,24757.12,0.07305334163492096
Meszaros/co9,cols,spectral_order,balance_work,parts,128,0.00021457800000000002,5.2909000000000005e-5,0.24657234199218933,total_conn,10789.0,26719.0,2.4765038465103344
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,128,0.00021457800000000002,1.891889318,8816.790714798348,total_conn,10789.0,23336.0,2.162943738993419
Meszaros/co9,cols,spectral_order,split_conn__dynamic,parts,128,0.00021457800000000002,1.765049654,8225.678559777796,total_conn,10789.0,23336.0,2.162943738993419
Meszaros/co9,cols,spectral_order,split_conn__trans,parts,128,0.00021457800000000002,0.9025426870000001,4206.128713101995,total_conn,10789.0,23336.0,2.162943738993419
Meszaros/co9,cols,spectral_order,balance_work,parts,128,0.00021457800000000002,5.2725e-5,0.24571484495148616,total_hypercut,10789.0,10489.0,0.9721939011956623
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,128,0.00021457800000000002,2.07660586,9677.627063352253,total_hypercut,10789.0,10250.0,0.9500417091482065
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,256,0.00021457800000000002,4.645e-6,0.021647139967750653,bottle_conn,338891.0,42013.0,0.12397201460056478
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,256,0.00021457800000000002,0.0006937470000000001,3.2330760842211226,bottle_conn,338891.0,43531.0,0.1284513309589219
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,256,0.00021457800000000002,0.0010594740000000001,4.937477280988731,bottle_conn,338891.0,36856.88,0.10875732905270426
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00021457800000000002,0.012435110000000001,57.9514675316202,bottle_conn,338891.0,17058.0,0.050334768406360746
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00021457800000000002,0.010709350000000001,49.90889093942529,bottle_conn,338891.0,13344.51,0.03937699732362323
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00021457800000000002,0.032451635,151.2346792308624,bottle_conn,338891.0,13324.74,0.03931865998211814
Meszaros/co9,cols,spectral_order,balance_work,parts,256,0.00021457800000000002,0.000168454,0.7850478613837393,total_conn,10789.0,31209.0,2.8926684586152565
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,256,0.00021457800000000002,3.20050588,14915.349569853386,total_conn,10789.0,27775.0,2.5743813143016037
Meszaros/co9,cols,spectral_order,balance_work,parts,256,0.00021457800000000002,0.000168722,0.7862968244647633,total_hypercut,10789.0,10579.0,0.9805357308369635
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,256,0.00021457800000000002,4.032353270000001,18792.016283123154,total_hypercut,10789.0,10471.0,0.9705255352674019
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,512,0.00021457800000000002,8.383000000000001e-6,0.039067378762035254,bottle_conn,338891.0,27430.0,0.08094047938717759
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,512,0.00021457800000000002,0.001061081,4.944966399164872,bottle_conn,338891.0,23459.0,0.06922284746422891
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,512,0.00021457800000000002,0.001075882,5.013943647531433,bottle_conn,338891.0,19358.74,0.057123794966523166
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00021457800000000002,0.022669395000000002,105.64640829908005,bottle_conn,338891.0,9549.0,0.028177201519072503
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00021457800000000002,0.019264021000000003,89.77630978012658,bottle_conn,338891.0,7762.72,0.02290624419060996
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00021457800000000002,0.05445039,253.75569722897967,bottle_conn,338891.0,7735.46,0.022825805347442097
Meszaros/co9,cols,spectral_order,balance_work,parts,512,0.00021457800000000002,0.00029026000000000003,1.3527015817092154,total_conn,10789.0,36393.0,3.3731578459542124
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,512,0.00021457800000000002,5.875915621000001,27383.588350157053,total_conn,10789.0,32399.0,3.0029659838724627
Meszaros/co9,cols,spectral_order,balance_work,parts,512,0.00021457800000000002,0.000289973,1.3513640727381184,total_hypercut,10789.0,10634.0,0.9856335156177588
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,512,0.00021457800000000002,8.022818288,37388.82032640811,total_hypercut,10789.0,10572.0,0.9798869218648624
Meszaros/co9,cols,spectral_order,split_equal__split_equal,parts,1024,0.00021457800000000002,1.5581000000000002e-5,0.07261229016954208,bottle_conn,338891.0,16380.0,0.048334125131679506
Meszaros/co9,cols,spectral_order,balance_work__split_equal,parts,1024,0.00021457800000000002,0.0016798700000000002,7.828714966119547,bottle_conn,338891.0,13623.0,0.040198765974900484
Meszaros/co9,cols,spectral_order,balance_work__map_local,parts,1024,0.00021457800000000002,0.0016106470000000002,7.506114326725014,bottle_conn,338891.0,11047.06,0.03259767889970521
Meszaros/co9,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00021457800000000002,0.031030027,144.60954524694984,bottle_conn,338891.0,5645.0,0.01665727328255988
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00021457800000000002,0.026738897,124.61154918025146,bottle_conn,338891.0,4699.14,0.013866228374315046
Meszaros/co9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00021457800000000002,0.080589424,375.5716988694088,bottle_conn,338891.0,4678.25,0.013804586135365058
Meszaros/co9,cols,spectral_order,balance_work,parts,1024,0.00021457800000000002,0.0009184420000000001,4.280224440529784,total_conn,10789.0,43455.0,4.027713411808323
Meszaros/co9,cols,spectral_order,split_conn__convex,parts,1024,0.00021457800000000002,10.581119911,49311.29897286767,total_conn,10789.0,38020.0,3.523959588469738
Meszaros/co9,cols,spectral_order,balance_work,parts,1024,0.00021457800000000002,0.0009191790000000001,4.283659089002601,total_hypercut,10789.0,10665.0,0.988506812494207
Meszaros/co9,cols,spectral_order,split_hypercut__convex,parts,1024,0.00021457800000000002,15.558143054,72505.76971544146,total_hypercut,10789.0,10624.0,0.9847066456576142
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,2,0.00021457800000000002,1.215e-5,0.05662276654643067,cache,10789.0,92207.0,8.546389841505237
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00021457800000000002,0.0009666280000000001,4.504786138373925,cache,10789.0,87889.0,8.146167392714801
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,2,0.00021457800000000002,0.022497775,104.84660589622422,cache,10789.0,87889.0,8.146167392714801
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,4,0.00021457800000000002,6.039e-6,0.02814361211307776,cache,10789.0,77475.0,7.1809250162202245
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00021457800000000002,0.001172151,5.4625870312893205,cache,10789.0,73381.0,6.801464454537029
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,4,0.00021457800000000002,0.024619211000000002,114.73315530949118,cache,10789.0,73381.0,6.801464454537029
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,8,0.00021457800000000002,4.006e-6,0.018669201875308745,cache,10789.0,65267.0,6.049402168875707
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00021457800000000002,0.0014255650000000002,6.643574830597731,cache,10789.0,62313.0,5.775604782648994
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,8,0.00021457800000000002,0.026800357,124.89797183308633,cache,10789.0,62313.0,5.775604782648994
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,16,0.00021457800000000002,2.8900000000000003e-6,0.013468295911044002,cache,10789.0,55735.0,5.165909722865882
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00021457800000000002,0.002058438,9.592959203646226,cache,10789.0,53933.0,4.998887756047827
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,16,0.00021457800000000002,0.02922695,136.20664746618945,cache,10789.0,53933.0,4.998887756047827
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,32,0.00021457800000000002,2.154e-6,0.010038307748231412,cache,10789.0,48475.0,4.493002131800909
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00021457800000000002,0.003183205,14.834722105714471,cache,10789.0,47372.0,4.39076837519696
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,32,0.00021457800000000002,0.031831696,148.34557130740336,cache,10789.0,47372.0,4.39076837519696
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,64,0.00021457800000000002,1.938e-6,0.009031680787405977,cache,10789.0,43288.0,4.012234683473909
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00021457800000000002,0.005564211,25.930948186673376,cache,10789.0,42362.0,3.9264065251645195
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,64,0.00021457800000000002,0.033816145,157.59371883417683,cache,10789.0,42362.0,3.9264065251645195
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,128,0.00021457800000000002,1.6370000000000002e-6,0.00762892747625572,cache,10789.0,39104.0,3.6244322921494114
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00021457800000000002,0.009965973000000001,46.44452366971451,cache,10789.0,38198.0,3.5404578737603116
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,128,0.00021457800000000002,0.037578766,175.12869912106552,cache,10789.0,38198.0,3.5404578737603116
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,256,0.00021457800000000002,1.562e-6,0.007279404225969111,cache,10789.0,34980.0,3.242191120585782
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00021457800000000002,0.018769412000000003,87.47127850944645,cache,10789.0,34308.0,3.179905459264065
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,256,0.00021457800000000002,0.043866364000000005,204.4308549804733,cache,10789.0,34308.0,3.179905459264065
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,512,0.00021457800000000002,1.531e-6,0.0071349346158506455,cache,10789.0,30221.0,2.8010937065529706
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00021457800000000002,0.036133484,168.39323695812243,cache,10789.0,29523.0,2.7363981833348783
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,512,0.00021457800000000002,0.055296899000000004,257.70069159000457,cache,10789.0,29523.0,2.7363981833348783
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,1024,0.00021457800000000002,1.511e-6,0.007041728415774217,cache,10789.0,24352.0,2.2571137269441097
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00021457800000000002,0.07065666100000001,329.2819440949212,cache,10789.0,23730.0,2.199462415423116
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00021457800000000002,0.063071625,293.93332494477534,cache,10789.0,23730.0,2.199462415423116
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,2048,0.00021457800000000002,1.5040000000000001e-6,0.007009106245747467,cache,10789.0,19300.0,1.788859023079062
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00021457800000000002,0.137826583,642.314603547428,cache,10789.0,18450.0,1.7100750764667718
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00021457800000000002,0.054415269,253.59202248133545,cache,10789.0,18450.0,1.7100750764667718
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,4096,0.00021457800000000002,1.4840000000000001e-6,0.006915900045671038,cache,10789.0,15553.0,1.4415608490128835
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00021457800000000002,0.262667981,1224.1142195378836,cache,10789.0,15055.0,1.3954027249976828
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00021457800000000002,0.06249210300000001,291.2325727707407,cache,10789.0,15055.0,1.3954027249976828
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,8192,0.00021457800000000002,1.5130000000000002e-6,0.00705104903578186,cache,10789.0,12957.0,1.2009454073593475
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00021457800000000002,0.47493068000000005,2213.324199125726,cache,10789.0,12861.0,1.1920474557419594
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00021457800000000002,0.063978608,298.16014689297134,cache,10789.0,12861.0,1.1920474557419594
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,16384,0.00021457800000000002,1.498e-6,0.006981144385724538,cache,10789.0,11690.0,1.0835109834090277
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00021457800000000002,0.747511657,3483.636053090251,cache,10789.0,11686.0,1.08314023542497
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00021457800000000002,0.036478275000000004,170.00006990465008,cache,10789.0,11686.0,1.08314023542497
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,32768,0.00021457800000000002,1.548e-6,0.00721415988591561,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00021457800000000002,0.815490119,3800.436759593248,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00021457800000000002,0.011950558,55.69330499864851,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,spectral_order,chunk_equal,vertices,65536,0.00021457800000000002,1.4930000000000001e-6,0.006957842835705432,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00021457800000000002,0.815457231,3800.283491317842,cache,10789.0,10789.0,1.0
Meszaros/co9,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00021457800000000002,0.011952835,55.70391652452721,cache,10789.0,10789.0,1.0


==> results/data/results_lanka_48_10.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,2,0.00026921700000000003,6.420000000000001e-7,0.0023846933886047315,bottle_conn,543943.0,2.064416e6,3.79528002014917
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,2,0.00026921700000000003,0.0013103280000000001,4.867181492996356,bottle_conn,543943.0,2.064378e6,3.7952101598880765
Meszaros/world,rows,natural_order,balance_work__map_local,parts,2,0.00026921700000000003,0.002277977,8.46149017335458,bottle_conn,543943.0,501499.0,0.9219697652143699
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.00026921700000000003,0.006327089,23.501818235846915,bottle_conn,543943.0,2.01161e6,3.6981999952200875
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.00026921700000000003,0.008322724,30.914555915859694,bottle_conn,543943.0,442463.34,0.8134369593872888
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00026921700000000003,0.015267733,56.71162296586025,bottle_conn,543943.0,442438.35,0.81339101707348
Meszaros/world,rows,natural_order,balance_work,parts,2,0.00026921700000000003,3.51e-7,0.001303780964797914,total_conn,67147.0,3403.0,0.05067985166872682
Meszaros/world,rows,natural_order,split_conn__convex,parts,2,0.00026921700000000003,0.022163711000000003,82.32656555863856,total_conn,67147.0,1249.0,0.018600979939535647
Meszaros/world,rows,natural_order,balance_work,parts,2,0.00026921700000000003,3.5200000000000003e-7,0.0013074954404810987,total_hypercut,67147.0,3403.0,0.05067985166872682
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,2,0.00026921700000000003,0.037192228,138.14962650947004,total_hypercut,67147.0,1249.0,0.018600979939535647
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,4,0.00026921700000000003,6.790000000000001e-7,0.002522128988882574,bottle_conn,543943.0,1.980118e6,3.640304223052783
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,4,0.00026921700000000003,0.001313162,4.877708317082502,bottle_conn,543943.0,1.989291e6,3.6571681223951775
Meszaros/world,rows,natural_order,balance_work__map_local,parts,4,0.00026921700000000003,0.002295413,8.526255771366591,bottle_conn,543943.0,529858.0,0.9741057426973047
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.00026921700000000003,0.006913995,25.681866301162255,bottle_conn,543943.0,1.084451e6,1.9936850000827293
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.00026921700000000003,0.00846969,31.46045754911465,bottle_conn,543943.0,267743.68,0.49222745765640885
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00026921700000000003,0.015600822,57.94887395669664,bottle_conn,543943.0,267374.43,0.49154861814565126
Meszaros/world,rows,natural_order,balance_work,parts,4,0.00026921700000000003,1.272e-6,0.004724813069011243,total_conn,67147.0,7810.0,0.11631197224001072
Meszaros/world,rows,natural_order,split_conn__convex,parts,4,0.00026921700000000003,0.058073037,215.7108837851993,total_conn,67147.0,3058.0,0.045541870820736595
Meszaros/world,rows,natural_order,balance_work,parts,4,0.00026921700000000003,1.286e-6,0.004776815728575833,total_hypercut,67147.0,7596.0,0.11312493484444577
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,4,0.00026921700000000003,0.110500578,410.4517099588807,total_hypercut,67147.0,3058.0,0.045541870820736595
Meszaros/world,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00026921700000000003,0.022564464000000003,83.81515283210199,bottle_conn,543943.0,1.40351e6,2.5802519749311967
Meszaros/world,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00026921700000000003,0.024859549,92.34019025544448,bottle_conn,543943.0,1.271437e6,2.3374452837889264
Meszaros/world,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00026921700000000003,0.02356826,87.54372866498028,bottle_conn,543943.0,1.40351e6,2.5802519749311967
Meszaros/world,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00026921700000000003,0.023900958,88.77952729582455,bottle_conn,543943.0,1.271437e6,2.3374452837889264
Meszaros/world,rows,natural_order,metis__plaid,parts,8,0.00026921700000000003,0.067972423,252.48191236066071,bottle_conn,543943.0,228438.0,0.41996679799170133
Meszaros/world,rows,natural_order,kahypar__greedy_secconn,parts,8,0.00026921700000000003,44.55531896,165499.6488334689,bottle_conn,543943.0,171279.81,0.3148855854381801
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,8,0.00026921700000000003,7.410000000000001e-7,0.0027524264812400405,bottle_conn,543943.0,1.135581e6,2.0876838198120025
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,8,0.00026921700000000003,0.00132608,4.925691913957885,bottle_conn,543943.0,1.101288e6,2.024638611030935
Meszaros/world,rows,natural_order,balance_work__map_local,parts,8,0.00026921700000000003,0.002266791,8.419940048362474,bottle_conn,543943.0,456695.0,0.8396008405292467
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.00026921700000000003,0.006854270000000001,25.46001924098404,bottle_conn,543943.0,678698.0,1.2477373548331352
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.00026921700000000003,0.008869683,32.94622182105884,bottle_conn,543943.0,240461.32,0.44207080521304626
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00026921700000000003,0.016311405,60.58831723108124,bottle_conn,543943.0,240155.04,0.4415077315086324
Meszaros/world,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00026921700000000003,0.006632065,24.634644171801927,bottle_conn,543943.0,719479.0,1.3227102839819613
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00026921700000000003,0.008714005,32.36795967565198,bottle_conn,543943.0,260957.0,0.47975063563645454
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00026921700000000003,0.016099454000000003,59.80103039555452,bottle_conn,543943.0,263745.46,0.48487701836405656
Meszaros/world,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00026921700000000003,0.005669009,21.05739607825657,bottle_conn,543943.0,719479.0,1.3227102839819613
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00026921700000000003,0.0073735400000000005,27.38883502899148,bottle_conn,543943.0,261177.0,0.4801550897796276
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00026921700000000003,0.016369388000000002,60.80369367461936,bottle_conn,543943.0,263329.28,0.4841119014308485
Meszaros/world,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.00026921700000000003,0.261641114,971.8595556744186,total_conn,67147.0,28040.0,0.41759125500766975
Meszaros/world,rows,natural_order,metis,parts,8,0.00026921700000000003,0.06807365700000001,252.8579435919723,total_conn,67147.0,4985.0,0.0742401000789313
Meszaros/world,rows,natural_order,kahypar,parts,8,0.00026921700000000003,43.760472067,162547.2093775653,total_conn,67147.0,3780.0,0.05629439885624078
Meszaros/world,rows,natural_order,balance_work,parts,8,0.00026921700000000003,2.032e-6,0.007547814588231798,total_conn,67147.0,13865.0,0.20648725929676678
Meszaros/world,rows,natural_order,split_conn__convex,parts,8,0.00026921700000000003,0.158163568,587.4947273017676,total_conn,67147.0,4332.0,0.06451516821302515
Meszaros/world,rows,natural_order,split_conn__dynamic,parts,8,0.00026921700000000003,2.9164808790000003,10833.19730551934,total_conn,67147.0,4332.0,0.06451516821302515
Meszaros/world,rows,natural_order,split_conn__trans,parts,8,0.00026921700000000003,2.3499028020000003,8728.656815877155,total_conn,67147.0,4332.0,0.06451516821302515
Meszaros/world,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00026921700000000003,0.309366062,1149.1327145016844,total_hypercut,67147.0,23012.0,0.3427107689100034
Meszaros/world,rows,natural_order,balance_work,parts,8,0.00026921700000000003,2.041e-6,0.007581244869380462,total_hypercut,67147.0,12721.0,0.18945001265879338
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,8,0.00026921700000000003,0.28656199000000004,1064.427543580086,total_hypercut,67147.0,4332.0,0.06451516821302515
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,16,0.00026921700000000003,8.540000000000001e-7,0.003172162233439939,bottle_conn,543943.0,696570.0,1.2805937386821782
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,16,0.00026921700000000003,0.001200539,4.459372922215164,bottle_conn,543943.0,690093.0,1.2686862410215776
Meszaros/world,rows,natural_order,balance_work__map_local,parts,16,0.00026921700000000003,0.002298833,8.538959278203084,bottle_conn,543943.0,483415.0,0.8887236346455419
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.00026921700000000003,0.0075816930000000005,28.162014285873475,bottle_conn,543943.0,392307.0,0.7212281433900243
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.00026921700000000003,0.009108027000000001,33.83154481329188,bottle_conn,543943.0,163366.89,0.30033825235364736
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00026921700000000003,0.017363654000000003,64.49687055423692,bottle_conn,543943.0,162829.59,0.29935046503034324
Meszaros/world,rows,natural_order,balance_work,parts,16,0.00026921700000000003,2.894e-6,0.010749692627137215,total_conn,67147.0,24632.0,0.36683693984839233
Meszaros/world,rows,natural_order,split_conn__convex,parts,16,0.00026921700000000003,0.44370834800000003,1648.1438690721611,total_conn,67147.0,4704.0,0.07005525190998853
Meszaros/world,rows,natural_order,balance_work,parts,16,0.00026921700000000003,2.872e-6,0.010667974162107147,total_hypercut,67147.0,21804.0,0.32472038959298255
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,16,0.00026921700000000003,0.734497582,2728.2734076971365,total_hypercut,67147.0,4682.0,0.06972761255156597
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,32,0.00026921700000000003,1.0980000000000001e-6,0.004078494300137064,bottle_conn,543943.0,596604.0,1.0968134528801732
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,32,0.00026921700000000003,0.001350513,5.016447698325142,bottle_conn,543943.0,564693.0,1.0381473794129163
Meszaros/world,rows,natural_order,balance_work__map_local,parts,32,0.00026921700000000003,0.002199627,8.170461003577039,bottle_conn,543943.0,419567.0,0.7713436885850172
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.00026921700000000003,0.008926368,33.15677687516018,bottle_conn,543943.0,295611.0,0.5434595168979103
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.00026921700000000003,0.010300365,38.260455320429244,bottle_conn,543943.0,151768.59,0.2790156137683544
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00026921700000000003,0.021005332,78.02379493122648,bottle_conn,543943.0,151599.89,0.27870547097765763
Meszaros/world,rows,natural_order,balance_work,parts,32,0.00026921700000000003,6.9740000000000005e-6,0.02590475341453177,total_conn,67147.0,38885.0,0.5791025660118844
Meszaros/world,rows,natural_order,split_conn__convex,parts,32,0.00026921700000000003,0.699267171,2597.410902729025,total_conn,67147.0,22797.0,0.3395088388163284
Meszaros/world,rows,natural_order,balance_work,parts,32,0.00026921700000000003,7.034000000000001e-6,0.026127621955522866,total_hypercut,67147.0,28585.0,0.4257077754776833
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,32,0.00026921700000000003,1.1801009770000002,4383.45638276929,total_hypercut,67147.0,19994.0,0.2977646060136715
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,64,0.00026921700000000003,1.551e-6,0.005761151784619841,bottle_conn,543943.0,556439.0,1.0229729953322315
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,64,0.00026921700000000003,0.001304489,4.845492669482239,bottle_conn,543943.0,499139.0,0.9176310753148768
Meszaros/world,rows,natural_order,balance_work__map_local,parts,64,0.00026921700000000003,0.0023436100000000003,8.705282355869057,bottle_conn,543943.0,383366.0,0.7047907593258852
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.00026921700000000003,0.009359459,34.765482863266435,bottle_conn,543943.0,189913.0,0.34914136223832276
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.00026921700000000003,0.010680429,39.67219380648324,bottle_conn,543943.0,98506.02,0.18109621780223295
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00026921700000000003,0.023088444000000003,85.76146380057723,bottle_conn,543943.0,98463.45,0.18101795592552897
Meszaros/world,rows,natural_order,balance_work,parts,64,0.00026921700000000003,2.4944e-5,0.09265388144136513,total_conn,67147.0,55274.0,0.8231789953385855
Meszaros/world,rows,natural_order,split_conn__convex,parts,64,0.00026921700000000003,1.426595877,5299.055694848393,total_conn,67147.0,40492.0,0.6030351318748418
Meszaros/world,rows,natural_order,balance_work,parts,64,0.00026921700000000003,2.5027000000000003e-5,0.09296218292306949,total_hypercut,67147.0,30206.0,0.44984883911418233
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,64,0.00026921700000000003,1.871934243,6953.254226144708,total_hypercut,67147.0,26552.0,0.39543092021981624
Meszaros/world,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00026921700000000003,0.02517331,93.50564786027627,bottle_conn,543943.0,105935.0,0.19475386207746032
Meszaros/world,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00026921700000000003,0.026941775,100.07456809933993,bottle_conn,543943.0,105935.0,0.19475386207746032
Meszaros/world,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00026921700000000003,0.025397624,94.33885675867423,bottle_conn,543943.0,105935.0,0.19475386207746032
Meszaros/world,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00026921700000000003,0.025779013,95.75551692500844,bottle_conn,543943.0,105935.0,0.19475386207746032
Meszaros/world,rows,natural_order,metis__plaid,parts,128,0.00026921700000000003,0.20656527800000002,767.281702121337,bottle_conn,543943.0,55597.0,0.10221107726361034
Meszaros/world,rows,natural_order,kahypar__greedy_secconn,parts,128,0.00026921700000000003,31.531757473000003,117123.9463815435,bottle_conn,543943.0,26008.32,0.047814421731688796
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,128,0.00026921700000000003,2.4720000000000002e-6,0.009182183888833172,bottle_conn,543943.0,506968.0,0.9320241275280682
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,128,0.00026921700000000003,0.0013535,5.027542837190816,bottle_conn,543943.0,393616.0,0.7236346455419042
Meszaros/world,rows,natural_order,balance_work__map_local,parts,128,0.00026921700000000003,0.0022658490000000003,8.416441012268914,bottle_conn,543943.0,331834.0,0.6100528915713594
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.00026921700000000003,0.013135136,48.790143267327096,bottle_conn,543943.0,109983.0,0.2021958183118452
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.00026921700000000003,0.013223882000000001,49.11978812630703,bottle_conn,543943.0,61402.69,0.1128844198748766
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00026921700000000003,0.028979050000000003,107.64197654680054,bottle_conn,543943.0,61353.91,0.11279474136076759
Meszaros/world,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00026921700000000003,0.009996302,37.13102070077298,bottle_conn,543943.0,119999.0,0.22060951239376184
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00026921700000000003,0.010661389,39.6014701894754,bottle_conn,543943.0,65763.41,0.12090128928950276
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00026921700000000003,0.024650434000000002,91.56343767295527,bottle_conn,543943.0,68005.53,0.12502326530537206
Meszaros/world,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00026921700000000003,0.008214451000000001,30.512378490214214,bottle_conn,543943.0,119999.0,0.22060951239376184
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00026921700000000003,0.008792882,32.66094637411456,bottle_conn,543943.0,65752.95,0.1208820593334228
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00026921700000000003,0.021998226000000003,81.71187555020671,bottle_conn,543943.0,68005.74,0.12502365137523602
Meszaros/world,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.00026921700000000003,2.318094749,8610.506576479196,total_conn,67147.0,53314.0,0.7939893070427569
Meszaros/world,rows,natural_order,metis,parts,128,0.00026921700000000003,0.20686973900000002,768.4126151023153,total_conn,67147.0,19397.0,0.28887366524193187
Meszaros/world,rows,natural_order,kahypar,parts,128,0.00026921700000000003,31.446451326000002,116807.0787728858,total_conn,67147.0,13536.0,0.20158756161853844
Meszaros/world,rows,natural_order,balance_work,parts,128,0.00026921700000000003,5.4417000000000004e-5,0.20213062325187486,total_conn,67147.0,68593.0,1.0215348414672287
Meszaros/world,rows,natural_order,split_conn__convex,parts,128,0.00026921700000000003,2.398797198,8910.273860863168,total_conn,67147.0,54237.0,0.8077352673983945
Meszaros/world,rows,natural_order,split_conn__dynamic,parts,128,0.00026921700000000003,4.0796411500000005,15153.727847795644,total_conn,67147.0,54237.0,0.8077352673983945
Meszaros/world,rows,natural_order,split_conn__trans,parts,128,0.00026921700000000003,2.137594291,7940.042014434452,total_conn,67147.0,54237.0,0.8077352673983945
Meszaros/world,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00026921700000000003,3.535641424,13133.054093909373,total_hypercut,67147.0,30159.0,0.4491488823030068
Meszaros/world,rows,natural_order,balance_work,parts,128,0.00026921700000000003,5.491e-5,0.20396185976368503,total_hypercut,67147.0,30971.0,0.46124175316842153
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,128,0.00026921700000000003,3.602640474,13381.920435930866,total_hypercut,67147.0,29834.0,0.4443087554172189
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,256,0.00026921700000000003,4.7030000000000005e-6,0.01746917913801877,bottle_conn,543943.0,490974.0,0.9026203113193846
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,256,0.00026921700000000003,0.0014856000000000001,5.518225074939546,bottle_conn,543943.0,200848.0,0.36924457158194884
Meszaros/world,rows,natural_order,balance_work__map_local,parts,256,0.00026921700000000003,0.002327023,8.643670347712067,bottle_conn,543943.0,169132.0,0.3109369915597774
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.00026921700000000003,0.019821686,73.62717064672735,bottle_conn,543943.0,60137.0,0.1105575400363641
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.00026921700000000003,0.018505894000000002,68.73969325859808,bottle_conn,543943.0,37198.2,0.06838620958446014
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00026921700000000003,0.048787422000000004,181.21969266428195,bottle_conn,543943.0,37128.25,0.06825761155121032
Meszaros/world,rows,natural_order,balance_work,parts,256,0.00026921700000000003,0.00021003500000000002,0.7801699001177489,total_conn,67147.0,78118.0,1.1633877909660892
Meszaros/world,rows,natural_order,split_conn__convex,parts,256,0.00026921700000000003,4.319267717000001,16043.814903962231,total_conn,67147.0,67398.0,1.0037380672256393
Meszaros/world,rows,natural_order,balance_work,parts,256,0.00026921700000000003,0.00021026400000000002,0.7810205150491982,total_hypercut,67147.0,31355.0,0.4669605492427063
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,256,0.00026921700000000003,7.010785587000001,26041.392582934957,total_hypercut,67147.0,30853.0,0.45948441479142776
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,512,0.00026921700000000003,8.287e-6,0.030781859986553594,bottle_conn,543943.0,480327.0,0.8830465692177305
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,512,0.00026921700000000003,0.0019347600000000002,7.186618972798894,bottle_conn,543943.0,99717.0,0.18332251724905
Meszaros/world,rows,natural_order,balance_work__map_local,parts,512,0.00026921700000000003,0.0027648800000000004,10.270079526924377,bottle_conn,543943.0,84663.0,0.15564682328846957
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.00026921700000000003,0.025865234,96.07578273288833,bottle_conn,543943.0,33920.0,0.062359475165596395
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.00026921700000000003,0.023653276,87.85951852966194,bottle_conn,543943.0,22290.96,0.04098032330593463
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00026921700000000003,0.064188702,238.4273727142045,bottle_conn,543943.0,22248.16,0.040901638590808226
Meszaros/world,rows,natural_order,balance_work,parts,512,0.00026921700000000003,0.0006539120000000001,2.4289402229428307,total_conn,67147.0,85031.0,1.2663410130013255
Meszaros/world,rows,natural_order,split_conn__convex,parts,512,0.00026921700000000003,7.968925098000001,29600.378497643163,total_conn,67147.0,78351.0,1.1668577896257466
Meszaros/world,rows,natural_order,balance_work,parts,512,0.00026921700000000003,0.000654659,2.4317149362781696,total_hypercut,67147.0,31448.0,0.46834557016694717
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,512,0.00026921700000000003,13.572026054,50412.96074913545,total_hypercut,67147.0,31261.0,0.4655606356203553
Meszaros/world,rows,natural_order,split_equal__split_equal,parts,1024,0.00026921700000000003,1.5512e-5,0.05761894679756478,bottle_conn,543943.0,469475.0,0.8630959493917562
Meszaros/world,rows,natural_order,balance_work__split_equal,parts,1024,0.00026921700000000003,0.0024749750000000004,9.193234453990646,bottle_conn,543943.0,46540.0,0.08556043556034364
Meszaros/world,rows,natural_order,balance_work__map_local,parts,1024,0.00026921700000000003,0.003313257,12.307012558642283,bottle_conn,543943.0,37460.11,0.0688677122419077
Meszaros/world,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.00026921700000000003,0.029614217,110.00128892306206,bottle_conn,543943.0,33920.0,0.062359475165596395
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.00026921700000000003,0.026904871,99.93748908872767,bottle_conn,543943.0,22280.16,0.040960468284360674
Meszaros/world,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00026921700000000003,0.075682967,281.1225405527882,bottle_conn,543943.0,22250.96,0.040906786188994064
Meszaros/world,rows,natural_order,balance_work,parts,1024,0.00026921700000000003,0.001210439,4.496146231478695,total_conn,67147.0,91400.0,1.361192607264658
Meszaros/world,rows,natural_order,split_conn__convex,parts,1024,0.00026921700000000003,14.788045703000002,54929.83616562104,total_conn,67147.0,84559.0,1.2593116594933504
Meszaros/world,rows,natural_order,balance_work,parts,1024,0.00026921700000000003,0.001208939,4.490574517953918,total_hypercut,67147.0,31467.0,0.4686285314310394
Meszaros/world,rows,natural_order,split_hypercut__convex,parts,1024,0.00026921700000000003,26.290736694000003,97656.30214288102,total_hypercut,67147.0,31381.0,0.4673477593935693
Meszaros/world,rows,natural_order,chunk_equal,vertices,2,0.00026921700000000003,1.9148e-5,0.07112478038162523,cache,67147.0,180713.0,2.691304153573503
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,2,0.00026921700000000003,0.001501193,5.576144894267449,cache,67147.0,179738.0,2.676783772916139
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,2,0.00026921700000000003,0.0379381,140.92014991623856,cache,67147.0,179738.0,2.676783772916139
Meszaros/world,rows,natural_order,chunk_equal,vertices,4,0.00026921700000000003,8.8e-6,0.03268738601202747,cache,67147.0,171588.0,2.555408283318689
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,4,0.00026921700000000003,0.0017271340000000002,6.415397244601938,cache,67147.0,170013.0,2.5319522837952553
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,4,0.00026921700000000003,0.040186976,149.27354513273676,cache,67147.0,170013.0,2.5319522837952553
Meszaros/world,rows,natural_order,chunk_equal,vertices,8,0.00026921700000000003,5.339e-6,0.019831585672524393,cache,67147.0,166818.0,2.4843701133334326
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,8,0.00026921700000000003,0.002165788,8.044766860933745,cache,67147.0,164697.0,2.452782700641875
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,8,0.00026921700000000003,0.040381167,149.99486288013014,cache,67147.0,164697.0,2.452782700641875
Meszaros/world,rows,natural_order,chunk_equal,vertices,16,0.00026921700000000003,3.5160000000000003e-6,0.013060096502078249,cache,67147.0,161927.0,2.4115299268768524
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,16,0.00026921700000000003,0.003058561,11.360950460037811,cache,67147.0,158387.0,2.3588097755670394
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,16,0.00026921700000000003,0.046262138,171.83958665314597,cache,67147.0,158387.0,2.3588097755670394
Meszaros/world,rows,natural_order,chunk_equal,vertices,32,0.00026921700000000003,2.5470000000000003e-6,0.009460769565072042,cache,67147.0,154473.0,2.3005197551640433
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,32,0.00026921700000000003,0.004811021,17.87042051579209,cache,67147.0,150026.0,2.2342919266683543
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,32,0.00026921700000000003,0.04704437,174.7451683957551,cache,67147.0,150026.0,2.2342919266683543
Meszaros/world,rows,natural_order,chunk_equal,vertices,64,0.00026921700000000003,2.116e-6,0.007859830545619333,cache,67147.0,149766.0,2.230419825159724
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,64,0.00026921700000000003,0.008355749,31.03722647529688,cache,67147.0,144846.0,2.1571477504579506
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,64,0.00026921700000000003,0.046363321000000006,172.21542844619768,cache,67147.0,144846.0,2.1571477504579506
Meszaros/world,rows,natural_order,chunk_equal,vertices,128,0.00026921700000000003,2.8010000000000004e-6,0.010404246388601017,cache,67147.0,142240.0,2.1183373791829867
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,128,0.00026921700000000003,0.015001598000000001,55.723070979915825,cache,67147.0,135768.0,2.0219518370143117
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,128,0.00026921700000000003,0.050674902,188.23069122677987,cache,67147.0,135768.0,2.0219518370143117
Meszaros/world,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00026921700000000003,0.06077024600000001,225.72960102816685,cache,67147.0,123018.0,1.8320699361103252
Meszaros/world,rows,natural_order,chunk_equal,vertices,256,0.00026921700000000003,1.602e-6,0.005950590044462274,cache,67147.0,130852.0,1.9487393331049787
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,256,0.00026921700000000003,0.028289097000000003,105.07916290576003,cache,67147.0,122994.0,1.8317125113556822
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,256,0.00026921700000000003,0.052592063,195.35193914203037,cache,67147.0,122994.0,1.8317125113556822
Meszaros/world,rows,natural_order,chunk_equal,vertices,512,0.00026921700000000003,1.539e-6,0.005716578076421622,cache,67147.0,121260.0,1.80588857283274
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,512,0.00026921700000000003,0.054570282000000005,202.69998551354482,cache,67147.0,115561.0,1.7210150863031854
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,512,0.00026921700000000003,0.061185108,227.27059583904432,cache,67147.0,115561.0,1.7210150863031854
Meszaros/world,rows,natural_order,chunk_equal,vertices,1024,0.00026921700000000003,1.5020000000000002e-6,0.00557914247614378,cache,67147.0,105308.0,1.56832025258016
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.00026921700000000003,0.107097945,397.81271242157806,cache,67147.0,99819.0,1.48657423265373
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,1024,0.00026921700000000003,0.06468404,240.26729367016196,cache,67147.0,99819.0,1.48657423265373
Meszaros/world,rows,natural_order,chunk_equal,vertices,2048,0.00026921700000000003,1.5320000000000001e-6,0.005690576746639328,cache,67147.0,90497.0,1.3477445008712228
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.00026921700000000003,0.210717909,782.7065489920769,cache,67147.0,82530.0,1.2290943750279237
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,2048,0.00026921700000000003,0.053955582,200.41669731109104,cache,67147.0,82530.0,1.2290943750279237
Meszaros/world,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00026921700000000003,0.090870304,337.5355345316231,cache,67147.0,101738.0,1.5151533203270438
Meszaros/world,rows,natural_order,chunk_equal,vertices,4096,0.00026921700000000003,1.486e-6,0.00551971086521282,cache,67147.0,82957.0,1.2354535571209435
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.00026921700000000003,0.40851396300000004,1517.4151818050123,cache,67147.0,71479.0,1.0645151682130252
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,4096,0.00026921700000000003,0.06217654500000001,230.95326446695415,cache,67147.0,71479.0,1.0645151682130252
Meszaros/world,rows,natural_order,chunk_equal,vertices,8192,0.00026921700000000003,1.486e-6,0.00551971086521282,cache,67147.0,77393.0,1.1525905848362548
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.00026921700000000003,0.7662476340000001,2846.2082037909936,cache,67147.0,71078.0,1.0585431962708685
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,8192,0.00026921700000000003,0.049714545000000006,184.66346850310345,cache,67147.0,71078.0,1.0585431962708685
Meszaros/world,rows,natural_order,chunk_equal,vertices,16384,0.00026921700000000003,1.478e-6,0.005489995059747341,cache,67147.0,75866.0,1.1298494348221066
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.00026921700000000003,1.344747715,4995.032687386011,cache,67147.0,69752.0,1.0387954785768538
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,16384,0.00026921700000000003,0.046767435,173.71650007243227,cache,67147.0,69752.0,1.0387954785768538
Meszaros/world,rows,natural_order,chunk_equal,vertices,32768,0.00026921700000000003,1.489e-6,0.005530854292262375,cache,67147.0,73275.0,1.0912624540187945
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.00026921700000000003,1.8630605910000002,6920.293261569663,cache,67147.0,67545.0,1.0059272938478263
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,32768,0.00026921700000000003,0.038680809000000003,143.67892443642117,cache,67147.0,67545.0,1.0059272938478263
Meszaros/world,rows,natural_order,chunk_equal,vertices,65536,0.00026921700000000003,1.5040000000000001e-6,0.00558657142751015,cache,67147.0,67147.0,1.0
Meszaros/world,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.00026921700000000003,1.8678056140000001,6937.918534119316,cache,67147.0,67147.0,1.0
Meszaros/world,rows,natural_order,chunk_conn__convex,vertices,65536,0.00026921700000000003,0.021056465,78.21372721633477,cache,67147.0,67147.0,1.0
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,2,0.000281673,6.520000000000001e-7,0.002314740851980843,bottle_conn,870353.0,2.195339e6,2.5223547227389345
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,2,0.000281673,0.000998128,3.5435700262360963,bottle_conn,870353.0,2.159183e6,2.480812957501152
Meszaros/world,cols,natural_order,balance_work__map_local,parts,2,0.000281673,0.0014926280000000002,5.299151853390279,bottle_conn,870353.0,2.654829e6,3.0502899398290118
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000281673,0.0062132540000000005,22.058393953272056,bottle_conn,870353.0,2.118073e6,2.433579248879478
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000281673,0.006895989000000001,24.48225069495479,bottle_conn,870353.0,2.110273e6,2.424617367895555
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000281673,0.014628284,51.933568357634556,bottle_conn,870353.0,2.1101977e6,2.4245308512752874
Meszaros/world,cols,natural_order,balance_work,parts,2,0.000281673,4.800000000000001e-7,0.001704103694709823,total_conn,34506.0,30628.0,0.8876137483336232
Meszaros/world,cols,natural_order,split_conn__convex,parts,2,0.000281673,0.11488392300000001,407.8627450980392,total_conn,34506.0,15519.0,0.44974786993566335
Meszaros/world,cols,natural_order,balance_work,parts,2,0.000281673,4.7200000000000004e-7,0.0016757019664646593,total_hypercut,34506.0,30628.0,0.8876137483336232
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,2,0.000281673,0.175655797,623.6160263852055,total_hypercut,34506.0,15519.0,0.44974786993566335
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,4,0.000281673,6.82e-7,0.0024212473329002066,bottle_conn,870353.0,1.996736e6,2.294167998501757
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,4,0.000281673,0.0010029400000000001,3.5606536657755625,bottle_conn,870353.0,2.125292e6,2.4418735846260082
Meszaros/world,cols,natural_order,balance_work__map_local,parts,4,0.000281673,0.0015031390000000001,5.3364681740883935,bottle_conn,870353.0,1.656327e6,1.9030519800586658
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000281673,0.006451210000000001,22.90318915906033,bottle_conn,870353.0,1.894554e6,2.17676505969417
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000281673,0.007028351,24.952164389203084,bottle_conn,870353.0,1.12627101e6,1.294039326572092
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000281673,0.014970825,53.149662906987885,bottle_conn,870353.0,1.12621137e6,1.2939708026513381
Meszaros/world,cols,natural_order,balance_work,parts,4,0.000281673,9.43e-7,0.003347853716898673,total_conn,34506.0,35741.0,1.0357908769489363
Meszaros/world,cols,natural_order,split_conn__convex,parts,4,0.000281673,0.16704195300000002,593.0350193309263,total_conn,34506.0,33973.0,0.9845534110009854
Meszaros/world,cols,natural_order,balance_work,parts,4,0.000281673,9.43e-7,0.003347853716898673,total_hypercut,34506.0,34014.0,0.9857416101547557
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,4,0.000281673,0.19485659100000002,691.7829930451268,total_hypercut,34506.0,33973.0,0.9845534110009854
Meszaros/world,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000281673,0.020210963000000002,71.75328483738235,bottle_conn,870353.0,1.01272e6,1.1635738602612964
Meszaros/world,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000281673,0.020972371,74.45644772484405,bottle_conn,870353.0,1.01272e6,1.1635738602612964
Meszaros/world,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000281673,0.021341334,75.76634608215909,bottle_conn,870353.0,1.01272e6,1.1635738602612964
Meszaros/world,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000281673,0.021176512,75.18119237555605,bottle_conn,870353.0,1.01272e6,1.1635738602612964
Meszaros/world,cols,natural_order,metis__plaid,parts,8,0.000281673,0.06788703800000001,241.01365058063786,bottle_conn,870353.0,155404.0,0.17855284005455258
Meszaros/world,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000281673,15.018691818,53319.600451587474,bottle_conn,870353.0,168195.35,0.19324957804477036
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,8,0.000281673,7.410000000000001e-7,0.0026307100787082895,bottle_conn,870353.0,1.07982e6,1.2406690159050409
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,8,0.000281673,0.001007101,3.575426114679078,bottle_conn,870353.0,1.097901e6,1.2614433454012337
Meszaros/world,cols,natural_order,balance_work__map_local,parts,8,0.000281673,0.00155718,5.528325398600504,bottle_conn,870353.0,838999.0,0.9639755363628321
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000281673,0.0067351040000000004,23.91107418886439,bottle_conn,870353.0,1.010625e6,1.1611667909457426
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000281673,0.007226681,25.656278734560996,bottle_conn,870353.0,582662.07,0.6694548878443574
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000281673,0.015641148,55.52945436729825,bottle_conn,870353.0,582476.86,0.6692420891293532
Meszaros/world,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000281673,0.006544671,23.234995899500483,bottle_conn,870353.0,1.071786e6,1.2314382784916005
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000281673,0.007139385000000001,25.34635907594977,bottle_conn,870353.0,578872.23,0.6651005166869075
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000281673,0.015251980000000002,54.14782389508402,bottle_conn,870353.0,602388.33,0.6921195537902437
Meszaros/world,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000281673,0.006503088000000001,23.087367266298155,bottle_conn,870353.0,1.071786e6,1.2314382784916005
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000281673,0.007111631,25.247826380235235,bottle_conn,870353.0,578862.81,0.6650896934921808
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000281673,0.016227515,57.61118389053974,bottle_conn,870353.0,602389.88,0.6921213346768496
Meszaros/world,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000281673,0.472985541,1679.2008499217177,total_conn,34506.0,31745.0,0.9199849301570742
Meszaros/world,cols,natural_order,metis,parts,8,0.000281673,0.06782863900000001,240.80632151466418,total_conn,34506.0,2116.0,0.061322668521416566
Meszaros/world,cols,natural_order,kahypar,parts,8,0.000281673,15.126767131000001,53703.2911603171,total_conn,34506.0,522.0,0.015127803860198226
Meszaros/world,cols,natural_order,balance_work,parts,8,0.000281673,2.3660000000000003e-6,0.00839981112850717,total_conn,34506.0,37950.0,1.0998087289167102
Meszaros/world,cols,natural_order,split_conn__convex,parts,8,0.000281673,0.47692541600000005,1693.188257305457,total_conn,34506.0,34224.0,0.9918275082594331
Meszaros/world,cols,natural_order,split_conn__dynamic,parts,8,0.000281673,14.806668506000001,52566.87189045453,total_conn,34506.0,34224.0,0.9918275082594331
Meszaros/world,cols,natural_order,split_conn__trans,parts,8,0.000281673,11.002625345,39061.69687900508,total_conn,34506.0,34224.0,0.9918275082594331
Meszaros/world,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000281673,0.5274086290000001,1872.4145693765468,total_hypercut,34506.0,26413.0,0.7654610792325972
Meszaros/world,cols,natural_order,balance_work,parts,8,0.000281673,2.341e-6,0.008311055727741032,total_hypercut,34506.0,34014.0,0.9857416101547557
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,8,0.000281673,0.431378319,1531.486223386693,total_hypercut,34506.0,34000.0,0.9853358836144439
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,16,0.000281673,8.57e-7,0.003042535138263163,bottle_conn,870353.0,615993.0,0.7077507631960825
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,16,0.000281673,0.001012101,3.5931771948323052,bottle_conn,870353.0,571495.0,0.6566243811419045
Meszaros/world,cols,natural_order,balance_work__map_local,parts,16,0.000281673,0.001417367,5.031959044707871,bottle_conn,870353.0,427961.0,0.49170968561032136
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000281673,0.007072069,25.10737273363084,bottle_conn,870353.0,530228.0,0.6092102859414513
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000281673,0.007563504,26.852073148651094,bottle_conn,870353.0,315888.05,0.3629424497876149
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000281673,0.016981929,60.2895165670831,bottle_conn,870353.0,315743.62,0.3627765056247293
Meszaros/world,cols,natural_order,balance_work,parts,16,0.000281673,4.339e-6,0.015404387356970672,total_conn,34506.0,41957.0,1.2159334608473888
Meszaros/world,cols,natural_order,split_conn__convex,parts,16,0.000281673,0.857715298,3045.074600689452,total_conn,34506.0,34920.0,1.0119979134063641
Meszaros/world,cols,natural_order,balance_work,parts,16,0.000281673,4.362e-6,0.015486042325675516,total_hypercut,34506.0,34027.0,0.9861183562279024
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,16,0.000281673,0.881799372,3130.5782662875035,total_hypercut,34506.0,34013.0,0.9857126296875905
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,32,0.000281673,1.102e-6,0.003912338065771302,bottle_conn,870353.0,383490.0,0.4406143254518569
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,32,0.000281673,0.0010226340000000001,3.6305716202830944,bottle_conn,870353.0,315286.0,0.3622507189611571
Meszaros/world,cols,natural_order,balance_work__map_local,parts,32,0.000281673,0.001499719,5.324326435263585,bottle_conn,870353.0,216402.82,0.24863798941349086
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000281673,0.008023086,28.4836885324472,bottle_conn,870353.0,278908.0,0.32045388480306264
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000281673,0.008261253,29.329232833817933,bottle_conn,870353.0,171417.69,0.19695191491268485
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000281673,0.019512926,69.27510268999868,bottle_conn,870353.0,171335.97,0.19685802197499175
Meszaros/world,cols,natural_order,balance_work,parts,32,0.000281673,7.918000000000001e-6,0.028110610530650792,total_conn,34506.0,47493.0,1.3763693270735524
Meszaros/world,cols,natural_order,split_conn__convex,parts,32,0.000281673,1.387672985,4926.538876640643,total_conn,34506.0,37272.0,1.0801599721787516
Meszaros/world,cols,natural_order,balance_work,parts,32,0.000281673,7.833000000000001e-6,0.027808842168045928,total_hypercut,34506.0,34055.0,0.986929809308526
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,32,0.000281673,1.754101367,6227.438792500523,total_hypercut,34506.0,34013.0,0.9857126296875905
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,64,0.000281673,1.553e-6,0.005513485495592406,bottle_conn,870353.0,213715.0,0.24554979416397715
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,64,0.000281673,0.0010551640000000001,3.7460601477599913,bottle_conn,870353.0,182400.0,0.20957013993172885
Meszaros/world,cols,natural_order,balance_work__map_local,parts,64,0.000281673,0.001535274,5.4505543662331855,bottle_conn,870353.0,112836.24,0.12964422481452928
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000281673,0.010103012000000001,35.8678751602035,bottle_conn,870353.0,146298.0,0.16809041848537318
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000281673,0.010236761,36.3427130040863,bottle_conn,870353.0,92681.5,0.10648725287325947
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000281673,0.024581889000000003,87.27101639134742,bottle_conn,870353.0,92607.24,0.10640193117045613
Meszaros/world,cols,natural_order,balance_work,parts,64,0.000281673,2.1469e-5,0.07621958796192747,total_conn,34506.0,50033.0,1.4499797136729844
Meszaros/world,cols,natural_order,split_conn__convex,parts,64,0.000281673,2.619455576,9299.633177478849,total_conn,34506.0,47423.0,1.3743406943719934
Meszaros/world,cols,natural_order,balance_work,parts,64,0.000281673,2.1641e-5,0.0768302251191985,total_hypercut,34506.0,34068.0,0.9873065553816728
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,64,0.000281673,3.4921452150000003,12397.869923634853,total_hypercut,34506.0,34055.0,0.986929809308526
Meszaros/world,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000281673,0.023119209,82.0781864076429,bottle_conn,870353.0,83997.0,0.09650911756494204
Meszaros/world,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000281673,0.0236115,83.82592580758539,bottle_conn,870353.0,83997.0,0.09650911756494204
Meszaros/world,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000281673,0.023954572,85.04390552165098,bottle_conn,870353.0,83997.0,0.09650911756494204
Meszaros/world,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000281673,0.023921906000000003,84.92793416479392,bottle_conn,870353.0,83997.0,0.09650911756494204
Meszaros/world,cols,natural_order,metis__plaid,parts,128,0.000281673,0.203681727,723.1141323449532,bottle_conn,870353.0,31506.0,0.03619910542044435
Meszaros/world,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000281673,43.870847805000004,155750.9871553184,bottle_conn,870353.0,21388.71,0.02457475300251737
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,128,0.000281673,2.476e-6,0.00879033489187817,bottle_conn,870353.0,131581.0,0.151181187403272
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,128,0.000281673,0.001088983,3.8661249037003897,bottle_conn,870353.0,113505.0,0.1304126027025816
Meszaros/world,cols,natural_order,balance_work__map_local,parts,128,0.000281673,0.0016157510000000001,5.7362651017314406,bottle_conn,870353.0,72683.91,0.0835108398546337
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000281673,0.019379145,68.8001512392029,bottle_conn,870353.0,76479.0,0.08787124304736124
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000281673,0.019225401,68.25432682578735,bottle_conn,870353.0,49791.78,0.05720871876123825
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000281673,0.039607524000000005,140.615266638975,bottle_conn,870353.0,49710.38,0.057115193490457315
Meszaros/world,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000281673,0.008986202,31.902958395018334,bottle_conn,870353.0,79809.0,0.0916972768520359
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000281673,0.009352500000000001,33.20339542661171,bottle_conn,870353.0,52040.99,0.05979296905968038
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000281673,0.023645436000000002,83.94640593880138,bottle_conn,870353.0,53141.98,0.06105796153974307
Meszaros/world,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000281673,0.008600648,30.534158403538854,bottle_conn,870353.0,79809.0,0.0916972768520359
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000281673,0.008834382,31.36396459724574,bottle_conn,870353.0,52064.32,0.05981977427549511
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000281673,0.023785734000000003,84.44449414746887,bottle_conn,870353.0,53142.0,0.06105798451892508
Meszaros/world,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000281673,4.582931323,16270.396250261829,total_conn,34506.0,55120.0,1.5974033501420042
Meszaros/world,cols,natural_order,metis,parts,128,0.000281673,0.203468073,722.3556144891415,total_conn,34506.0,15116.0,0.4380687416681157
Meszaros/world,cols,natural_order,kahypar,parts,128,0.000281673,43.705911387,155165.42724009755,total_conn,34506.0,7772.0,0.22523619080739582
Meszaros/world,cols,natural_order,balance_work,parts,128,0.000281673,6.6754e-5,0.23699112090970736,total_conn,34506.0,53993.0,1.564742363646902
Meszaros/world,cols,natural_order,split_conn__convex,parts,128,0.000281673,5.687077958000001,20190.355334022075,total_conn,34506.0,50126.0,1.4526748971193415
Meszaros/world,cols,natural_order,split_conn__dynamic,parts,128,0.000281673,19.44333183,69028.02835202523,total_conn,34506.0,50126.0,1.4526748971193415
Meszaros/world,cols,natural_order,split_conn__trans,parts,128,0.000281673,10.858497305,38550.01120093157,total_conn,34506.0,50126.0,1.4526748971193415
Meszaros/world,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000281673,6.961467277000001,24714.712723619232,total_hypercut,34506.0,33890.0,0.9821480322262794
Meszaros/world,cols,natural_order,balance_work,parts,128,0.000281673,6.6702e-5,0.23680650967611377,total_hypercut,34506.0,34089.0,0.9879151451921405
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,128,0.000281673,6.907674074,24523.735231988863,total_hypercut,34506.0,34055.0,0.986929809308526
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,256,0.000281673,4.582e-6,0.01626708985241752,bottle_conn,870353.0,89971.0,0.10337299923134637
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,256,0.000281673,0.001522553,5.405392068107344,bottle_conn,870353.0,72498.0,0.0832972368682592
Meszaros/world,cols,natural_order,balance_work__map_local,parts,256,0.000281673,0.002086596,7.407866568680704,bottle_conn,870353.0,54611.0,0.06274580543756383
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000281673,0.049465122,175.61186908223365,bottle_conn,870353.0,41735.0,0.0479518080594885
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000281673,0.048181544,171.0548898900498,bottle_conn,870353.0,28501.97,0.032747597813760625
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000281673,0.080372674,285.34035566064193,bottle_conn,870353.0,28457.17,0.03269612444605809
Meszaros/world,cols,natural_order,balance_work,parts,256,0.000281673,0.0005142930000000001,1.825851253048748,total_conn,34506.0,60858.0,1.7636932707355242
Meszaros/world,cols,natural_order,split_conn__convex,parts,256,0.000281673,11.263452078,39987.68812772257,total_conn,34506.0,54886.0,1.5906219208253638
Meszaros/world,cols,natural_order,balance_work,parts,256,0.000281673,0.000513319,1.8223933426348993,total_hypercut,34506.0,34096.0,0.9881180084622964
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,256,0.000281673,13.804770594,49009.91786220191,total_hypercut,34506.0,34055.0,0.986929809308526
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,512,0.000281673,8.336000000000001e-6,0.029594600831460597,bottle_conn,870353.0,51488.0,0.059157606166693286
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,512,0.000281673,0.001348159,4.786255693658958,bottle_conn,870353.0,44902.0,0.05159056153078119
Meszaros/world,cols,natural_order,balance_work__map_local,parts,512,0.000281673,0.001832618,6.50618980164943,bottle_conn,870353.0,37267.0,0.042818258798441554
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000281673,0.14394853200000002,511.0483858942817,bottle_conn,870353.0,23088.0,0.02652716771241094
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000281673,0.139710556,496.0026555615909,bottle_conn,870353.0,16701.34,0.019189156583593093
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000281673,0.18782079200000001,666.8043866469275,bottle_conn,870353.0,16674.31,0.0191581002191065
Meszaros/world,cols,natural_order,balance_work,parts,512,0.000281673,0.000335327,1.1904832909082517,total_conn,34506.0,70571.0,2.0451805483104386
Meszaros/world,cols,natural_order,split_conn__convex,parts,512,0.000281673,21.350897177,75800.2974264484,total_conn,34506.0,62348.0,1.806874166811569
Meszaros/world,cols,natural_order,balance_work,parts,512,0.000281673,0.00033504000000000004,1.1894643789074566,total_hypercut,34506.0,34106.0,0.9884078131339478
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,512,0.000281673,27.453332188,97465.26002847272,total_hypercut,34506.0,34089.0,0.9879151451921405
Meszaros/world,cols,natural_order,split_equal__split_equal,parts,1024,0.000281673,1.5550000000000002e-5,0.05520585927653698,bottle_conn,870353.0,33709.0,0.03873026231885224
Meszaros/world,cols,natural_order,balance_work__split_equal,parts,1024,0.000281673,0.001684813,5.981450121239877,bottle_conn,870353.0,29257.0,0.03361509640341333
Meszaros/world,cols,natural_order,balance_work__map_local,parts,1024,0.000281673,0.0022221040000000004,7.88894924256141,bottle_conn,870353.0,24771.79,0.028461773556246718
Meszaros/world,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000281673,0.466359483,1655.676912590131,bottle_conn,870353.0,13209.0,0.015176600758542798
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000281673,0.45682338800000005,1621.821715251373,bottle_conn,870353.0,10276.31,0.011807059894088949
Meszaros/world,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000281673,0.566339498,2010.6275645873052,bottle_conn,870353.0,10254.34,0.011781817262650901
Meszaros/world,cols,natural_order,balance_work,parts,1024,0.000281673,0.0006705270000000001,2.3805157043806116,total_conn,34506.0,81615.0,2.3652408276821424
Meszaros/world,cols,natural_order,split_conn__convex,parts,1024,0.000281673,40.471964564000004,143684.21738682798,total_conn,34506.0,71895.0,2.083550686837072
Meszaros/world,cols,natural_order,balance_work,parts,1024,0.000281673,0.000669932,2.3784033258423776,total_hypercut,34506.0,34106.0,0.9884078131339478
Meszaros/world,cols,natural_order,split_hypercut__convex,parts,1024,0.000281673,54.470516458000006,193382.10072672923,total_hypercut,34506.0,34106.0,0.9884078131339478
Meszaros/world,cols,natural_order,chunk_equal,vertices,2,0.000281673,3.0105e-5,0.10687925360258171,cache,34506.0,179299.0,5.19616878224077
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000281673,0.0022017010000000004,7.816514184888151,cache,34506.0,178043.0,5.159769315481365
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,2,0.000281673,0.06616203200000001,234.88950662647824,cache,34506.0,178043.0,5.159769315481365
Meszaros/world,cols,natural_order,chunk_equal,vertices,4,0.000281673,1.5577e-5,0.0553017151093644,cache,34506.0,169523.0,4.912855735234452
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000281673,0.0026361880000000002,9.359036897395207,cache,34506.0,167945.0,4.867124558047876
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,4,0.000281673,0.070050524,248.69449325991485,cache,34506.0,167945.0,4.867124558047876
Meszaros/world,cols,natural_order,chunk_equal,vertices,8,0.000281673,8.408e-6,0.029850216385667063,cache,34506.0,164545.0,4.768590969686431
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000281673,0.0035218610000000003,12.503367379905066,cache,34506.0,162722.0,4.715759578044398
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,8,0.000281673,0.07162080600000001,254.2693335889489,cache,34506.0,162722.0,4.715759578044398
Meszaros/world,cols,natural_order,chunk_equal,vertices,16,0.000281673,4.806e-6,0.017062338243282103,cache,34506.0,151789.0,4.398916130528024
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000281673,0.0052567510000000005,18.662601669311577,cache,34506.0,149192.0,4.3236538573001795
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,16,0.000281673,0.100657563,357.3560937683058,cache,34506.0,149192.0,4.3236538573001795
Meszaros/world,cols,natural_order,chunk_equal,vertices,32,0.000281673,3.2060000000000003e-6,0.01138199259424936,cache,34506.0,127489.0,3.694690778415348
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000281673,0.008652446000000001,30.71805249349423,cache,34506.0,124065.0,3.5954616588419404
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,32,0.000281673,0.110077029,390.7972329616257,cache,34506.0,124065.0,3.5954616588419404
Meszaros/world,cols,natural_order,chunk_equal,vertices,64,0.000281673,2.7780000000000003e-6,0.009862500133133102,cache,34506.0,112776.0,3.26830116501478
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000281673,0.015571317000000001,55.281539231662244,cache,34506.0,109633.0,3.177215556714774
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,64,0.000281673,0.11149855600000001,395.8439609050211,cache,34506.0,109633.0,3.177215556714774
Meszaros/world,cols,natural_order,chunk_equal,vertices,128,0.000281673,2.11e-6,0.00749095582466193,cache,34506.0,102721.0,2.976902567669391
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000281673,0.028534851000000003,101.30488545227978,cache,34506.0,100266.0,2.905755520778995
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,128,0.000281673,0.118662577,421.2777831031018,cache,34506.0,100266.0,2.905755520778995
Meszaros/world,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000281673,0.105590032,374.86742428276756,cache,34506.0,96573.0,2.7987306555381672
Meszaros/world,cols,natural_order,chunk_equal,vertices,256,0.000281673,1.9210000000000003e-6,0.006819964994869939,cache,34506.0,93693.0,2.715266910102591
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000281673,0.054451857000000006,193.31585561981447,cache,34506.0,91822.0,2.661044456036631
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,256,0.000281673,0.122862647,436.1889389469349,cache,34506.0,91822.0,2.661044456036631
Meszaros/world,cols,natural_order,chunk_equal,vertices,512,0.000281673,1.582e-6,0.005616441760481125,cache,34506.0,87406.0,2.533066713035414
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000281673,0.105939872,376.1094318589286,cache,34506.0,85612.0,2.4810757549411697
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,512,0.000281673,0.11936015900000001,423.75434990219156,cache,34506.0,85612.0,2.4810757549411697
Meszaros/world,cols,natural_order,chunk_equal,vertices,1024,0.000281673,1.5410000000000002e-6,0.0054708829032246616,cache,34506.0,83813.0,2.4289398945110996
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000281673,0.20899804800000002,741.9882203832103,cache,34506.0,82078.0,2.378658783979598
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,1024,0.000281673,0.112015369,397.678758702467,cache,34506.0,82078.0,2.378658783979598
Meszaros/world,cols,natural_order,chunk_equal,vertices,2048,0.000281673,1.5010000000000001e-6,0.005328874261998843,cache,34506.0,80762.0,2.3405204891902858
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000281673,0.41536319600000005,1474.6290769793343,cache,34506.0,78548.0,2.2763577348866866
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,2048,0.000281673,0.121888984,432.73222495588857,cache,34506.0,78548.0,2.2763577348866866
Meszaros/world,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000281673,0.111102818,394.4390055134855,cache,34506.0,78849.0,2.2850808555033906
Meszaros/world,cols,natural_order,chunk_equal,vertices,4096,0.000281673,1.495e-6,0.00530757296581497,cache,34506.0,74928.0,2.1714484437489134
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000281673,0.8190446560000001,2907.7854675457,cache,34506.0,69426.0,2.011997913406364
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,4096,0.000281673,0.13137985400000002,466.4268637746607,cache,34506.0,69426.0,2.011997913406364
Meszaros/world,cols,natural_order,chunk_equal,vertices,8192,0.000281673,1.477e-6,0.005243669077263351,cache,34506.0,71829.0,2.081637976004173
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000281673,1.5897396400000001,5643.91915448055,cache,34506.0,68933.0,1.9977105430939546
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,8192,0.000281673,0.143231291,508.50202539824545,cache,34506.0,68933.0,1.9977105430939546
Meszaros/world,cols,natural_order,chunk_equal,vertices,16384,0.000281673,1.469e-6,0.005215267349018188,cache,34506.0,69728.0,2.0207500144902335
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000281673,3.01286557,10696.323644793785,cache,34506.0,68596.0,1.9879441256593056
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,16384,0.000281673,0.079517453,282.3041363566973,cache,34506.0,68596.0,1.9879441256593056
Meszaros/world,cols,natural_order,chunk_equal,vertices,32768,0.000281673,1.458e-6,0.005176214972681088,cache,34506.0,68823.0,1.9945226917057903
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000281673,5.243771577,18616.52191370845,cache,34506.0,68437.0,1.9833362313800498
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,32768,0.000281673,0.145649841,517.088400379163,cache,34506.0,68437.0,1.9833362313800498
Meszaros/world,cols,natural_order,chunk_equal,vertices,65536,0.000281673,1.4700000000000001e-6,0.005218817565048833,cache,34506.0,36606.0,1.0608589810467746
Meszaros/world,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000281673,7.127291306,25303.423849641247,cache,34506.0,36021.0,1.043905407755173
Meszaros/world,cols,natural_order,chunk_conn__convex,vertices,65536,0.000281673,0.066811708,237.1959967764038,cache,34506.0,36021.0,1.043905407755173
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,2,0.000331925,6.54e-7,0.0019703246215259473,bottle_conn,543943.0,1.054706e6,1.939000961497804
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,2,0.000331925,0.001313107,3.956035248926715,bottle_conn,543943.0,1.113171e6,2.0464846500460525
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,2,0.000331925,0.002287866,6.892719740905325,bottle_conn,543943.0,829044.0,1.5241376394217776
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000331925,0.006861753000000001,20.672600738118554,bottle_conn,543943.0,1.021936e6,1.8787556784442487
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000331925,0.008745199,26.346912706183627,bottle_conn,543943.0,750860.66,1.3804032040121852
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000331925,0.015871986,47.81798900353996,bottle_conn,543943.0,750820.27,1.3803289499083544
Meszaros/world,rows,rcm_order,balance_work,parts,2,0.000331925,4.2200000000000005e-7,0.0012713715447766815,total_conn,67147.0,9573.0,0.1425677990081463
Meszaros/world,rows,rcm_order,split_conn__convex,parts,2,0.000331925,0.08403635200000001,253.1787361602772,total_conn,67147.0,6452.0,0.09608768820647237
Meszaros/world,rows,rcm_order,balance_work,parts,2,0.000331925,4.21e-7,0.0012683588159975898,total_hypercut,67147.0,9573.0,0.1425677990081463
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,2,0.000331925,0.151556366,456.59822550274913,total_hypercut,67147.0,6452.0,0.09608768820647237
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,4,0.000331925,6.88e-7,0.0020727574000150638,bottle_conn,543943.0,1.456372e6,2.6774349518239964
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,4,0.000331925,0.001317032,3.9678602093846504,bottle_conn,543943.0,1.373692e6,2.525433731107855
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,4,0.000331925,0.0022915,6.903667997288545,bottle_conn,543943.0,940362.0,1.7287877590115142
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000331925,0.007111138,21.423930104692325,bottle_conn,543943.0,947506.0,1.7419214880970983
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000331925,0.00882606,26.590524967989758,bottle_conn,543943.0,747979.96,1.3751072446929182
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000331925,0.016163758,48.69701890487309,bottle_conn,543943.0,747907.25,1.3749735725985994
Meszaros/world,rows,rcm_order,balance_work,parts,4,0.000331925,1.1350000000000001e-6,0.003419447164269037,total_conn,67147.0,22678.0,0.3377366077412245
Meszaros/world,rows,rcm_order,split_conn__convex,parts,4,0.000331925,0.12758346,384.37436167808994,total_conn,67147.0,15536.0,0.23137295783877165
Meszaros/world,rows,rcm_order,balance_work,parts,4,0.000331925,1.131e-6,0.0034073962491526703,total_hypercut,67147.0,20918.0,0.31152545906741924
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,4,0.000331925,0.19518195200000002,588.0302839496875,total_hypercut,67147.0,15409.0,0.22948158517878683
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,8,0.000331925,7.450000000000001e-7,0.0022444829404232886,bottle_conn,543943.0,1.278504e6,2.3504374539244
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,8,0.000331925,0.0011467950000000001,3.4549823002184232,bottle_conn,543943.0,1.104303e6,2.03018147122033
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,8,0.000331925,0.002275072,6.854174888905626,bottle_conn,543943.0,803346.0,1.4768937186433138
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000331925,0.007527777,22.679150410484297,bottle_conn,543943.0,674641.0,1.2402788527474387
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000331925,0.008941278,26.93764555245914,bottle_conn,543943.0,542749.65,0.9978061120374746
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000331925,0.017275518,52.046450252316035,bottle_conn,543943.0,542587.72,0.9975084154038198
Meszaros/world,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000331925,0.007400254,22.29495819838819,bottle_conn,543943.0,708173.0,1.3019250178787116
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000331925,0.008824464,26.585716652858327,bottle_conn,543943.0,542893.57,0.9980706985842266
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000331925,0.016858377,50.78971755667696,bottle_conn,543943.0,545457.95,1.0027851263827274
Meszaros/world,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000331925,0.006716762,20.235782179709272,bottle_conn,543943.0,708173.0,1.3019250178787116
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000331925,0.008243069,24.83413120433833,bottle_conn,543943.0,542882.6,0.9980505310299057
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000331925,0.020045118,60.3905038788883,bottle_conn,543943.0,545460.07,1.0027890238499253
Meszaros/world,rows,rcm_order,balance_work,parts,8,0.000331925,1.48e-6,0.00445883859305566,total_conn,67147.0,36295.0,0.5405304779066824
Meszaros/world,rows,rcm_order,split_conn__convex,parts,8,0.000331925,0.25764538000000003,776.2156511260075,total_conn,67147.0,28055.0,0.4178146454793215
Meszaros/world,rows,rcm_order,split_conn__dynamic,parts,8,0.000331925,2.568427879,7737.976588084658,total_conn,67147.0,28055.0,0.4178146454793215
Meszaros/world,rows,rcm_order,split_conn__trans,parts,8,0.000331925,2.1129882440000003,6365.860492581156,total_conn,67147.0,28055.0,0.4178146454793215
Meszaros/world,rows,rcm_order,balance_work,parts,8,0.000331925,1.4900000000000001e-6,0.004488965880846577,total_hypercut,67147.0,27301.0,0.40658555110429356
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,8,0.000331925,0.294186502,886.3041409957069,total_hypercut,67147.0,23012.0,0.3427107689100034
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,16,0.000331925,8.540000000000001e-7,0.00257287037734428,bottle_conn,543943.0,1.032548e6,1.8982650755685797
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,16,0.000331925,0.001156944,3.485558484597424,bottle_conn,543943.0,867303.0,1.5944740533475015
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,16,0.000331925,0.002303808,6.940748663101604,bottle_conn,543943.0,568338.0,1.0448484491941252
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000331925,0.008137084000000001,24.5148271446863,bottle_conn,543943.0,426705.0,0.7844663871030604
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000331925,0.009454397,28.483533930857874,bottle_conn,543943.0,311178.39,0.5720790413701435
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000331925,0.020264366000000002,61.051038638246595,bottle_conn,543943.0,311102.73,0.5719399459134504
Meszaros/world,rows,rcm_order,balance_work,parts,16,0.000331925,4.259e-6,0.01283121187015139,total_conn,67147.0,44178.0,0.6579296171087315
Meszaros/world,rows,rcm_order,split_conn__convex,parts,16,0.000331925,0.40714355900000004,1226.6131174211043,total_conn,67147.0,38842.0,0.5784621799931493
Meszaros/world,rows,rcm_order,balance_work,parts,16,0.000331925,4.31e-6,0.012984861037885065,total_hypercut,67147.0,29079.0,0.4330647683440809
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,16,0.000331925,0.49011095000000005,1476.5713640129547,total_hypercut,67147.0,28109.0,0.41861885117726777
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,32,0.000331925,1.1e-6,0.0033140016570008288,bottle_conn,543943.0,657139.0,1.2081026872300957
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,32,0.000331925,0.0011862160000000001,3.5737470814189956,bottle_conn,543943.0,634894.0,1.1672068580715258
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,32,0.000331925,0.0023190570000000002,6.986689764253974,bottle_conn,543943.0,394728.0,0.7256789773928518
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000331925,0.009195673000000001,27.704068690216168,bottle_conn,543943.0,238112.0,0.43775174972377623
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000331925,0.009810432000000001,29.55617082172178,bottle_conn,543943.0,172680.26,0.31746021182366535
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000331925,0.022104552000000003,66.59501995932817,bottle_conn,543943.0,172626.26,0.3173609367157956
Meszaros/world,rows,rcm_order,balance_work,parts,32,0.000331925,8.982e-6,0.02706032989380131,total_conn,67147.0,49924.0,0.7435030604494617
Meszaros/world,rows,rcm_order,split_conn__convex,parts,32,0.000331925,0.692624258,2086.6890351736088,total_conn,67147.0,44759.0,0.6665822747107093
Meszaros/world,rows,rcm_order,balance_work,parts,32,0.000331925,8.954000000000001e-6,0.026975973487986745,total_hypercut,67147.0,29907.0,0.44539592237925746
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,32,0.000331925,0.8978731480000001,2705.0482729532278,total_hypercut,67147.0,29260.0,0.435760346702012
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,64,0.000331925,1.562e-6,0.004705882352941177,bottle_conn,543943.0,521600.0,0.9589240049049257
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,64,0.000331925,0.001315622,3.963612261806131,bottle_conn,543943.0,364498.0,0.6701033012650223
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,64,0.000331925,0.0023336420000000004,7.030630413497026,bottle_conn,543943.0,237132.0,0.43595009035873244
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000331925,0.012423980000000001,37.43008209685923,bottle_conn,543943.0,126126.0,0.2318735602811324
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000331925,0.011926751000000001,35.932065978760264,bottle_conn,543943.0,94812.68,0.17430627841520158
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000331925,0.027884742,84.009164720946,bottle_conn,543943.0,94756.04,0.17420214985761376
Meszaros/world,rows,rcm_order,balance_work,parts,64,0.000331925,1.9614000000000002e-5,0.05909166227310387,total_conn,67147.0,54466.0,0.8111456952656113
Meszaros/world,rows,rcm_order,split_conn__convex,parts,64,0.000331925,1.2613478230000001,3800.0988867967167,total_conn,67147.0,49027.0,0.7301443102446871
Meszaros/world,rows,rcm_order,balance_work,parts,64,0.000331925,1.9172000000000002e-5,0.05776003615274535,total_hypercut,67147.0,30356.0,0.4520827438306998
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,64,0.000331925,1.7602051470000002,5303.020703472171,total_hypercut,67147.0,29770.0,0.4433556227381715
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,128,0.000331925,2.471e-6,0.007444452813135498,bottle_conn,543943.0,315811.0,0.580595760952894
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,128,0.000331925,0.0014035780000000002,4.228599834299917,bottle_conn,543943.0,205757.0,0.37826941425847926
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,128,0.000331925,0.002387891,7.194067937033968,bottle_conn,543943.0,143959.68,0.26465949557214635
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000331925,0.015451286000000002,46.5505340061761,bottle_conn,543943.0,74206.0,0.1364223824922832
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000331925,0.013745418,41.41121638924456,bottle_conn,543943.0,51600.84,0.09486442513278046
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000331925,0.035136782000000005,105.85759433606991,bottle_conn,543943.0,51507.83,0.09469343295161442
Meszaros/world,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000331925,0.011954624,36.01603976801989,bottle_conn,543943.0,75128.0,0.13811741303776315
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000331925,0.011008506000000001,33.16564284100324,bottle_conn,543943.0,52314.86,0.09617709943872796
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000331925,0.027911393000000003,84.08945695563757,bottle_conn,543943.0,53835.39,0.09897248424926876
Meszaros/world,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000331925,0.010661341000000001,32.119728854409885,bottle_conn,543943.0,75128.0,0.13811741303776315
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000331925,0.009657075000000001,29.094147774346617,bottle_conn,543943.0,52305.87,0.09616057197169557
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000331925,0.024435317,73.61698275212774,bottle_conn,543943.0,53835.87,0.09897336669467206
Meszaros/world,rows,rcm_order,balance_work,parts,128,0.000331925,7.2618e-5,0.21877833848007833,total_conn,67147.0,59332.0,0.8836135642694387
Meszaros/world,rows,rcm_order,split_conn__convex,parts,128,0.000331925,2.312647481,6967.379621902538,total_conn,67147.0,53314.0,0.7939893070427569
Meszaros/world,rows,rcm_order,split_conn__dynamic,parts,128,0.000331925,3.9272255460000003,11831.665424418168,total_conn,67147.0,53314.0,0.7939893070427569
Meszaros/world,rows,rcm_order,split_conn__trans,parts,128,0.000331925,2.037923092,6139.709548843866,total_conn,67147.0,53314.0,0.7939893070427569
Meszaros/world,rows,rcm_order,balance_work,parts,128,0.000331925,7.2271e-5,0.21773292159373353,total_hypercut,67147.0,30632.0,0.456193128509092
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,128,0.000331925,3.488935676,10511.216919484823,total_hypercut,67147.0,30159.0,0.4491488823030068
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,256,0.000331925,4.683e-6,0.014108608872486253,bottle_conn,543943.0,273517.0,0.502841290355791
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,256,0.000331925,0.001282853,3.864888152444076,bottle_conn,543943.0,147711.0,0.27155602701018305
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,256,0.000331925,0.002403286,7.240448896588085,bottle_conn,543943.0,117557.0,0.21612007140454054
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000331925,0.027136132,81.75380582963018,bottle_conn,543943.0,42009.0,0.0772305186389015
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000331925,0.024236146,73.01693454846728,bottle_conn,543943.0,28587.81,0.05255662817611404
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000331925,0.054765387000000006,164.99325751299241,bottle_conn,543943.0,28501.91,0.052398707217484186
Meszaros/world,rows,rcm_order,balance_work,parts,256,0.000331925,0.00011435500000000001,0.34452059953302705,total_conn,67147.0,64111.0,0.9547857685376859
Meszaros/world,rows,rcm_order,split_conn__convex,parts,256,0.000331925,4.330699514,13047.223059426075,total_conn,67147.0,57797.0,0.8607532726704097
Meszaros/world,rows,rcm_order,balance_work,parts,256,0.000331925,0.0001139,0.34314980793854033,total_hypercut,67147.0,30902.0,0.46021415699882345
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,256,0.000331925,6.864691018,20681.45218950064,total_hypercut,67147.0,30541.0,0.45483789298107136
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,512,0.000331925,8.404000000000001e-6,0.025318972659486332,bottle_conn,543943.0,221005.0,0.40630176323622147
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,512,0.000331925,0.0015583,4.694735256458538,bottle_conn,543943.0,76666.0,0.14094491518412774
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,512,0.000331925,0.002685512,8.09071928899601,bottle_conn,543943.0,61728.08,0.11348262593690883
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000331925,0.03349309,100.90559614370717,bottle_conn,543943.0,27992.0,0.05146127443500514
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000331925,0.030058727,90.55879189575958,bottle_conn,543943.0,18625.71,0.03424202535927477
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000331925,0.085545464,257.7252813135498,bottle_conn,543943.0,18575.67,0.03415003042598213
Meszaros/world,rows,rcm_order,balance_work,parts,512,0.000331925,0.000394015,1.1870603298938014,total_conn,67147.0,69489.0,1.0348786989738932
Meszaros/world,rows,rcm_order,split_conn__convex,parts,512,0.000331925,8.563861479,25800.591937937785,total_conn,67147.0,63063.0,0.9391782209182837
Meszaros/world,rows,rcm_order,balance_work,parts,512,0.000331925,0.00039411400000000004,1.1873585900429315,total_hypercut,67147.0,31169.0,0.4641905073942246
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,512,0.000331925,13.540781382,40794.70176093997,total_hypercut,67147.0,30815.0,0.4589184922632433
Meszaros/world,rows,rcm_order,split_equal__split_equal,parts,1024,0.000331925,1.5535e-5,0.04680274158318897,bottle_conn,543943.0,210317.0,0.38665264558970336
Meszaros/world,rows,rcm_order,balance_work__split_equal,parts,1024,0.000331925,0.002273082,6.848179558635234,bottle_conn,543943.0,44239.0,0.08133021290833782
Meszaros/world,rows,rcm_order,balance_work__map_local,parts,1024,0.000331925,0.0032418470000000004,9.766805754311969,bottle_conn,543943.0,35548.84,0.065353980104533
Meszaros/world,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000331925,0.047790846000000005,143.98085712133766,bottle_conn,543943.0,27992.0,0.05146127443500514
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000331925,0.044255296,133.32920388642012,bottle_conn,543943.0,18635.46,0.03425995003152904
Meszaros/world,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000331925,0.12047826,362.96832115688784,bottle_conn,543943.0,18512.63,0.03403413592968381
Meszaros/world,rows,rcm_order,balance_work,parts,1024,0.000331925,0.0010003590000000001,3.0138103487233567,total_conn,67147.0,75345.0,1.122090339106736
Meszaros/world,rows,rcm_order,split_conn__convex,parts,1024,0.000331925,16.314323825000002,49150.63289899827,total_conn,67147.0,68389.0,1.0184967310527648
Meszaros/world,rows,rcm_order,balance_work,parts,1024,0.000331925,0.001002469,3.0201672064472396,total_hypercut,67147.0,31380.0,0.4673328666954592
Meszaros/world,rows,rcm_order,split_hypercut__convex,parts,1024,0.000331925,26.638395855000002,80254.26182119455,total_hypercut,67147.0,31124.0,0.46352033597926934
Meszaros/world,rows,rcm_order,chunk_equal,vertices,2,0.000331925,1.9076e-5,0.057470814189952556,cache,67147.0,173647.0,2.586072348727419
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000331925,0.0016198010000000001,4.880021089101454,cache,67147.0,164770.0,2.4538698676039137
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,2,0.000331925,0.039164187,117.99107328462756,cache,67147.0,164770.0,2.4538698676039137
Meszaros/world,rows,rcm_order,chunk_equal,vertices,4,0.000331925,9.260000000000001e-6,0.027897868494388797,cache,67147.0,159479.0,2.3750726019032866
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000331925,0.0018482260000000001,5.568203660465467,cache,67147.0,151078.0,2.2499590450801974
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,4,0.000331925,0.041206691000000004,124.1445838668374,cache,67147.0,151078.0,2.2499590450801974
Meszaros/world,rows,rcm_order,chunk_equal,vertices,8,0.000331925,5.332e-6,0.016063869850116742,cache,67147.0,151181.0,2.2514929929855394
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000331925,0.002286685,6.889161708217218,cache,67147.0,144941.0,2.1585625567784117
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,8,0.000331925,0.042198389,127.13230097160503,cache,67147.0,144941.0,2.1585625567784117
Meszaros/world,rows,rcm_order,chunk_equal,vertices,16,0.000331925,3.49e-6,0.010514423439029901,cache,67147.0,145845.0,2.172025555869957
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000331925,0.0031722250000000003,9.557053551254048,cache,67147.0,141068.0,2.10088313699793
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,16,0.000331925,0.043705128,131.67169691948482,cache,67147.0,141068.0,2.10088313699793
Meszaros/world,rows,rcm_order,chunk_equal,vertices,32,0.000331925,2.5470000000000003e-6,0.0076734202003464645,cache,67147.0,141248.0,2.103563822657751
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000331925,0.004926093,14.840982149581984,cache,67147.0,137758.0,2.051588306253444
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,32,0.000331925,0.045917860000000005,138.33805829630188,cache,67147.0,137758.0,2.051588306253444
Meszaros/world,rows,rcm_order,chunk_equal,vertices,64,0.000331925,2.1170000000000002e-6,0.006377946825337049,cache,67147.0,136305.0,2.0299492158994443
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000331925,0.008469499,25.516303381788056,cache,67147.0,132967.0,1.9802373896078753
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,64,0.000331925,0.050878531000000005,153.2832145816073,cache,67147.0,132967.0,1.9802373896078753
Meszaros/world,rows,rcm_order,chunk_equal,vertices,128,0.000331925,1.9370000000000003e-6,0.005835655645100551,cache,67147.0,131430.0,1.957347312612626
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000331925,0.015109236000000002,45.5200301272878,cache,67147.0,127660.0,1.9012018407374864
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,128,0.000331925,0.053041825,159.80063267304362,cache,67147.0,127660.0,1.9012018407374864
Meszaros/world,rows,rcm_order,chunk_equal,vertices,256,0.000331925,1.5800000000000001e-6,0.004760111470964827,cache,67147.0,126607.0,1.8855198296275337
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000331925,0.028388408,85.52657377419598,cache,67147.0,123018.0,1.8320699361103252
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,256,0.000331925,0.053014574,159.7185328010846,cache,67147.0,123018.0,1.8320699361103252
Meszaros/world,rows,rcm_order,chunk_equal,vertices,512,0.000331925,1.5520000000000001e-6,0.00467575506515026,cache,67147.0,121967.0,1.8164177103965926
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000331925,0.054646327,164.63456202455373,cache,67147.0,118549.0,1.765514468256214
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,512,0.000331925,0.056558208000000006,170.3945409354523,cache,67147.0,118549.0,1.765514468256214
Meszaros/world,rows,rcm_order,chunk_equal,vertices,1024,0.000331925,1.5160000000000002e-6,0.00456729682910296,cache,67147.0,117370.0,1.7479559771843864
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000331925,0.10720451,322.97811252541993,cache,67147.0,114489.0,1.7050501139291405
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000331925,0.061159389,184.25665135196203,cache,67147.0,114489.0,1.7050501139291405
Meszaros/world,rows,rcm_order,chunk_equal,vertices,2048,0.000331925,1.4990000000000002e-6,0.004516080439858402,cache,67147.0,111262.0,1.6569913771277942
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000331925,0.21081682300000001,635.1339097687732,cache,67147.0,109321.0,1.628084650096058
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000331925,0.065579909,197.57447917451233,cache,67147.0,109321.0,1.628084650096058
Meszaros/world,rows,rcm_order,chunk_equal,vertices,4096,0.000331925,1.483e-6,0.004467876779392936,cache,67147.0,102823.0,1.53131189777652
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000331925,0.40862308500000005,1231.0705279807187,cache,67147.0,101738.0,1.5151533203270438
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000331925,0.08205832,247.21946222791294,cache,67147.0,101738.0,1.5151533203270438
Meszaros/world,rows,rcm_order,chunk_equal,vertices,8192,0.000331925,1.4760000000000001e-6,0.004446787677939294,cache,67147.0,90770.0,1.3518102074552847
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000331925,0.7667899290000001,2310.1300866159527,cache,67147.0,90215.0,1.34354476000417
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000331925,0.074458254,224.32252466671687,cache,67147.0,90215.0,1.34354476000417
Meszaros/world,rows,rcm_order,chunk_equal,vertices,16384,0.000331925,1.4990000000000002e-6,0.004516080439858402,cache,67147.0,78133.0,1.163611181437741
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000331925,1.342741278,4045.3152911049183,cache,67147.0,78043.0,1.1622708386078306
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000331925,0.080287858,241.88554040822476,cache,67147.0,78043.0,1.1622708386078306
Meszaros/world,rows,rcm_order,chunk_equal,vertices,32768,0.000331925,1.481e-6,0.004461851321834752,cache,67147.0,68690.0,1.02297943318391
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000331925,1.8682671380000002,5628.582173683814,cache,67147.0,68401.0,1.0186754434300862
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000331925,0.034786846,104.80333207802968,cache,67147.0,68401.0,1.0186754434300862
Meszaros/world,rows,rcm_order,chunk_equal,vertices,65536,0.000331925,1.4710000000000002e-6,0.004431724034043836,cache,67147.0,67147.0,1.0
Meszaros/world,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000331925,1.872899188,5642.537284025006,cache,67147.0,67147.0,1.0
Meszaros/world,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000331925,0.021204610000000002,63.88373879641486,cache,67147.0,67147.0,1.0
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,2,0.00040940100000000005,6.54e-7,0.0015974557951739248,bottle_conn,870353.0,1.387662e6,1.5943668833220543
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,2,0.00040940100000000005,0.0013079020000000001,3.1946722162378696,bottle_conn,870353.0,1.317474e6,1.5137237419759568
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,2,0.00040940100000000005,0.001888628,4.613149454935381,bottle_conn,870353.0,1.208986e6,1.3890754670805983
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00040940100000000005,0.006595060000000001,16.109047120060772,bottle_conn,870353.0,1.136327e6,1.3055932477971581
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00040940100000000005,0.007469590000000001,18.245167940478893,bottle_conn,870353.0,1.1363777e6,1.3056515000235536
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00040940100000000005,0.015111282,36.910711014384425,bottle_conn,870353.0,1.1363705e6,1.30564322751803
Meszaros/world,cols,rcm_order,balance_work,parts,2,0.00040940100000000005,4.28e-7,0.0010454297864440976,total_conn,34506.0,14551.0,0.42169477771981684
Meszaros/world,cols,rcm_order,split_conn__convex,parts,2,0.00040940100000000005,0.16206579200000001,395.8607624309662,total_conn,34506.0,7770.0,0.22517822987306554
Meszaros/world,cols,rcm_order,balance_work,parts,2,0.00040940100000000005,4.28e-7,0.0010454297864440976,total_hypercut,34506.0,14551.0,0.42169477771981684
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,2,0.00040940100000000005,0.23397040800000002,571.4944711908373,total_hypercut,34506.0,7770.0,0.22517822987306554
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,4,0.00040940100000000005,6.81e-7,0.0016634058050664262,bottle_conn,870353.0,1.285245e6,1.476693939125849
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,4,0.00040940100000000005,0.001313577,3.2085339312800896,bottle_conn,870353.0,1.275693e6,1.4657190817978452
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,4,0.00040940100000000005,0.0018978040000000001,4.6355626879269956,bottle_conn,870353.0,1.131385e6,1.299915091922473
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00040940100000000005,0.006820743000000001,16.6602988268226,bottle_conn,870353.0,1.021215e6,1.1733342678200684
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00040940100000000005,0.007535475000000001,18.40609817758139,bottle_conn,870353.0,884377.38,1.016113439029911
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00040940100000000005,0.015665023,38.26327488208382,bottle_conn,870353.0,884293.33,1.0160168690175135
Meszaros/world,cols,rcm_order,balance_work,parts,4,0.00040940100000000005,1.26e-6,0.003077667128316736,total_conn,34506.0,27305.0,0.7913116559438939
Meszaros/world,cols,rcm_order,split_conn__convex,parts,4,0.00040940100000000005,0.252552359,616.8826138675772,total_conn,34506.0,18254.0,0.5290094476322958
Meszaros/world,cols,rcm_order,balance_work,parts,4,0.00040940100000000005,1.2560000000000001e-6,0.00306789675648081,total_hypercut,34506.0,23890.0,0.6923433605749725
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,4,0.00040940100000000005,0.38632524300000004,943.6353184286311,total_hypercut,34506.0,18254.0,0.5290094476322958
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,8,0.00040940100000000005,7.420000000000001e-7,0.0018124039755642999,bottle_conn,870353.0,1.06586e6,1.2246295468620203
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,8,0.00040940100000000005,0.0013106580000000001,3.2014040024328225,bottle_conn,870353.0,1.0295e6,1.182853393967735
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,8,0.00040940100000000005,0.001894353,4.62713329962555,bottle_conn,870353.0,741919.0,0.8524345868860106
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00040940100000000005,0.007367935000000001,17.996866153233626,bottle_conn,870353.0,775214.0,0.8906891801372546
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00040940100000000005,0.007702955000000001,18.81518364635162,bottle_conn,870353.0,579835.96,0.6662078030408352
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00040940100000000005,0.0165793,40.49648144484259,bottle_conn,870353.0,579824.77,0.6661949461885005
Meszaros/world,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00040940100000000005,0.007021128000000001,17.149757816908117,bottle_conn,870353.0,792899.0,0.9110085218296484
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00040940100000000005,0.00760038,18.564634673584088,bottle_conn,870353.0,580055.83,0.6664604246782627
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00040940100000000005,0.016255068,39.70451464456608,bottle_conn,870353.0,602386.36,0.6921172903408157
Meszaros/world,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00040940100000000005,0.007356274,17.96838307673894,bottle_conn,870353.0,792899.0,0.9110085218296484
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00040940100000000005,0.007836838,19.142205319478943,bottle_conn,870353.0,580054.42,0.6664588046459311
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00040940100000000005,0.019349584,47.26315763762179,bottle_conn,870353.0,602385.76,0.6921166009653554
Meszaros/world,cols,rcm_order,balance_work,parts,8,0.00040940100000000005,2.497e-6,0.006099154618576896,total_conn,34506.0,39233.0,1.1369906682895727
Meszaros/world,cols,rcm_order,split_conn__convex,parts,8,0.00040940100000000005,0.46651147000000004,1139.4976319061263,total_conn,34506.0,31745.0,0.9199849301570742
Meszaros/world,cols,rcm_order,split_conn__dynamic,parts,8,0.00040940100000000005,9.917373583,24224.106885425288,total_conn,34506.0,31745.0,0.9199849301570742
Meszaros/world,cols,rcm_order,split_conn__trans,parts,8,0.00040940100000000005,8.112546134,19815.648066321282,total_conn,34506.0,31745.0,0.9199849301570742
Meszaros/world,cols,rcm_order,balance_work,parts,8,0.00040940100000000005,2.5290000000000003e-6,0.006177317593264306,total_hypercut,34506.0,29406.0,0.8521996174578335
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,8,0.00040940100000000005,0.5179775670000001,1265.2083580645872,total_hypercut,34506.0,26413.0,0.7654610792325972
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,16,0.00040940100000000005,8.590000000000001e-7,0.0020981873517651396,bottle_conn,870353.0,677447.0,0.7783588957583877
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,16,0.00040940100000000005,0.001316633,3.215998495362737,bottle_conn,870353.0,625791.0,0.71900826446281
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,16,0.00040940100000000005,0.0017736840000000002,4.332388049858207,bottle_conn,870353.0,461413.0,0.5301446654403443
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00040940100000000005,0.007763689000000001,18.963532087122406,bottle_conn,870353.0,474396.0,0.5450616014421734
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00040940100000000005,0.008007327,19.558640550462748,bottle_conn,870353.0,344873.21,0.39624521314914757
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00040940100000000005,0.018643424000000002,45.53829619370739,bottle_conn,870353.0,344819.14,0.39618308893058335
Meszaros/world,cols,rcm_order,balance_work,parts,16,0.00040940100000000005,5.295e-6,0.012933529717807235,total_conn,34506.0,47117.0,1.3654726714194634
Meszaros/world,cols,rcm_order,split_conn__convex,parts,16,0.00040940100000000005,0.7308363050000001,1785.1356127610827,total_conn,34506.0,40931.0,1.1861995015359648
Meszaros/world,cols,rcm_order,balance_work,parts,16,0.00040940100000000005,5.1260000000000006e-6,0.012520731507739356,total_hypercut,34506.0,32488.0,0.9415174172607662
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,16,0.00040940100000000005,0.9311118270000001,2274.3271926546345,total_hypercut,34506.0,30958.0,0.8971773024981162
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,32,0.00040940100000000005,1.106e-6,0.002701507812633579,bottle_conn,870353.0,483462.0,0.5554780646473327
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,32,0.00040940100000000005,0.0013307150000000001,3.250395089411115,bottle_conn,870353.0,382597.0,0.4395883049751078
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,32,0.00040940100000000005,0.0019129350000000002,4.672521561989345,bottle_conn,870353.0,275918.0,0.31701849709255897
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00040940100000000005,0.009512208000000001,23.234452285167844,bottle_conn,870353.0,284727.0,0.32713967780888903
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00040940100000000005,0.009047352,22.09899829262752,bottle_conn,870353.0,188883.4,0.21701930136392933
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00040940100000000005,0.023330551,56.98703960175964,bottle_conn,870353.0,188816.26,0.2169421602499216
Meszaros/world,cols,rcm_order,balance_work,parts,32,0.00040940100000000005,1.0123000000000001e-5,0.024726368523770092,total_conn,34506.0,51762.0,1.5000869414014955
Meszaros/world,cols,rcm_order,split_conn__convex,parts,32,0.00040940100000000005,1.239122188,3026.6711317265954,total_conn,34506.0,46226.0,1.3396510751753319
Meszaros/world,cols,rcm_order,balance_work,parts,32,0.00040940100000000005,1.0077e-5,0.02461400924765694,total_hypercut,34506.0,33513.0,0.9712223961050253
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,32,0.00040940100000000005,1.7727276650000001,4330.052112720779,total_hypercut,34506.0,32834.0,0.9515446588999015
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,64,0.00040940100000000005,1.554e-6,0.0037957894582573075,bottle_conn,870353.0,282883.0,0.32502099722756167
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,64,0.00040940100000000005,0.0013867830000000002,3.387346391435292,bottle_conn,870353.0,221704.0,0.2547288284178948
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,64,0.00040940100000000005,0.001970903,4.814113790635586,bottle_conn,870353.0,172569.52,0.1982753204734171
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00040940100000000005,0.011430754000000001,27.920679236250034,bottle_conn,870353.0,150998.0,0.1734905262577368
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00040940100000000005,0.010236217,25.002911570807104,bottle_conn,870353.0,101572.05,0.11670213120423553
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00040940100000000005,0.026991413000000002,65.9290353467627,bottle_conn,870353.0,101502.43,0.1166221406716585
Meszaros/world,cols,rcm_order,balance_work,parts,64,0.00040940100000000005,5.8561000000000004e-5,0.14304068627091776,total_conn,34506.0,56300.0,1.6316003013968585
Meszaros/world,cols,rcm_order,split_conn__convex,parts,64,0.00040940100000000005,2.376694868,5805.298150224351,total_conn,34506.0,50665.0,1.468295368921347
Meszaros/world,cols,rcm_order,balance_work,parts,64,0.00040940100000000005,5.8466000000000006e-5,0.14280863993981452,total_hypercut,34506.0,33925.0,0.9831623485770591
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,64,0.00040940100000000005,3.519251982,8596.100112115017,total_hypercut,34506.0,33552.0,0.9723526343244653
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,128,0.00040940100000000005,2.481e-6,0.006060073131233191,bottle_conn,870353.0,151640.0,0.17422815800025968
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,128,0.00040940100000000005,0.001418317,3.4643711178038155,bottle_conn,870353.0,123895.0,0.14235028775680672
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,128,0.00040940100000000005,0.0019984950000000003,4.881509815559806,bottle_conn,870353.0,106789.0,0.12269619338360413
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00040940100000000005,0.014634929000000001,35.7471745305947,bottle_conn,870353.0,81213.0,0.09331041542914197
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00040940100000000005,0.012491700000000001,30.512138465709658,bottle_conn,870353.0,54935.13,0.06311821755080985
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00040940100000000005,0.033322211000000004,81.3925979662971,bottle_conn,870353.0,54871.62,0.06304524715833691
Meszaros/world,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00040940100000000005,0.011571222,28.26378538401225,bottle_conn,870353.0,83997.0,0.09650911756494204
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00040940100000000005,0.009998723000000001,24.422810398606746,bottle_conn,870353.0,56370.59,0.06476750238121773
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00040940100000000005,0.027837828000000002,67.99648266613906,bottle_conn,870353.0,57354.4,0.0658978598338835
Meszaros/world,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00040940100000000005,0.011805014,28.83484407707846,bottle_conn,870353.0,83997.0,0.09650911756494204
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00040940100000000005,0.010264225,25.071323714402258,bottle_conn,870353.0,56383.34,0.06478215160974915
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00040940100000000005,0.027075609,66.13469190353712,bottle_conn,870353.0,57354.05,0.06589745769819833
Meszaros/world,cols,rcm_order,balance_work,parts,128,0.00040940100000000005,9.243600000000001e-5,0.2257835227564173,total_conn,34506.0,60734.0,1.760099692807048
Meszaros/world,cols,rcm_order,split_conn__convex,parts,128,0.00040940100000000005,4.5760025220000005,11177.311540518953,total_conn,34506.0,55120.0,1.5974033501420042
Meszaros/world,cols,rcm_order,split_conn__dynamic,parts,128,0.00040940100000000005,14.728744698000002,35976.32809397144,total_conn,34506.0,55120.0,1.5974033501420042
Meszaros/world,cols,rcm_order,split_conn__trans,parts,128,0.00040940100000000005,7.811989099000001,19081.509568857917,total_conn,34506.0,55120.0,1.5974033501420042
Meszaros/world,cols,rcm_order,balance_work,parts,128,0.00040940100000000005,9.258000000000001e-5,0.22613525614251065,total_hypercut,34506.0,34086.0,0.9878282037906451
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,128,0.00040940100000000005,7.001623919,17102.11728598611,total_hypercut,34506.0,33890.0,0.9821480322262794
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,256,0.00040940100000000005,4.624e-6,0.011294549842330623,bottle_conn,870353.0,86770.0,0.09969518115063658
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,256,0.00040940100000000005,0.0015537950000000002,3.7952887267007163,bottle_conn,870353.0,73902.0,0.08491037544536527
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,256,0.00040940100000000005,0.0021314800000000003,5.206338040209966,bottle_conn,870353.0,56270.96,0.06465303158603464
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00040940100000000005,0.020636366,50.40624229056597,bottle_conn,870353.0,42686.0,0.04904446816406676
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00040940100000000005,0.017043404,41.630098607477755,bottle_conn,870353.0,29488.3,0.03388085064335965
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00040940100000000005,0.049375333,120.6038407331687,bottle_conn,870353.0,29436.76,0.03382163329131973
Meszaros/world,cols,rcm_order,balance_work,parts,256,0.00040940100000000005,0.000241525,0.5899472644180155,total_conn,34506.0,65690.0,1.9037268880774358
Meszaros/world,cols,rcm_order,split_conn__convex,parts,256,0.00040940100000000005,9.276510981000001,22658.740406105506,total_conn,34506.0,59774.0,1.7322784443285226
Meszaros/world,cols,rcm_order,balance_work,parts,256,0.00040940100000000005,0.00024106500000000002,0.5888236716568841,total_hypercut,34506.0,34086.0,0.9878282037906451
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,256,0.00040940100000000005,13.981581975000001,34151.31368755816,total_hypercut,34506.0,34016.0,0.985799571089086
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,512,0.00040940100000000005,8.291e-6,0.020251538222915918,bottle_conn,870353.0,58390.0,0.0670877218783643
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,512,0.00040940100000000005,0.001739089,4.247886546442241,bottle_conn,870353.0,47102.0,0.054118271551887566
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,512,0.00040940100000000005,0.002314847,5.654228983319532,bottle_conn,870353.0,34361.76,0.03948025686129651
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00040940100000000005,0.032769684,80.04299940644991,bottle_conn,870353.0,22603.0,0.025969922548667035
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00040940100000000005,0.027705729000000002,67.67381857885056,bottle_conn,870353.0,16082.11,0.018477686639788684
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00040940100000000005,0.074814351,182.74100698337324,bottle_conn,870353.0,16023.73,0.018410610407501325
Meszaros/world,cols,rcm_order,balance_work,parts,512,0.00040940100000000005,0.00042620300000000005,1.0410404468968077,total_conn,34506.0,71566.0,2.0740161131397437
Meszaros/world,cols,rcm_order,split_conn__convex,parts,512,0.00040940100000000005,17.89225618,43703.49896556188,total_conn,34506.0,64199.0,1.860517011534226
Meszaros/world,cols,rcm_order,balance_work,parts,512,0.00040940100000000005,0.00042631500000000003,1.0413140173082136,total_hypercut,34506.0,34090.0,0.9879441256593057
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,512,0.00040940100000000005,27.835704391,67991.29555374803,total_hypercut,34506.0,34086.0,0.9878282037906451
Meszaros/world,cols,rcm_order,split_equal__split_equal,parts,1024,0.00040940100000000005,1.5583e-5,0.038062926079809274,bottle_conn,870353.0,37900.0,0.043545549909059886
Meszaros/world,cols,rcm_order,balance_work__split_equal,parts,1024,0.00040940100000000005,0.002500041,6.106582543765159,bottle_conn,870353.0,26756.0,0.030741549693055575
Meszaros/world,cols,rcm_order,balance_work__map_local,parts,1024,0.00040940100000000005,0.0030700830000000004,7.498963119288913,bottle_conn,870353.0,21006.93,0.02413610339712737
Meszaros/world,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00040940100000000005,0.054838917,133.94915254237287,bottle_conn,870353.0,12069.0,0.013866787383969494
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00040940100000000005,0.049249596,120.29671642228523,bottle_conn,870353.0,8892.23,0.010216808582264897
Meszaros/world,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00040940100000000005,0.11959120000000001,292.1126230761527,bottle_conn,870353.0,8845.38,0.010162979848406336
Meszaros/world,cols,rcm_order,balance_work,parts,1024,0.00040940100000000005,0.0011735830000000002,2.8665855725804286,total_conn,34506.0,78624.0,2.2785602503912363
Meszaros/world,cols,rcm_order,split_conn__convex,parts,1024,0.00040940100000000005,34.165185658,83451.64193052775,total_conn,34506.0,70494.0,2.0429490523387237
Meszaros/world,cols,rcm_order,balance_work,parts,1024,0.00040940100000000005,0.001172999,2.8651590982923834,total_hypercut,34506.0,34091.0,0.9879731061264707
Meszaros/world,cols,rcm_order,split_hypercut__convex,parts,1024,0.00040940100000000005,55.737959854,136145.14828737595,total_hypercut,34506.0,34086.0,0.9878282037906451
Meszaros/world,cols,rcm_order,chunk_equal,vertices,2,0.00040940100000000005,3.2901e-5,0.08036375094345152,cache,34506.0,169933.0,4.924737726772156
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00040940100000000005,0.002428801,5.932572221367314,cache,34506.0,164290.0,4.761200950559323
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,2,0.00040940100000000005,0.069980621,170.93417211975543,cache,34506.0,164290.0,4.761200950559323
Meszaros/world,cols,rcm_order,chunk_equal,vertices,4,0.00040940100000000005,1.862e-5,0.0454810808962362,cache,34506.0,148809.0,4.312554338375935
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00040940100000000005,0.002861278,6.988937496488772,cache,34506.0,142505.0,4.129861473366951
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,4,0.00040940100000000005,0.07562848300000001,184.72960007425482,cache,34506.0,142505.0,4.129861473366951
Meszaros/world,cols,rcm_order,chunk_equal,vertices,8,0.00040940100000000005,8.842000000000001e-6,0.021597406943314745,cache,34506.0,135077.0,3.9145945632643597
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00040940100000000005,0.0037553720000000003,9.17284520555641,cache,34506.0,129350.0,3.7486234278096564
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,8,0.00040940100000000005,0.07906623900000001,193.12663867455137,cache,34506.0,129350.0,3.7486234278096564
Meszaros/world,cols,rcm_order,chunk_equal,vertices,16,0.00040940100000000005,5.244e-6,0.012808957476899176,cache,34506.0,125811.0,3.6460615545122588
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00040940100000000005,0.005510295,13.459407768911165,cache,34506.0,120711.0,3.4982611719700922
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,16,0.00040940100000000005,0.081269725,198.50885806336572,cache,34506.0,120711.0,3.4982611719700922
Meszaros/world,cols,rcm_order,chunk_equal,vertices,32,0.00040940100000000005,3.52e-6,0.008597927215615008,cache,34506.0,118798.0,3.442821538283197
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00040940100000000005,0.008892878,21.721681187881806,cache,34506.0,114081.0,3.3061206746652756
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,32,0.00040940100000000005,0.08506994200000001,207.7912413501677,cache,34506.0,114081.0,3.3061206746652756
Meszaros/world,cols,rcm_order,chunk_equal,vertices,64,0.00040940100000000005,2.458e-6,0.006003893493176616,cache,34506.0,112230.0,3.2524778299426185
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00040940100000000005,0.015802011,38.59788080634878,cache,34506.0,108172.0,3.134875094186518
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,64,0.00040940100000000005,0.089719935,219.1492815112811,cache,34506.0,108172.0,3.134875094186518
Meszaros/world,cols,rcm_order,chunk_equal,vertices,128,0.00040940100000000005,2.102e-6,0.005134330399779189,cache,34506.0,105395.0,3.05439633686895
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00040940100000000005,0.028754320000000003,70.23509957230198,cache,34506.0,101467.0,2.940561061844317
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,128,0.00040940100000000005,0.09446543900000001,230.74061616849983,cache,34506.0,101467.0,2.940561061844317
Meszaros/world,cols,rcm_order,chunk_equal,vertices,256,0.00040940100000000005,1.9050000000000002e-6,0.004653139586859827,cache,34506.0,99976.0,2.897351185301107
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00040940100000000005,0.054660992000000005,133.5145541901461,cache,34506.0,96573.0,2.7987306555381672
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,256,0.00040940100000000005,0.09772219900000001,238.69555521359254,cache,34506.0,96573.0,2.7987306555381672
Meszaros/world,cols,rcm_order,chunk_equal,vertices,512,0.00040940100000000005,1.59e-6,0.0038837228047806423,cache,34506.0,95137.0,2.7571147046890396
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00040940100000000005,0.106162194,259.3110275744319,cache,34506.0,91971.0,2.6653625456442356
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,512,0.00040940100000000005,0.101062893,246.8555108561044,cache,34506.0,91971.0,2.6653625456442356
Meszaros/world,cols,rcm_order,chunk_equal,vertices,1024,0.00040940100000000005,1.559e-6,0.003808002423052215,cache,34506.0,90914.0,2.6347301918506925
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00040940100000000005,0.209287936,511.2052388733784,cache,34506.0,87278.0,2.5293572132382773
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00040940100000000005,0.10518833100000001,256.93227666761925,cache,34506.0,87278.0,2.5293572132382773
Meszaros/world,cols,rcm_order,chunk_equal,vertices,2048,0.00040940100000000005,1.491e-6,0.0036419061018414705,cache,34506.0,86049.0,2.4937402190923317
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00040940100000000005,0.415645886,1015.2537145732423,cache,34506.0,83546.0,2.4212021097780094
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00040940100000000005,0.103738569,253.39109821422028,cache,34506.0,83546.0,2.4212021097780094
Meszaros/world,cols,rcm_order,chunk_equal,vertices,4096,0.00040940100000000005,1.486e-6,0.0036296931370465627,cache,34506.0,80809.0,2.341882571147047
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00040940100000000005,0.819696072,2002.1838539720225,cache,34506.0,78849.0,2.2850808555033906
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00040940100000000005,0.10284744300000001,251.2144401210549,cache,34506.0,78849.0,2.2850808555033906
Meszaros/world,cols,rcm_order,chunk_equal,vertices,8192,0.00040940100000000005,1.4650000000000002e-6,0.0035783986849079507,cache,34506.0,75015.0,2.1739697443922794
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00040940100000000005,1.5931511010000001,3891.4196618962824,cache,34506.0,72167.0,2.0914333739059874
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00040940100000000005,0.12829611400000002,313.3751847210925,cache,34506.0,72167.0,2.0914333739059874
Meszaros/world,cols,rcm_order,chunk_equal,vertices,16384,0.00040940100000000005,1.514e-6,0.003698085739898046,cache,34506.0,63127.0,1.8294499507332058
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00040940100000000005,3.028753467,7398.011892985117,cache,34506.0,61544.0,1.783573871210804
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00040940100000000005,0.137340766,335.46758801273074,cache,34506.0,61544.0,1.783573871210804
Meszaros/world,cols,rcm_order,chunk_equal,vertices,32768,0.00040940100000000005,1.469e-6,0.0035881690567438765,cache,34506.0,49904.0,1.4462412334086825
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00040940100000000005,5.257182708,12841.157466640285,cache,34506.0,48206.0,1.3970324001622907
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00040940100000000005,0.14601528800000002,356.65591437246127,cache,34506.0,48206.0,1.3970324001622907
Meszaros/world,cols,rcm_order,chunk_equal,vertices,65536,0.00040940100000000005,1.469e-6,0.0035881690567438765,cache,34506.0,36097.0,1.046107923259723
Meszaros/world,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00040940100000000005,7.139967816,17440.03511471638,cache,34506.0,35683.0,1.0341100098533589
Meszaros/world,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00040940100000000005,0.05680226,138.74480033023855,cache,34506.0,35683.0,1.0341100098533589
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,2,0.00039600400000000004,6.53e-7,0.001648973242694518,bottle_conn,543943.0,551249.0,1.0134315544091936
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,2,0.00039600400000000004,0.003697413,9.336807203967636,bottle_conn,543943.0,503662.0,0.9259462848129307
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,2,0.00039600400000000004,0.004684796000000001,11.830173432591591,bottle_conn,543943.0,469401.0,0.862959905725416
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00039600400000000004,0.009583956000000001,24.201664629650207,bottle_conn,543943.0,456885.0,0.8399501418347143
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00039600400000000004,0.011185797,28.24667680124443,bottle_conn,543943.0,449063.77,0.8255713742064886
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00039600400000000004,0.017241292000000002,43.53817638205675,bottle_conn,543943.0,448855.72,0.8251888892770014
Meszaros/world,rows,spectral_order,balance_work,parts,2,0.00039600400000000004,4.77e-7,0.0012045332875425501,total_conn,67147.0,3571.0,0.05318182495122641
Meszaros/world,rows,spectral_order,split_conn__convex,parts,2,0.00039600400000000004,0.077946527,196.83267593256633,total_conn,67147.0,2718.0,0.040478353463296944
Meszaros/world,rows,spectral_order,balance_work,parts,2,0.00039600400000000004,4.7400000000000004e-7,0.0011969576064888234,total_hypercut,67147.0,3571.0,0.05318182495122641
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,2,0.00039600400000000004,0.11644169800000001,294.0417218007899,total_hypercut,67147.0,2718.0,0.040478353463296944
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,4,0.00039600400000000004,6.800000000000001e-7,0.0017171543721780588,bottle_conn,543943.0,515236.0,0.9472242495996823
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,4,0.00039600400000000004,0.001801517,4.549239401622206,bottle_conn,543943.0,459585.0,0.8449138972282022
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,4,0.00039600400000000004,0.004689604,11.842314724093695,bottle_conn,543943.0,477950.0,0.8786766260435377
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00039600400000000004,0.008143013000000001,20.562956434783487,bottle_conn,543943.0,397442.0,0.7306684707772689
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00039600400000000004,0.01034137,26.114306926192665,bottle_conn,543943.0,365641.31,0.6722051942942551
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00039600400000000004,0.017974476,45.38963242795527,bottle_conn,543943.0,365463.9,0.6718790387963445
Meszaros/world,rows,spectral_order,balance_work,parts,4,0.00039600400000000004,1.311e-6,0.0033105726204785807,total_conn,67147.0,9264.0,0.13796595529212027
Meszaros/world,rows,spectral_order,split_conn__convex,parts,4,0.00039600400000000004,0.14872477,375.5638074362885,total_conn,67147.0,5733.0,0.08537983826529852
Meszaros/world,rows,spectral_order,balance_work,parts,4,0.00039600400000000004,1.311e-6,0.0033105726204785807,total_hypercut,67147.0,9120.0,0.1358214067642635
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,4,0.00039600400000000004,0.22793373900000002,575.5844360157978,total_hypercut,67147.0,5644.0,0.08405438813349815
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,8,0.00039600400000000004,7.4e-7,0.0018686679932525933,bottle_conn,543943.0,455064.0,0.8366023645859952
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,8,0.00039600400000000004,0.0036941300000000003,9.328516883667842,bottle_conn,543943.0,410680.0,0.7550055796287478
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,8,0.00039600400000000004,0.0043345070000000005,10.945614185715296,bottle_conn,543943.0,392747.0,0.7220370516763706
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00039600400000000004,0.010195197000000001,25.745186917303865,bottle_conn,543943.0,359236.0,0.6604294935314914
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00039600400000000004,0.011415499,28.826726497712144,bottle_conn,543943.0,308069.76,0.5663640491742701
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00039600400000000004,0.01925098,48.613094817224066,bottle_conn,543943.0,307871.13,0.5659988822358225
Meszaros/world,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00039600400000000004,0.009992545,25.23344461167059,bottle_conn,543943.0,362839.0,0.6670533493399124
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00039600400000000004,0.011297589,28.528976980030503,bottle_conn,543943.0,309103.35,0.568264229891735
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00039600400000000004,0.019474523,49.17759164048848,bottle_conn,543943.0,320759.94,0.5896940304406896
Meszaros/world,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00039600400000000004,0.010002875000000001,25.25953020676559,bottle_conn,543943.0,362839.0,0.6670533493399124
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00039600400000000004,0.009741031,24.598314663488246,bottle_conn,543943.0,309151.54,0.568352823733369
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00039600400000000004,0.023746654000000002,59.96569226573469,bottle_conn,543943.0,320757.07,0.5896887541525491
Meszaros/world,rows,spectral_order,balance_work,parts,8,0.00039600400000000004,1.8710000000000002e-6,0.004724699750507571,total_conn,67147.0,18484.0,0.2752766318673954
Meszaros/world,rows,spectral_order,split_conn__convex,parts,8,0.00039600400000000004,0.377774518,953.9664195311158,total_conn,67147.0,12407.0,0.18477370545221677
Meszaros/world,rows,spectral_order,split_conn__dynamic,parts,8,0.00039600400000000004,2.527590796,6382.740568277088,total_conn,67147.0,12407.0,0.18477370545221677
Meszaros/world,rows,spectral_order,split_conn__trans,parts,8,0.00039600400000000004,2.083375011,5260.994866213473,total_conn,67147.0,12407.0,0.18477370545221677
Meszaros/world,rows,spectral_order,balance_work,parts,8,0.00039600400000000004,1.883e-6,0.004755002474722477,total_hypercut,67147.0,16356.0,0.24358497028906728
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,8,0.00039600400000000004,0.517254536,1306.185129443137,total_hypercut,67147.0,11996.0,0.17865280652895885
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,16,0.00039600400000000004,8.580000000000001e-7,0.002166644781365845,bottle_conn,543943.0,433242.0,0.7964841904390717
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,16,0.00039600400000000004,0.0031196180000000002,7.877743659154958,bottle_conn,543943.0,388605.0,0.7144222832171754
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,16,0.00039600400000000004,0.00469523,11.85652165129645,bottle_conn,543943.0,325015.0,0.5975166515609173
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00039600400000000004,0.01096908,27.699417177604268,bottle_conn,543943.0,301376.0,0.5540580538769687
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00039600400000000004,0.01170148,29.54889344552075,bottle_conn,543943.0,254884.13,0.4685861018525838
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00039600400000000004,0.021942743,55.410407470631604,bottle_conn,543943.0,254817.56,0.4684637177057155
Meszaros/world,rows,spectral_order,balance_work,parts,16,0.00039600400000000004,3.4490000000000004e-6,0.00870950798476783,total_conn,67147.0,33316.0,0.496165130236645
Meszaros/world,rows,spectral_order,split_conn__convex,parts,16,0.00039600400000000004,0.758126676,1914.4419652326744,total_conn,67147.0,23505.0,0.3500528690782909
Meszaros/world,rows,spectral_order,balance_work,parts,16,0.00039600400000000004,3.5050000000000003e-6,0.00885092069777073,total_hypercut,67147.0,21924.0,0.32650751336619654
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,16,0.00039600400000000004,0.7748245800000001,1956.6079635559238,total_hypercut,67147.0,18541.0,0.2761255156596721
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,32,0.00039600400000000004,1.105e-6,0.002790375854789345,bottle_conn,543943.0,335715.0,0.6171878303425175
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,32,0.00039600400000000004,0.0018749,4.734548135877415,bottle_conn,543943.0,294601.0,0.541602704695161
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,32,0.00039600400000000004,0.004710868,11.89601115140251,bottle_conn,543943.0,227245.11,0.41777375570602066
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00039600400000000004,0.013512269,34.12154675205301,bottle_conn,543943.0,220264.0,0.40493948814489755
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00039600400000000004,0.012345314000000001,31.17472045736912,bottle_conn,543943.0,186543.16,0.3429461542845482
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00039600400000000004,0.02514483,63.49640407672649,bottle_conn,543943.0,186473.98,0.3428189718407995
Meszaros/world,rows,spectral_order,balance_work,parts,32,0.00039600400000000004,7.668e-6,0.01936344077332552,total_conn,67147.0,50685.0,0.7548364037112604
Meszaros/world,rows,spectral_order,split_conn__convex,parts,32,0.00039600400000000004,1.312923301,3315.429392127352,total_conn,67147.0,39541.0,0.5888721759721208
Meszaros/world,rows,spectral_order,balance_work,parts,32,0.00039600400000000004,7.522e-6,0.01899475762871082,total_hypercut,67147.0,26031.0,0.3876718245044455
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,32,0.00039600400000000004,1.283058178,3240.0131766345794,total_hypercut,67147.0,23352.0,0.34777428626744306
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,64,0.00039600400000000004,1.5520000000000001e-6,0.003919152331794629,bottle_conn,543943.0,262195.0,0.4820266094057649
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,64,0.00039600400000000004,0.002438794,6.158508499914142,bottle_conn,543943.0,244209.0,0.44896064477344133
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,64,0.00039600400000000004,0.0047273160000000005,11.937546085393077,bottle_conn,543943.0,163107.03,0.29986051847344297
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00039600400000000004,0.013972213,35.2830097675781,bottle_conn,543943.0,152144.0,0.2797057779951208
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00039600400000000004,0.01365184,34.47399521216957,bottle_conn,543943.0,120501.11,0.22153260543843747
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00039600400000000004,0.030187283000000002,76.22974262886234,bottle_conn,543943.0,120454.12,0.22144621771031156
Meszaros/world,rows,spectral_order,balance_work,parts,64,0.00039600400000000004,1.8406e-5,0.04647932849163139,total_conn,67147.0,68542.0,1.0207753138636126
Meszaros/world,rows,spectral_order,split_conn__convex,parts,64,0.00039600400000000004,2.093886962,5287.539928889607,total_conn,67147.0,57166.0,0.8513559801629261
Meszaros/world,rows,spectral_order,balance_work,parts,64,0.00039600400000000004,1.8332e-5,0.046292461692306136,total_hypercut,67147.0,28846.0,0.4295947696844237
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,64,0.00039600400000000004,2.182072443,5510.228288098099,total_hypercut,67147.0,26792.0,0.39900516776624423
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,128,0.00039600400000000004,2.464e-6,0.006222159372127554,bottle_conn,543943.0,178242.0,0.32768506994299035
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,128,0.00039600400000000004,0.0024820980000000003,6.26786093069767,bottle_conn,543943.0,157060.0,0.2887434896671159
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,128,0.00039600400000000004,0.004778799,12.067552347956081,bottle_conn,543943.0,110890.0,0.2038632724384724
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00039600400000000004,0.018571149000000002,46.89636720841204,bottle_conn,543943.0,98455.0,0.18100242120957527
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00039600400000000004,0.015294896,38.623084615306915,bottle_conn,543943.0,73058.53,0.13431284160288853
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00039600400000000004,0.037204576,93.9500005050454,bottle_conn,543943.0,73029.3,0.13425910435468422
Meszaros/world,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00039600400000000004,0.014483269000000002,36.57354218644256,bottle_conn,543943.0,104815.0,0.19269482280312458
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00039600400000000004,0.013384063000000002,33.79779749699498,bottle_conn,543943.0,74917.47,0.13773036880702574
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00039600400000000004,0.02991614,75.54504499954545,bottle_conn,543943.0,75230.97,0.1383067159610474
Meszaros/world,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00039600400000000004,0.015726544000000002,39.71309380713326,bottle_conn,543943.0,104815.0,0.19269482280312458
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00039600400000000004,0.012554550000000001,31.703088857688307,bottle_conn,543943.0,74917.5,0.13773042395986343
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00039600400000000004,0.030084639000000003,75.9705432268361,bottle_conn,543943.0,75231.05,0.13830686303528128
Meszaros/world,rows,spectral_order,balance_work,parts,128,0.00039600400000000004,7.693000000000001e-5,0.19426571448773244,total_conn,67147.0,85042.0,1.2665048326805368
Meszaros/world,rows,spectral_order,split_conn__convex,parts,128,0.00039600400000000004,3.6245904610000004,9152.913760972111,total_conn,67147.0,74411.0,1.108180559071887
Meszaros/world,rows,spectral_order,split_conn__dynamic,parts,128,0.00039600400000000004,3.6660018950000004,9257.487032959263,total_conn,67147.0,74411.0,1.108180559071887
Meszaros/world,rows,spectral_order,split_conn__trans,parts,128,0.00039600400000000004,1.877898789,4742.120758881223,total_conn,67147.0,74411.0,1.108180559071887
Meszaros/world,rows,spectral_order,balance_work,parts,128,0.00039600400000000004,7.6742e-5,0.19379097180836558,total_hypercut,67147.0,30378.0,0.45241038318912236
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,128,0.00039600400000000004,3.823683137,9655.667965475095,total_hypercut,67147.0,29065.0,0.43285627057053927
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,256,0.00039600400000000004,4.639e-6,0.011714528136079433,bottle_conn,543943.0,111962.0,0.20583406717247946
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,256,0.00039600400000000004,0.003879275,9.796050039898587,bottle_conn,543943.0,91428.0,0.16808378819104208
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,256,0.00039600400000000004,0.0048774940000000004,12.3167796284886,bottle_conn,543943.0,66743.76,0.12270359210431975
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00039600400000000004,0.026271406,66.34126422965424,bottle_conn,543943.0,59525.0,0.10943242214717351
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00039600400000000004,0.020972441,52.96017464470056,bottle_conn,543943.0,42107.92,0.07741237592909551
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00039600400000000004,0.05289742,133.57799416167512,bottle_conn,543943.0,42084.86,0.07736998178117928
Meszaros/world,rows,spectral_order,balance_work,parts,256,0.00039600400000000004,0.00018046200000000002,0.45570751810587773,total_conn,67147.0,98245.0,1.4631331258284064
Meszaros/world,rows,spectral_order,split_conn__convex,parts,256,0.00039600400000000004,5.5263121260000005,13955.192689972828,total_conn,67147.0,88809.0,1.322605626461346
Meszaros/world,rows,spectral_order,balance_work,parts,256,0.00039600400000000004,0.000180628,0.4561267057908506,total_hypercut,67147.0,31022.0,0.46200128077203745
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,256,0.00039600400000000004,7.08546425,17892.40575852769,total_hypercut,67147.0,30376.0,0.45238059779290213
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,512,0.00039600400000000004,8.406e-6,0.021227058312542298,bottle_conn,543943.0,71828.0,0.1320506008901668
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,512,0.00039600400000000004,0.004034937000000001,10.189131927960323,bottle_conn,543943.0,61766.0,0.11355233912376848
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,512,0.00039600400000000004,0.005016965,12.668975565903374,bottle_conn,543943.0,48202.5,0.08861682198318574
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00039600400000000004,0.032567931,82.24141927859314,bottle_conn,543943.0,34614.0,0.06363534414451515
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00039600400000000004,0.028301580000000003,71.46791446551045,bottle_conn,543943.0,23072.33,0.0424168157325308
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00039600400000000004,0.073513253,185.6376526499732,bottle_conn,543943.0,23050.24,0.042376204859700374
Meszaros/world,rows,spectral_order,balance_work,parts,512,0.00039600400000000004,0.000339255,0.8566958919606872,total_conn,67147.0,108054.0,1.6092156015905401
Meszaros/world,rows,spectral_order,split_conn__convex,parts,512,0.00039600400000000004,9.05260893,22859.892652599465,total_conn,67147.0,99628.0,1.4837297273146977
Meszaros/world,rows,spectral_order,balance_work,parts,512,0.00039600400000000004,0.00033799000000000004,0.8535014797830325,total_hypercut,67147.0,31324.0,0.46649887560129266
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,512,0.00039600400000000004,13.960885899,35254.40626609832,total_hypercut,67147.0,30924.0,0.46054179635724607
Meszaros/world,rows,spectral_order,split_equal__split_equal,parts,1024,0.00039600400000000004,1.5583e-5,0.03935061262007454,bottle_conn,543943.0,52807.0,0.09708186335700615
Meszaros/world,rows,spectral_order,balance_work__split_equal,parts,1024,0.00039600400000000004,0.0041392980000000005,10.452667144776315,bottle_conn,543943.0,42342.0,0.07784271513743168
Meszaros/world,rows,spectral_order,balance_work__map_local,parts,1024,0.00039600400000000004,0.005679315000000001,14.341559681215342,bottle_conn,543943.0,35218.07,0.06474588330027227
Meszaros/world,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00039600400000000004,0.042562259000000005,107.47936637003667,bottle_conn,543943.0,33591.0,0.06175463237876028
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00039600400000000004,0.03676047,92.82853203502995,bottle_conn,543943.0,22244.54,0.04089498348172511
Meszaros/world,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00039600400000000004,0.10347044500000001,261.28636326905786,bottle_conn,543943.0,22222.36,0.040854207150381565
Meszaros/world,rows,spectral_order,balance_work,parts,1024,0.00039600400000000004,0.0009947670000000001,2.5120125049241926,total_conn,67147.0,114713.0,1.7083860783058067
Meszaros/world,rows,spectral_order,split_conn__convex,parts,1024,0.00039600400000000004,15.616880073,39436.167495782865,total_conn,67147.0,107299.0,1.597971614517402
Meszaros/world,rows,spectral_order,balance_work,parts,1024,0.00039600400000000004,0.000994751,2.511972101291906,total_hypercut,67147.0,31491.0,0.4689859561856822
Meszaros/world,rows,spectral_order,split_hypercut__convex,parts,1024,0.00039600400000000004,26.555182681,67057.86477156795,total_hypercut,67147.0,31233.0,0.4651436400732721
Meszaros/world,rows,spectral_order,chunk_equal,vertices,2,0.00039600400000000004,1.9106e-5,0.04824698740416763,cache,67147.0,195511.0,2.9116863002070086
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00039600400000000004,0.0016935860000000002,4.276689124352279,cache,67147.0,192306.0,2.863955202764085
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,2,0.00039600400000000004,0.037059417000000004,93.58344107635277,cache,67147.0,192306.0,2.863955202764085
Meszaros/world,rows,spectral_order,chunk_equal,vertices,4,0.00039600400000000004,9.793000000000001e-6,0.024729548186381956,cache,67147.0,193031.0,2.874752408893919
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00039600400000000004,0.001934813,4.885842062201392,cache,67147.0,189640.0,2.824251269602514
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,4,0.00039600400000000004,0.039108244,98.75719437177402,cache,67147.0,189640.0,2.824251269602514
Meszaros/world,rows,spectral_order,chunk_equal,vertices,8,0.00039600400000000004,5.288e-6,0.013353400470702315,cache,67147.0,189931.0,2.828585044752558
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00039600400000000004,0.002383426,6.0186917303865615,cache,67147.0,186751.0,2.781226264762387
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,8,0.00039600400000000004,0.040323363,101.82564570054848,cache,67147.0,186751.0,2.781226264762387
Meszaros/world,rows,spectral_order,chunk_equal,vertices,16,0.00039600400000000004,3.5620000000000004e-6,0.008994858637791538,cache,67147.0,186433.0,2.77649038676337
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00039600400000000004,0.003281907,8.287560226664377,cache,67147.0,182431.0,2.716889808926683
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,16,0.00039600400000000004,0.041909067,105.8299082837547,cache,67147.0,182431.0,2.716889808926683
Meszaros/world,rows,spectral_order,chunk_equal,vertices,32,0.00039600400000000004,2.6140000000000003e-6,0.006600943424813891,cache,67147.0,181848.0,2.708207365928485
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00039600400000000004,0.005005061,12.638915263482186,cache,67147.0,177781.0,2.647638762714641
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,32,0.00039600400000000004,0.044457957,112.26643417743254,cache,67147.0,177781.0,2.647638762714641
Meszaros/world,rows,spectral_order,chunk_equal,vertices,64,0.00039600400000000004,2.142e-6,0.005409036272360885,cache,67147.0,175572.0,2.6147407925893935
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00039600400000000004,0.008547083,21.58332491590994,cache,67147.0,171709.0,2.557210299790013
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,64,0.00039600400000000004,0.049659761000000004,125.40217018009919,cache,67147.0,171709.0,2.557210299790013
Meszaros/world,rows,spectral_order,chunk_equal,vertices,128,0.00039600400000000004,1.9710000000000003e-6,0.004977222452298462,cache,67147.0,165685.0,2.4674966863746706
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00039600400000000004,0.015172744,38.314623084615306,cache,67147.0,162951.0,2.4267800497416117
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,128,0.00039600400000000004,0.058582840000000004,147.9349703538348,cache,67147.0,162951.0,2.4267800497416117
Meszaros/world,rows,spectral_order,chunk_equal,vertices,256,0.00039600400000000004,1.599e-6,0.004037838001636347,cache,67147.0,152696.0,2.274055430622366
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00039600400000000004,0.028466960000000003,71.88553650973222,cache,67147.0,151040.0,2.249393122552013
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,256,0.00039600400000000004,0.07322845,184.9184604195917,cache,67147.0,151040.0,2.249393122552013
Meszaros/world,rows,spectral_order,chunk_equal,vertices,512,0.00039600400000000004,1.551e-6,0.003916627104776719,cache,67147.0,137075.0,2.041416593444234
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00039600400000000004,0.054666523,138.04538085473882,cache,67147.0,135528.0,2.018377589467884
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,512,0.00039600400000000004,0.091707566,231.58242340986453,cache,67147.0,135528.0,2.018377589467884
Meszaros/world,rows,spectral_order,chunk_equal,vertices,1024,0.00039600400000000004,1.5190000000000002e-6,0.0038358198402036344,cache,67147.0,119339.0,1.777279699763206
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00039600400000000004,0.10719561400000001,270.6932606741346,cache,67147.0,118408.0,1.7634145978226876
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00039600400000000004,0.110052567,277.9077155786305,cache,67147.0,118408.0,1.7634145978226876
Meszaros/world,rows,spectral_order,chunk_equal,vertices,2048,0.00039600400000000004,1.5010000000000001e-6,0.0037903657538812738,cache,67147.0,101186.0,1.5069325509702594
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00039600400000000004,0.210880692,532.5216209937273,cache,67147.0,100583.0,1.4979522540098589
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00039600400000000004,0.127332678,321.5439187482954,cache,67147.0,100583.0,1.4979522540098589
Meszaros/world,rows,spectral_order,chunk_equal,vertices,4096,0.00039600400000000004,1.4820000000000002e-6,0.0037423864405410046,cache,67147.0,86234.0,1.2842569288277956
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00039600400000000004,0.408417815,1031.347701033323,cache,67147.0,85887.0,1.2790891625835852
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00039600400000000004,0.13563241,342.5026262360986,cache,67147.0,85887.0,1.2790891625835852
Meszaros/world,rows,spectral_order,chunk_equal,vertices,8192,0.00039600400000000004,1.4870000000000001e-6,0.003755012575630549,cache,67147.0,77036.0,1.147273891610943
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00039600400000000004,0.7683227450000001,1940.1893541479378,cache,67147.0,76590.0,1.140631748253831
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00039600400000000004,0.125524191,316.9770785143584,cache,67147.0,76590.0,1.140631748253831
Meszaros/world,rows,spectral_order,chunk_equal,vertices,16384,0.00039600400000000004,1.478e-6,0.0037322855324693686,cache,67147.0,71498.0,1.0647981294771174
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00039600400000000004,1.3490244290000002,3406.5929359299403,cache,67147.0,71205.0,1.0604345689308532
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00039600400000000004,0.100067533,252.69323794709143,cache,67147.0,71205.0,1.0604345689308532
Meszaros/world,rows,spectral_order,chunk_equal,vertices,32768,0.00039600400000000004,1.4880000000000002e-6,0.003757537802648458,cache,67147.0,68032.0,1.0131800378274531
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00039600400000000004,1.867637956,4716.209826163372,cache,67147.0,67848.0,1.0104397813751917
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00039600400000000004,0.037713767,95.23582337552145,cache,67147.0,67848.0,1.0104397813751917
Meszaros/world,rows,spectral_order,chunk_equal,vertices,65536,0.00039600400000000004,1.483e-6,0.003744911667558913,cache,67147.0,67147.0,1.0
Meszaros/world,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00039600400000000004,1.8727967060000001,4729.2368410420095,cache,67147.0,67147.0,1.0
Meszaros/world,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00039600400000000004,0.021298465000000003,53.783459257987296,cache,67147.0,67147.0,1.0
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,2,0.0006048360000000001,6.520000000000001e-7,0.001077978162675502,bottle_conn,870353.0,616172.0,0.7079564268750725
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,2,0.0006048360000000001,0.001729622,2.859654517918907,bottle_conn,870353.0,622078.0,0.7147421793226426
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,2,0.0006048360000000001,0.002445253,4.042836405240428,bottle_conn,870353.0,610791.0,0.7017738779552665
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.0006048360000000001,0.008356148,13.81555992037511,bottle_conn,870353.0,596605.0,0.6854747441555323
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.0006048360000000001,0.008378508,13.852528619328211,bottle_conn,870353.0,594802.21,0.6834034121787367
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0006048360000000001,0.017914209,29.61829156994623,bottle_conn,870353.0,594633.39,0.6832094449033898
Meszaros/world,cols,spectral_order,balance_work,parts,2,0.0006048360000000001,4.900000000000001e-7,0.0008101369627469265,total_conn,34506.0,3182.0,0.0922158465194459
Meszaros/world,cols,spectral_order,split_conn__convex,parts,2,0.0006048360000000001,0.16352159600000002,270.356916585653,total_conn,34506.0,2651.0,0.0768272184547615
Meszaros/world,cols,spectral_order,balance_work,parts,2,0.0006048360000000001,4.91e-7,0.0008117903034872263,total_hypercut,34506.0,3182.0,0.0922158465194459
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,2,0.0006048360000000001,0.180834703,298.98138172992344,total_hypercut,34506.0,2651.0,0.0768272184547615
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,4,0.0006048360000000001,6.800000000000001e-7,0.0011242717034038979,bottle_conn,870353.0,569967.0,0.6548687716363361
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,4,0.0006048360000000001,0.001726321,2.854196840135177,bottle_conn,870353.0,557383.0,0.6404102703156076
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,4,0.0006048360000000001,0.002469756,4.083348213399995,bottle_conn,870353.0,533391.0,0.612844443576342
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.0006048360000000001,0.008180673000000001,13.525439953970993,bottle_conn,870353.0,440588.0,0.5062175921723714
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.0006048360000000001,0.009426491,15.58520160836987,bottle_conn,870353.0,435790.48,0.5007054379085267
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0006048360000000001,0.01724597,28.513464806988996,bottle_conn,870353.0,435559.61,0.5004401777209937
Meszaros/world,cols,spectral_order,balance_work,parts,4,0.0006048360000000001,1.2990000000000002e-6,0.002147689621649505,total_conn,34506.0,8630.0,0.250101431635078
Meszaros/world,cols,spectral_order,split_conn__convex,parts,4,0.0006048360000000001,0.337507567,558.0150106805811,total_conn,34506.0,5636.0,0.16333391294267663
Meszaros/world,cols,spectral_order,balance_work,parts,4,0.0006048360000000001,1.3300000000000002e-6,0.0021989431845988003,total_hypercut,34506.0,8531.0,0.24723236538573
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,4,0.0006048360000000001,0.411667002,680.6258258436997,total_hypercut,34506.0,5630.0,0.16316003013968586
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,8,0.0006048360000000001,7.420000000000001e-7,0.0012267788293024884,bottle_conn,870353.0,440543.0,0.5061658890128488
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,8,0.0006048360000000001,0.002010347,3.3237885972395818,bottle_conn,870353.0,422498.0,0.48543292204427396
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,8,0.0006048360000000001,0.0027972970000000002,4.624885092818549,bottle_conn,870353.0,413616.6,0.4752285566890675
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.0006048360000000001,0.008472979,14.00872137240508,bottle_conn,870353.0,359453.0,0.4129967955530687
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.0006048360000000001,0.009991628,16.519565634320706,bottle_conn,870353.0,345649.91,0.3971376096825081
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0006048360000000001,0.018311725,30.275520967667266,bottle_conn,870353.0,345411.01,0.396863123353398
Meszaros/world,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0006048360000000001,0.009816332,16.229741615909106,bottle_conn,870353.0,358673.0,0.4121006074546764
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0006048360000000001,0.009830102,16.252508117903034,bottle_conn,870353.0,345644.55,0.39713145126172944
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0006048360000000001,0.017952769,29.68204438889219,bottle_conn,870353.0,372043.94,0.42746327064995465
Meszaros/world,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0006048360000000001,0.010685108,17.666124370903848,bottle_conn,870353.0,358673.0,0.4121006074546764
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0006048360000000001,0.009996007000000001,16.526805613422482,bottle_conn,870353.0,345576.12,0.397052827990482
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0006048360000000001,0.021486923,35.52520517958587,bottle_conn,870353.0,372045.62,0.4274652009012435
Meszaros/world,cols,spectral_order,balance_work,parts,8,0.0006048360000000001,2.713e-6,0.004485513428433493,total_conn,34506.0,18042.0,0.5228655885932881
Meszaros/world,cols,spectral_order,split_conn__convex,parts,8,0.0006048360000000001,0.793790557,1312.40626715341,total_conn,34506.0,11981.0,0.3472149771054309
Meszaros/world,cols,spectral_order,split_conn__dynamic,parts,8,0.0006048360000000001,9.629458372,15920.775833449065,total_conn,34506.0,11981.0,0.3472149771054309
Meszaros/world,cols,spectral_order,split_conn__trans,parts,8,0.0006048360000000001,7.905997806,13071.308265381027,total_conn,34506.0,11981.0,0.3472149771054309
Meszaros/world,cols,spectral_order,balance_work,parts,8,0.0006048360000000001,2.697e-6,0.004459059976588695,total_hypercut,34506.0,15773.0,0.45710890859560654
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,8,0.0006048360000000001,0.9007091610000001,1489.1791510425967,total_hypercut,34506.0,11559.0,0.3349852199617458
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,16,0.0006048360000000001,8.56e-7,0.0014152596736966715,bottle_conn,870353.0,370150.0,0.4252872110511482
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,16,0.0006048360000000001,0.002781416,4.598628388521846,bottle_conn,870353.0,349598.0,0.4016738036176126
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,16,0.0006048360000000001,0.003592918,5.940317705956655,bottle_conn,870353.0,341560.0,0.3924384703677703
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.0006048360000000001,0.010842386,17.926158495856725,bottle_conn,870353.0,297364.0,0.34165907396194417
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.0006048360000000001,0.01011121,16.717275426727245,bottle_conn,870353.0,276002.65,0.31711575648041657
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0006048360000000001,0.021158864000000003,34.98281186966384,bottle_conn,870353.0,275794.04,0.3168760721224606
Meszaros/world,cols,spectral_order,balance_work,parts,16,0.0006048360000000001,4.791e-6,0.00792115548677658,total_conn,34506.0,33092.0,0.9590216194285052
Meszaros/world,cols,spectral_order,split_conn__convex,parts,16,0.0006048360000000001,1.598080836,2642.1721524512427,total_conn,34506.0,23408.0,0.6783747754013795
Meszaros/world,cols,spectral_order,balance_work,parts,16,0.0006048360000000001,4.963000000000001e-6,0.008205530094108154,total_hypercut,34506.0,22204.0,0.643482292934562
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,16,0.0006048360000000001,1.5109323220000002,2498.085963798451,total_hypercut,34506.0,18471.0,0.5352982090071292
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,32,0.0006048360000000001,1.1040000000000001e-6,0.0018252881772910343,bottle_conn,870353.0,276586.0,0.3177860017716949
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,32,0.0006048360000000001,0.002915163,4.819757752514731,bottle_conn,870353.0,272595.0,0.3132005060015879
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,32,0.0006048360000000001,0.003625904,5.994854803616186,bottle_conn,870353.0,233249.05,0.2679936186811558
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.0006048360000000001,0.013202909,21.828907340171547,bottle_conn,870353.0,203520.0,0.23383615613435008
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.0006048360000000001,0.010935674000000001,18.08039534683782,bottle_conn,870353.0,187760.81,0.2157294913672958
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0006048360000000001,0.025564972000000002,42.26760973222493,bottle_conn,870353.0,187691.66,0.21565004084549602
Meszaros/world,cols,spectral_order,balance_work,parts,32,0.0006048360000000001,8.389e-6,0.01386987547037544,total_conn,34506.0,49655.0,1.439025097084565
Meszaros/world,cols,spectral_order,split_conn__convex,parts,32,0.0006048360000000001,2.85747482,4724.37953428698,total_conn,34506.0,40028.0,1.1600301396858517
Meszaros/world,cols,spectral_order,balance_work,parts,32,0.0006048360000000001,8.445000000000001e-6,0.013962462551832233,total_hypercut,34506.0,27109.0,0.7856314843795282
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,32,0.0006048360000000001,2.5695958080000003,4248.417435470111,total_hypercut,34506.0,23969.0,0.6946328174810178
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,64,0.0006048360000000001,1.546e-6,0.002556064784503568,bottle_conn,870353.0,190652.0,0.21905135042907878
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,64,0.0006048360000000001,0.0031465470000000004,5.202314346368271,bottle_conn,870353.0,188100.0,0.21611920680459537
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,64,0.0006048360000000001,0.003691394,6.103132088698423,bottle_conn,870353.0,144452.37,0.16596986510071202
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.0006048360000000001,0.014907794,24.647663168197656,bottle_conn,870353.0,128696.0,0.14786644039832114
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.0006048360000000001,0.012239727,20.236439299248058,bottle_conn,870353.0,117618.47,0.13513881149372725
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0006048360000000001,0.030713669000000002,50.78016024178454,bottle_conn,870353.0,117577.12,0.13509130203492145
Meszaros/world,cols,spectral_order,balance_work,parts,64,0.0006048360000000001,2.7968e-5,0.046240633824706195,total_conn,34506.0,64779.0,1.8773256824900018
Meszaros/world,cols,spectral_order,split_conn__convex,parts,64,0.0006048360000000001,4.944322685,8174.650128299241,total_conn,34506.0,55496.0,1.6083000057960934
Meszaros/world,cols,spectral_order,balance_work,parts,64,0.0006048360000000001,2.8988e-5,0.04792704137981204,total_hypercut,34506.0,30584.0,0.8863386077783574
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,64,0.0006048360000000001,4.445563718000001,7350.031608568273,total_hypercut,34506.0,28284.0,0.8196835332985568
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,128,0.0006048360000000001,2.486e-6,0.004110205080385426,bottle_conn,870353.0,119050.0,0.13678358091487017
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,128,0.0006048360000000001,0.003237058,5.351959870113551,bottle_conn,870353.0,112896.0,0.12971288661037533
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,128,0.0006048360000000001,0.0040152270000000006,6.638538380651945,bottle_conn,870353.0,96845.0,0.11127094408820329
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.0006048360000000001,0.018635478,30.81079499236156,bottle_conn,870353.0,80453.0,0.09243720651275976
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.0006048360000000001,0.014161557000000002,23.413879134178522,bottle_conn,870353.0,71554.51,0.08221320544652572
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0006048360000000001,0.03885528,64.24101739975794,bottle_conn,870353.0,71531.23,0.082186457678666
Meszaros/world,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0006048360000000001,0.015176302000000001,25.09159838369409,bottle_conn,870353.0,84710.0,0.0973283254036006
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0006048360000000001,0.011834538,19.566523818026702,bottle_conn,870353.0,73797.95,0.08479082625095793
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0006048360000000001,0.030696119,50.75114411179228,bottle_conn,870353.0,74206.37,0.08526008412678533
Meszaros/world,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0006048360000000001,0.017093773,28.26183130633758,bottle_conn,870353.0,84710.0,0.0973283254036006
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0006048360000000001,0.012210955,20.18886937946815,bottle_conn,870353.0,73806.77,0.08480096007022439
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0006048360000000001,0.029835451000000002,49.32816664351989,bottle_conn,870353.0,74206.21,0.08525990029332926
Meszaros/world,cols,spectral_order,balance_work,parts,128,0.0006048360000000001,0.00010916300000000001,0.1804836352333525,total_conn,34506.0,80906.0,2.3446936764620645
Meszaros/world,cols,spectral_order,split_conn__convex,parts,128,0.0006048360000000001,8.424823354,13929.103680997823,total_conn,34506.0,71018.0,2.058134817133252
Meszaros/world,cols,spectral_order,split_conn__dynamic,parts,128,0.0006048360000000001,13.481048347000002,22288.766454047047,total_conn,34506.0,71018.0,2.058134817133252
Meszaros/world,cols,spectral_order,split_conn__trans,parts,128,0.0006048360000000001,7.006293124000001,11583.789860391907,total_conn,34506.0,71018.0,2.058134817133252
Meszaros/world,cols,spectral_order,balance_work,parts,128,0.0006048360000000001,0.000108943,0.18011990027048652,total_hypercut,34506.0,32811.0,0.9508781081551034
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,128,0.0006048360000000001,7.916788899,13089.149619070291,total_hypercut,34506.0,31405.0,0.9101315713209297
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,256,0.0006048360000000001,4.6470000000000006e-6,0.007683074420173402,bottle_conn,870353.0,81150.0,0.09323803100581028
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,256,0.0006048360000000001,0.0036401610000000003,6.018426482550641,bottle_conn,870353.0,78904.0,0.09065746886608077
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,256,0.0006048360000000001,0.00424086,7.011586611908021,bottle_conn,870353.0,66435.0,0.07633109784191013
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.0006048360000000001,0.024514804,40.53132419366572,bottle_conn,870353.0,48284.0,0.055476341208681994
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.0006048360000000001,0.019819839000000002,32.768947284883836,bottle_conn,870353.0,42197.14,0.04848278801819492
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0006048360000000001,0.054750625000000004,90.52143886937947,bottle_conn,870353.0,42188.58,0.048472952928294614
Meszaros/world,cols,spectral_order,balance_work,parts,256,0.0006048360000000001,0.000255167,0.42187799668009174,total_conn,34506.0,97662.0,2.8302903842809948
Meszaros/world,cols,spectral_order,split_conn__convex,parts,256,0.0006048360000000001,14.036212151,23206.641388740085,total_conn,34506.0,86935.0,2.5194169130006374
Meszaros/world,cols,spectral_order,balance_work,parts,256,0.0006048360000000001,0.00025454000000000004,0.42084135203592377,total_hypercut,34506.0,33614.0,0.9741494232887035
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,256,0.0006048360000000001,14.445871151,23883.94730307058,total_hypercut,34506.0,32971.0,0.9555149829015244
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,512,0.0006048360000000001,8.388e-6,0.013868222129635139,bottle_conn,870353.0,53328.0,0.06127169091161862
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,512,0.0006048360000000001,0.003807051,6.294352518699283,bottle_conn,870353.0,48700.0,0.0559543081944912
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,512,0.0006048360000000001,0.004464790000000001,7.381819203883366,bottle_conn,870353.0,41457.0,0.0476323974295487
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.0006048360000000001,0.036880769,60.976477921287746,bottle_conn,870353.0,27962.0,0.03212719436826207
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.0006048360000000001,0.030599892000000004,50.59204809237545,bottle_conn,870353.0,24266.66,0.027881399845809687
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0006048360000000001,0.087606497,144.84339060505656,bottle_conn,870353.0,24247.56,0.027859454726990085
Meszaros/world,cols,spectral_order,balance_work,parts,512,0.0006048360000000001,0.00041904500000000005,0.6928241705189506,total_conn,34506.0,113399.0,3.2863559960586564
Meszaros/world,cols,spectral_order,split_conn__convex,parts,512,0.0006048360000000001,24.011689205000003,39699.50400604461,total_conn,34506.0,102604.0,2.9735118530110705
Meszaros/world,cols,spectral_order,balance_work,parts,512,0.0006048360000000001,0.000420014,0.6944262576963011,total_hypercut,34506.0,33898.0,0.9823798759636005
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,512,0.0006048360000000001,27.98350843,46266.27454384328,total_hypercut,34506.0,33566.0,0.9727583608647772
Meszaros/world,cols,spectral_order,split_equal__split_equal,parts,1024,0.0006048360000000001,1.5648e-5,0.025871475904212047,bottle_conn,870353.0,30919.0,0.03552466642844915
Meszaros/world,cols,spectral_order,balance_work__split_equal,parts,1024,0.0006048360000000001,0.004701813,7.773698986171457,bottle_conn,870353.0,29447.0,0.03383339863250888
Meszaros/world,cols,spectral_order,balance_work__map_local,parts,1024,0.0006048360000000001,0.0053031070000000005,8.767842853269315,bottle_conn,870353.0,26249.0,0.030159027429100607
Meszaros/world,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0006048360000000001,0.058640161,96.95216719904238,bottle_conn,870353.0,16077.0,0.018471815458785113
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0006048360000000001,0.049907537,82.51416417012214,bottle_conn,870353.0,13476.56,0.015484016255473354
Meszaros/world,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0006048360000000001,0.13009494300000002,215.09126936888677,bottle_conn,870353.0,13461.62,0.01546685080651184
Meszaros/world,cols,spectral_order,balance_work,parts,1024,0.0006048360000000001,0.001278061,2.113070319888366,total_conn,34506.0,126281.0,3.6596823740798703
Meszaros/world,cols,spectral_order,split_conn__convex,parts,1024,0.0006048360000000001,40.570474913000005,67076.8190269759,total_conn,34506.0,116190.0,3.367240479916536
Meszaros/world,cols,spectral_order,balance_work,parts,1024,0.0006048360000000001,0.001281177,2.1182221296351407,total_hypercut,34506.0,34030.0,0.9862052976293978
Meszaros/world,cols,spectral_order,split_hypercut__convex,parts,1024,0.0006048360000000001,54.961169323,90869.5403762342,total_hypercut,34506.0,33861.0,0.9813075986784907
Meszaros/world,cols,spectral_order,chunk_equal,vertices,2,0.0006048360000000001,3.281e-5,0.05424610968923806,cache,34506.0,191241.0,5.542253521126761
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.0006048360000000001,0.00276501,4.5715036803364875,cache,34506.0,186631.0,5.408653567495508
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,2,0.0006048360000000001,0.066961755,110.71059758347715,cache,34506.0,186631.0,5.408653567495508
Meszaros/world,cols,spectral_order,chunk_equal,vertices,4,0.0006048360000000001,1.8402e-5,0.030424776302997836,cache,34506.0,186490.0,5.404567321625224
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.0006048360000000001,0.0031927410000000002,5.278688768525683,cache,34506.0,182174.0,5.27948762534052
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,4,0.0006048360000000001,0.071724889,118.58568107718455,cache,34506.0,182174.0,5.27948762534052
Meszaros/world,cols,spectral_order,chunk_equal,vertices,8,0.0006048360000000001,8.717e-6,0.014412171233193789,cache,34506.0,182178.0,5.279603547209181
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.0006048360000000001,0.004109603,6.794574066358483,cache,34506.0,178148.0,5.162812264533704
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,8,0.0006048360000000001,0.075224732,124.37211409373779,cache,34506.0,178148.0,5.162812264533704
Meszaros/world,cols,spectral_order,chunk_equal,vertices,16,0.0006048360000000001,5.224e-6,0.008637052027326415,cache,34506.0,177109.0,5.132701559149133
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.0006048360000000001,0.005831992,9.6422699707028,cache,34506.0,172832.0,5.00875210108387
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,16,0.0006048360000000001,0.079721489,131.80678564106634,cache,34506.0,172832.0,5.00875210108387
Meszaros/world,cols,spectral_order,chunk_equal,vertices,32,0.0006048360000000001,3.5890000000000003e-6,0.0059338399169361605,cache,34506.0,170452.0,4.939778589230858
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.0006048360000000001,0.00918015,15.177915997063664,cache,34506.0,166143.0,4.81490175621631
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,32,0.0006048360000000001,0.087593606,144.82207738957337,cache,34506.0,166143.0,4.81490175621631
Meszaros/world,cols,spectral_order,chunk_equal,vertices,64,0.0006048360000000001,2.4340000000000003e-6,0.004024231361889835,cache,34506.0,160896.0,4.66284124500087
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.0006048360000000001,0.016090407,26.602925421105883,cache,34506.0,157151.0,4.554309395467455
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,64,0.0006048360000000001,0.10011749800000001,165.52833826028873,cache,34506.0,157151.0,4.554309395467455
Meszaros/world,cols,spectral_order,chunk_equal,vertices,128,0.0006048360000000001,2.131e-6,0.0035232691175789794,cache,34506.0,148133.0,4.2929635425723065
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.0006048360000000001,0.029028074,47.99329735663882,cache,34506.0,145688.0,4.222106300353562
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,128,0.0006048360000000001,0.11949097700000001,197.55930037233233,cache,34506.0,145688.0,4.222106300353562
Meszaros/world,cols,spectral_order,chunk_equal,vertices,256,0.0006048360000000001,1.9090000000000003e-6,0.0031562274732324135,cache,34506.0,132607.0,3.843012809366487
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.0006048360000000001,0.054946863000000006,90.84588714957442,cache,34506.0,131190.0,3.801947487393497
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,256,0.0006048360000000001,0.14760715900000002,244.04492953461764,cache,34506.0,131190.0,3.801947487393497
Meszaros/world,cols,spectral_order,chunk_equal,vertices,512,0.0006048360000000001,1.5940000000000001e-6,0.0026354251400379607,cache,34506.0,116147.0,3.3659943198284354
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.0006048360000000001,0.10636837800000001,175.86317282701427,cache,34506.0,115132.0,3.336579145655828
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,512,0.0006048360000000001,0.17600753300000002,291.00042490857027,cache,34506.0,115132.0,3.336579145655828
Meszaros/world,cols,spectral_order,chunk_equal,vertices,1024,0.0006048360000000001,1.573e-6,0.0026007049844916637,cache,34506.0,100167.0,2.902886454529647
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.0006048360000000001,0.20968235500000001,346.6763800435159,cache,34506.0,99427.0,2.88144090882745
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,1024,0.0006048360000000001,0.206067054,340.6990556117691,cache,34506.0,99427.0,2.88144090882745
Meszaros/world,cols,spectral_order,chunk_equal,vertices,2048,0.0006048360000000001,1.511e-6,0.0024981978585930727,cache,34506.0,84418.0,2.4464730771460035
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.0006048360000000001,0.415841889,687.528336606948,cache,34506.0,84220.0,2.440734944647308
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,2048,0.0006048360000000001,0.23529745100000002,389.0268618270076,cache,34506.0,84220.0,2.440734944647308
Meszaros/world,cols,spectral_order,chunk_equal,vertices,4096,0.0006048360000000001,1.48e-6,0.0024469442956437776,cache,34506.0,68124.0,1.974265345157364
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.0006048360000000001,0.819055058,1354.1770959400562,cache,34506.0,68084.0,1.9731061264707588
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,4096,0.0006048360000000001,0.274470321,453.7929637124774,cache,34506.0,68084.0,1.9731061264707588
Meszaros/world,cols,spectral_order,chunk_equal,vertices,8192,0.0006048360000000001,1.489e-6,0.002461824362306476,cache,34506.0,52778.0,1.5295310960412682
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.0006048360000000001,1.5916392400000001,2631.5219993518904,cache,34506.0,52704.0,1.5273865414710486
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,8192,0.0006048360000000001,0.291544466,482.02234324676436,cache,34506.0,52704.0,1.5273865414710486
Meszaros/world,cols,spectral_order,chunk_equal,vertices,16384,0.0006048360000000001,1.5e-6,0.0024800111104497746,cache,34506.0,43426.0,1.2585057671129658
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.0006048360000000001,3.026307826,5003.518021414068,cache,34506.0,43418.0,1.2582739233756448
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,16384,0.0006048360000000001,0.270345716,446.9735862283329,cache,34506.0,43418.0,1.2582739233756448
Meszaros/world,cols,spectral_order,chunk_equal,vertices,32768,0.0006048360000000001,1.4850000000000002e-6,0.002455210999345277,cache,34506.0,37976.0,1.1005622210630035
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.0006048360000000001,5.253127739,8685.210104887936,cache,34506.0,37970.0,1.1003883382600128
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,32768,0.0006048360000000001,0.201659902,333.41253166147516,cache,34506.0,37970.0,1.1003883382600128
Meszaros/world,cols,spectral_order,chunk_equal,vertices,65536,0.0006048360000000001,1.4960000000000002e-6,0.0024733977474885754,cache,34506.0,34809.0,1.0087810815510345
Meszaros/world,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.0006048360000000001,7.122007910000001,11775.105830340786,cache,34506.0,34808.0,1.0087521010838694
Meszaros/world,cols,spectral_order,chunk_conn__convex,vertices,65536,0.0006048360000000001,0.058411842000000005,96.57467809455785,cache,34506.0,34808.0,1.0087521010838694


==> results/data/results_lanka_48_12.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,2,0.000251211,6.410000000000001e-7,0.002551639856534945,bottle_conn,450558.0,454614.0,1.0090021706417376
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,2,0.000251211,0.001832393,7.294238707699902,bottle_conn,450558.0,437574.0,0.971182400490059
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,2,0.000251211,0.001139426,4.535732909785001,bottle_conn,450558.0,245297.0,0.544429352047905
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000251211,0.008991753,35.79362766757825,bottle_conn,450558.0,434182.0,0.9636539579809924
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000251211,0.008507959,33.86778047139656,bottle_conn,450558.0,241371.22,0.535716200799897
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000251211,0.019180752000000002,76.3531533252923,bottle_conn,450558.0,240869.79,0.5346032919180217
Mallya/lhr14,rows,natural_order,balance_work,parts,2,0.000251211,4.7200000000000004e-7,0.001878898615108415,total_conn,14270.0,285.0,0.019971969166082692
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,2,0.000251211,0.031256953000000004,124.42509683095089,total_conn,14270.0,238.0,0.01667834618079888
Mallya/lhr14,rows,natural_order,balance_work,parts,2,0.000251211,4.7600000000000003e-7,0.001894821484727978,total_hypercut,14270.0,285.0,0.019971969166082692
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,2,0.000251211,0.038938965,155.00501570393016,total_hypercut,14270.0,238.0,0.01667834618079888
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,4,0.000251211,6.81e-7,0.0027108685527305735,bottle_conn,450558.0,445630.0,0.989062451449092
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,4,0.000251211,0.0018041480000000002,7.181803344598765,bottle_conn,450558.0,425849.0,0.9451591138099867
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,4,0.000251211,0.0021259770000000002,8.462913646297338,bottle_conn,450558.0,140412.0,0.31164023277802194
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000251211,0.009806129,39.03542838490353,bottle_conn,450558.0,254428.0,0.5646953333422112
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000251211,0.009084075,36.16113545983257,bottle_conn,450558.0,133949.66,0.2972972625056042
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000251211,0.018750342,74.63981274705327,bottle_conn,450558.0,133281.59,0.29581450112971025
Mallya/lhr14,rows,natural_order,balance_work,parts,4,0.000251211,1.139e-6,0.004534037124170518,total_conn,14270.0,818.0,0.057323055360896984
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,4,0.000251211,0.040302429,160.43258057967208,total_conn,14270.0,399.0,0.027960756832515768
Mallya/lhr14,rows,natural_order,balance_work,parts,4,0.000251211,1.14e-6,0.004538017841575409,total_hypercut,14270.0,813.0,0.05697266993693063
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,4,0.000251211,0.063178133,251.49429364160008,total_hypercut,14270.0,398.0,0.027890679747722493
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000251211,0.016322761,64.97629880857129,bottle_conn,450558.0,311686.0,0.6917777511441369
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000251211,0.016037099000000003,63.839159113255405,bottle_conn,450558.0,311596.0,0.6915779988369977
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000251211,0.013208648000000002,52.579894988674866,bottle_conn,450558.0,311686.0,0.6917777511441369
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000251211,0.012539021000000001,49.91429913499012,bottle_conn,450558.0,311596.0,0.6915779988369977
Mallya/lhr14,rows,natural_order,metis__plaid,parts,8,0.000251211,0.028401606000000003,113.05876733104841,bottle_conn,450558.0,75792.0,0.16821807625211405
Mallya/lhr14,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000251211,2.666625491,10615.082504348935,bottle_conn,450558.0,74968.0,0.16638923290675117
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,8,0.000251211,1.184e-6,0.0047131694073906,bottle_conn,450558.0,260956.0,0.5791840340200374
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,8,0.000251211,0.0018103720000000002,7.206579329726805,bottle_conn,450558.0,269398.0,0.5979208004296894
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,8,0.000251211,0.0020787450000000003,8.274896401829539,bottle_conn,450558.0,91381.0,0.20281739531869372
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000251211,0.009970015,39.68781223752145,bottle_conn,450558.0,184150.0,0.40871541510748893
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000251211,0.00938338,37.35258408270339,bottle_conn,450558.0,77402.73,0.17179304329298337
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000251211,0.019482271000000002,77.55341525649754,bottle_conn,450558.0,76833.75,0.17053020920724968
Mallya/lhr14,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000251211,0.009855755,39.23297546683864,bottle_conn,450558.0,198239.0,0.4399855290550828
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000251211,0.009306229000000001,37.04546775419867,bottle_conn,450558.0,76629.68,0.17007728194816205
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000251211,0.019809955,78.85783265860174,bottle_conn,450558.0,77646.16,0.17233332889439318
Mallya/lhr14,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000251211,0.005524295,21.990657256250724,bottle_conn,450558.0,198239.0,0.4399855290550828
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000251211,0.0058607270000000005,23.329897974212916,bottle_conn,450558.0,76684.36,0.1701986425720995
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000251211,0.01436596,57.18682700996374,bottle_conn,450558.0,77642.14,0.1723244066246743
Mallya/lhr14,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000251211,0.100493197,400.03501837101084,total_conn,14270.0,3001.0,0.21030133146461108
Mallya/lhr14,rows,natural_order,metis,parts,8,0.000251211,0.028662148000000002,114.09591140515344,total_conn,14270.0,606.0,0.042466713384723194
Mallya/lhr14,rows,natural_order,kahypar,parts,8,0.000251211,2.4376442320000002,9703.572821253847,total_conn,14270.0,413.0,0.028941836019621584
Mallya/lhr14,rows,natural_order,balance_work,parts,8,0.000251211,1.6740000000000002e-6,0.006663720935787048,total_conn,14270.0,1640.0,0.11492641906096707
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,8,0.000251211,0.080391722,320.01672697453535,total_conn,14270.0,849.0,0.05949544498948844
Mallya/lhr14,rows,natural_order,split_conn__dynamic,parts,8,0.000251211,0.43566830700000003,1734.2724124341692,total_conn,14270.0,849.0,0.05949544498948844
Mallya/lhr14,rows,natural_order,split_conn__trans,parts,8,0.000251211,0.35649588600000004,1419.1093781721345,total_conn,14270.0,849.0,0.05949544498948844
Mallya/lhr14,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000251211,0.16849592500000002,670.7346613006597,total_hypercut,14270.0,3001.0,0.21030133146461108
Mallya/lhr14,rows,natural_order,balance_work,parts,8,0.000251211,1.684e-6,0.006703528109835956,total_hypercut,14270.0,1620.0,0.11352487736510161
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,8,0.000251211,0.12683903900000001,504.91037016691155,total_hypercut,14270.0,846.0,0.059285213735108616
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,16,0.000251211,8.850000000000001e-7,0.003522934903328278,bottle_conn,450558.0,139018.0,0.30854629148744445
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,16,0.000251211,0.001811716,7.211929413918977,bottle_conn,450558.0,157572.0,0.34972633933921937
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,16,0.000251211,0.002084161,8.296455967294428,bottle_conn,450558.0,62310.0,0.13829518064266977
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000251211,0.010197293000000001,40.592541727870206,bottle_conn,450558.0,108034.0,0.23977823054967395
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000251211,0.009564261000000001,38.07262022761743,bottle_conn,450558.0,43569.36,0.09670089089528984
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000251211,0.020606671,82.02933390655664,bottle_conn,450558.0,43132.82,0.0957320034268618
Mallya/lhr14,rows,natural_order,balance_work,parts,16,0.000251211,3.0590000000000003e-6,0.012177014541560682,total_conn,14270.0,2436.0,0.17070777855641206
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,16,0.000251211,0.154414714,614.6813395910211,total_conn,14270.0,1493.0,0.104625087596356
Mallya/lhr14,rows,natural_order,balance_work,parts,16,0.000251211,3.1050000000000003e-6,0.012360127542185654,total_hypercut,14270.0,2400.0,0.16818500350385424
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,16,0.000251211,0.25045179900000003,996.9778353654897,total_hypercut,14270.0,1483.0,0.10392431674842327
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,32,0.000251211,1.147e-6,0.0045658828634096435,bottle_conn,450558.0,78498.0,0.1742239622867644
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,32,0.000251211,0.001851554,7.3705132338950134,bottle_conn,450558.0,98791.0,0.21926366860648352
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,32,0.000251211,0.001874198,7.460652598811358,bottle_conn,450558.0,43027.9,0.09549913662613915
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000251211,0.010818112000000001,43.06384672645705,bottle_conn,450558.0,63369.0,0.14064559945667374
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000251211,0.009703722000000001,38.627775057620894,bottle_conn,450558.0,26142.89,0.05802336214205496
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000251211,0.022009256,87.61262842789529,bottle_conn,450558.0,25727.94,0.057102393032639524
Mallya/lhr14,rows,natural_order,balance_work,parts,32,0.000251211,5.978e-6,0.02379672864643666,total_conn,14270.0,3898.0,0.2731604765241766
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,32,0.000251211,0.324880216,1293.2563303358531,total_conn,14270.0,2058.0,0.14421864050455502
Mallya/lhr14,rows,natural_order,balance_work,parts,32,0.000251211,6.0450000000000006e-6,0.02406343671256434,total_hypercut,14270.0,3752.0,0.2629292221443588
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,32,0.000251211,0.5234374,2083.6563685507404,total_hypercut,14270.0,2044.0,0.1432375613174492
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,64,0.000251211,1.6590000000000001e-6,0.0066040101747136875,bottle_conn,450558.0,49734.0,0.11038312492509289
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,64,0.000251211,0.0016133240000000002,6.4221869265279,bottle_conn,450558.0,66656.0,0.14794099760741125
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,64,0.000251211,0.002113915,8.414898232959544,bottle_conn,450558.0,40473.0,0.08982861252047461
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000251211,0.011316298,45.046984407529926,bottle_conn,450558.0,38951.0,0.0864505790597437
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000251211,0.010210704000000001,40.64592712898719,bottle_conn,450558.0,17459.02,0.03874977250431687
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000251211,0.024608147,97.9580790650091,bottle_conn,450558.0,17240.61,0.03826501804429175
Mallya/lhr14,rows,natural_order,balance_work,parts,64,0.000251211,1.4909e-5,0.05934851578951559,total_conn,14270.0,6810.0,0.4772249474421864
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,64,0.000251211,0.690335146,2748.029130889969,total_conn,14270.0,3658.0,0.2563419761737912
Mallya/lhr14,rows,natural_order,balance_work,parts,64,0.000251211,1.4571000000000002e-5,0.05800303330666254,total_hypercut,14270.0,6467.0,0.4531885073580939
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,64,0.000251211,1.204746507,4795.7553888961875,total_hypercut,14270.0,3499.0,0.24519971969166082
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000251211,0.018205765000000002,72.47200560485011,bottle_conn,450558.0,34677.0,0.07696456394071352
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000251211,0.017568575,69.9355322816278,bottle_conn,450558.0,34677.0,0.07696456394071352
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000251211,0.014008761000000002,55.764918733654184,bottle_conn,450558.0,34677.0,0.07696456394071352
Mallya/lhr14,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000251211,0.013322926,53.03480341227096,bottle_conn,450558.0,34677.0,0.07696456394071352
Mallya/lhr14,rows,natural_order,metis__plaid,parts,128,0.000251211,0.15845641800000002,630.7702210492375,bottle_conn,450558.0,15144.0,0.033611654881280546
Mallya/lhr14,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000251211,11.266946901,44850.531628790144,bottle_conn,450558.0,11369.67,0.025234642376786118
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,128,0.000251211,2.6750000000000002e-6,0.010648419058082649,bottle_conn,450558.0,31730.0,0.0704237856169461
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,128,0.000251211,0.0019248860000000002,7.662427202630459,bottle_conn,450558.0,48320.0,0.10724479423292894
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,128,0.000251211,0.001947277,7.751559446043366,bottle_conn,450558.0,32726.0,0.07263437781595267
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000251211,0.014447493,57.511386842136694,bottle_conn,450558.0,24020.0,0.05331167130535913
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000251211,0.013405045,53.361695944843184,bottle_conn,450558.0,13462.1,0.029878728154865745
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000251211,0.032013031000000004,127.43482968500585,bottle_conn,450558.0,13343.48,0.029615454614056347
Mallya/lhr14,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000251211,0.011268632,44.85723953170841,bottle_conn,450558.0,25580.0,0.056774044629104355
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000251211,0.010566841,42.06360788341275,bottle_conn,450558.0,13667.89,0.0303354729024898
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000251211,0.025655221000000002,102.12618476101764,bottle_conn,450558.0,13730.4,0.030474211977148336
Mallya/lhr14,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000251211,0.0065826,26.203470389433583,bottle_conn,450558.0,25580.0,0.056774044629104355
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000251211,0.006374231,25.37401228449391,bottle_conn,450558.0,13691.96,0.030388895547299125
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000251211,0.017467621000000003,69.53366293673447,bottle_conn,450558.0,13757.85,0.030535136430825775
Mallya/lhr14,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000251211,0.9422349710000001,3750.771148556393,total_conn,14270.0,17813.0,1.2482831114225648
Mallya/lhr14,rows,natural_order,metis,parts,128,0.000251211,0.15853572200000002,631.085907862315,total_conn,14270.0,8393.0,0.5881569726699369
Mallya/lhr14,rows,natural_order,kahypar,parts,128,0.000251211,11.226827308,44690.82686665792,total_conn,14270.0,8074.0,0.565802382620883
Mallya/lhr14,rows,natural_order,balance_work,parts,128,0.000251211,3.8767000000000003e-5,0.15432047163539814,total_conn,14270.0,12561.0,0.8802382620882971
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,128,0.000251211,1.5427913830000002,6141.41651042351,total_conn,14270.0,7762.0,0.5439383321653819
Mallya/lhr14,rows,natural_order,split_conn__dynamic,parts,128,0.000251211,0.696271453,2771.6598914856436,total_conn,14270.0,7762.0,0.5439383321653819
Mallya/lhr14,rows,natural_order,split_conn__trans,parts,128,0.000251211,0.34092616600000003,1357.1307227788593,total_conn,14270.0,7762.0,0.5439383321653819
Mallya/lhr14,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000251211,1.6058864800000001,6392.580261214677,total_hypercut,14270.0,10347.0,0.7250875963559916
Mallya/lhr14,rows,natural_order,balance_work,parts,128,0.000251211,3.3978e-5,0.13525681598337652,total_hypercut,14270.0,9115.0,0.6387526278906798
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,128,0.000251211,1.7458271440000002,6949.64449805144,total_hypercut,14270.0,6979.0,0.48906797477224945
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,256,0.000251211,5.0850000000000004e-6,0.02024194800386926,bottle_conn,450558.0,21760.0,0.04829566892608721
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,256,0.000251211,0.001998174,7.954166019800089,bottle_conn,450558.0,34833.0,0.07731080127308804
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,256,0.000251211,0.002311067,9.199704630768558,bottle_conn,450558.0,22148.9,0.04915882083993626
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000251211,0.01952945,77.74122152294287,bottle_conn,450558.0,16157.0,0.035859978071635615
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000251211,0.018346,73.03024151012497,bottle_conn,450558.0,10898.96,0.02418991561574758
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000251211,0.042589432,169.53649322680937,bottle_conn,450558.0,10805.29,0.02398201785341732
Mallya/lhr14,rows,natural_order,balance_work,parts,256,0.000251211,0.00015442100000000002,0.6147063623806284,total_conn,14270.0,21295.0,1.49229152067274
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,256,0.000251211,2.5538525300000003,10166.165215695175,total_conn,14270.0,14848.0,1.0405045550105116
Mallya/lhr14,rows,natural_order,balance_work,parts,256,0.000251211,0.00015549500000000001,0.618981652873481,total_hypercut,14270.0,9679.0,0.6782761037140855
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,256,0.000251211,2.5052304970000003,9972.614642670904,total_hypercut,14270.0,9385.0,0.6576734407848633
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,512,0.000251211,9.156e-6,0.036447448559179335,bottle_conn,450558.0,14752.0,0.032741622610185594
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,512,0.000251211,0.002025901,8.064539371285493,bottle_conn,450558.0,21786.0,0.04835337514814963
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,512,0.000251211,0.002325245,9.256143242135098,bottle_conn,450558.0,17912.5,0.03975625779588866
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000251211,0.075002292,298.5629291710952,bottle_conn,450558.0,10522.0,0.02335326417464566
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000251211,0.071883263,286.1469561444364,bottle_conn,450558.0,7438.18,0.016508817954625155
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000251211,0.10787843000000001,429.4335439132841,bottle_conn,450558.0,7410.39,0.016447138881120746
Mallya/lhr14,rows,natural_order,balance_work,parts,512,0.000251211,0.00019327500000000002,0.769373156430252,total_conn,14270.0,36916.0,2.5869656622284514
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,512,0.000251211,4.972845254,19795.49165442596,total_conn,14270.0,24511.0,1.7176594253679047
Mallya/lhr14,rows,natural_order,balance_work,parts,512,0.000251211,0.000193098,0.7686685694495863,total_hypercut,14270.0,9844.0,0.6898388227049754
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,512,0.000251211,5.591888784,22259.729008681945,total_hypercut,14270.0,9525.0,0.6674842326559215
Mallya/lhr14,rows,natural_order,split_equal__split_equal,parts,1024,0.000251211,1.6767e-5,0.06674468872780252,bottle_conn,450558.0,11424.0,0.025355226186195783
Mallya/lhr14,rows,natural_order,balance_work__split_equal,parts,1024,0.000251211,0.002343725,9.329706899777479,bottle_conn,450558.0,15744.0,0.034943336928874864
Mallya/lhr14,rows,natural_order,balance_work__map_local,parts,1024,0.000251211,0.002597308,10.33914916146188,bottle_conn,450558.0,14521.0,0.03222892502186178
Mallya/lhr14,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000251211,0.04431477,176.4045762327287,bottle_conn,450558.0,7689.0,0.017065505439921164
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000251211,0.041982724000000006,167.12136013152292,bottle_conn,450558.0,6346.62,0.0140861331948384
Mallya/lhr14,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000251211,0.10048701,400.0103896724268,bottle_conn,450558.0,6341.47,0.014074702923929884
Mallya/lhr14,rows,natural_order,balance_work,parts,1024,0.000251211,0.00044469700000000003,1.770213087802684,total_conn,14270.0,68236.0,4.781779957953749
Mallya/lhr14,rows,natural_order,split_conn__convex,parts,1024,0.000251211,8.107113945,32272.12958429368,total_conn,14270.0,47195.0,3.3072880168185
Mallya/lhr14,rows,natural_order,balance_work,parts,1024,0.000251211,0.000447702,1.7821751436043805,total_hypercut,14270.0,10039.0,0.7035038542396637
Mallya/lhr14,rows,natural_order,split_hypercut__convex,parts,1024,0.000251211,9.033536004,35959.95399882967,total_hypercut,14270.0,9820.0,0.6881569726699369
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,2,0.000251211,7.145e-6,0.02844222585794412,cache,14270.0,293407.0,20.561107217939735
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000251211,0.001419689,5.651380711831886,cache,14270.0,287270.0,20.13104414856342
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,2,0.000251211,0.024400314000000003,97.13075462459847,cache,14270.0,287270.0,20.13104414856342
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,4,0.000251211,4.7130000000000004e-6,0.018761121129249915,cache,14270.0,167137.0,11.712473721093202
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000251211,0.001524025,6.066712842988564,cache,14270.0,159927.0,11.207217939733708
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,4,0.000251211,0.027625601000000003,109.9697107212662,cache,14270.0,159927.0,11.207217939733708
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,8,0.000251211,3.0990000000000003e-6,0.01233624323775631,cache,14270.0,101255.0,7.095655220742817
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000251211,0.001709999,6.807022781645709,cache,14270.0,96340.0,6.751226348983883
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,8,0.000251211,0.030134629000000003,119.95744215022432,cache,14270.0,96340.0,6.751226348983883
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,16,0.000251211,2.3210000000000003e-6,0.009239245096751338,cache,14270.0,66697.0,4.673931324456903
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000251211,0.002090733,8.322617242079367,cache,14270.0,61210.0,4.2894183601962155
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,16,0.000251211,0.033743644,134.32391097523598,cache,14270.0,61210.0,4.2894183601962155
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,32,0.000251211,2.0220000000000003e-6,0.008049010592689016,cache,14270.0,45869.0,3.2143658023826207
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000251211,0.002830458,11.267253424412148,cache,14270.0,41370.0,2.8990889978976875
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,32,0.000251211,0.038685266,153.99511167902682,cache,14270.0,41370.0,2.8990889978976875
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,64,0.000251211,1.6450000000000001e-6,0.006548280131045218,cache,14270.0,32902.0,2.305676243868255
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000251211,0.004281292,17.042613579819356,cache,14270.0,30685.0,2.1503153468815697
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,64,0.000251211,0.041372599,164.69262492486396,cache,14270.0,30685.0,2.1503153468815697
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,128,0.000251211,1.556e-6,0.006193996282009944,cache,14270.0,24804.0,1.7381920112123335
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000251211,0.007011697000000001,27.911584285719975,cache,14270.0,23639.0,1.6565522074281709
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,128,0.000251211,0.04980086,198.24315018052556,cache,14270.0,23639.0,1.6565522074281709
Mallya/lhr14,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000251211,0.035555266,141.5354662017189,cache,14270.0,29845.0,2.0914505956552207
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,256,0.000251211,1.5130000000000002e-6,0.006022825433599644,cache,14270.0,20039.0,1.4042747021723896
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000251211,0.012456689,49.58655870961065,cache,14270.0,19226.0,1.347302032235459
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,256,0.000251211,0.047838474000000006,190.4314460752117,cache,14270.0,19226.0,1.347302032235459
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,512,0.000251211,1.5020000000000002e-6,0.005979037542145847,cache,14270.0,17654.0,1.2371408549404346
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000251211,0.023132822,92.08522715963872,cache,14270.0,16903.0,1.1845129642606869
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,512,0.000251211,0.044792299,178.30548423436872,cache,14270.0,16903.0,1.1845129642606869
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,1024,0.000251211,1.4820000000000002e-6,0.005899423194048032,cache,14270.0,16368.0,1.1470217238962859
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000251211,0.044175467,175.8500503560752,cache,14270.0,15808.0,1.1077785564120533
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,1024,0.000251211,0.038910947,154.89348396367996,cache,14270.0,15808.0,1.1077785564120533
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,2048,0.000251211,1.543e-6,0.006142246955746365,cache,14270.0,15692.0,1.0996496145760337
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000251211,0.084249275,335.3725553419237,cache,14270.0,15223.0,1.0667834618079888
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,2048,0.000251211,0.033679108,134.06701139679393,cache,14270.0,15223.0,1.0667834618079888
Mallya/lhr14,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000251211,0.046668004000000006,185.77213577430928,cache,14270.0,16139.0,1.1309740714786265
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,4096,0.000251211,1.508e-6,0.00600292184657519,cache,14270.0,15265.0,1.0697266993693062
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000251211,0.15467586900000002,615.7209238448954,cache,14270.0,14803.0,1.0373510861948143
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,4096,0.000251211,0.034773031,138.4216097225042,cache,14270.0,14803.0,1.0373510861948143
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,8192,0.000251211,1.4680000000000002e-6,0.005843693150379563,cache,14270.0,14787.0,1.036229852838122
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000251211,0.256883805,1022.5818335980512,cache,14270.0,14508.0,1.0166783461807989
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,8192,0.000251211,0.034429932,137.05582956160362,cache,14270.0,14508.0,1.0166783461807989
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,16384,0.000251211,1.4790000000000002e-6,0.00588748104183336,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000251211,0.314527037,1252.0432504946043,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,16384,0.000251211,0.017506054,69.68665384875662,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,32768,0.000251211,1.455e-6,0.005791943824115983,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000251211,0.31445625200000005,1251.761475413099,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,32768,0.000251211,0.017560126000000002,69.90189920027389,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_equal,vertices,65536,0.000251211,1.506e-6,0.005994960411765409,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000251211,0.314902711,1253.538702524969,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,natural_order,chunk_conn__convex,vertices,65536,0.000251211,0.01754611,69.84610546512693,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,2,0.000289588,6.420000000000001e-7,0.0022169426909954834,bottle_conn,450558.0,649563.0,1.441685643135845
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,2,0.000289588,0.0017767290000000001,6.13536817823943,bottle_conn,450558.0,628496.0,1.394928066974729
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,2,0.000289588,0.00203001,7.009993508018288,bottle_conn,450558.0,660030.0,1.4649168364561278
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000289588,0.009589951000000001,33.11584388855892,bottle_conn,450558.0,600339.0,1.3324344479512071
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000289588,0.009006153000000001,31.099883282456457,bottle_conn,450558.0,587043.0,1.302924373776517
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000289588,0.018948051,65.43106413249167,bottle_conn,450558.0,586985.4,1.3027965322999482
Mallya/lhr14,cols,natural_order,balance_work,parts,2,0.000289588,4.1700000000000004e-7,0.0014399767946185616,total_conn,14270.0,5695.0,0.3990889978976875
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,2,0.000289588,0.021898312,75.61885160987333,total_conn,14270.0,2421.0,0.16965662228451298
Mallya/lhr14,cols,natural_order,balance_work,parts,2,0.000289588,4.16e-7,0.0014365236128568862,total_hypercut,14270.0,5695.0,0.3990889978976875
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,2,0.000289588,0.028553397,98.60006975427159,total_hypercut,14270.0,2421.0,0.16965662228451298
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,4,0.000289588,6.78e-7,0.0023412572344157904,bottle_conn,450558.0,592743.0,1.3155753532286631
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,4,0.000289588,0.0017779,6.1394118540823515,bottle_conn,450558.0,724716.0,1.608485478007271
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,4,0.000289588,0.002030773,7.012628285702446,bottle_conn,450558.0,759614.0,1.6859405448355151
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000289588,0.00966412,33.371962926640606,bottle_conn,450558.0,546811.0,1.2136306535451595
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000289588,0.009056764,31.274652264596597,bottle_conn,450558.0,364666.55,0.8093664966552586
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000289588,0.019141155,66.0978873433982,bottle_conn,450558.0,364547.21,0.8091016250959921
Mallya/lhr14,cols,natural_order,balance_work,parts,4,0.000289588,8.760000000000001e-7,0.003024987223227482,total_conn,14270.0,10057.0,0.7047652417659426
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,4,0.000289588,0.042033717000000005,145.15006491981714,total_conn,14270.0,6413.0,0.44940434477925717
Mallya/lhr14,cols,natural_order,balance_work,parts,4,0.000289588,7.74e-7,0.0026727626835366105,total_hypercut,14270.0,8996.0,0.6304134548002803
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,4,0.000289588,0.056174552,193.98093843667556,total_hypercut,14270.0,6413.0,0.44940434477925717
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000289588,0.016673831,57.57776910645468,bottle_conn,450558.0,337364.0,0.7487693038410149
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000289588,0.016302874000000002,56.29678715968894,bottle_conn,450558.0,337004.0,0.7479702946124583
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000289588,0.013410286,46.30815503404837,bottle_conn,450558.0,337364.0,0.7487693038410149
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000289588,0.012650518000000001,43.68453803334393,bottle_conn,450558.0,337004.0,0.7479702946124583
Mallya/lhr14,cols,natural_order,metis__plaid,parts,8,0.000289588,0.027912660000000002,96.3874884318411,bottle_conn,450558.0,76931.0,0.17074605267246393
Mallya/lhr14,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000289588,2.20892655,7627.8248753401385,bottle_conn,450558.0,82343.31,0.18275851277748925
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,8,0.000289588,7.450000000000001e-7,0.0025726204124480296,bottle_conn,450558.0,476214.0,1.056942724355133
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,8,0.000289588,0.001775204,6.130102076052875,bottle_conn,450558.0,784602.0,1.7414006631776597
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,8,0.000289588,0.002036721,7.03316781082089,bottle_conn,450558.0,783073.0,1.7380070934263736
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000289588,0.009833349,33.95634142298714,bottle_conn,450558.0,406350.0,0.9018816667332508
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000289588,0.009122705,31.502358523143222,bottle_conn,450558.0,231432.87,0.5136583303370487
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000289588,0.019450246,67.16523474729615,bottle_conn,450558.0,231353.38,0.5134819046604433
Mallya/lhr14,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000289588,0.00976251,33.71172148017183,bottle_conn,450558.0,414356.0,0.9196507441883176
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000289588,0.009097489,31.41528309184082,bottle_conn,450558.0,226480.29,0.5026662272115909
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000289588,0.01936552,66.87266046935646,bottle_conn,450558.0,227042.86,0.5039148344941161
Mallya/lhr14,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000289588,0.006261961000000001,21.623689517521445,bottle_conn,450558.0,414356.0,0.9196507441883176
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000289588,0.005583982,19.28250479992265,bottle_conn,450558.0,226474.87,0.502654197683761
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000289588,0.013106997,45.26084299073166,bottle_conn,450558.0,227040.01,0.5039085090043901
Mallya/lhr14,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000289588,0.11216841500000001,387.3379249140158,total_conn,14270.0,3911.0,0.2740714786264891
Mallya/lhr14,cols,natural_order,metis,parts,8,0.000289588,0.027989655000000002,96.65336616158129,total_conn,14270.0,636.0,0.044569025928521376
Mallya/lhr14,cols,natural_order,kahypar,parts,8,0.000289588,2.203057727,7607.558762794038,total_conn,14270.0,443.0,0.031044148563419763
Mallya/lhr14,cols,natural_order,balance_work,parts,8,0.000289588,1.7660000000000001e-6,0.006098318991118417,total_conn,14270.0,13448.0,0.9423966362999299
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,8,0.000289588,0.06714297000000001,231.85687942870564,total_conn,14270.0,9582.0,0.671478626489138
Mallya/lhr14,cols,natural_order,split_conn__dynamic,parts,8,0.000289588,0.42799509,1477.944838874539,total_conn,14270.0,9582.0,0.671478626489138
Mallya/lhr14,cols,natural_order,split_conn__trans,parts,8,0.000289588,0.35544538400000003,1227.4175173004407,total_conn,14270.0,9582.0,0.671478626489138
Mallya/lhr14,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000289588,0.168686626,582.5055803417268,total_hypercut,14270.0,3903.0,0.27351086194814295
Mallya/lhr14,cols,natural_order,balance_work,parts,8,0.000289588,1.7440000000000002e-6,0.006022348992361562,total_hypercut,14270.0,10305.0,0.7221443587946741
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,8,0.000289588,0.11197238200000001,386.6609873337293,total_hypercut,14270.0,8934.0,0.6260686755430974
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,16,0.000289588,8.77e-7,0.003028440404989157,bottle_conn,450558.0,296377.0,0.6577998836997678
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,16,0.000289588,0.0017790050000000002,6.143227619929003,bottle_conn,450558.0,441479.0,0.9798494311498187
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,16,0.000289588,0.0020412200000000003,7.048703675566667,bottle_conn,450558.0,443247.0,0.9837734542500632
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000289588,0.010214513000000001,35.27256999599431,bottle_conn,450558.0,212383.0,0.47137771385703947
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000289588,0.009431356,32.56818652706604,bottle_conn,450558.0,125892.99,0.279415724501618
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000289588,0.020198385000000003,69.7486946972941,bottle_conn,450558.0,124924.11,0.2772653243311627
Mallya/lhr14,cols,natural_order,balance_work,parts,16,0.000289588,3.208e-6,0.011077807091454065,total_conn,14270.0,17224.0,1.2070077084793274
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,16,0.000289588,0.117021157,404.095325082531,total_conn,14270.0,12901.0,0.9040644709180098
Mallya/lhr14,cols,natural_order,balance_work,parts,16,0.000289588,3.192e-6,0.011022556183267262,total_hypercut,14270.0,11384.0,0.7977575332866153
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,16,0.000289588,0.19276404600000002,665.6492879539207,total_hypercut,14270.0,9997.0,0.7005606166783461
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,32,0.000289588,1.1430000000000001e-6,0.0039469867535947625,bottle_conn,450558.0,160152.0,0.35545257214387493
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,32,0.000289588,0.001786896,6.170476677210382,bottle_conn,450558.0,248192.0,0.5508547179275476
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,32,0.000289588,0.00204594,7.065002693481774,bottle_conn,450558.0,222364.35,0.4935310215332987
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000289588,0.010661740000000001,36.81692611572303,bottle_conn,450558.0,119020.0,0.2641613288411259
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000289588,0.009779968,33.772007127367154,bottle_conn,450558.0,75356.38,0.167251230696159
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000289588,0.022052492,76.15126317388841,bottle_conn,450558.0,75180.58,0.16686104785621386
Mallya/lhr14,cols,natural_order,balance_work,parts,32,0.000289588,6.289e-6,0.02171706009917538,total_conn,14270.0,20781.0,1.4562718990889978
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,32,0.000289588,0.219134556,756.7114521319944,total_conn,14270.0,16839.0,1.1800280308339173
Mallya/lhr14,cols,natural_order,balance_work,parts,32,0.000289588,6.300000000000001e-6,0.021755045098553808,total_hypercut,14270.0,12329.0,0.8639803784162579
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,32,0.000289588,0.365346182,1261.6067723800709,total_hypercut,14270.0,11228.0,0.7868255080588648
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,64,0.000289588,1.655e-6,0.0057150158155724684,bottle_conn,450558.0,90288.0,0.20039151452199272
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,64,0.000289588,0.0018007370000000002,6.218272165973729,bottle_conn,450558.0,127349.0,0.2826472951318143
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,64,0.000289588,0.0019426500000000002,6.708323549318342,bottle_conn,450558.0,112371.02,0.24940411667310314
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000289588,0.011620442,40.12749837700457,bottle_conn,450558.0,64490.0,0.14313362541559577
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000289588,0.010570632,36.50231363178032,bottle_conn,450558.0,43073.49,0.09560032226705552
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000289588,0.023751056000000003,82.01671339972651,bottle_conn,450558.0,42931.6,0.09528540165750025
Mallya/lhr14,cols,natural_order,balance_work,parts,64,0.000289588,1.1775e-5,0.04066121524372557,total_conn,14270.0,23811.0,1.668605466012614
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,64,0.000289588,0.42823779,1478.7829260880974,total_conn,14270.0,19517.0,1.3676944639103013
Mallya/lhr14,cols,natural_order,balance_work,parts,64,0.000289588,1.2051e-5,0.041614293409947926,total_hypercut,14270.0,12797.0,0.8967764540995095
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,64,0.000289588,0.6973748150000001,2408.161992209622,total_hypercut,14270.0,12124.0,0.849614576033637
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000289588,0.018102194000000002,62.51016616710638,bottle_conn,450558.0,40136.0,0.08908065110374247
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000289588,0.017743448000000002,61.27135102283244,bottle_conn,450558.0,40136.0,0.08908065110374247
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000289588,0.013957228,48.196845173142535,bottle_conn,450558.0,40136.0,0.08908065110374247
Mallya/lhr14,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000289588,0.013074256000000001,45.14778236667265,bottle_conn,450558.0,40136.0,0.08908065110374247
Mallya/lhr14,cols,natural_order,metis__plaid,parts,128,0.000289588,0.160324597,553.6299743083277,bottle_conn,450558.0,23904.0,0.053054212776157565
Mallya/lhr14,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000289588,9.551411694,32982.7606599721,bottle_conn,450558.0,11283.6,0.025043612587058714
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,128,0.000289588,2.673e-6,0.009230354848957829,bottle_conn,450558.0,50253.0,0.11153502989626198
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,128,0.000289588,0.001844963,6.3709925825655755,bottle_conn,450558.0,66031.0,0.14655382880783385
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,128,0.000289588,0.002110335,7.287370333024849,bottle_conn,450558.0,57145.25,0.12683217255048185
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000289588,0.012990388,44.85817091868447,bottle_conn,450558.0,35434.0,0.07864470279076168
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000289588,0.011957332000000001,41.29084078069533,bottle_conn,450558.0,24369.78,0.05408799754970503
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000289588,0.029127243,100.58166429548186,bottle_conn,450558.0,24335.83,0.054012646540511994
Mallya/lhr14,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000289588,0.011439577000000001,39.50293865767919,bottle_conn,450558.0,36497.0,0.08100399948508294
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000289588,0.010682655000000001,36.889149412268466,bottle_conn,450558.0,24699.83,0.054820533649385876
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000289588,0.025451459000000003,87.88851402682432,bottle_conn,450558.0,25475.16,0.05654135538598804
Mallya/lhr14,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000289588,0.006917592,23.88770252911032,bottle_conn,450558.0,36497.0,0.08100399948508294
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000289588,0.006228568,21.508377418953824,bottle_conn,450558.0,24683.01,0.05478320216265164
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000289588,0.017365229,59.9652920701134,bottle_conn,450558.0,25474.84,0.05654064515556266
Mallya/lhr14,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000289588,0.941828514,3252.305047170463,total_conn,14270.0,19182.0,1.344218640504555
Mallya/lhr14,cols,natural_order,metis,parts,128,0.000289588,0.16708181400000002,576.9638728124094,total_conn,14270.0,8080.0,0.5662228451296426
Mallya/lhr14,cols,natural_order,kahypar,parts,128,0.000289588,9.570689526,33049.33051783914,total_conn,14270.0,7991.0,0.5599859845830414
Mallya/lhr14,cols,natural_order,balance_work,parts,128,0.000289588,5.1760000000000006e-5,0.17873668798430875,total_conn,14270.0,28435.0,1.9926419060967064
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,128,0.000289588,0.8657408430000001,2989.5604893849195,total_conn,14270.0,22330.0,1.5648213034337772
Mallya/lhr14,cols,natural_order,split_conn__dynamic,parts,128,0.000289588,1.040376967,3592.610767711369,total_conn,14270.0,22330.0,1.5648213034337772
Mallya/lhr14,cols,natural_order,split_conn__trans,parts,128,0.000289588,0.5468567080000001,1888.3956103153448,total_conn,14270.0,22330.0,1.5648213034337772
Mallya/lhr14,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000289588,1.267831249,4378.051745928698,total_hypercut,14270.0,13168.0,0.9227750525578136
Mallya/lhr14,cols,natural_order,balance_work,parts,128,0.000289588,5.1664000000000005e-5,0.17840518253518792,total_hypercut,14270.0,13173.0,0.9231254379817799
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,128,0.000289588,1.3126565190000001,4532.841550754865,total_hypercut,14270.0,12623.0,0.88458304134548
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,256,0.000289588,5.077000000000001e-6,0.01753180380402503,bottle_conn,450558.0,28950.0,0.06425365879642576
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,256,0.000289588,0.0018708840000000002,6.460502507009959,bottle_conn,450558.0,35584.0,0.07897762330266025
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,256,0.000289588,0.0021335390000000003,7.367497962622761,bottle_conn,450558.0,29610.25,0.06571906391629935
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000289588,0.016768110000000003,57.90333162976367,bottle_conn,450558.0,21173.0,0.0469928399895241
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000289588,0.015482797000000001,53.46491222011962,bottle_conn,450558.0,15857.06,0.03519427021604322
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000289588,0.040399276000000005,139.50604306808293,bottle_conn,450558.0,15833.41,0.03514177974866721
Mallya/lhr14,cols,natural_order,balance_work,parts,256,0.000289588,7.5009e-5,0.2590197107614956,total_conn,14270.0,37252.0,2.6105115627189908
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,256,0.000289588,2.014756143,6957.319167230686,total_conn,14270.0,28319.0,1.9845129642606867
Mallya/lhr14,cols,natural_order,balance_work,parts,256,0.000289588,7.4937e-5,0.258771081674655,total_hypercut,14270.0,13557.0,0.9500350385423967
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,256,0.000289588,2.546204398,8792.5065886708,total_hypercut,14270.0,12995.0,0.9106517168885775
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,512,0.000289588,1.3488e-5,0.046576515601475195,bottle_conn,450558.0,21147.0,0.04693513376746168
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,512,0.000289588,0.001954803,6.750290067267981,bottle_conn,450558.0,20098.0,0.04460690965425095
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,512,0.000289588,0.002209548,7.629970855145931,bottle_conn,450558.0,15601.66,0.0346274175577839
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000289588,0.022617712,78.10307056922248,bottle_conn,450558.0,12600.0,0.027965322999480645
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000289588,0.020910264,72.20694227661367,bottle_conn,450558.0,9761.29,0.02166489109060321
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000289588,0.055166008,190.49825269002858,bottle_conn,450558.0,9750.82,0.021641653238872686
Mallya/lhr14,cols,natural_order,balance_work,parts,512,0.000289588,0.000157626,0.5443112283658162,total_conn,14270.0,47807.0,3.3501751927119834
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,512,0.000289588,3.5890549860000003,12393.659219304667,total_conn,14270.0,38623.0,2.7065872459705678
Mallya/lhr14,cols,natural_order,balance_work,parts,512,0.000289588,0.00015771600000000002,0.5446220147243671,total_hypercut,14270.0,13803.0,0.9672740014015417
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,512,0.000289588,5.044095245,17418.177704186637,total_hypercut,14270.0,13639.0,0.955781359495445
Mallya/lhr14,cols,natural_order,split_equal__split_equal,parts,1024,0.000289588,1.7343e-5,0.05988853129273312,bottle_conn,450558.0,14903.0,0.033076762592163494
Mallya/lhr14,cols,natural_order,balance_work__split_equal,parts,1024,0.000289588,0.002141496,7.39497492990041,bottle_conn,450558.0,13146.0,0.029177153662791472
Mallya/lhr14,cols,natural_order,balance_work__map_local,parts,1024,0.000289588,0.002396694,8.276220009116399,bottle_conn,450558.0,11521.4,0.025571402571921927
Mallya/lhr14,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000289588,0.032875441000000005,113.52487326822936,bottle_conn,450558.0,7685.0,0.017056627559603868
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000289588,0.030804734,106.37434562205615,bottle_conn,450558.0,6405.41,0.01421661584080185
Mallya/lhr14,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000289588,0.089222322,308.10089506471263,bottle_conn,450558.0,6392.18,0.014187252251652396
Mallya/lhr14,cols,natural_order,balance_work,parts,1024,0.000289588,0.00034388400000000003,1.1874939569319172,total_conn,14270.0,62259.0,4.362929222144359
Mallya/lhr14,cols,natural_order,split_conn__convex,parts,1024,0.000289588,6.1906249330000005,21377.353112007404,total_conn,14270.0,51202.0,3.5880868955851435
Mallya/lhr14,cols,natural_order,balance_work,parts,1024,0.000289588,0.000343899,1.1875457546583421,total_hypercut,14270.0,13935.0,0.9765241765942537
Mallya/lhr14,cols,natural_order,split_hypercut__convex,parts,1024,0.000289588,9.635869855000001,33274.41004116193,total_hypercut,14270.0,13787.0,0.9661527680448493
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,2,0.000289588,7.672e-6,0.02649281047557219,cache,14270.0,179986.0,12.612894183601963
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000289588,0.0014271610000000001,4.928246336174151,cache,14270.0,176020.0,12.334968465311842
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,2,0.000289588,0.02339431,80.78480461897593,cache,14270.0,176020.0,12.334968465311842
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,4,0.000289588,4.347e-6,0.015010981118002127,cache,14270.0,115757.0,8.111913104414857
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000289588,0.001513557,5.226587427655842,cache,14270.0,114854.0,8.04863349684653
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,4,0.000289588,0.024728395,85.3916426095004,cache,14270.0,114854.0,8.04863349684653
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,8,0.000289588,3.13e-6,0.0108084589140434,cache,14270.0,83031.0,5.818570427470217
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000289588,0.0017011200000000002,5.874276558420929,cache,14270.0,79818.0,5.5934127540294325
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,8,0.000289588,0.025675034000000003,88.66055913919085,cache,14270.0,79818.0,5.5934127540294325
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,16,0.000289588,2.385e-6,0.00823583850159537,cache,14270.0,65951.0,4.621653819201121
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000289588,0.0020744070000000003,7.163304418691383,cache,14270.0,60776.0,4.259004905395935
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,16,0.000289588,0.027558883000000003,95.16583214774093,cache,14270.0,60776.0,4.259004905395935
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,32,0.000289588,2.052e-6,0.007085928974957525,cache,14270.0,55649.0,3.899719691660827
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000289588,0.00279788,9.661588187355829,cache,14270.0,48441.0,3.394604064470918
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,32,0.000289588,0.031553402,108.95963230520601,cache,14270.0,48441.0,3.394604064470918
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,64,0.000289588,1.6370000000000002e-6,0.005652858543862315,cache,14270.0,45341.0,3.1773651016117728
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000289588,0.004226902,14.596260894788458,cache,14270.0,42816.0,3.00042046250876
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,64,0.000289588,0.032976315,113.87320952525656,cache,14270.0,42816.0,3.00042046250876
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,128,0.000289588,1.5410000000000002e-6,0.005321353094741495,cache,14270.0,39667.0,2.779747722494744
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000289588,0.007007566000000001,24.198399104935287,cache,14270.0,36811.0,2.579607568325158
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,128,0.000289588,0.029935194000000002,103.3716659530091,cache,14270.0,36811.0,2.579607568325158
Mallya/lhr14,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000289588,0.037559052,129.69823335221074,cache,14270.0,31343.0,2.1964260686755432
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,256,0.000289588,1.5320000000000001e-6,0.005290274458886418,cache,14270.0,36305.0,2.544148563419762
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000289588,0.012467888000000002,43.053883448209184,cache,14270.0,33911.0,2.3763840224246673
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,256,0.000289588,0.029441812,101.66792822907026,cache,14270.0,33911.0,2.3763840224246673
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,512,0.000289588,1.5010000000000001e-6,0.005183225824274487,cache,14270.0,33699.0,2.3615276804484933
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000289588,0.023122857,79.8474280702239,cache,14270.0,30861.0,2.1626489138051856
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,512,0.000289588,0.030158049000000003,104.14122477450724,cache,14270.0,30861.0,2.1626489138051856
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,1024,0.000289588,1.494e-6,0.00515905355194276,cache,14270.0,29963.0,2.0997196916608267
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000289588,0.044160979,152.49588726052184,cache,14270.0,26954.0,1.8888577435178697
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,1024,0.000289588,0.030323970000000002,104.71418014558614,cache,14270.0,26954.0,1.8888577435178697
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,2048,0.000289588,1.4760000000000001e-6,0.005096896280232606,cache,14270.0,27246.0,1.9093202522775052
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000289588,0.084207643,290.78429700125696,cache,14270.0,24010.0,1.682550805886475
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,2048,0.000289588,0.030014004,103.64381120764672,cache,14270.0,24010.0,1.682550805886475
Mallya/lhr14,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000289588,0.046478620000000005,160.49912289183254,cache,14270.0,16744.0,1.1733707077785565
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,4096,0.000289588,1.4700000000000001e-6,0.005076177189662555,cache,14270.0,23602.0,1.6539593552908198
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000289588,0.154629141,533.962529524704,cache,14270.0,22721.0,1.5922214435879467
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,4096,0.000289588,0.026332428,90.93066011022556,cache,14270.0,22721.0,1.5922214435879467
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,8192,0.000289588,1.4650000000000002e-6,0.0050589112808541795,cache,14270.0,21486.0,1.5056762438682552
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000289588,0.25701184,887.5085984225865,cache,14270.0,20231.0,1.417729502452698
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,8192,0.000289588,0.030441378,105.1196113098609,cache,14270.0,20231.0,1.417729502452698
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,16384,0.000289588,1.4620000000000001e-6,0.005048551735569153,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000289588,0.314560921,1086.2360353329557,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,16384,0.000289588,0.017510215000000003,60.46595508101165,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,32768,0.000289588,1.478e-6,0.005103802643755957,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000289588,0.31447804700000004,1085.9498563476388,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,32768,0.000289588,0.017517234,60.49019296379684,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_equal,vertices,65536,0.000289588,1.4650000000000002e-6,0.0050589112808541795,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000289588,0.314599563,1086.3694731825904,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,natural_order,chunk_conn__convex,vertices,65536,0.000289588,0.017530989,60.53769147892868,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,2,0.000256839,6.480000000000001e-7,0.002522981322929929,bottle_conn,450558.0,285631.0,0.6339494582273536
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,2,0.000256839,0.0019143010000000002,7.45331121831186,bottle_conn,450558.0,300498.0,0.6669463198966614
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,2,0.000256839,0.002177931,8.479751906836578,bottle_conn,450558.0,268148.58,0.5951477501231807
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000256839,0.009807077,38.183753246197035,bottle_conn,450558.0,276959.0,0.6147022136994571
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000256839,0.009246104,35.99961065103041,bottle_conn,450558.0,268601.0,0.5961518827764682
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000256839,0.0193755,75.43830960251363,bottle_conn,450558.0,268328.66,0.5955474322950651
Mallya/lhr14,rows,rcm_order,balance_work,parts,2,0.000256839,4.3600000000000004e-7,0.0016975615074034706,total_conn,14270.0,834.0,0.058444288717589346
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,2,0.000256839,0.031606625,123.06006875902801,total_conn,14270.0,574.0,0.04022424667133847
Mallya/lhr14,rows,rcm_order,balance_work,parts,2,0.000256839,4.2900000000000004e-7,0.0016703070795323141,total_hypercut,14270.0,834.0,0.058444288717589346
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,2,0.000256839,0.054456013000000004,212.02392549418119,total_hypercut,14270.0,574.0,0.04022424667133847
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,4,0.000256839,6.81e-7,0.002651466482893953,bottle_conn,450558.0,214675.0,0.4764647392788498
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,4,0.000256839,0.001917304,7.4650033678685865,bottle_conn,450558.0,223056.0,0.49506611801366307
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,4,0.000256839,0.002072898,8.070807003609264,bottle_conn,450558.0,220165.0,0.48864963001433775
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000256839,0.009889814,38.505888903165015,bottle_conn,450558.0,190314.0,0.4223962286764412
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000256839,0.009297908,36.201308991235756,bottle_conn,450558.0,182953.31,0.40605939745826286
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000256839,0.0196055,76.33381223256592,bottle_conn,450558.0,182701.62,0.40550077903399784
Mallya/lhr14,rows,rcm_order,balance_work,parts,4,0.000256839,9.73e-7,0.0037883654740907724,total_conn,14270.0,2537.0,0.1777855641205326
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,4,0.000256839,0.052588869,204.7542195694579,total_conn,14270.0,1261.0,0.08836720392431675
Mallya/lhr14,rows,rcm_order,balance_work,parts,4,0.000256839,1.126e-6,0.00438406939756034,total_hypercut,14270.0,2537.0,0.1777855641205326
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,4,0.000256839,0.07986570700000001,310.9563072586328,total_hypercut,14270.0,1261.0,0.08836720392431675
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,8,0.000256839,7.480000000000001e-7,0.002912330292517881,bottle_conn,450558.0,159712.0,0.35447600530897244
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,8,0.000256839,0.0019193500000000002,7.472969447786356,bottle_conn,450558.0,175423.0,0.3893460997252296
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,8,0.000256839,0.002181371,8.493145511390404,bottle_conn,450558.0,162239.0,0.36008460619942384
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000256839,0.010046009,39.11403252621292,bottle_conn,450558.0,135776.0,0.3013507694902765
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000256839,0.009405868000000001,36.621650138802906,bottle_conn,450558.0,130758.96,0.29021559932350555
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000256839,0.020106157000000003,78.28311510323589,bottle_conn,450558.0,130213.07,0.2890040128019034
Mallya/lhr14,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000256839,0.009940801,38.70440626228883,bottle_conn,450558.0,134589.0,0.2987162585061191
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000256839,0.009319971,36.28721105439594,bottle_conn,450558.0,127529.97,0.2830489526320696
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000256839,0.019801429000000002,77.0966597751899,bottle_conn,450558.0,127448.97,0.28286917555564434
Mallya/lhr14,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000256839,0.006578018000000001,25.611445302310006,bottle_conn,450558.0,134589.0,0.2987162585061191
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000256839,0.005947914,23.158141870977538,bottle_conn,450558.0,127503.94,0.28299117982590477
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000256839,0.013792456000000002,53.70078531687166,bottle_conn,450558.0,127450.87,0.28287339254879507
Mallya/lhr14,rows,rcm_order,balance_work,parts,8,0.000256839,1.7440000000000002e-6,0.006790246029613882,total_conn,14270.0,5195.0,0.36405045550105114
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,8,0.000256839,0.092702669,360.93688653202975,total_conn,14270.0,2920.0,0.204625087596356
Mallya/lhr14,rows,rcm_order,split_conn__dynamic,parts,8,0.000256839,0.432089708,1682.3368257935904,total_conn,14270.0,2920.0,0.204625087596356
Mallya/lhr14,rows,rcm_order,split_conn__trans,parts,8,0.000256839,0.35432224500000004,1379.5500099283988,total_conn,14270.0,2920.0,0.204625087596356
Mallya/lhr14,rows,rcm_order,balance_work,parts,8,0.000256839,1.743e-6,0.0067863525399180025,total_hypercut,14270.0,5195.0,0.36405045550105114
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,8,0.000256839,0.157880804,614.7072835511741,total_hypercut,14270.0,2920.0,0.204625087596356
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,16,0.000256839,8.8e-7,0.0034262709323739774,bottle_conn,450558.0,138864.0,0.30820449309522857
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,16,0.000256839,0.001918458,7.469496454977631,bottle_conn,450558.0,151956.0,0.3372617953737366
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,16,0.000256839,0.002180974,8.49159979598114,bottle_conn,450558.0,135444.0,0.30061390542394095
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000256839,0.010382839000000001,40.42547666047602,bottle_conn,450558.0,103745.0,0.23025892337945392
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000256839,0.009650634,37.57464403770455,bottle_conn,450558.0,94959.3,0.2107593251035383
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000256839,0.020941366000000003,81.53499273864172,bottle_conn,450558.0,94767.19,0.21033294270659939
Mallya/lhr14,rows,rcm_order,balance_work,parts,16,0.000256839,3.4200000000000003e-6,0.013315734759907957,total_conn,14270.0,9934.0,0.69614576033637
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,16,0.000256839,0.178255927,694.0376150039518,total_conn,14270.0,6436.0,0.45101611772950245
Mallya/lhr14,rows,rcm_order,balance_work,parts,16,0.000256839,3.474e-6,0.01352598320348545,total_hypercut,14270.0,8183.0,0.5734407848633497
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,16,0.000256839,0.291799647,1136.1189188557812,total_hypercut,14270.0,6394.0,0.44807288016818503
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,32,0.000256839,1.151e-6,0.004481406639957327,bottle_conn,450558.0,122438.0,0.27174747757225487
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,32,0.000256839,0.0019298610000000002,7.513893917979746,bottle_conn,450558.0,124605.0,0.27655706923414963
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,32,0.000256839,0.002198142,8.55844322708,bottle_conn,450558.0,112388.0,0.24944180327505006
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000256839,0.010476974,40.79199031299763,bottle_conn,450558.0,73424.0,0.16296237110427514
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000256839,0.009905602000000001,38.56735931848356,bottle_conn,450558.0,65487.04,0.14534652586348484
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000256839,0.022530376,87.72178680029123,bottle_conn,450558.0,65335.97,0.14501123051860138
Mallya/lhr14,rows,rcm_order,balance_work,parts,32,0.000256839,6.447e-6,0.025101328069335262,total_conn,14270.0,15552.0,1.0898388227049756
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,32,0.000256839,0.28274382400000003,1100.8601653175724,total_conn,14270.0,10173.0,0.7128941836019621
Mallya/lhr14,rows,rcm_order,balance_work,parts,32,0.000256839,6.415e-6,0.02497673639906712,total_hypercut,14270.0,10078.0,0.7062368605466013
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,32,0.000256839,0.44909149600000003,1748.5331121831186,total_hypercut,14270.0,8294.0,0.581219341275403
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,64,0.000256839,1.6560000000000001e-6,0.006447618936376485,bottle_conn,450558.0,101563.0,0.22541603966636925
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,64,0.000256839,0.0019480010000000002,7.584521821063,bottle_conn,450558.0,100164.0,0.22231100102539517
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,64,0.000256839,0.002220372,8.6449955030194,bottle_conn,450558.0,90242.23,0.20028992937646206
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000256839,0.012166863,47.37155572167778,bottle_conn,450558.0,53421.0,0.11856631110755995
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000256839,0.011234262,43.74048333781084,bottle_conn,450558.0,39554.34,0.08778967413740295
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000256839,0.026277755000000003,102.31216832334654,bottle_conn,450558.0,39489.85,0.08764654051198735
Mallya/lhr14,rows,rcm_order,balance_work,parts,64,0.000256839,1.5243000000000001e-5,0.059348463434291523,total_conn,14270.0,22039.0,1.5444288717589347
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,64,0.000256839,0.493457321,1921.2709946698124,total_conn,14270.0,14057.0,0.985073580939033
Mallya/lhr14,rows,rcm_order,balance_work,parts,64,0.000256839,1.5361e-5,0.0598078952184053,total_hypercut,14270.0,11383.0,0.797687456201822
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,64,0.000256839,0.796102928,3099.618547027515,total_hypercut,14270.0,9595.0,0.6723896285914506
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,128,0.000256839,2.674e-6,0.010411191446781836,bottle_conn,450558.0,87118.0,0.1933557943705361
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,128,0.000256839,0.002002965,7.798523588707322,bottle_conn,450558.0,82923.0,0.1840451173877725
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,128,0.000256839,0.0022577910000000003,8.790685993949518,bottle_conn,450558.0,77374.8,0.17173105349366785
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000256839,0.015384213,59.89827479471575,bottle_conn,450558.0,30710.0,0.06815992613603576
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000256839,0.013750815000000001,53.53865651244554,bottle_conn,450558.0,23254.38,0.0516124006232272
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000256839,0.036449862,141.91716211323046,bottle_conn,450558.0,23202.58,0.05149743207311823
Mallya/lhr14,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000256839,0.011906258000000001,46.3568928394831,bottle_conn,450558.0,32882.0,0.07298061514832718
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000256839,0.010939493000000002,42.59280327364614,bottle_conn,450558.0,23352.94,0.05183115159424535
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000256839,0.02630611,102.42256822367318,bottle_conn,450558.0,23648.86,0.05248793718011888
Mallya/lhr14,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000256839,0.007648447,29.779149583980622,bottle_conn,450558.0,32882.0,0.07298061514832718
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000256839,0.006664407000000001,25.947799983647343,bottle_conn,450558.0,23345.38,0.051814372400445674
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000256839,0.018229691000000003,70.97711406756763,bottle_conn,450558.0,23648.79,0.05248778181721332
Mallya/lhr14,rows,rcm_order,balance_work,parts,128,0.000256839,5.9415000000000006e-5,0.23133169028068168,total_conn,14270.0,27657.0,1.9381219341275402
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,128,0.000256839,0.9438682770000001,3674.9414107670564,total_conn,14270.0,17932.0,1.2566222845129642
Mallya/lhr14,rows,rcm_order,split_conn__dynamic,parts,128,0.000256839,0.8290995950000001,3228.090729990383,total_conn,14270.0,17932.0,1.2566222845129642
Mallya/lhr14,rows,rcm_order,split_conn__trans,parts,128,0.000256839,0.360837466,1404.9169557582763,total_conn,14270.0,17932.0,1.2566222845129642
Mallya/lhr14,rows,rcm_order,balance_work,parts,128,0.000256839,5.933500000000001e-5,0.2310202111050113,total_hypercut,14270.0,12138.0,0.8505956552207428
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,128,0.000256839,1.5832210080000002,6164.254680947987,total_hypercut,14270.0,10487.0,0.7348983882270498
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,256,0.000256839,5.09e-6,0.019817862552026756,bottle_conn,450558.0,64548.0,0.14326235468019655
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,256,0.000256839,0.0020335640000000003,7.91766047991154,bottle_conn,450558.0,79470.0,0.1763812872038672
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,256,0.000256839,0.0022978680000000002,8.94672538049128,bottle_conn,450558.0,74847.0,0.166120677027153
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000256839,0.018572638000000002,72.31237467830042,bottle_conn,450558.0,17489.0,0.038816312217295
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000256839,0.016745781,65.19952577295504,bottle_conn,450558.0,13213.55,0.029327078866649797
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000256839,0.052031755000000006,202.5851019510277,bottle_conn,450558.0,13126.72,0.029134362279662106
Mallya/lhr14,rows,rcm_order,balance_work,parts,256,0.000256839,9.762e-5,0.3800824641117587,total_conn,14270.0,36804.0,2.5791170287316048
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,256,0.000256839,1.959602577,7629.6924415684525,total_conn,14270.0,27270.0,1.9110021023125439
Mallya/lhr14,rows,rcm_order,balance_work,parts,256,0.000256839,9.6725e-5,0.37659779083394657,total_hypercut,14270.0,13425.0,0.9407848633496847
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,256,0.000256839,3.239002225,12611.021787968337,total_hypercut,14270.0,11471.0,0.80385423966363
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,512,0.000256839,9.191e-6,0.03578506379482867,bottle_conn,450558.0,39186.0,0.0869721545283848
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,512,0.000256839,0.00217528,8.4694302656528,bottle_conn,450558.0,53704.0,0.11919442114000861
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,512,0.000256839,0.002445603,9.52193008071204,bottle_conn,450558.0,48378.0,0.10737352349752972
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000256839,0.031007972,120.72921947212066,bottle_conn,450558.0,12113.0,0.026884441070849925
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000256839,0.027060494,105.35975455440956,bottle_conn,450558.0,9243.67,0.02051604898814359
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000256839,0.079316447,308.81776910827404,bottle_conn,450558.0,9224.75,0.020474056614242783
Mallya/lhr14,rows,rcm_order,balance_work,parts,512,0.000256839,0.000242651,0.9447591681948613,total_conn,14270.0,50977.0,3.5723195515066575
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,512,0.000256839,3.4254141000000002,13336.814502470419,total_conn,14270.0,38116.0,2.6710581639803785
Mallya/lhr14,rows,rcm_order,balance_work,parts,512,0.000256839,0.00024258500000000002,0.9445021978749333,total_hypercut,14270.0,13896.0,0.9737911702873161
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,512,0.000256839,5.621666236,21887.899563539802,total_hypercut,14270.0,13292.0,0.9314646110721794
Mallya/lhr14,rows,rcm_order,split_equal__split_equal,parts,1024,0.000256839,1.7368e-5,0.0676221290380355,bottle_conn,450558.0,24595.0,0.054587866600970356
Mallya/lhr14,rows,rcm_order,balance_work__split_equal,parts,1024,0.000256839,0.002494245,9.711317206499013,bottle_conn,450558.0,28148.0,0.06247364379280803
Mallya/lhr14,rows,rcm_order,balance_work__map_local,parts,1024,0.000256839,0.0027532950000000002,10.719925712216602,bottle_conn,450558.0,25124.0,0.05576196627293267
Mallya/lhr14,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000256839,0.044154171000000006,171.91380981860232,bottle_conn,450558.0,7971.0,0.017691396002290492
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000256839,0.038949437,151.64923161980852,bottle_conn,450558.0,6537.4,0.014509563696571805
Mallya/lhr14,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000256839,0.112715302,438.8558669049482,bottle_conn,450558.0,6531.09,0.014495558840371273
Mallya/lhr14,rows,rcm_order,balance_work,parts,1024,0.000256839,0.0005460500000000001,2.1260400484350117,total_conn,14270.0,77234.0,5.412333566923616
Mallya/lhr14,rows,rcm_order,split_conn__convex,parts,1024,0.000256839,6.485261247,25250.297840281266,total_conn,14270.0,56575.0,3.9646110721793972
Mallya/lhr14,rows,rcm_order,balance_work,parts,1024,0.000256839,0.000544367,2.1194873052768464,total_hypercut,14270.0,13953.0,0.9777855641205326
Mallya/lhr14,rows,rcm_order,split_hypercut__convex,parts,1024,0.000256839,9.924034932000001,38639.12774929041,total_hypercut,14270.0,13878.0,0.9725297827610372
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,2,0.000256839,7.657e-6,0.029812450601349478,cache,14270.0,182013.0,12.754940434477925
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000256839,0.0014601240000000001,5.684977748706388,cache,14270.0,178424.0,12.50343377715487
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,2,0.000256839,0.024273174,94.50735285529066,cache,14270.0,178424.0,12.50343377715487
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,4,0.000256839,4.701e-6,0.018303295060329624,cache,14270.0,118658.0,8.31520672740014
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000256839,0.001556043,6.058437386845455,cache,14270.0,114781.0,8.043517869656622
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,4,0.000256839,0.02532585,98.60593601439032,cache,14270.0,114781.0,8.043517869656622
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,8,0.000256839,3.12e-6,0.012147687851144102,cache,14270.0,86398.0,6.0545199719691665
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000256839,0.0017435270000000001,6.788404408987732,cache,14270.0,80367.0,5.631885073580939
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,8,0.000256839,0.025533653,99.41501485366318,cache,14270.0,80367.0,5.631885073580939
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,16,0.000256839,2.413e-6,0.00939499063615728,cache,14270.0,69168.0,4.8470918009810795
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000256839,0.002122751,8.264909145417946,cache,14270.0,62407.0,4.373300630693763
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,16,0.000256839,0.026042224000000003,101.39513080178634,cache,14270.0,62407.0,4.373300630693763
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,32,0.000256839,2.0110000000000003e-6,0.007829807778413715,cache,14270.0,58155.0,4.075332866152768
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000256839,0.002854947,11.115706726782147,cache,14270.0,51819.0,3.631324456902593
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,32,0.000256839,0.029460558,114.70437900786095,cache,14270.0,51819.0,3.631324456902593
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,64,0.000256839,1.635e-6,0.006365855652763015,cache,14270.0,47881.0,3.3553608969866855
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000256839,0.004312792,16.791811212471625,cache,14270.0,43181.0,3.025998598458304
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,64,0.000256839,0.030051572000000002,117.00548592698149,cache,14270.0,43181.0,3.025998598458304
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,128,0.000256839,1.559e-6,0.006069950435876171,cache,14270.0,39924.0,2.797757533286615
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000256839,0.007046621,27.435946254268238,cache,14270.0,33321.0,2.3350385423966364
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,128,0.000256839,0.031146890000000003,121.27009527369286,cache,14270.0,33321.0,2.3350385423966364
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,256,0.000256839,1.529e-6,0.005953145744999786,cache,14270.0,34587.0,2.4237561317449194
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000256839,0.012492979000000001,48.64128500733923,cache,14270.0,29866.0,2.0929222144358794
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,256,0.000256839,0.031593224,123.00789210361354,cache,14270.0,29866.0,2.0929222144358794
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,512,0.000256839,1.489e-6,0.005797406157164605,cache,14270.0,28713.0,2.0121233356692363
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000256839,0.023177577,90.24165722495415,cache,14270.0,25923.0,1.8166082690960057
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,512,0.000256839,0.033733839,131.34235454895867,cache,14270.0,25923.0,1.8166082690960057
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,1024,0.000256839,1.5040000000000001e-6,0.005855808502602798,cache,14270.0,22999.0,1.6117028731604766
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000256839,0.044236559,172.23458664766642,cache,14270.0,21821.0,1.5291520672740013
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000256839,0.039595813,154.16588991547232,cache,14270.0,21821.0,1.5291520672740013
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,2048,0.000256839,1.466e-6,0.005707855894159375,cache,14270.0,18439.0,1.2921513665031534
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000256839,0.084265327,328.08618239441824,cache,14270.0,18323.0,1.284022424667134
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000256839,0.043304810000000006,168.6068315170204,cache,14270.0,18323.0,1.284022424667134
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,4096,0.000256839,1.472e-6,0.0057312168323346525,cache,14270.0,16208.0,1.1358093903293622
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000256839,0.154724881,602.4197298696848,cache,14270.0,16091.0,1.1276103714085495
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000256839,0.039412984000000005,153.45404708786438,cache,14270.0,16091.0,1.1276103714085495
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,8192,0.000256839,1.46e-6,0.005684494955984098,cache,14270.0,15073.0,1.0562718990889979
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000256839,0.25754521,1002.7496213581271,cache,14270.0,15004.0,1.0514365802382621
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000256839,0.033692811,131.18261245371613,cache,14270.0,15004.0,1.0514365802382621
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,16384,0.000256839,1.467e-6,0.005711749383855255,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000256839,0.31471804200000003,1225.351453634378,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000256839,0.017584156,68.46373019673803,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,32768,0.000256839,1.464e-6,0.005700068914767617,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000256839,0.314781757,1225.5995273303508,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000256839,0.017572768000000002,68.41939113608136,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_equal,vertices,65536,0.000256839,1.467e-6,0.005711749383855255,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000256839,0.31458115600000003,1224.8184894038677,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000256839,0.017581141,68.45199132530496,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,2,0.000293954,6.46e-7,0.002197622757302163,bottle_conn,450558.0,298434.0,0.662365333652937
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,2,0.000293954,0.001418369,4.825139307510699,bottle_conn,450558.0,322784.0,0.716409430084473
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,2,0.000293954,0.0016742430000000002,5.6955952291855185,bottle_conn,450558.0,288717.0,0.6407987428921471
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000293954,0.00919866,31.2928553447138,bottle_conn,450558.0,282939.0,0.6279746447738138
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000293954,0.008678599,29.52366356640835,bottle_conn,450558.0,282478.8,0.6269532446433089
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000293954,0.018567054,63.1631275641767,bottle_conn,450558.0,282292.7,0.6265402012615469
Mallya/lhr14,cols,rcm_order,balance_work,parts,2,0.000293954,4.1500000000000005e-7,0.0014117855174619158,total_conn,14270.0,1185.0,0.08304134548002803
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,2,0.000293954,0.03779123,128.56171373752355,total_conn,14270.0,887.0,0.0621583742116328
Mallya/lhr14,cols,rcm_order,balance_work,parts,2,0.000293954,4.2e-7,0.0014287949815277219,total_hypercut,14270.0,1185.0,0.08304134548002803
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,2,0.000293954,0.056309575,191.559138504664,total_hypercut,14270.0,887.0,0.0621583742116328
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,4,0.000293954,6.790000000000001e-7,0.002309885220136484,bottle_conn,450558.0,242337.0,0.5378597206131064
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,4,0.000293954,0.001427361,4.8557291276866446,bottle_conn,450558.0,229943.0,0.5103516084499665
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,4,0.000293954,0.001675384,5.6994767888853355,bottle_conn,450558.0,238814.0,0.5300405275236485
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000293954,0.009275841,31.555416833926394,bottle_conn,450558.0,194879.0,0.43252810958855464
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000293954,0.008704013,29.610119270362027,bottle_conn,450558.0,194229.32,0.4310861642674195
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000293954,0.018825940000000003,64.04382998700477,bottle_conn,450558.0,194008.07,0.4305951065123691
Mallya/lhr14,cols,rcm_order,balance_work,parts,4,0.000293954,8.830000000000001e-7,0.0030038713540213773,total_conn,14270.0,3377.0,0.23665031534688158
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,4,0.000293954,0.054301866000000004,184.72912768664486,total_conn,14270.0,1738.0,0.12179397337070778
Mallya/lhr14,cols,rcm_order,balance_work,parts,4,0.000293954,8.850000000000001e-7,0.0030106751396477,total_hypercut,14270.0,3377.0,0.23665031534688158
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,4,0.000293954,0.084079916,286.030861971601,total_hypercut,14270.0,1738.0,0.12179397337070778
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,8,0.000293954,7.480000000000001e-7,0.0025446158242446097,bottle_conn,450558.0,181555.0,0.4029558902516435
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,8,0.000293954,0.0014227360000000002,4.839995373425774,bottle_conn,450558.0,183209.0,0.40662689376284517
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,8,0.000293954,0.00167961,5.713853187913755,bottle_conn,450558.0,183601.25,0.40749748090146
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000293954,0.00944848,32.14271620729774,bottle_conn,450558.0,147478.0,0.3273230083585243
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000293954,0.008838736,30.06843247582955,bottle_conn,450558.0,145849.99,0.32370968887468426
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000293954,0.019288621000000002,65.61782115569103,bottle_conn,450558.0,145329.36,0.3225541661672859
Mallya/lhr14,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000293954,0.009347771000000001,31.800114983977085,bottle_conn,450558.0,158592.0,0.3519901988201297
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000293954,0.008746966,29.756240772365743,bottle_conn,450558.0,149722.77,0.33230520820848813
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000293954,0.019043178,64.78285037795028,bottle_conn,450558.0,155834.52,0.3458700544657957
Mallya/lhr14,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000293954,0.005875461,19.98768854990917,bottle_conn,450558.0,158592.0,0.3519901988201297
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000293954,0.0052807900000000005,17.96468154881376,bottle_conn,450558.0,149697.9,0.33225000998761534
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000293954,0.013040192,44.361335447042734,bottle_conn,450558.0,155903.09,0.34602224352913497
Mallya/lhr14,cols,rcm_order,balance_work,parts,8,0.000293954,2.2870000000000003e-6,0.007780128863699763,total_conn,14270.0,6732.0,0.47175893482831116
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,8,0.000293954,0.12338816100000001,419.75329813508233,total_conn,14270.0,3910.0,0.2740014015416959
Mallya/lhr14,cols,rcm_order,split_conn__dynamic,parts,8,0.000293954,0.426065801,1449.4301863556882,total_conn,14270.0,3910.0,0.2740014015416959
Mallya/lhr14,cols,rcm_order,split_conn__trans,parts,8,0.000293954,0.34996414800000003,1190.5405199452975,total_conn,14270.0,3910.0,0.2740014015416959
Mallya/lhr14,cols,rcm_order,balance_work,parts,8,0.000293954,2.002e-6,0.006810589411948808,total_hypercut,14270.0,6732.0,0.47175893482831116
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,8,0.000293954,0.163645054,556.7029331119835,total_hypercut,14270.0,3902.0,0.27344078486334966
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,16,0.000293954,8.74e-7,0.0029732543187029263,bottle_conn,450558.0,155155.0,0.3443618801574936
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,16,0.000293954,0.001322471,4.498904590514162,bottle_conn,450558.0,147345.0,0.32702781883797427
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,16,0.000293954,0.0016787220000000001,5.710832307095668,bottle_conn,450558.0,142848.0,0.31704686189125486
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000293954,0.009742853000000001,33.144141600386455,bottle_conn,450558.0,118697.0,0.26344444000550427
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000293954,0.009032808,30.728644617865378,bottle_conn,450558.0,109134.93,0.24222171174410395
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000293954,0.020096123,68.36485640610435,bottle_conn,450558.0,108993.76,0.2419083891530058
Mallya/lhr14,cols,rcm_order,balance_work,parts,16,0.000293954,2.8960000000000003e-6,0.00985188158691496,total_conn,14270.0,12161.0,0.852207428170988
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,16,0.000293954,0.202555857,689.0733141920164,total_conn,14270.0,8554.0,0.5994393833216538
Mallya/lhr14,cols,rcm_order,balance_work,parts,16,0.000293954,2.899e-6,0.009862087265354444,total_hypercut,14270.0,10435.0,0.7312543798177996
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,16,0.000293954,0.281771991,958.5581111330343,total_hypercut,14270.0,8404.0,0.5889278206026629
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,32,0.000293954,1.144e-6,0.0038917653782564615,bottle_conn,450558.0,117160.0,0.2600331144935835
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,32,0.000293954,0.0014353410000000001,4.882876232335672,bottle_conn,450558.0,114163.0,0.2533813626658499
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,32,0.000293954,0.0016744190000000001,5.696193962320635,bottle_conn,450558.0,104660.0,0.23228973850203524
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000293954,0.010840276000000001,36.8774570170843,bottle_conn,450558.0,76412.0,0.16959414770129483
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000293954,0.009974334000000001,33.931615150669835,bottle_conn,450558.0,67342.3,0.14946421992285122
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000293954,0.022296346,75.84977921715642,bottle_conn,450558.0,67281.29,0.14932881005331167
Mallya/lhr14,cols,rcm_order,balance_work,parts,32,0.000293954,5.3620000000000005e-6,0.018240949264170584,total_conn,14270.0,17157.0,1.202312543798178
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,32,0.000293954,0.30549974700000004,1039.277393741878,total_conn,14270.0,12517.0,0.8771548703573931
Mallya/lhr14,cols,rcm_order,balance_work,parts,32,0.000293954,5.388e-6,0.018329398477312776,total_hypercut,14270.0,12362.0,0.8662929222144359
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,32,0.000293954,0.42096892,1432.0911435122503,total_hypercut,14270.0,11174.0,0.783041345480028
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,64,0.000293954,1.655e-6,0.0056301326057818565,bottle_conn,450558.0,93604.0,0.20775127730503065
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,64,0.000293954,0.001456789,4.955840029392354,bottle_conn,450558.0,84634.0,0.18784263069349563
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,64,0.000293954,0.0017005610000000002,5.785126244242297,bottle_conn,450558.0,70046.94,0.1554670874781937
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000293954,0.011601603,39.46740986684991,bottle_conn,450558.0,54603.0,0.12118972474132077
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000293954,0.010538377,35.85042897868374,bottle_conn,450558.0,41850.16,0.09288517793491627
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000293954,0.027312614000000002,92.91458527524715,bottle_conn,450558.0,41809.13,0.0927941130775616
Mallya/lhr14,cols,rcm_order,balance_work,parts,64,0.000293954,1.5943e-5,0.05423637712022969,total_conn,14270.0,23154.0,1.6225648213034338
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,64,0.000293954,0.507818046,1727.5425610809855,total_conn,14270.0,15902.0,1.1143658023826208
Mallya/lhr14,cols,rcm_order,balance_work,parts,64,0.000293954,1.6000000000000003e-5,0.05443028501057989,total_hypercut,14270.0,13211.0,0.9257883672039243
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,64,0.000293954,0.686142566,2334.1834640794136,total_hypercut,14270.0,12616.0,0.8840925017519271
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,128,0.000293954,2.6700000000000003e-6,0.009083053811140518,bottle_conn,450558.0,66829.0,0.14832496593113428
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,128,0.000293954,0.0015005530000000002,5.104720466467542,bottle_conn,450558.0,71240.0,0.15811504845103183
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,128,0.000293954,0.001690248,5.750042523660165,bottle_conn,450558.0,60016.65,0.13320515893625237
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000293954,0.014662624,49.880675207685556,bottle_conn,450558.0,34522.0,0.07662054607841831
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000293954,0.012875223000000002,43.80012859154834,bottle_conn,450558.0,26772.73,0.0594212731768163
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000293954,0.032024963000000004,108.94549147145472,bottle_conn,450558.0,26739.07,0.05934656581394626
Mallya/lhr14,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000293954,0.011089882,37.726589874606226,bottle_conn,450558.0,35927.0,0.07973890153986835
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000293954,0.010136618,34.483687923960886,bottle_conn,450558.0,27785.49,0.06166906369435234
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000293954,0.025497088,86.73836042373976,bottle_conn,450558.0,29137.89,0.06467067502962992
Mallya/lhr14,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000293954,0.006733294000000001,22.90594446750172,bottle_conn,450558.0,35927.0,0.07973890153986835
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000293954,0.005756735000000001,19.58379542377379,bottle_conn,450558.0,27786.07,0.06167035098699834
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000293954,0.016050864,54.60331888662852,bottle_conn,450558.0,29137.42,0.06466963187869264
Mallya/lhr14,cols,rcm_order,balance_work,parts,128,0.000293954,5.5365e-5,0.18834579560067222,total_conn,14270.0,30450.0,2.1338472319551505
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,128,0.000293954,0.929716458,3162.795736747926,total_conn,14270.0,19270.0,1.350385423966363
Mallya/lhr14,cols,rcm_order,split_conn__dynamic,parts,128,0.000293954,0.7183654030000001,2443.80210168938,total_conn,14270.0,19270.0,1.350385423966363
Mallya/lhr14,cols,rcm_order,split_conn__trans,parts,128,0.000293954,0.35260484200000003,1199.5238778856556,total_conn,14270.0,19270.0,1.350385423966363
Mallya/lhr14,cols,rcm_order,balance_work,parts,128,0.000293954,5.5464e-5,0.18868258298917517,total_hypercut,14270.0,13531.0,0.9482130343377716
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,128,0.000293954,1.2548469850000001,4268.854939888554,total_hypercut,14270.0,13162.0,0.922354590049054
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,256,0.000293954,5.150000000000001e-6,0.0175197479877804,bottle_conn,450558.0,54001.0,0.1198536037535678
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,256,0.000293954,0.001593133,5.41966770311001,bottle_conn,450558.0,55067.0,0.12221955885812703
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,256,0.000293954,0.0018223890000000002,6.199572041884105,bottle_conn,450558.0,47586.0,0.10561570319470523
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000293954,0.017705965,60.2337950835845,bottle_conn,450558.0,21752.0,0.048277913165452616
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000293954,0.015472221000000001,52.63483742354246,bottle_conn,450558.0,19962.94,0.044307148025337466
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000293954,0.043868037000000006,149.23435979779148,bottle_conn,450558.0,19954.7,0.04428885959188384
Mallya/lhr14,cols,rcm_order,balance_work,parts,256,0.000293954,0.00014446400000000002,0.4914510433605258,total_conn,14270.0,42870.0,3.0042046250875964
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,256,0.000293954,2.053776468,6986.727406328881,total_conn,14270.0,28970.0,2.0301331464611074
Mallya/lhr14,cols,rcm_order,balance_work,parts,256,0.000293954,0.00014409900000000002,0.49020935248372194,total_hypercut,14270.0,13680.0,0.9586545199719692
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,256,0.000293954,2.404086145,8178.443378896017,total_hypercut,14270.0,13489.0,0.9452697967764541
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,512,0.000293954,9.185000000000001e-6,0.031246385488886017,bottle_conn,450558.0,36155.0,0.08024494071795418
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,512,0.000293954,0.001659473,5.645349272335127,bottle_conn,450558.0,42782.0,0.0949533689336334
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,512,0.000293954,0.0018671400000000002,6.351810147165883,bottle_conn,450558.0,40485.0,0.0898552461614265
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000293954,0.02672421,90.91289793641182,bottle_conn,450558.0,14838.0,0.032932497037007444
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000293954,0.023554574,80.13013600767466,bottle_conn,450558.0,13464.76,0.029884631945276748
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000293954,0.064316553,218.79801941800415,bottle_conn,450558.0,13463.2,0.029881169571953
Mallya/lhr14,cols,rcm_order,balance_work,parts,512,0.000293954,0.00022130600000000003,0.752859290909462,total_conn,14270.0,56323.0,3.9469516468114927
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,512,0.000293954,3.245606387,11041.205042285526,total_conn,14270.0,41531.0,2.910371408549404
Mallya/lhr14,cols,rcm_order,balance_work,parts,512,0.000293954,0.000220976,0.7517366662811188,total_hypercut,14270.0,13844.0,0.9701471618780658
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,512,0.000293954,4.690343683,15956.046466453934,total_hypercut,14270.0,13728.0,0.9620182200420463
Mallya/lhr14,cols,rcm_order,split_equal__split_equal,parts,1024,0.000293954,1.7319e-5,0.05891738163113957,bottle_conn,450558.0,28267.0,0.06273776073224757
Mallya/lhr14,cols,rcm_order,balance_work__split_equal,parts,1024,0.000293954,0.00186723,6.352116317519068,bottle_conn,450558.0,26842.0,0.059575015869211066
Mallya/lhr14,cols,rcm_order,balance_work__map_local,parts,1024,0.000293954,0.00200431,6.81844778434721,bottle_conn,450558.0,24946.38,0.055367743997443174
Mallya/lhr14,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000293954,0.037025438,125.95657143634718,bottle_conn,450558.0,10334.0,0.022936003799732776
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000293954,0.030745695000000003,104.59355885614757,bottle_conn,450558.0,9634.39,0.02138324033753701
Mallya/lhr14,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000293954,0.09111590900000001,309.9665559917538,bottle_conn,450558.0,9632.94,0.021380022105921992
Mallya/lhr14,cols,rcm_order,balance_work,parts,1024,0.000293954,0.00041871700000000004,1.4244303530484361,total_conn,14270.0,78931.0,5.5312543798178
Mallya/lhr14,cols,rcm_order,split_conn__convex,parts,1024,0.000293954,5.966846557,20298.572419494205,total_conn,14270.0,59383.0,4.161387526278907
Mallya/lhr14,cols,rcm_order,balance_work,parts,1024,0.000293954,0.00041756700000000004,1.4205181763133008,total_hypercut,14270.0,13896.0,0.9737911702873161
Mallya/lhr14,cols,rcm_order,split_hypercut__convex,parts,1024,0.000293954,8.871737985000001,30180.70169142111,total_hypercut,14270.0,13832.0,0.9693062368605466
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,2,0.000293954,7.659e-6,0.02605509705600196,cache,14270.0,202696.0,14.204344779257182
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000293954,0.0012930370000000001,4.398773277451574,cache,14270.0,197610.0,13.847932725998598
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,2,0.000293954,0.024488104,83.30590500554509,cache,14270.0,197610.0,13.847932725998598
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,4,0.000293954,4.405e-6,0.014985337841975274,cache,14270.0,143154.0,10.031814996496145
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000293954,0.0015006160000000002,5.1049347857147716,cache,14270.0,137040.0,9.603363700070076
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,4,0.000293954,0.025513322,86.79358675166863,cache,14270.0,137040.0,9.603363700070076
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,8,0.000293954,3.1170000000000004e-6,0.010603699898623595,cache,14270.0,106123.0,7.436790469516468
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000293954,0.0017160900000000002,5.837954237737877,cache,14270.0,101847.0,7.1371408549404345
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,8,0.000293954,0.026457678000000002,90.00618464113433,cache,14270.0,101847.0,7.1371408549404345
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,16,0.000293954,2.368e-6,0.008055682181565823,cache,14270.0,80856.0,5.666152768044849
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000293954,0.002088261,7.10404008790491,cache,14270.0,75227.0,5.271688857743518
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,16,0.000293954,0.027649001000000003,94.05893779298802,cache,14270.0,75227.0,5.271688857743518
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,32,0.000293954,2.006e-6,0.006824196983201453,cache,14270.0,64410.0,4.513665031534688
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000293954,0.0028165940000000004,9.581750886193078,cache,14270.0,56779.0,3.978906797477225
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,32,0.000293954,0.028658622,97.49356021690468,cache,14270.0,56779.0,3.978906797477225
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,64,0.000293954,1.675e-6,0.005698170462045082,cache,14270.0,53408.0,3.742676944639103
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000293954,0.004249075000000001,14.45489770508311,cache,14270.0,46108.0,3.231114225648213
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,64,0.000293954,0.032003443,108.87228273811547,cache,14270.0,46108.0,3.231114225648213
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,128,0.000293954,1.5670000000000002e-6,0.005330766038223668,cache,14270.0,42750.0,2.9957953749124036
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000293954,0.0070170020000000005,23.87108867373807,cache,14270.0,34501.0,2.417729502452698
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,128,0.000293954,0.032977321000000004,112.18531130721134,cache,14270.0,34501.0,2.417729502452698
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,256,0.000293954,1.525e-6,0.005187886540070895,cache,14270.0,36050.0,2.526278906797477
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000293954,0.01247207,42.42864529824394,cache,14270.0,31360.0,2.1976173791170286
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,256,0.000293954,0.033448008,113.78653802975975,cache,14270.0,31360.0,2.1976173791170286
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,512,0.000293954,1.4900000000000001e-6,0.005068820291610252,cache,14270.0,30825.0,2.160126138752628
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000293954,0.023121843000000003,78.6580315287426,cache,14270.0,28150.0,1.9726699369306238
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,512,0.000293954,0.037617271,127.96992386563883,cache,14270.0,28150.0,1.9726699369306238
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,1024,0.000293954,1.4820000000000002e-6,0.005041605149104962,cache,14270.0,25272.0,1.7709880868955852
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000293954,0.044170119,150.26201038257685,cache,14270.0,24382.0,1.7086194814295725
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000293954,0.039148511000000004,133.17903821686386,cache,14270.0,24382.0,1.7086194814295725
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,2048,0.000293954,1.4710000000000002e-6,0.005004184328160188,cache,14270.0,19816.0,1.3886475122634898
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000293954,0.08421859200000001,286.50262285935895,cache,14270.0,19635.0,1.3759635599159075
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000293954,0.048072711000000004,163.53821006007743,cache,14270.0,19635.0,1.3759635599159075
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,4096,0.000293954,1.466e-6,0.004987174864094382,cache,14270.0,16976.0,1.1896285914505957
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000293954,0.15465677800000002,526.1257815848738,cache,14270.0,16744.0,1.1733707077785565
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000293954,0.041949566,142.7079270906332,cache,14270.0,16744.0,1.1733707077785565
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,8192,0.000293954,1.4870000000000001e-6,0.005058614613170768,cache,14270.0,15436.0,1.0817098808689558
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000293954,0.256864979,873.8271260129135,cache,14270.0,15320.0,1.0735809390329363
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000293954,0.030252116000000003,102.91445600332025,cache,14270.0,15320.0,1.0735809390329363
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,16384,0.000293954,1.461e-6,0.004970165400028576,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000293954,0.314525851,1069.983232070324,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000293954,0.017620866000000002,59.9442974070773,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,32768,0.000293954,1.46e-6,0.0049667635072154145,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000293954,0.314476474,1069.8152568088883,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000293954,0.017608044,59.90067833742694,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_equal,vertices,65536,0.000293954,1.463e-6,0.004976969185654898,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000293954,0.31465611600000004,1070.4263796376304,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000293954,0.017601796,59.8794233111303,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,2,0.000259031,7.29e-7,0.0028143349637688156,bottle_conn,450558.0,235954.0,0.5236928430967822
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,2,0.000259031,0.001820867,7.029533144681525,bottle_conn,450558.0,249081.0,0.5528278268280665
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,2,0.000259031,0.001976357,7.62980878736522,bottle_conn,450558.0,236892.0,0.525774706031188
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000259031,0.009797012,37.82177422779513,bottle_conn,450558.0,235469.0,0.5226164001083101
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000259031,0.009187016000000001,35.466859179017185,bottle_conn,450558.0,236568.6,0.5250569294075347
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000259031,0.018907518,72.99326335457918,bottle_conn,450558.0,235530.15,0.5227521207036607
Mallya/lhr14,rows,spectral_order,balance_work,parts,2,0.000259031,4.5800000000000005e-7,0.001768128139103042,total_conn,14270.0,158.0,0.011072179397337071
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,2,0.000259031,0.035548369,137.2359640351927,total_conn,14270.0,37.0,0.0025928521373510863
Mallya/lhr14,rows,spectral_order,balance_work,parts,2,0.000259031,4.51e-7,0.0017411043465839996,total_hypercut,14270.0,158.0,0.011072179397337071
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,2,0.000259031,0.050615138000000004,195.40185537638354,total_hypercut,14270.0,37.0,0.0025928521373510863
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,4,0.000259031,6.830000000000001e-7,0.0026367500415008242,bottle_conn,450558.0,134592.0,0.29872291691635705
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,4,0.000259031,0.001810044,6.987750500905297,bottle_conn,450558.0,141038.0,0.3130296210476787
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,4,0.000259031,0.001849116,7.138589589663013,bottle_conn,450558.0,131080.0,0.2909281379977717
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000259031,0.009890493,38.182661534719784,bottle_conn,450558.0,127503.0,0.2829890935240302
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000259031,0.009339942,36.05723639255533,bottle_conn,450558.0,128350.76,0.2848706714784778
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000259031,0.019389506,74.8539981701032,bottle_conn,450558.0,125850.16,0.27932066459812055
Mallya/lhr14,rows,spectral_order,balance_work,parts,4,0.000259031,1.196e-6,0.004617207978967769,total_conn,14270.0,443.0,0.031044148563419763
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,4,0.000259031,0.0445026,171.80414699398915,total_conn,14270.0,198.0,0.013875262789067975
Mallya/lhr14,rows,spectral_order,balance_work,parts,4,0.000259031,1.2080000000000001e-6,0.0046635344804289835,total_hypercut,14270.0,443.0,0.031044148563419763
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,4,0.000259031,0.070339883,271.55005771509974,total_hypercut,14270.0,198.0,0.013875262789067975
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,8,0.000259031,7.49e-7,0.002891545799537507,bottle_conn,450558.0,85985.0,0.19084113477066217
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,8,0.000259031,0.000995744,3.8441113225830112,bottle_conn,450558.0,92043.0,0.2042866845112061
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,8,0.000259031,0.002012364,7.768815315541383,bottle_conn,450558.0,78519.45,0.1742715699199659
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000259031,0.010028769,38.71648181105736,bottle_conn,450558.0,75688.0,0.16798725136386436
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000259031,0.009435799,36.4272963467693,bottle_conn,450558.0,75633.55,0.1678664012180452
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000259031,0.019884518,76.76501268187977,bottle_conn,450558.0,74991.47,0.1664413238695129
Mallya/lhr14,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000259031,0.009942973,38.38526276777683,bottle_conn,450558.0,79004.0,0.1753470141469023
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000259031,0.009386363,36.23644660291625,bottle_conn,450558.0,76844.21,0.1705534248642794
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000259031,0.018829635,72.69259277847053,bottle_conn,450558.0,77645.36,0.17233155331832972
Mallya/lhr14,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000259031,0.006791322000000001,26.21818237971517,bottle_conn,450558.0,79004.0,0.1753470141469023
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000259031,0.005696228,21.99052623045118,bottle_conn,450558.0,76686.65,0.17020372515858112
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000259031,0.014764540000000001,56.99912365701403,bottle_conn,450558.0,77642.12,0.1723243622352727
Mallya/lhr14,rows,spectral_order,balance_work,parts,8,0.000259031,2.0390000000000003e-6,0.007871644706618127,total_conn,14270.0,1316.0,0.09222144358794675
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,8,0.000259031,0.095296605,367.8965258984446,total_conn,14270.0,511.0,0.0358093903293623
Mallya/lhr14,rows,spectral_order,split_conn__dynamic,parts,8,0.000259031,0.44557424,1720.1579733699828,total_conn,14270.0,511.0,0.0358093903293623
Mallya/lhr14,rows,spectral_order,split_conn__trans,parts,8,0.000259031,0.36277196,1400.4963112523212,total_conn,14270.0,511.0,0.0358093903293623
Mallya/lhr14,rows,spectral_order,balance_work,parts,8,0.000259031,2.015e-6,0.007778991703695697,total_hypercut,14270.0,1313.0,0.09201121233356692
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,8,0.000259031,0.15676544,605.1995321023353,total_hypercut,14270.0,511.0,0.0358093903293623
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,16,0.000259031,8.7e-7,0.0033586713559380925,bottle_conn,450558.0,56995.0,0.12649869717106343
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,16,0.000259031,0.0011843020000000001,4.5720473611266605,bottle_conn,450558.0,64773.0,0.14376173544804444
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,16,0.000259031,0.0012371440000000001,4.776046110311121,bottle_conn,450558.0,55430.0,0.12302522649692159
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000259031,0.009337485000000001,36.047751041381154,bottle_conn,450558.0,47843.0,0.10618610700509147
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000259031,0.009671262,37.336311097899475,bottle_conn,450558.0,48122.07,0.10680549452012837
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000259031,0.020631365000000002,79.6482467349468,bottle_conn,450558.0,47250.7,0.10487151487710794
Mallya/lhr14,rows,spectral_order,balance_work,parts,16,0.000259031,3.4420000000000002e-6,0.013287984835791855,total_conn,14270.0,2630.0,0.18430273300630695
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,16,0.000259031,0.20245394400000002,781.5819110453962,total_conn,14270.0,1236.0,0.08661527680448493
Mallya/lhr14,rows,spectral_order,balance_work,parts,16,0.000259031,3.418e-6,0.013195331832869426,total_hypercut,14270.0,2502.0,0.17533286615276805
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,16,0.000259031,0.352751739,1361.8128293524712,total_hypercut,14270.0,1199.0,0.08402242466713385
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,32,0.000259031,1.144e-6,0.004416459805969169,bottle_conn,450558.0,39931.0,0.08862565973748109
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,32,0.000259031,0.0018405740000000002,7.105612841706206,bottle_conn,450558.0,52651.0,0.11685731914648059
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,32,0.000259031,0.001921277,7.4171701456582415,bottle_conn,450558.0,39867.62,0.08848498972385353
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000259031,0.010792030000000001,41.66308279703974,bottle_conn,450558.0,32057.0,0.071149552332885
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000259031,0.009932642,38.34537951056051,bottle_conn,450558.0,31904.35,0.0708107502252762
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000259031,0.022031319,85.05282765383294,bottle_conn,450558.0,31113.19,0.06905479427731834
Mallya/lhr14,rows,spectral_order,balance_work,parts,32,0.000259031,5.594e-6,0.02159587076450309,total_conn,14270.0,5077.0,0.355781359495445
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,32,0.000259031,0.358988856,1385.8914801703272,total_conn,14270.0,2581.0,0.18086895585143659
Mallya/lhr14,rows,spectral_order,balance_work,parts,32,0.000259031,5.655e-6,0.0218313638135976,total_hypercut,14270.0,4794.0,0.33594954449894887
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,32,0.000259031,0.6539273200000001,2524.513745459038,total_hypercut,14270.0,2357.0,0.16517168885774353
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,64,0.000259031,1.6570000000000002e-6,0.006396917743436114,bottle_conn,450558.0,33669.0,0.07472733810075506
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,64,0.000259031,0.001158042,4.470669533762368,bottle_conn,450558.0,43645.0,0.0968687716120899
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,64,0.000259031,0.0018626720000000001,7.190923094147033,bottle_conn,450558.0,32250.42,0.07157884223562781
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000259031,0.011666559,45.03923854673765,bottle_conn,450558.0,24279.0,0.053886514055904014
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000259031,0.010547691000000001,40.71980187699542,bottle_conn,450558.0,23546.55,0.05226086319630325
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000259031,0.024378641000000003,94.1147623257448,bottle_conn,450558.0,22982.6,0.051009193045068554
Mallya/lhr14,rows,spectral_order,balance_work,parts,64,0.000259031,1.9207e-5,0.07414942613046314,total_conn,14270.0,9681.0,0.678416257883672
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,64,0.000259031,0.7211671580000001,2784.09594990561,total_conn,14270.0,5040.0,0.35318850735809393
Mallya/lhr14,rows,spectral_order,balance_work,parts,64,0.000259031,1.9277000000000002e-5,0.07441966405565358,total_hypercut,14270.0,8517.0,0.5968465311843028
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,64,0.000259031,1.201384765,4637.996089271168,total_hypercut,14270.0,4524.0,0.31702873160476525
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,128,0.000259031,2.6710000000000003e-6,0.010311507116908787,bottle_conn,450558.0,30194.0,0.06701467957510465
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,128,0.000259031,0.001681128,6.490064895707464,bottle_conn,450558.0,41509.0,0.09212798352265412
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,128,0.000259031,0.0017549540000000002,6.775073253780436,bottle_conn,450558.0,33612.0,0.0746008283062336
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000259031,0.013917614,53.72953044230227,bottle_conn,450558.0,18173.0,0.04033442975155252
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000259031,0.012450148000000001,48.06431662619532,bottle_conn,450558.0,16202.04,0.035959943004008364
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000259031,0.030292893,116.94697931907764,bottle_conn,450558.0,16074.54,0.03567696056889457
Mallya/lhr14,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000259031,0.010906002000000001,42.10307646575121,bottle_conn,450558.0,19355.0,0.042957843385313325
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000259031,0.010568876000000001,40.80158745478341,bottle_conn,450558.0,16528.92,0.03668544338353774
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000259031,0.025746563,99.39568237006381,bottle_conn,450558.0,16739.8,0.03715348523386556
Mallya/lhr14,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000259031,0.007461571,28.805706652871663,bottle_conn,450558.0,19355.0,0.042957843385313325
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000259031,0.006508075,25.12469549976644,bottle_conn,450558.0,16548.28,0.03672841232427346
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000259031,0.017218572,66.47301674316974,bottle_conn,450558.0,16758.14,0.03719419031512036
Mallya/lhr14,rows,spectral_order,balance_work,parts,128,0.000259031,4.2335e-5,0.16343603661337833,total_conn,14270.0,16776.0,1.1756131744919411
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,128,0.000259031,1.276752982,4928.958240519475,total_conn,14270.0,9519.0,0.6670637701471619
Mallya/lhr14,rows,spectral_order,split_conn__dynamic,parts,128,0.000259031,0.698482708,2696.5216827329546,total_conn,14270.0,9519.0,0.6670637701471619
Mallya/lhr14,rows,spectral_order,split_conn__trans,parts,128,0.000259031,0.34141836600000003,1318.0598692820552,total_conn,14270.0,9519.0,0.6670637701471619
Mallya/lhr14,rows,spectral_order,balance_work,parts,128,0.000259031,4.8497e-5,0.18722469511371226,total_hypercut,14270.0,11106.0,0.7782761037140855
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,128,0.000259031,1.887869537,7288.19923870116,total_hypercut,14270.0,7686.0,0.5386124737210932
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,256,0.000259031,5.065000000000001e-6,0.019553644158421195,bottle_conn,450558.0,19082.0,0.04235192805365791
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,256,0.000259031,0.001997996,7.713347051125155,bottle_conn,450558.0,34851.0,0.07735075173451586
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,256,0.000259031,0.002020184,7.799004752326941,bottle_conn,450558.0,30369.98,0.06740526191966406
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000259031,0.018508475,71.45274117769688,bottle_conn,450558.0,13189.0,0.029272590876202396
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000259031,0.016529731000000002,63.813717277082674,bottle_conn,450558.0,11313.96,0.025110995698666986
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000259031,0.044347366000000006,171.2048596500033,bottle_conn,450558.0,11179.28,0.02481207746838365
Mallya/lhr14,rows,spectral_order,balance_work,parts,256,0.000259031,0.00015465500000000002,0.5970520902903514,total_conn,14270.0,26145.0,1.832165381920112
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,256,0.000259031,2.34734654,9062.029409607345,total_conn,14270.0,17983.0,1.2601962158374211
Mallya/lhr14,rows,spectral_order,balance_work,parts,256,0.000259031,0.000154567,0.5967123626129691,total_hypercut,14270.0,12620.0,0.8843728100911002
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,256,0.000259031,3.3474633600000003,12923.022186533659,total_hypercut,14270.0,9938.0,0.6964260686755431
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,512,0.000259031,9.179000000000001e-6,0.035435913076041096,bottle_conn,450558.0,15116.0,0.03354950971905948
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,512,0.000259031,0.001422239,5.490613092641421,bottle_conn,450558.0,23594.0,0.05236617705156717
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,512,0.000259031,0.0016129100000000002,6.226706455984033,bottle_conn,450558.0,22740.52,0.05047190372826584
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000259031,0.020971151,80.96000478707181,bottle_conn,450558.0,10764.0,0.023890375933842037
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000259031,0.018796676000000002,72.56535318166551,bottle_conn,450558.0,8148.73,0.018085862419488723
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000259031,0.052654971,203.2767159143114,bottle_conn,450558.0,8116.3,0.018013885004816252
Mallya/lhr14,rows,spectral_order,balance_work,parts,512,0.000259031,0.00029285000000000004,1.1305596627430694,total_conn,14270.0,41722.0,2.9237561317449194
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,512,0.000259031,4.278313136,16516.606645536634,total_conn,14270.0,29470.0,2.0651716888577436
Mallya/lhr14,rows,spectral_order,balance_work,parts,512,0.000259031,0.00029278400000000003,1.1303048669850329,total_hypercut,14270.0,13542.0,0.9489838822704976
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,512,0.000259031,6.322634135,24408.79329115048,total_hypercut,14270.0,12318.0,0.8632095304835319
Mallya/lhr14,rows,spectral_order,split_equal__split_equal,parts,1024,0.000259031,1.7409000000000002e-5,0.06720817199485776,bottle_conn,450558.0,13344.0,0.029616608738497596
Mallya/lhr14,rows,spectral_order,balance_work__split_equal,parts,1024,0.000259031,0.001489798,5.751427435326274,bottle_conn,450558.0,17248.0,0.03828141992817795
Mallya/lhr14,rows,spectral_order,balance_work__map_local,parts,1024,0.000259031,0.002406337,9.289764545556324,bottle_conn,450558.0,15193.74,0.033722051323026116
Mallya/lhr14,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000259031,0.034693549000000004,133.93589570360305,bottle_conn,450558.0,7866.0,0.01745835164396149
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000259031,0.032099792,123.92258841605832,bottle_conn,450558.0,6473.57,0.014367894921408563
Mallya/lhr14,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000259031,0.091041984,351.47138373399326,bottle_conn,450558.0,6466.25,0.014351648400427915
Mallya/lhr14,rows,spectral_order,balance_work,parts,1024,0.000259031,0.0005250690000000001,2.0270508163115615,total_conn,14270.0,69521.0,4.871829011913104
Mallya/lhr14,rows,spectral_order,split_conn__convex,parts,1024,0.000259031,7.8827569660000005,30431.712675316856,total_conn,14270.0,49442.0,3.4647512263489837
Mallya/lhr14,rows,spectral_order,balance_work,parts,1024,0.000259031,0.000526151,2.0312279225266474,total_hypercut,14270.0,13877.0,0.9724597056762438
Mallya/lhr14,rows,spectral_order,split_hypercut__convex,parts,1024,0.000259031,9.816774496,37898.0681694469,total_hypercut,14270.0,13523.0,0.9476524176594253
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,2,0.000259031,7.682e-6,0.029656682018754512,cache,14270.0,181881.0,12.745690259285213
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000259031,0.001427998,5.512845952801016,cache,14270.0,175614.0,12.306517168885774
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,2,0.000259031,0.024023132000000003,92.74230497508022,cache,14270.0,175614.0,12.306517168885774
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,4,0.000259031,4.704e-6,0.018159988572796305,cache,14270.0,117185.0,8.21198318149965
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000259031,0.0014151460000000002,5.463230269736055,cache,14270.0,112393.0,7.876173791170287
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,4,0.000259031,0.025360149000000002,97.90391497542765,cache,14270.0,112393.0,7.876173791170287
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,8,0.000259031,3.1840000000000003e-6,0.012291965054375732,cache,14270.0,82597.0,5.788156972669937
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000259031,0.001595735,6.160401650767668,cache,14270.0,77652.0,5.441625788367204
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,8,0.000259031,0.026517640000000002,102.3724573506646,cache,14270.0,77652.0,5.441625788367204
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,16,0.000259031,2.426e-6,0.009365674378742313,cache,14270.0,63199.0,4.428801681850035
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000259031,0.0020922880000000003,8.07736525744023,cache,14270.0,58764.0,4.118009810791871
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,16,0.000259031,0.028509101000000002,110.06057576120233,cache,14270.0,58764.0,4.118009810791871
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,32,0.000259031,1.9990000000000003e-6,0.007717223035080744,cache,14270.0,49005.0,3.4341275402943237
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000259031,0.00283497,10.944520153958406,cache,14270.0,46008.0,3.224106517168886
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,32,0.000259031,0.034708492,133.9935837795476,cache,14270.0,46008.0,3.224106517168886
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,64,0.000259031,1.633e-6,0.006304264740513684,cache,14270.0,36511.0,2.558584442887176
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000259031,0.004213861,16.267786481154765,cache,14270.0,33482.0,2.346320953048353
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,64,0.000259031,0.038483594,148.56752280615063,cache,14270.0,33482.0,2.346320953048353
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,128,0.000259031,1.5690000000000001e-6,0.00605719006605387,cache,14270.0,28490.0,1.9964961457603363
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000259031,0.00702426,27.117449262829545,cache,14270.0,24823.0,1.7395234758234057
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,128,0.000259031,0.038501947,148.63837532959377,cache,14270.0,24823.0,1.7395234758234057
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,256,0.000259031,1.5130000000000002e-6,0.005840999725901534,cache,14270.0,22289.0,1.561948142957253
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000259031,0.012475604000000001,48.162590577961716,cache,14270.0,20996.0,1.4713384723195515
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,256,0.000259031,0.043164853,166.63971879813613,cache,14270.0,20996.0,1.4713384723195515
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,512,0.000259031,1.483e-6,0.0057251834722484955,cache,14270.0,18523.0,1.2980378416257883
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000259031,0.023097451,89.1686747918203,cache,14270.0,17577.0,1.2317449194113526
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,512,0.000259031,0.04449282,171.76639089529826,cache,14270.0,17577.0,1.2317449194113526
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,1024,0.000259031,1.474e-6,0.005690438596152584,cache,14270.0,16468.0,1.1540294323756133
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000259031,0.044177107,170.5475676656462,cache,14270.0,15940.0,1.1170287316047653
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000259031,0.044738254000000005,172.7138991086009,cache,14270.0,15940.0,1.1170287316047653
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,2048,0.000259031,1.474e-6,0.005690438596152584,cache,14270.0,15361.0,1.0764540995094605
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000259031,0.08424020700000001,325.21283938988,cache,14270.0,15089.0,1.0573931324456902
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000259031,0.044119213000000004,170.32406545934657,cache,14270.0,15089.0,1.0573931324456902
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,4096,0.000259031,1.464e-6,0.005651833178268238,cache,14270.0,14871.0,1.0421163279607568
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000259031,0.154754194,597.4350328725134,cache,14270.0,14589.0,1.022354590049054
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000259031,0.044133803000000006,170.38039076403984,cache,14270.0,14589.0,1.022354590049054
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,8192,0.000259031,1.5300000000000002e-6,0.005906628936304921,cache,14270.0,14508.0,1.0166783461807989
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000259031,0.256924869,991.8691932625825,cache,14270.0,14368.0,1.0068675543097407
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000259031,0.032748429,126.42667866008316,cache,14270.0,14368.0,1.0068675543097407
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,16384,0.000259031,1.46e-6,0.005636391011114499,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000259031,0.314668263,1214.7899788056257,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000259031,0.017547909,67.74443599414742,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,32768,0.000259031,1.424e-6,0.005497411506730855,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000259031,0.31467542600000004,1214.8176318664562,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000259031,0.017549830000000002,67.75185209492301,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_equal,vertices,65536,0.000259031,1.4560000000000001e-6,0.005620948843960762,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000259031,0.314723792,1215.0043508305955,cache,14270.0,14270.0,1.0
Mallya/lhr14,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000259031,0.017558616000000003,67.78577081507619,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,2,0.00029297700000000004,6.46e-7,0.002204951241906361,bottle_conn,450558.0,238478.0,0.5292947855769956
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,2,0.00029297700000000004,0.00132299,4.515678705154329,bottle_conn,450558.0,249877.0,0.5545945250112083
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,2,0.00029297700000000004,0.001099993,3.75453704557013,bottle_conn,450558.0,237320.0,0.5267246392251386
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00029297700000000004,0.009216479000000001,31.458029128566405,bottle_conn,450558.0,234737.0,0.5209917480102451
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00029297700000000004,0.008064071,27.524587254289585,bottle_conn,450558.0,235909.36,0.5235937659524411
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00029297700000000004,0.018567816,63.37636060168545,bottle_conn,450558.0,235128.14,0.5218598715370718
Mallya/lhr14,cols,spectral_order,balance_work,parts,2,0.00029297700000000004,4.47e-7,0.0015257170358082715,total_conn,14270.0,211.0,0.014786264891380518
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,2,0.00029297700000000004,0.036552623,124.7627731869737,total_conn,14270.0,35.0,0.002452697967764541
Mallya/lhr14,cols,spectral_order,balance_work,parts,2,0.00029297700000000004,4.3800000000000003e-7,0.0014949979008591118,total_hypercut,14270.0,211.0,0.014786264891380518
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,2,0.00029297700000000004,0.040470039,138.13384327097347,total_hypercut,14270.0,35.0,0.002452697967764541
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,4,0.00029297700000000004,6.790000000000001e-7,0.0023175880700532807,bottle_conn,450558.0,131546.0,0.2919624110547366
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,4,0.00029297700000000004,0.0011785110000000001,4.022537605341034,bottle_conn,450558.0,140245.0,0.31126958127477483
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,4,0.00029297700000000004,0.001413359,4.824129539178843,bottle_conn,450558.0,132042.61,0.29306462209082956
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00029297700000000004,0.008665089,29.576004259720044,bottle_conn,450558.0,125733.0,0.279060631483627
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00029297700000000004,0.008639416,29.488376220658957,bottle_conn,450558.0,127161.48,0.2822311001025395
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00029297700000000004,0.01809709,61.76966109967676,bottle_conn,450558.0,125757.3,0.27911456460655454
Mallya/lhr14,cols,spectral_order,balance_work,parts,4,0.00029297700000000004,8.25e-7,0.0028159207036729844,total_conn,14270.0,497.0,0.034828311142256485
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,4,0.00029297700000000004,0.043566233,148.70188786150447,total_conn,14270.0,194.0,0.013594954449894885
Mallya/lhr14,cols,spectral_order,balance_work,parts,4,0.00029297700000000004,9.32e-7,0.003181137085846329,total_hypercut,14270.0,497.0,0.034828311142256485
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,4,0.00029297700000000004,0.07038221800000001,240.23120586257625,total_hypercut,14270.0,194.0,0.013594954449894885
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,8,0.00029297700000000004,7.43e-7,0.0025360352519139726,bottle_conn,450558.0,83581.0,0.1855055286999676
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,8,0.00029297700000000004,0.001168774,3.989302914563259,bottle_conn,450558.0,88731.0,0.19693579960848548
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,8,0.00029297700000000004,0.001352001,4.614700130044337,bottle_conn,450558.0,80611.88,0.17891565569804554
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00029297700000000004,0.008811041,30.074173057953352,bottle_conn,450558.0,76754.0,0.1703532064684236
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00029297700000000004,0.008757419,29.89114845192626,bottle_conn,450558.0,76472.84,0.1697291802609209
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00029297700000000004,0.018543359000000002,63.29288305907972,bottle_conn,450558.0,75814.9,0.16826890211693055
Mallya/lhr14,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00029297700000000004,0.008715586,29.74836249944535,bottle_conn,450558.0,79649.0,0.17677857234806618
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00029297700000000004,0.008758807,29.89588602518286,bottle_conn,450558.0,76718.16,0.17027366066078065
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00029297700000000004,0.018504237,63.159350392692936,bottle_conn,450558.0,77638.73,0.1723168382317038
Mallya/lhr14,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00029297700000000004,0.0058384660000000005,19.928069438897932,bottle_conn,450558.0,79649.0,0.17677857234806618
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00029297700000000004,0.005350527000000001,18.262617884680367,bottle_conn,450558.0,76633.06,0.17008478375703018
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00029297700000000004,0.013998195000000001,47.779160138850486,bottle_conn,450558.0,77636.12,0.17231104541479675
Mallya/lhr14,cols,spectral_order,balance_work,parts,8,0.00029297700000000004,1.732e-6,0.005911726859104981,total_conn,14270.0,1324.0,0.09278206026629292
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,8,0.00029297700000000004,0.091313451,311.6744693269437,total_conn,14270.0,511.0,0.0358093903293623
Mallya/lhr14,cols,spectral_order,split_conn__dynamic,parts,8,0.00029297700000000004,0.443723048,1514.5320212849472,total_conn,14270.0,511.0,0.0358093903293623
Mallya/lhr14,cols,spectral_order,split_conn__trans,parts,8,0.00029297700000000004,0.361624901,1234.3115705328403,total_conn,14270.0,511.0,0.0358093903293623
Mallya/lhr14,cols,spectral_order,balance_work,parts,8,0.00029297700000000004,1.759e-6,0.00600388426395246,total_hypercut,14270.0,1292.0,0.09053959355290819
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,8,0.00029297700000000004,0.1502813,512.9457261150192,total_hypercut,14270.0,510.0,0.035739313244569026
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,16,0.00029297700000000004,8.760000000000001e-7,0.0029899958017182236,bottle_conn,450558.0,57717.0,0.12810115456833526
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,16,0.00029297700000000004,0.0009171120000000001,3.1303208101659856,bottle_conn,450558.0,61274.0,0.13599580964049024
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,16,0.00029297700000000004,0.00115334,3.9366230113626663,bottle_conn,450558.0,56078.0,0.12446344310832345
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00029297700000000004,0.009127207,31.15332261576847,bottle_conn,450558.0,47033.0,0.10438833624083914
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00029297700000000004,0.009046118,30.876546623113757,bottle_conn,450558.0,45897.82,0.10186883819619227
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00029297700000000004,0.019539719,66.69369609218471,bottle_conn,450558.0,45494.82,0.10097439175422476
Mallya/lhr14,cols,spectral_order,balance_work,parts,16,0.00029297700000000004,3.537e-6,0.012072620035019813,total_conn,14270.0,2573.0,0.1803083391730904
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,16,0.00029297700000000004,0.17964353800000002,613.1660096185025,total_conn,14270.0,1231.0,0.08626489138051857
Mallya/lhr14,cols,spectral_order,balance_work,parts,16,0.00029297700000000004,3.4720000000000004e-6,0.011850759615942548,total_hypercut,14270.0,2473.0,0.17330063069376314
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,16,0.00029297700000000004,0.29653850600000004,1012.1562648262492,total_hypercut,14270.0,1166.0,0.08170988086895585
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,32,0.00029297700000000004,1.147e-6,0.003914983087409591,bottle_conn,450558.0,45903.0,0.10188033505120317
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,32,0.00029297700000000004,0.00091127,3.1103806783467642,bottle_conn,450558.0,47593.0,0.1056312394852605
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,32,0.00029297700000000004,0.001125001,3.839895281882195,bottle_conn,450558.0,39049.76,0.08666977392477772
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00029297700000000004,0.010398028,35.490936148571386,bottle_conn,450558.0,32596.0,0.07234584670564057
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00029297700000000004,0.009554081,32.61034483935599,bottle_conn,450558.0,31435.9,0.06977103946661696
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00029297700000000004,0.020907777000000002,71.36320257221557,bottle_conn,450558.0,31062.14,0.06894149032976886
Mallya/lhr14,cols,spectral_order,balance_work,parts,32,0.00029297700000000004,5.186e-6,0.017701048205149207,total_conn,14270.0,4998.0,0.35024526979677645
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,32,0.00029297700000000004,0.33113201400000003,1130.232113783676,total_conn,14270.0,2496.0,0.1749124036440084
Mallya/lhr14,cols,spectral_order,balance_work,parts,32,0.00029297700000000004,5.222e-6,0.017823924744945846,total_hypercut,14270.0,4616.0,0.3234758234057463
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,32,0.00029297700000000004,0.5456907980000001,1862.572140475191,total_hypercut,14270.0,2302.0,0.16131744919411353
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,64,0.00029297700000000004,1.652e-6,0.005638667881779115,bottle_conn,450558.0,34107.0,0.07569946599549891
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,64,0.00029297700000000004,0.0010569870000000001,3.607747365834178,bottle_conn,450558.0,40350.0,0.08955561770071778
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,64,0.00029297700000000004,0.0014015800000000001,4.783925018004826,bottle_conn,450558.0,30452.46,0.0675883238118067
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00029297700000000004,0.011554054000000001,39.436727115097774,bottle_conn,450558.0,23196.0,0.05148282795999627
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00029297700000000004,0.010242901,34.961450898876016,bottle_conn,450558.0,22657.41,0.05028744356997323
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00029297700000000004,0.024388539,83.24386897264972,bottle_conn,450558.0,22455.38,0.049839044029847436
Mallya/lhr14,cols,spectral_order,balance_work,parts,64,0.00029297700000000004,1.2613000000000001e-5,0.043051161012639214,total_conn,14270.0,9478.0,0.6641906096706377
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,64,0.00029297700000000004,0.6613296980000001,2257.2751376387905,total_conn,14270.0,4912.0,0.34421864050455503
Mallya/lhr14,cols,spectral_order,balance_work,parts,64,0.00029297700000000004,1.25e-5,0.04266546520716643,total_hypercut,14270.0,7894.0,0.5531885073580939
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,64,0.00029297700000000004,0.9742822720000001,3325.4565102380047,total_hypercut,14270.0,4005.0,0.28065872459705676
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,128,0.00029297700000000004,2.674e-6,0.009126996317117043,bottle_conn,450558.0,31424.0,0.069744627772673
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,128,0.00029297700000000004,0.0009587790000000001,3.272540165268946,bottle_conn,450558.0,32523.0,0.07218382538984992
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,128,0.00029297700000000004,0.001452802,4.958757854712144,bottle_conn,450558.0,26041.07,0.05779737569857821
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00029297700000000004,0.015136211,51.66347870310638,bottle_conn,450558.0,18120.0,0.040216797837348356
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00029297700000000004,0.013663636000000002,46.63723090891094,bottle_conn,450558.0,16896.99,0.03750236373563448
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00029297700000000004,0.032368589,110.4816726227656,bottle_conn,450558.0,16752.52,0.03718171689327456
Mallya/lhr14,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00029297700000000004,0.011228545000000001,38.325687681968205,bottle_conn,450558.0,19112.0,0.042418512156037626
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00029297700000000004,0.01019443,34.79600787775149,bottle_conn,450558.0,17158.51,0.03808279955077925
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00029297700000000004,0.025033565,85.44549572150714,bottle_conn,450558.0,17242.95,0.03827021160427736
Mallya/lhr14,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00029297700000000004,0.006763061000000001,23.083931503155537,bottle_conn,450558.0,19112.0,0.042418512156037626
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00029297700000000004,0.005563771,18.990470241691327,bottle_conn,450558.0,17149.63,0.03806309065647486
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00029297700000000004,0.016135254,55.07344945166344,bottle_conn,450558.0,17243.23,0.038270833055899574
Mallya/lhr14,cols,spectral_order,balance_work,parts,128,0.00029297700000000004,4.0584e-5,0.13852281919741138,total_conn,14270.0,16135.0,1.1306937631394534
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,128,0.00029297700000000004,1.2799042170000001,4368.616707113528,total_conn,14270.0,9157.0,0.6416958654519972
Mallya/lhr14,cols,spectral_order,split_conn__dynamic,parts,128,0.00029297700000000004,0.6931465050000001,2365.873447403721,total_conn,14270.0,9157.0,0.6416958654519972
Mallya/lhr14,cols,spectral_order,split_conn__trans,parts,128,0.00029297700000000004,0.338133269,1154.1290579123959,total_conn,14270.0,9157.0,0.6416958654519972
Mallya/lhr14,cols,spectral_order,balance_work,parts,128,0.00029297700000000004,4.0476000000000003e-5,0.13815418957802147,total_hypercut,14270.0,11827.0,0.828801681850035
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,128,0.00029297700000000004,1.730145521,5905.397082364827,total_hypercut,14270.0,5787.0,0.40553608969866856
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,256,0.00029297700000000004,5.066e-6,0.017291459739160412,bottle_conn,450558.0,22263.0,0.04941206237598711
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,256,0.00029297700000000004,0.0010154740000000002,3.46605364926257,bottle_conn,450558.0,26956.0,0.059828035458253985
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,256,0.00029297700000000004,0.0015576320000000002,5.316567512125525,bottle_conn,450558.0,22170.01,0.04920567385331078
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00029297700000000004,0.018279689000000002,62.392914802185835,bottle_conn,450558.0,14188.0,0.03148984148544694
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00029297700000000004,0.01571007,53.62219559897193,bottle_conn,450558.0,11637.14,0.02582828403890287
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00029297700000000004,0.040511803000000006,138.27639371008647,bottle_conn,450558.0,11562.53,0.02566268937628452
Mallya/lhr14,cols,spectral_order,balance_work,parts,256,0.00029297700000000004,0.00011937,0.4074381265423565,total_conn,14270.0,27203.0,1.9063069376313946
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,256,0.00029297700000000004,2.598313891,8868.661673100618,total_conn,14270.0,18078.0,1.266853538892782
Mallya/lhr14,cols,spectral_order,balance_work,parts,256,0.00029297700000000004,0.00011934800000000001,0.4073630353235919,total_hypercut,14270.0,13717.0,0.9612473721093202
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,256,0.00029297700000000004,2.93892336,10031.242589008692,total_hypercut,14270.0,11785.0,0.8258584442887176
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,512,0.00029297700000000004,9.248e-6,0.03156561777887001,bottle_conn,450558.0,18148.0,0.040278942999569425
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,512,0.00029297700000000004,0.0015435820000000002,5.26861152923267,bottle_conn,450558.0,19391.0,0.04303774430816898
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,512,0.00029297700000000004,0.001380219,4.711014857821604,bottle_conn,450558.0,14970.13,0.0332257556185885
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00029297700000000004,0.025101804000000002,85.6784116159289,bottle_conn,450558.0,10935.0,0.024269905317406415
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00029297700000000004,0.022387848000000002,76.41503599258644,bottle_conn,450558.0,8304.93,0.01843254364587911
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00029297700000000004,0.063987972,218.40612744345117,bottle_conn,450558.0,8276.1,0.018368556323492203
Mallya/lhr14,cols,spectral_order,balance_work,parts,512,0.00029297700000000004,0.00024432800000000004,0.8339494226509249,total_conn,14270.0,39497.0,2.767834618079888
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,512,0.00029297700000000004,4.336236851000001,14800.604999709874,total_conn,14270.0,28964.0,2.0297126839523476
Mallya/lhr14,cols,spectral_order,balance_work,parts,512,0.00029297700000000004,0.000244919,0.8359666458459196,total_hypercut,14270.0,13827.0,0.9689558514365803
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,512,0.00029297700000000004,4.835848455000001,16505.897920314565,total_hypercut,14270.0,13716.0,0.961177295024527
Mallya/lhr14,cols,spectral_order,split_equal__split_equal,parts,1024,0.00029297700000000004,1.7359e-5,0.059250384842496166,bottle_conn,450558.0,15326.0,0.03401559843571749
Mallya/lhr14,cols,spectral_order,balance_work__split_equal,parts,1024,0.00029297700000000004,0.001849879,6.314075848957426,bottle_conn,450558.0,15227.0,0.03379587089786443
Mallya/lhr14,cols,spectral_order,balance_work__map_local,parts,1024,0.00029297700000000004,0.002041249,6.967267055093061,bottle_conn,450558.0,13158.37,0.02920460850767271
Mallya/lhr14,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00029297700000000004,0.044293182,151.18313724285522,bottle_conn,450558.0,7560.0,0.016779193799688386
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00029297700000000004,0.039788931,135.80906009686765,bottle_conn,450558.0,6170.39,0.013694995982759157
Mallya/lhr14,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00029297700000000004,0.096884733,330.6905763933687,bottle_conn,450558.0,6159.75,0.01367138082111515
Mallya/lhr14,cols,spectral_order,balance_work,parts,1024,0.00029297700000000004,0.000597148,2.0382077774023215,total_conn,14270.0,57684.0,4.0423265592151365
Mallya/lhr14,cols,spectral_order,split_conn__convex,parts,1024,0.00029297700000000004,7.209944869,24609.25215631261,total_conn,14270.0,44883.0,3.145269796776454
Mallya/lhr14,cols,spectral_order,balance_work,parts,1024,0.00029297700000000004,0.0005964000000000001,2.035654675964325,total_hypercut,14270.0,13864.0,0.9715487035739313
Mallya/lhr14,cols,spectral_order,split_hypercut__convex,parts,1024,0.00029297700000000004,8.890844297000001,30346.560641279008,total_hypercut,14270.0,13769.0,0.9648913805185704
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,2,0.00029297700000000004,7.680000000000001e-6,0.026213661823283056,cache,14270.0,183045.0,12.827259985984583
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00029297700000000004,0.001368126,4.6697385801615825,cache,14270.0,180804.0,12.67021723896286
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,2,0.00029297700000000004,0.024390538,83.25069203384565,cache,14270.0,180804.0,12.67021723896286
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,4,0.00029297700000000004,4.727000000000001e-6,0.01613437232274206,cache,14270.0,117537.0,8.236650315346882
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00029297700000000004,0.0013914910000000001,4.749488867726818,cache,14270.0,115004.0,8.059145059565521
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,4,0.00029297700000000004,0.025661414,87.58849329469548,cache,14270.0,115004.0,8.059145059565521
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,8,0.00029297700000000004,3.18e-6,0.01085409434870314,cache,14270.0,82909.0,5.810021023125438
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00029297700000000004,0.0016364410000000002,5.585561323926451,cache,14270.0,79630.0,5.580238262088297
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,8,0.00029297700000000004,0.026718872,91.19784829525867,cache,14270.0,79630.0,5.580238262088297
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,16,0.00029297700000000004,2.3370000000000002e-6,0.007976735375131836,cache,14270.0,63929.0,4.479957953749124
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00029297700000000004,0.002019771,6.8939575461555,cache,14270.0,59792.0,4.190049053959355
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,16,0.00029297700000000004,0.028794793000000003,98.28345911112476,cache,14270.0,59792.0,4.190049053959355
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,32,0.00029297700000000004,1.99e-6,0.0067923420609808955,cache,14270.0,50399.0,3.531814996496146
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00029297700000000004,0.0026752300000000002,9.131194598893428,cache,14270.0,45801.0,3.2096005606166784
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,32,0.00029297700000000004,0.033904618000000004,115.7245039713015,cache,14270.0,45801.0,3.2096005606166784
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,64,0.00029297700000000004,1.6250000000000001e-6,0.005546510476931636,cache,14270.0,38080.0,2.6685353889278205
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00029297700000000004,0.00408734,13.95106100478877,cache,14270.0,34805.0,2.439032936229853
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,64,0.00029297700000000004,0.038186765000000004,130.34048747853927,cache,14270.0,34805.0,2.439032936229853
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,128,0.00029297700000000004,1.5610000000000002e-6,0.005328063295070944,cache,14270.0,29161.0,2.0435178696566223
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00029297700000000004,0.006981564000000001,23.829734074688457,cache,14270.0,24819.0,1.7392431674842326
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,128,0.00029297700000000004,0.037810015,129.05455035719527,cache,14270.0,24819.0,1.7392431674842326
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,256,0.00029297700000000004,1.525e-6,0.005205186755274305,cache,14270.0,22424.0,1.5714085494043448
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00029297700000000004,0.012407929000000002,42.35120504339931,cache,14270.0,20783.0,1.4564120532585845
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,256,0.00029297700000000004,0.038833565,132.54816931021887,cache,14270.0,20783.0,1.4564120532585845
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,512,0.00029297700000000004,1.5e-6,0.0051198558248599715,cache,14270.0,18587.0,1.3025227750525579
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00029297700000000004,0.022996909000000003,78.4939056649498,cache,14270.0,17576.0,1.231674842326559
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,512,0.00029297700000000004,0.041958124,143.21303037439796,cache,14270.0,17576.0,1.231674842326559
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,1024,0.00029297700000000004,1.4840000000000001e-6,0.005065244029394798,cache,14270.0,16441.0,1.1521373510861947
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00029297700000000004,0.044157288,150.71929878454623,cache,14270.0,15914.0,1.1152067274001403
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00029297700000000004,0.043464038,148.35307208415676,cache,14270.0,15914.0,1.1152067274001403
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,2048,0.00029297700000000004,1.4700000000000001e-6,0.005017458708362772,cache,14270.0,15244.0,1.0682550805886475
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00029297700000000004,0.08425892900000001,287.5957122914085,cache,14270.0,15065.0,1.0557112824106518
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00029297700000000004,0.040512708,138.27948268976743,cache,14270.0,15065.0,1.0557112824106518
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,4096,0.00029297700000000004,1.472e-6,0.005024285182795919,cache,14270.0,14723.0,1.0317449194113524
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00029297700000000004,0.154716762,528.085010086116,cache,14270.0,14558.0,1.0201822004204626
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00029297700000000004,0.039927788000000006,136.2830119770494,cache,14270.0,14558.0,1.0201822004204626
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,8192,0.00029297700000000004,1.463e-6,0.004993566047846758,cache,14270.0,14463.0,1.0135248773651016
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00029297700000000004,0.257292668,878.2009099690418,cache,14270.0,14367.0,1.0067974772249475
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00029297700000000004,0.033050297,112.80850373920136,cache,14270.0,14367.0,1.0067974772249475
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,16384,0.00029297700000000004,1.584e-6,0.0054065677510521295,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00029297700000000004,0.31559942700000004,1077.215709765613,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00029297700000000004,0.017597655,60.06497097041746,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,32768,0.00029297700000000004,1.447e-6,0.004938954252381586,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00029297700000000004,0.315034921,1075.288916877434,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00029297700000000004,0.017589081,60.03570587452256,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_equal,vertices,65536,0.00029297700000000004,1.469e-6,0.005014045471146198,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00029297700000000004,0.315154142,1075.695846431631,cache,14270.0,14270.0,1.0
Mallya/lhr14,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00029297700000000004,0.017603725,60.08568932032207,cache,14270.0,14270.0,1.0


==> results/data/results_lanka_48_13.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,2,6.914e-6,1.35e-7,0.01952560023141452,bottle_conn,11201.0,13641.0,1.2178376930631194
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,2,6.914e-6,3.58e-7,0.051778999132195545,bottle_conn,11201.0,13393.0,1.1956968127845728
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,6.914e-6,9.4194e-5,13.623662134798959,bottle_conn,11201.0,13585.0,1.2128381394518346
HB/dwt_607,symmetric,natural_order,balance_work,parts,2,6.914e-6,3.37e-7,0.04874168354064218,total_conn,607.0,153.0,0.25205930807248766
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,2,6.914e-6,0.00069474,100.48307781313277,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,2,6.914e-6,3.3600000000000004e-7,0.04859704946485392,total_hypercut,607.0,153.0,0.25205930807248766
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,2,6.914e-6,0.0010641650000000002,153.91452126120916,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,2,6.914e-6,3.35e-7,0.04845241538906567,total_edgecut,5131.0,436.0,0.08497368933931007
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,2,6.914e-6,0.0007055900000000001,102.05235753543536,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,4,6.914e-6,1.36e-7,0.019670234307202775,bottle_conn,11201.0,16636.0,1.4852245335237926
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,4,6.914e-6,6.82e-7,0.0986404396875904,bottle_conn,11201.0,16407.0,1.4647799303633604
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,6.914e-6,0.000107558,15.556551923633208,bottle_conn,11201.0,15131.0,1.350861530220516
HB/dwt_607,symmetric,natural_order,balance_work,parts,4,6.914e-6,6.830000000000001e-7,0.09878507376337865,total_conn,607.0,284.0,0.46787479406919275
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,4,6.914e-6,0.001215265,175.76873011281458,total_conn,607.0,163.0,0.2685337726523888
HB/dwt_607,symmetric,natural_order,balance_work,parts,4,6.914e-6,6.84e-7,0.09892970783916691,total_hypercut,607.0,259.0,0.42668863261943984
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,4,6.914e-6,0.0018746810000000002,271.142753832803,total_hypercut,607.0,163.0,0.2685337726523888
HB/dwt_607,symmetric,natural_order,balance_work,parts,4,6.914e-6,6.800000000000001e-7,0.09835117153601389,total_edgecut,5131.0,770.0,0.15006821282401092
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,4,6.914e-6,0.001214538,175.6635811397165,total_edgecut,5131.0,522.0,0.1017345546677061
HB/dwt_607,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,6.914e-6,0.00029865100000000004,43.19511136823836,bottle_conn,11201.0,8829.0,0.7882331934648692
HB/dwt_607,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,6.914e-6,0.000212453,30.72794330344229,bottle_conn,11201.0,8829.0,0.7882331934648692
HB/dwt_607,symmetric,natural_order,metis__symmetric,parts,8,6.914e-6,0.002991816,432.718542088516,bottle_conn,11201.0,5193.0,0.4636193197035979
HB/dwt_607,symmetric,natural_order,kahypar__symmetric,parts,8,6.914e-6,0.30478724500000004,44082.621492623664,bottle_conn,11201.0,4889.0,0.43647888581376665
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,8,6.914e-6,1.73e-7,0.025021695111368238,bottle_conn,11201.0,17765.0,1.5860191054370145
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,8,6.914e-6,9.480000000000001e-7,0.1371131038472664,bottle_conn,11201.0,17002.0,1.5179001874832605
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,6.914e-6,0.00013983500000000002,20.22490598785074,bottle_conn,11201.0,13374.0,1.1940005356664583
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,6.914e-6,0.000128854,18.636679201619902,bottle_conn,11201.0,13582.0,1.2125703062226587
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,6.914e-6,4.3314000000000006e-5,6.264680358692509,bottle_conn,11201.0,13582.0,1.2125703062226587
HB/dwt_607,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,6.914e-6,0.002699417,390.42768296210585,total_conn,607.0,245.0,0.40362438220757824
HB/dwt_607,symmetric,natural_order,metis,parts,8,6.914e-6,0.002983336,431.4920451258316,total_conn,607.0,203.0,0.3344316309719934
HB/dwt_607,symmetric,natural_order,kahypar,parts,8,6.914e-6,0.303900965,43954.43520393405,total_conn,607.0,177.0,0.2915980230642504
HB/dwt_607,symmetric,natural_order,balance_work,parts,8,6.914e-6,9.510000000000001e-7,0.1375470060746312,total_conn,607.0,739.0,1.2174629324546953
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,8,6.914e-6,0.00292107,422.4862597628001,total_conn,607.0,456.0,0.7512355848434926
HB/dwt_607,symmetric,natural_order,split_conn__dynamic,parts,8,6.914e-6,0.0009532700000000001,137.87532542667054,total_conn,607.0,456.0,0.7512355848434926
HB/dwt_607,symmetric,natural_order,split_conn__trans,parts,8,6.914e-6,0.0007380500000000001,106.74717963552213,total_conn,607.0,456.0,0.7512355848434926
HB/dwt_607,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,6.914e-6,0.0037907110000000004,548.2659820653746,total_hypercut,607.0,241.0,0.3970345963756178
HB/dwt_607,symmetric,natural_order,balance_work,parts,8,6.914e-6,9.54e-7,0.13798090830199597,total_hypercut,607.0,459.0,0.7561779242174629
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,8,6.914e-6,0.003759084,543.6916401504194,total_hypercut,607.0,368.0,0.6062602965403624
HB/dwt_607,symmetric,natural_order,balance_work,parts,8,6.914e-6,1.452e-6,0.2100086780445473,total_edgecut,5131.0,2028.0,0.39524459169752485
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,8,6.914e-6,0.00299336,432.9418571015331,total_edgecut,5131.0,1346.0,0.2623270317676866
HB/dwt_607,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,6.914e-6,0.002536609,366.8800983511715,total_edgecut,5131.0,3213.0,0.626193724420191
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,16,6.914e-6,2.3700000000000002e-7,0.0342782759618166,bottle_conn,11201.0,12024.0,1.0734755825372735
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,16,6.914e-6,2.2820000000000003e-6,0.3300549609487996,bottle_conn,11201.0,12308.0,1.0988304615659317
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,6.914e-6,0.00021429,30.993636100665316,bottle_conn,11201.0,9660.0,0.8624229979466119
HB/dwt_607,symmetric,natural_order,balance_work,parts,16,6.914e-6,2.283e-6,0.3301995950245878,total_conn,607.0,1203.0,1.9818780889621088
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,16,6.914e-6,0.004425747000000001,640.1138270176455,total_conn,607.0,858.0,1.413509060955519
HB/dwt_607,symmetric,natural_order,balance_work,parts,16,6.914e-6,2.266e-6,0.3277408157361874,total_hypercut,607.0,567.0,0.9341021416803954
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,16,6.914e-6,0.00602878,871.9670234307202,total_hypercut,607.0,491.0,0.8088962108731467
HB/dwt_607,symmetric,natural_order,balance_work,parts,16,6.914e-6,2.263e-6,0.3273069135088227,total_edgecut,5131.0,2858.0,0.5570064314948353
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,16,6.914e-6,0.004565977000000001,660.3958634654325,total_edgecut,5131.0,2224.0,0.4334437731436367
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,32,6.914e-6,3.6700000000000004e-7,0.05308070581428985,bottle_conn,11201.0,8902.0,0.794750468708151
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,32,6.914e-6,4.219000000000001e-6,0.6102111657506509,bottle_conn,11201.0,9254.0,0.8261762342647978
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,6.914e-6,0.000387877,56.10023141452126,bottle_conn,11201.0,6056.0,0.5406660119632176
HB/dwt_607,symmetric,natural_order,balance_work,parts,32,6.914e-6,4.238e-6,0.6129592131906276,total_conn,607.0,1603.0,2.640856672158155
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,32,6.914e-6,0.006725142000000001,972.6846977147817,total_conn,607.0,1382.0,2.2767710049423395
HB/dwt_607,symmetric,natural_order,balance_work,parts,32,6.914e-6,4.244e-6,0.6138270176453573,total_hypercut,607.0,599.0,0.9868204283360791
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,32,6.914e-6,0.009710347000000001,1404.4470639282615,total_hypercut,607.0,590.0,0.9719934102141681
HB/dwt_607,symmetric,natural_order,balance_work,parts,32,6.914e-6,4.238e-6,0.6129592131906276,total_edgecut,5131.0,3404.0,0.6634184369518612
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,32,6.914e-6,0.006383504000000001,923.2722013306336,total_edgecut,5131.0,3232.0,0.6298967062950692
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,64,6.914e-6,6.22e-7,0.08996239514029505,bottle_conn,11201.0,6380.0,0.5695920007142219
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,64,6.914e-6,7.908000000000001e-6,1.1437662713335264,bottle_conn,11201.0,6481.0,0.5786090527631461
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,6.914e-6,0.000893063,129.16734162568702,bottle_conn,11201.0,3433.0,0.30649049192036426
HB/dwt_607,symmetric,natural_order,balance_work,parts,64,6.914e-6,1.1133e-5,1.6102111657506508,total_conn,607.0,1805.0,2.973640856672158
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,64,6.914e-6,0.00961374,1390.4743997685855,total_conn,607.0,1573.0,2.5914332784184513
HB/dwt_607,symmetric,natural_order,balance_work,parts,64,6.914e-6,7.852e-6,1.135666763089384,total_hypercut,607.0,606.0,0.9983525535420099
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,64,6.914e-6,0.0165539,2394.258027191206,total_hypercut,607.0,599.0,0.9868204283360791
HB/dwt_607,symmetric,natural_order,balance_work,parts,64,6.914e-6,7.847000000000001e-6,1.1349435927104428,total_edgecut,5131.0,3502.0,0.6825180276749172
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,64,6.914e-6,0.009221705,1333.7727798669366,total_edgecut,5131.0,3386.0,0.6599103488598713
HB/dwt_607,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,6.914e-6,0.0008437890000000001,122.04064217529651,bottle_conn,11201.0,2271.0,0.20274975448620658
HB/dwt_607,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,6.914e-6,0.000246667,35.67645357246167,bottle_conn,11201.0,2271.0,0.20274975448620658
HB/dwt_607,symmetric,natural_order,metis__symmetric,parts,128,6.914e-6,0.023188098,3353.7891235175007,bottle_conn,11201.0,3355.0,0.29952682796178914
HB/dwt_607,symmetric,natural_order,kahypar__symmetric,parts,128,6.914e-6,1.040404869,150477.99667341626,bottle_conn,11201.0,2407.0,0.21489152754218374
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,128,6.914e-6,1.126e-6,0.16285796933757593,bottle_conn,11201.0,3198.0,0.28551022230158024
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,128,6.914e-6,2.2491000000000002e-5,3.2529649985536593,bottle_conn,11201.0,3190.0,0.28479600035711095
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,6.914e-6,0.0015538840000000002,224.74457622215795,bottle_conn,11201.0,2170.0,0.19373270243728238
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,6.914e-6,0.000676529,97.84914665895285,bottle_conn,11201.0,2188.0,0.19533970181233817
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,6.914e-6,7.1884e-5,10.396875903962973,bottle_conn,11201.0,2188.0,0.19533970181233817
HB/dwt_607,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,6.914e-6,0.022273078,3221.446051489731,total_conn,607.0,1848.0,3.044481054365733
HB/dwt_607,symmetric,natural_order,metis,parts,128,6.914e-6,0.023084749,3338.8413364188605,total_conn,607.0,1576.0,2.5963756177924218
HB/dwt_607,symmetric,natural_order,kahypar,parts,128,6.914e-6,1.0391664,150298.87185420885,total_conn,607.0,1472.0,2.4250411861614496
HB/dwt_607,symmetric,natural_order,balance_work,parts,128,6.914e-6,2.5568000000000003e-5,3.6980040497541222,total_conn,607.0,2152.0,3.545304777594728
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,128,6.914e-6,0.016904114,2444.9109054093146,total_conn,607.0,1876.0,3.0906095551894563
HB/dwt_607,symmetric,natural_order,split_conn__dynamic,parts,128,6.914e-6,0.002035102,294.34509690483077,total_conn,607.0,1876.0,3.0906095551894563
HB/dwt_607,symmetric,natural_order,split_conn__trans,parts,128,6.914e-6,0.000775945,112.22808793751807,total_conn,607.0,1876.0,3.0906095551894563
HB/dwt_607,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,6.914e-6,0.031128989000000003,4502.312554237778,total_hypercut,607.0,593.0,0.9769357495881383
HB/dwt_607,symmetric,natural_order,balance_work,parts,128,6.914e-6,2.2541e-5,3.260196702343072,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,128,6.914e-6,0.028755628000000002,4159.043679490888,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,128,6.914e-6,2.2592e-5,3.2675730402082728,total_edgecut,5131.0,3646.0,0.7105827324108361
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,128,6.914e-6,0.016492319000000002,2385.35131617009,total_edgecut,5131.0,3518.0,0.6856363282011304
HB/dwt_607,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,6.914e-6,0.017719779,2562.8838588371423,total_edgecut,5131.0,4961.0,0.9668680569089846
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,256,6.914e-6,2.3090000000000003e-6,0.33396008099508245,bottle_conn,11201.0,2366.0,0.21123114007677887
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,256,6.914e-6,4.7454000000000003e-5,6.863465432455887,bottle_conn,11201.0,2457.0,0.21935541469511652
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,6.914e-6,0.009201974,1330.9190049175586,bottle_conn,11201.0,1343.0,0.1199000089277743
HB/dwt_607,symmetric,natural_order,balance_work,parts,256,6.914e-6,4.7417000000000004e-5,6.858113971651721,total_conn,607.0,2772.0,4.5667215815486
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,256,6.914e-6,0.028915663,4182.190193809662,total_conn,607.0,2425.0,3.9950576606260295
HB/dwt_607,symmetric,natural_order,balance_work,parts,256,6.914e-6,4.7578000000000004e-5,6.8814000578536305,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,256,6.914e-6,0.048593553000000005,7028.283627422621,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,256,6.914e-6,4.7496e-5,6.869540063638993,total_edgecut,5131.0,3870.0,0.7542389397778211
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,256,6.914e-6,0.028176224000000003,4075.24211744287,total_edgecut,5131.0,3734.0,0.7277333853050088
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,512,6.914e-6,4.337e-6,0.6272779866936651,bottle_conn,11201.0,1545.0,0.13793411302562272
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,512,6.914e-6,0.00015646100000000002,22.62959213190628,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,6.914e-6,0.013081287,1891.9998553659243,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,natural_order,balance_work,parts,512,6.914e-6,0.000156878,22.68990454150998,total_conn,607.0,4230.0,6.968698517298188
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,512,6.914e-6,0.000754408,109.11310384726642,total_conn,607.0,4226.0,6.962108731466228
HB/dwt_607,symmetric,natural_order,balance_work,parts,512,6.914e-6,0.00015664500000000002,22.656204801851317,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,512,6.914e-6,0.001236352,178.81862886896153,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,512,6.914e-6,0.000156837,22.683974544402663,total_edgecut,5131.0,4378.0,0.8532449814850906
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,512,6.914e-6,0.000749462,108.3977437084177,total_edgecut,5131.0,4376.0,0.852855193919314
HB/dwt_607,symmetric,natural_order,split_equal__symmetric,parts,1024,6.914e-6,8.370000000000001e-6,1.2105872143477006,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,natural_order,balance_work__symmetric,parts,1024,6.914e-6,0.001105277,159.8607173850159,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,6.914e-6,0.027980388000000002,4046.9175585768007,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,natural_order,balance_work,parts,1024,6.914e-6,0.0011088340000000002,160.37518079259476,total_conn,607.0,4524.0,7.453047775947281
HB/dwt_607,symmetric,natural_order,split_conn__convex,parts,1024,6.914e-6,0.00017285800000000002,25.001157072606308,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,1024,6.914e-6,0.001108829,160.37445762221577,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,split_hypercut__convex,parts,1024,6.914e-6,0.00021356900000000001,30.889354932021984,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,natural_order,balance_work,parts,1024,6.914e-6,0.001108596,160.34075788255714,total_edgecut,5131.0,4524.0,0.8816994737867861
HB/dwt_607,symmetric,natural_order,split_symcut__convex,parts,1024,6.914e-6,0.00018458300000000002,26.696991611223606,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,2,6.914e-6,1.99e-6,0.28782181081862884,cache,607.0,3636.0,5.990115321252059
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,2,6.914e-6,3.1773e-5,4.595458490020249,cache,607.0,3627.0,5.9752883031301485
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,2,6.914e-6,0.000501178,72.48741683540642,cache,607.0,3627.0,5.9752883031301485
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,4,6.914e-6,1.5830000000000001e-6,0.2289557419728088,cache,607.0,2885.0,4.752883031301483
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,4,6.914e-6,3.5763e-5,5.1725484524153895,cache,607.0,2777.0,4.57495881383855
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,4,6.914e-6,0.000538691,77.91307492045125,cache,607.0,2777.0,4.57495881383855
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,8,6.914e-6,1.5350000000000001e-6,0.22201330633497254,cache,607.0,2486.0,4.095551894563426
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,8,6.914e-6,4.4232000000000006e-5,6.397454440266127,cache,607.0,2391.0,3.9390444810543657
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,8,6.914e-6,0.000541274,78.28666473821232,cache,607.0,2391.0,3.9390444810543657
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,16,6.914e-6,1.498e-6,0.21666184553080706,cache,607.0,2262.0,3.7265238879736406
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,16,6.914e-6,6.0298000000000004e-5,8.721145501880244,cache,607.0,2148.0,3.5387149917627676
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,16,6.914e-6,0.000549923,79.53760485970494,cache,607.0,2148.0,3.5387149917627676
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,32,6.914e-6,1.5300000000000002e-6,0.22129013595603125,cache,607.0,1965.0,3.2372322899505765
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,32,6.914e-6,8.851e-5,12.801562048018514,cache,607.0,1899.0,3.128500823723229
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,32,6.914e-6,0.000800171,115.73199305756437,cache,607.0,1899.0,3.128500823723229
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,64,6.914e-6,1.4730000000000001e-6,0.2130459936361007,cache,607.0,1447.0,2.3838550247116967
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,64,6.914e-6,0.000148278,21.44605148973098,cache,607.0,1424.0,2.345963756177924
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,64,6.914e-6,0.000894329,129.35044836563495,cache,607.0,1424.0,2.345963756177924
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,128,6.914e-6,1.477e-6,0.21362452993925368,cache,607.0,1019.0,1.6787479406919275
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,128,6.914e-6,0.00025166500000000004,36.399334683251375,cache,607.0,1017.0,1.6754530477759473
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,128,6.914e-6,0.000777811,112.49797512293895,cache,607.0,1017.0,1.6754530477759473
HB/dwt_607,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,6.914e-6,0.0007887860000000001,114.08533410471507,cache,607.0,675.0,1.112026359143328
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,256,6.914e-6,1.4570000000000002e-6,0.2107318484234886,cache,607.0,825.0,1.3591433278418452
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,256,6.914e-6,0.000419569,60.68397454440266,cache,607.0,748.0,1.2322899505766063
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,256,6.914e-6,0.000911007,131.76265548163147,cache,607.0,748.0,1.2322899505766063
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,512,6.914e-6,1.4870000000000001e-6,0.21507087069713626,cache,607.0,675.0,1.112026359143328
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,512,6.914e-6,0.00060103,86.92941857101533,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,512,6.914e-6,0.0005376770000000001,77.76641596760197,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,1024,6.914e-6,1.4820000000000002e-6,0.21434770031819497,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,6.914e-6,0.0006159350000000001,89.08518947063929,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,1024,6.914e-6,0.00028167400000000004,40.739658663581146,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,2048,6.914e-6,1.467e-6,0.21217818918137113,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,6.914e-6,0.000616592,89.18021405843217,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,2048,6.914e-6,0.00028182500000000003,40.76149840902517,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,6.914e-6,0.000317538,45.92681515765114,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,4096,6.914e-6,1.463e-6,0.2115996528782181,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,6.914e-6,0.000616585,89.17920161990165,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,4096,6.914e-6,0.000281727,40.74732426959792,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,8192,6.914e-6,1.4680000000000002e-6,0.2123228232571594,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,6.914e-6,0.000617013,89.24110500433902,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,8192,6.914e-6,0.000321482,46.49725195256002,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,16384,6.914e-6,1.48e-6,0.21405843216661846,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,6.914e-6,0.0006167280000000001,89.19988429273938,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,16384,6.914e-6,0.000283589,41.01663291871565,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,32768,6.914e-6,1.4620000000000001e-6,0.21145501880242987,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,6.914e-6,0.000616815,89.21246745733295,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,32768,6.914e-6,0.00028739,41.56638704078681,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_equal,vertices,65536,6.914e-6,1.467e-6,0.21217818918137113,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,6.914e-6,0.0006167340000000001,89.20075209719411,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,natural_order,chunk_conn__convex,vertices,65536,6.914e-6,0.000285131,41.23965866358114,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,2,6.757000000000001e-6,1.2000000000000002e-7,0.017759360663016133,bottle_conn,11201.0,9847.0,0.8791179358985804
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,2,6.757000000000001e-6,3.37e-7,0.049874204528636966,bottle_conn,11201.0,9790.0,0.8740291045442371
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,6.757000000000001e-6,9.5426e-5,14.12253958857481,bottle_conn,11201.0,9873.0,0.8814391572181055
HB/dwt_607,symmetric,rcm_order,balance_work,parts,2,6.757000000000001e-6,3.34e-7,0.049430220512061564,total_conn,607.0,76.0,0.12520593080724876
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,2,6.757000000000001e-6,0.0007071110000000001,104.64866064821666,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,balance_work,parts,2,6.757000000000001e-6,3.44e-7,0.05091016723397957,total_hypercut,607.0,76.0,0.12520593080724876
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,2,6.757000000000001e-6,0.0011704970000000002,173.2273198164866,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,balance_work,parts,2,6.757000000000001e-6,3.39e-7,0.05017019387302057,total_edgecut,5131.0,200.0,0.038978756577665176
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,2,6.757000000000001e-6,0.0008340200000000001,123.43051650140595,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,4,6.757000000000001e-6,1.35e-7,0.019979280745893148,bottle_conn,11201.0,10465.0,0.9342915811088296
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,4,6.757000000000001e-6,5.61e-7,0.08302501109960041,bottle_conn,11201.0,10603.0,0.946611909650924
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,6.757000000000001e-6,0.000109115,16.148438656208373,bottle_conn,11201.0,10088.0,0.9006338719757164
HB/dwt_607,symmetric,rcm_order,balance_work,parts,4,6.757000000000001e-6,5.61e-7,0.08302501109960041,total_conn,607.0,158.0,0.2602965403624382
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,4,6.757000000000001e-6,0.001005332,148.78377978392777,total_conn,607.0,70.0,0.11532125205930807
HB/dwt_607,symmetric,rcm_order,balance_work,parts,4,6.757000000000001e-6,5.64e-7,0.08346899511617581,total_hypercut,607.0,158.0,0.2602965403624382
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,4,6.757000000000001e-6,0.001711847,253.3442356075181,total_hypercut,607.0,70.0,0.11532125205930807
HB/dwt_607,symmetric,rcm_order,balance_work,parts,4,6.757000000000001e-6,5.63e-7,0.08332100044398402,total_edgecut,5131.0,408.0,0.07951666341843695
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,4,6.757000000000001e-6,0.0010346,153.1152878496374,total_edgecut,5131.0,186.0,0.03625024361722861
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,8,6.757000000000001e-6,1.7000000000000001e-7,0.025159094272606184,bottle_conn,11201.0,9047.0,0.8076957414516561
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,8,6.757000000000001e-6,9.210000000000001e-7,0.1363030930886488,bottle_conn,11201.0,8996.0,0.8031425765556647
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,6.757000000000001e-6,0.000142731,21.12342755660796,bottle_conn,11201.0,9163.0,0.8180519596464602
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,6.757000000000001e-6,0.000127446,18.86132899215628,bottle_conn,11201.0,8829.0,0.7882331934648692
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,6.757000000000001e-6,4.5123e-5,6.677963593310641,bottle_conn,11201.0,8829.0,0.7882331934648692
HB/dwt_607,symmetric,rcm_order,balance_work,parts,8,6.757000000000001e-6,9.19e-7,0.1360071037442652,total_conn,607.0,389.0,0.6408566721581549
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,8,6.757000000000001e-6,0.002670495,395.21903211484386,total_conn,607.0,245.0,0.40362438220757824
HB/dwt_607,symmetric,rcm_order,split_conn__dynamic,parts,8,6.757000000000001e-6,0.000952452,140.95782151842533,total_conn,607.0,245.0,0.40362438220757824
HB/dwt_607,symmetric,rcm_order,split_conn__trans,parts,8,6.757000000000001e-6,0.00072806,107.74900103596269,total_conn,607.0,245.0,0.40362438220757824
HB/dwt_607,symmetric,rcm_order,balance_work,parts,8,6.757000000000001e-6,1.3720000000000002e-6,0.2030486902471511,total_hypercut,607.0,356.0,0.586490939044481
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,8,6.757000000000001e-6,0.0037597470000000003,556.4225247891076,total_hypercut,607.0,241.0,0.3970345963756178
HB/dwt_607,symmetric,rcm_order,balance_work,parts,8,6.757000000000001e-6,9.22e-7,0.1364510877608406,total_edgecut,5131.0,1068.0,0.208146560124732
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,8,6.757000000000001e-6,0.0028459360000000003,421.18336539884564,total_edgecut,5131.0,692.0,0.1348664977587215
HB/dwt_607,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,6.757000000000001e-6,0.0028938600000000003,428.2758620689655,total_edgecut,5131.0,692.0,0.1348664977587215
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,16,6.757000000000001e-6,2.3500000000000003e-7,0.034778747965073256,bottle_conn,11201.0,8944.0,0.7985001339166146
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,16,6.757000000000001e-6,1.9660000000000003e-6,0.290957525529081,bottle_conn,11201.0,9100.0,0.8124274618337648
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,6.757000000000001e-6,0.00023130200000000002,34.23146366730798,bottle_conn,11201.0,7818.0,0.6979733952325685
HB/dwt_607,symmetric,rcm_order,balance_work,parts,16,6.757000000000001e-6,1.955e-6,0.2893295841349711,total_conn,607.0,865.0,1.4250411861614498
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,16,6.757000000000001e-6,0.005064723,749.5520201272753,total_conn,607.0,544.0,0.8962108731466227
HB/dwt_607,symmetric,rcm_order,balance_work,parts,16,6.757000000000001e-6,1.945e-6,0.2878496374130531,total_hypercut,607.0,473.0,0.7792421746293245
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,16,6.757000000000001e-6,0.005551584,821.6048542252478,total_hypercut,607.0,380.0,0.6260296540362438
HB/dwt_607,symmetric,rcm_order,balance_work,parts,16,6.757000000000001e-6,1.951e-6,0.2887376054462039,total_edgecut,5131.0,2304.0,0.4490352757747028
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,16,6.757000000000001e-6,0.004987729000000001,738.1573183365399,total_edgecut,5131.0,1530.0,0.29818748781913856
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,32,6.757000000000001e-6,3.66e-7,0.0541660500221992,bottle_conn,11201.0,7378.0,0.6586911882867601
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,32,6.757000000000001e-6,4.543e-6,0.6723397957673524,bottle_conn,11201.0,6954.0,0.6208374252298902
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,6.757000000000001e-6,0.000359731,53.2382714222288,bottle_conn,11201.0,5085.0,0.4539773234532631
HB/dwt_607,symmetric,rcm_order,balance_work,parts,32,6.757000000000001e-6,4.524e-6,0.6695278969957081,total_conn,607.0,1271.0,2.0939044481054365
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,32,6.757000000000001e-6,0.007133389,1055.7035666715997,total_conn,607.0,874.0,1.4398682042833608
HB/dwt_607,symmetric,rcm_order,balance_work,parts,32,6.757000000000001e-6,4.52e-6,0.6689359183069409,total_hypercut,607.0,532.0,0.8764415156507414
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,32,6.757000000000001e-6,0.010241857,1515.7402693503032,total_hypercut,607.0,463.0,0.7627677100494233
HB/dwt_607,symmetric,rcm_order,balance_work,parts,32,6.757000000000001e-6,4.5550000000000004e-6,0.674115731833654,total_edgecut,5131.0,2806.0,0.5468719547846423
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,32,6.757000000000001e-6,0.0068676760000000005,1016.3794583394997,total_edgecut,5131.0,2374.0,0.4626778405768856
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,64,6.757000000000001e-6,6.210000000000001e-7,0.09190469143110848,bottle_conn,11201.0,4981.0,0.4446924381751629
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,64,6.757000000000001e-6,7.874000000000001e-6,1.165310048838242,bottle_conn,11201.0,4565.0,0.40755289706276226
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,6.757000000000001e-6,0.0008986780000000001,132.99955601598342,bottle_conn,11201.0,3486.0,0.311222212302473
HB/dwt_607,symmetric,rcm_order,balance_work,parts,64,6.757000000000001e-6,7.909e-6,1.1704898623649547,total_conn,607.0,1694.0,2.790774299835255
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,64,6.757000000000001e-6,0.013581631,2010.0090276750036,total_conn,607.0,1281.0,2.110378912685338
HB/dwt_607,symmetric,rcm_order,balance_work,parts,64,6.757000000000001e-6,7.873e-6,1.16516205416605,total_hypercut,607.0,594.0,0.9785831960461285
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,64,6.757000000000001e-6,0.018648096000000003,2759.8188545212374,total_hypercut,607.0,534.0,0.8797364085667215
HB/dwt_607,symmetric,rcm_order,balance_work,parts,64,6.757000000000001e-6,7.894000000000001e-6,1.168269942282078,total_edgecut,5131.0,3246.0,0.6326252192555057
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,64,6.757000000000001e-6,0.013684712000000002,2025.2644664792067,total_edgecut,5131.0,2842.0,0.5538881309686221
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,128,6.757000000000001e-6,1.1240000000000002e-6,0.16634601154358444,bottle_conn,11201.0,3499.0,0.3123828229622355
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,128,6.757000000000001e-6,2.0867000000000002e-5,3.0882048246263136,bottle_conn,11201.0,3486.0,0.311222212302473
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,6.757000000000001e-6,0.00167397,247.73864140890927,bottle_conn,11201.0,2271.0,0.20274975448620658
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,6.757000000000001e-6,0.0006832320000000001,101.11469587094865,bottle_conn,11201.0,2271.0,0.20274975448620658
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,6.757000000000001e-6,7.886400000000001e-5,11.671451827734202,bottle_conn,11201.0,2271.0,0.20274975448620658
HB/dwt_607,symmetric,rcm_order,balance_work,parts,128,6.757000000000001e-6,2.0945e-5,3.099748409057274,total_conn,607.0,2438.0,4.016474464579901
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,128,6.757000000000001e-6,0.022272749,3296.2481870652655,total_conn,607.0,1848.0,3.044481054365733
HB/dwt_607,symmetric,rcm_order,split_conn__dynamic,parts,128,6.757000000000001e-6,0.002119694,313.70341867692764,total_conn,607.0,1848.0,3.044481054365733
HB/dwt_607,symmetric,rcm_order,split_conn__trans,parts,128,6.757000000000001e-6,0.000759565,112.41157318336539,total_conn,607.0,1848.0,3.044481054365733
HB/dwt_607,symmetric,rcm_order,balance_work,parts,128,6.757000000000001e-6,2.0972000000000002e-5,3.1037442652064526,total_hypercut,607.0,605.0,0.9967051070840197
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,128,6.757000000000001e-6,0.031105064,4603.383750184993,total_hypercut,607.0,593.0,0.9769357495881383
HB/dwt_607,symmetric,rcm_order,balance_work,parts,128,6.757000000000001e-6,2.0961e-5,3.102116323812343,total_edgecut,5131.0,3792.0,0.7390372247125316
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,128,6.757000000000001e-6,0.021740023,3217.407577327216,total_edgecut,5131.0,3382.0,0.6591307737283181
HB/dwt_607,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,6.757000000000001e-6,0.021799661,3226.2336835873907,total_edgecut,5131.0,3382.0,0.6591307737283181
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,256,6.757000000000001e-6,2.2930000000000003e-6,0.3393517833357999,bottle_conn,11201.0,3164.0,0.28247477903758594
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,256,6.757000000000001e-6,5.3699e-5,7.9471659020275265,bottle_conn,11201.0,2348.0,0.20962414070172306
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,6.757000000000001e-6,0.0048171740000000005,712.9160870208673,bottle_conn,11201.0,1545.0,0.13793411302562272
HB/dwt_607,symmetric,rcm_order,balance_work,parts,256,6.757000000000001e-6,5.3774000000000004e-5,7.958265502441912,total_conn,607.0,3314.0,5.4596375617792425
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,256,6.757000000000001e-6,0.028713268,4249.410685215332,total_conn,607.0,2704.0,4.454695222405272
HB/dwt_607,symmetric,rcm_order,balance_work,parts,256,6.757000000000001e-6,5.3806000000000006e-5,7.96300133195205,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,256,6.757000000000001e-6,0.04340515,6423.730945685955,total_hypercut,607.0,604.0,0.9950576606260296
HB/dwt_607,symmetric,rcm_order,balance_work,parts,256,6.757000000000001e-6,5.377e-5,7.957673523753145,total_edgecut,5131.0,4148.0,0.8084194114207757
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,256,6.757000000000001e-6,0.026078023000000002,3859.4084652952492,total_edgecut,5131.0,3888.0,0.757747027869811
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,512,6.757000000000001e-6,4.335e-6,0.6415569039514577,bottle_conn,11201.0,2446.0,0.2183733595214713
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,512,6.757000000000001e-6,0.000132056,19.543584430960482,bottle_conn,11201.0,1335.0,0.11918578698330506
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,6.757000000000001e-6,0.003180253,470.660500221992,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,rcm_order,balance_work,parts,512,6.757000000000001e-6,0.00013227400000000001,19.575847269498297,total_conn,607.0,4078.0,6.71828665568369
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,512,6.757000000000001e-6,0.00017389600000000002,25.735681515465444,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,balance_work,parts,512,6.757000000000001e-6,0.000132385,19.592274678111586,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,512,6.757000000000001e-6,0.00021277200000000002,31.489122391593902,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,balance_work,parts,512,6.757000000000001e-6,0.000132361,19.588722805978982,total_edgecut,5131.0,4376.0,0.852855193919314
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,512,6.757000000000001e-6,0.00019054100000000002,28.199052834097973,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,split_equal__symmetric,parts,1024,6.757000000000001e-6,8.387000000000001e-6,1.2412313156726358,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,rcm_order,balance_work__symmetric,parts,1024,6.757000000000001e-6,0.00023553500000000001,34.85792511469587,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,6.757000000000001e-6,0.005716711,846.0427704602633,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,rcm_order,balance_work,parts,1024,6.757000000000001e-6,0.000236092,34.9403581471067,total_conn,607.0,4524.0,7.453047775947281
HB/dwt_607,symmetric,rcm_order,split_conn__convex,parts,1024,6.757000000000001e-6,0.000174603,25.840313748705046,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,balance_work,parts,1024,6.757000000000001e-6,0.00023589500000000002,34.911203196684916,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,split_hypercut__convex,parts,1024,6.757000000000001e-6,0.00021332500000000002,31.570963445315968,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,balance_work,parts,1024,6.757000000000001e-6,0.000235934,34.9169749889004,total_edgecut,5131.0,4524.0,0.8816994737867861
HB/dwt_607,symmetric,rcm_order,split_symcut__convex,parts,1024,6.757000000000001e-6,0.00018883000000000002,27.9458339499778,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,2,6.757000000000001e-6,1.9140000000000002e-6,0.2832618025751073,cache,607.0,4082.0,6.724876441515651
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,6.757000000000001e-6,3.103e-5,4.592274678111587,cache,607.0,3908.0,6.438220757825371
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,2,6.757000000000001e-6,0.0005096450000000001,75.42474470919048,cache,607.0,3908.0,6.438220757825371
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,4,6.757000000000001e-6,1.579e-6,0.2336835873908539,cache,607.0,3266.0,5.380560131795717
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,6.757000000000001e-6,3.6602e-5,5.416900991564303,cache,607.0,2978.0,4.9060955518945635
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,4,6.757000000000001e-6,0.0005925370000000001,87.69231907651324,cache,607.0,2978.0,4.9060955518945635
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,8,6.757000000000001e-6,1.5360000000000002e-6,0.22731981648660649,cache,607.0,2511.0,4.136738056013179
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,6.757000000000001e-6,4.4107e-5,6.527601006363771,cache,607.0,2247.0,3.701812191103789
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,8,6.757000000000001e-6,0.000674275,99.78910759212667,cache,607.0,2247.0,3.701812191103789
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,16,6.757000000000001e-6,1.491e-6,0.2206600562379754,cache,607.0,1959.0,3.227347611202636
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,6.757000000000001e-6,6.111300000000001e-5,9.04439840165754,cache,607.0,1783.0,2.937397034596376
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,16,6.757000000000001e-6,0.0007218610000000001,106.83158206304573,cache,607.0,1783.0,2.937397034596376
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,32,6.757000000000001e-6,1.4820000000000002e-6,0.21932810418824922,cache,607.0,1603.0,2.640856672158155
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,6.757000000000001e-6,9.139900000000001e-5,13.526565043658428,cache,607.0,1444.0,2.3789126853377267
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,32,6.757000000000001e-6,0.000761446,112.68995116175817,cache,607.0,1444.0,2.3789126853377267
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,64,6.757000000000001e-6,1.469e-6,0.2174041734497558,cache,607.0,1118.0,1.841845140032949
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,6.757000000000001e-6,0.000149269,22.091016723397956,cache,607.0,1059.0,1.744645799011532
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,64,6.757000000000001e-6,0.0009763700000000001,144.49755808790883,cache,607.0,1059.0,1.744645799011532
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,128,6.757000000000001e-6,2.294e-6,0.3394997780079917,cache,607.0,855.0,1.4085667215815485
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,6.757000000000001e-6,0.000253003,37.44309604854225,cache,607.0,819.0,1.3492586490939045
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,128,6.757000000000001e-6,0.000808633,119.67337575847269,cache,607.0,819.0,1.3492586490939045
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,256,6.757000000000001e-6,1.463e-6,0.216516205416605,cache,607.0,706.0,1.1630971993410215
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,6.757000000000001e-6,0.00042055300000000005,62.23960337427853,cache,607.0,675.0,1.112026359143328
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,256,6.757000000000001e-6,0.0007661800000000001,113.39055793991416,cache,607.0,675.0,1.112026359143328
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,512,6.757000000000001e-6,1.447e-6,0.21414829066153618,cache,607.0,623.0,1.0263591433278418
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,6.757000000000001e-6,0.0006046280000000001,89.4817226579843,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,512,6.757000000000001e-6,0.00044284500000000003,65.53870060677815,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,1024,6.757000000000001e-6,1.4510000000000002e-6,0.21474026935030338,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,6.757000000000001e-6,0.000620495,91.82995412165161,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,1024,6.757000000000001e-6,0.000288593,42.710226431848454,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,2048,6.757000000000001e-6,1.458e-6,0.21577623205564597,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,6.757000000000001e-6,0.0006172920000000001,91.35592718662129,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,2048,6.757000000000001e-6,0.00029149600000000003,43.139854965221254,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,4096,6.757000000000001e-6,1.4540000000000002e-6,0.2151842533668788,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,6.757000000000001e-6,0.000617789,91.4294805387006,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,4096,6.757000000000001e-6,0.000294348,43.56193577031226,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,8192,6.757000000000001e-6,1.4680000000000002e-6,0.217256178777564,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,6.757000000000001e-6,0.000617723,91.41971289033594,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,8192,6.757000000000001e-6,0.00028724100000000004,42.51013763504514,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,16384,6.757000000000001e-6,1.463e-6,0.216516205416605,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,6.757000000000001e-6,0.0006214510000000001,91.97143702826699,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,16384,6.757000000000001e-6,0.00029068700000000003,43.02012727541808,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,32768,6.757000000000001e-6,2.2870000000000003e-6,0.33846381530264913,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,6.757000000000001e-6,0.0006210650000000001,91.91431108480094,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,32768,6.757000000000001e-6,0.000283083,41.89477578807163,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_equal,vertices,65536,6.757000000000001e-6,1.458e-6,0.21577623205564597,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,6.757000000000001e-6,0.000621474,91.97484090572739,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,rcm_order,chunk_conn__convex,vertices,65536,6.757000000000001e-6,0.000283131,41.90187953233683,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,2,6.7380000000000005e-6,1.22e-7,0.01810626298604927,bottle_conn,11201.0,15509.0,1.3846085170966878
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,2,6.7380000000000005e-6,4.04e-7,0.0599584446423271,bottle_conn,11201.0,15193.0,1.3563967502901526
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,6.7380000000000005e-6,9.9096e-5,14.707034728406054,bottle_conn,11201.0,14717.0,1.3139005445942327
HB/dwt_607,symmetric,spectral_order,balance_work,parts,2,6.7380000000000005e-6,4.0300000000000005e-7,0.059810032650638174,total_conn,607.0,176.0,0.2899505766062603
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,2,6.7380000000000005e-6,0.0005181610000000001,76.90130602552686,total_conn,607.0,56.0,0.09225700164744646
HB/dwt_607,symmetric,spectral_order,balance_work,parts,2,6.7380000000000005e-6,4.01e-7,0.05951320866726031,total_hypercut,607.0,176.0,0.2899505766062603
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,2,6.7380000000000005e-6,0.0007630250000000001,113.24205995844464,total_hypercut,607.0,56.0,0.09225700164744646
HB/dwt_607,symmetric,spectral_order,balance_work,parts,2,6.7380000000000005e-6,4.0300000000000005e-7,0.059810032650638174,total_edgecut,5131.0,488.0,0.09510816604950302
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,2,6.7380000000000005e-6,0.000529081,78.52196497476996,total_edgecut,5131.0,152.0,0.02962385499902553
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,4,6.7380000000000005e-6,1.34e-7,0.019887206886316414,bottle_conn,11201.0,16562.0,1.478617980537452
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,4,6.7380000000000005e-6,4.86e-7,0.07212822796081923,bottle_conn,11201.0,16608.0,1.48272475671815
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,6.7380000000000005e-6,0.000114239,16.954437518551497,bottle_conn,11201.0,15109.0,1.3488974198732255
HB/dwt_607,symmetric,spectral_order,balance_work,parts,4,6.7380000000000005e-6,4.830000000000001e-7,0.07168299198575245,total_conn,607.0,316.0,0.5205930807248764
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,4,6.7380000000000005e-6,0.001048728,155.64381121994657,total_conn,607.0,92.0,0.1515650741350906
HB/dwt_607,symmetric,spectral_order,balance_work,parts,4,6.7380000000000005e-6,4.84e-7,0.07183140397744138,total_hypercut,607.0,305.0,0.5024711696869851
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,4,6.7380000000000005e-6,0.001360644,201.93588601959038,total_hypercut,607.0,82.0,0.13509060955518945
HB/dwt_607,symmetric,spectral_order,balance_work,parts,4,6.7380000000000005e-6,5.44e-7,0.08073612347877708,total_edgecut,5131.0,866.0,0.1687780159812902
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,4,6.7380000000000005e-6,0.001011242,150.0804392994954,total_edgecut,5131.0,234.0,0.04560514519586825
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,8,6.7380000000000005e-6,1.7000000000000001e-7,0.02523003858711784,bottle_conn,11201.0,11527.0,1.0291045442371216
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,8,6.7380000000000005e-6,1.3e-6,0.192935589195607,bottle_conn,11201.0,11907.0,1.0630300865994107
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,6.7380000000000005e-6,0.00016657300000000002,24.72143069159988,bottle_conn,11201.0,8676.0,0.774573698776895
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,6.7380000000000005e-6,0.000135188,20.06352033244286,bottle_conn,11201.0,8729.0,0.7793054191590036
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,6.7380000000000005e-6,4.3787e-5,6.49851588008311,bottle_conn,11201.0,8729.0,0.7793054191590036
HB/dwt_607,symmetric,spectral_order,balance_work,parts,8,6.7380000000000005e-6,1.3130000000000002e-6,0.19486494508756308,total_conn,607.0,543.0,0.8945634266886326
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,8,6.7380000000000005e-6,0.0025508320000000003,378.5740575838528,total_conn,607.0,313.0,0.515650741350906
HB/dwt_607,symmetric,spectral_order,split_conn__dynamic,parts,8,6.7380000000000005e-6,0.000943613,140.04348471356485,total_conn,607.0,313.0,0.515650741350906
HB/dwt_607,symmetric,spectral_order,split_conn__trans,parts,8,6.7380000000000005e-6,0.000729458,108.26031463342237,total_conn,607.0,313.0,0.515650741350906
HB/dwt_607,symmetric,spectral_order,balance_work,parts,8,6.7380000000000005e-6,1.314e-6,0.195013357079252,total_hypercut,607.0,462.0,0.7611202635914333
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,8,6.7380000000000005e-6,0.003365293,499.4498367468091,total_hypercut,607.0,305.0,0.5024711696869851
HB/dwt_607,symmetric,spectral_order,balance_work,parts,8,6.7380000000000005e-6,1.3010000000000001e-6,0.19308400118729593,total_edgecut,5131.0,1454.0,0.2833755603196258
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,8,6.7380000000000005e-6,0.0026481570000000004,393.01825467497775,total_edgecut,5131.0,816.0,0.1590333268368739
HB/dwt_607,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,6.7380000000000005e-6,0.002062663,306.1239240130603,total_edgecut,5131.0,3728.0,0.7265640226076788
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,16,6.7380000000000005e-6,2.34e-7,0.03472840605520926,bottle_conn,11201.0,9142.0,0.8161771270422283
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,16,6.7380000000000005e-6,2.2590000000000003e-6,0.3352626892252894,bottle_conn,11201.0,9909.0,0.8846531559682171
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,6.7380000000000005e-6,0.00022785100000000002,33.81582071831404,bottle_conn,11201.0,8185.0,0.7307383269350951
HB/dwt_607,symmetric,spectral_order,balance_work,parts,16,6.7380000000000005e-6,2.227e-6,0.33051350549124364,total_conn,607.0,1070.0,1.7627677100494235
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,16,6.7380000000000005e-6,0.0053557200000000004,794.853072128228,total_conn,607.0,657.0,1.0823723228995057
HB/dwt_607,symmetric,spectral_order,balance_work,parts,16,6.7380000000000005e-6,3.1840000000000003e-6,0.4725437815375482,total_hypercut,607.0,558.0,0.9192751235584844
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,16,6.7380000000000005e-6,0.005239792,777.6479667557138,total_hypercut,607.0,470.0,0.7742998352553542
HB/dwt_607,symmetric,spectral_order,balance_work,parts,16,6.7380000000000005e-6,2.2650000000000003e-6,0.336153161175423,total_edgecut,5131.0,2604.0,0.5075034106412005
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,16,6.7380000000000005e-6,0.005591199000000001,829.8009795191451,total_edgecut,5131.0,1720.0,0.3352173065679205
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,32,6.7380000000000005e-6,3.7e-7,0.05491243692490353,bottle_conn,11201.0,8434.0,0.7529684849567003
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,32,6.7380000000000005e-6,4.08e-6,0.6055209260908281,bottle_conn,11201.0,8550.0,0.7633247031515044
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,6.7380000000000005e-6,0.000385497,57.21237756010685,bottle_conn,11201.0,6638.0,0.592625658423355
HB/dwt_607,symmetric,spectral_order,balance_work,parts,32,6.7380000000000005e-6,4.0590000000000004e-6,0.6024042742653607,total_conn,607.0,1776.0,2.925864909390445
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,32,6.7380000000000005e-6,0.009644356,1431.3380825170673,total_conn,607.0,1237.0,2.0378912685337727
HB/dwt_607,symmetric,spectral_order,balance_work,parts,32,6.7380000000000005e-6,4.092e-6,0.6073018699910953,total_hypercut,607.0,583.0,0.9604612850082372
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,32,6.7380000000000005e-6,0.009717053,1442.1271890768774,total_hypercut,607.0,543.0,0.8945634266886326
HB/dwt_607,symmetric,spectral_order,balance_work,parts,32,6.7380000000000005e-6,4.092e-6,0.6073018699910953,total_edgecut,5131.0,3340.0,0.6509452348470084
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,32,6.7380000000000005e-6,0.008348655,1239.040516473731,total_edgecut,5131.0,2754.0,0.5367374780744494
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,64,6.7380000000000005e-6,6.240000000000001e-7,0.09260908281389137,bottle_conn,11201.0,6093.0,0.5439692884563878
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,64,6.7380000000000005e-6,9.953000000000001e-6,1.477144553279905,bottle_conn,11201.0,5978.0,0.5337023480046424
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,6.7380000000000005e-6,0.000768082,113.99257940041555,bottle_conn,11201.0,4544.0,0.4056780644585305
HB/dwt_607,symmetric,spectral_order,balance_work,parts,64,6.7380000000000005e-6,9.9e-6,1.4692787177203916,total_conn,607.0,2696.0,4.4415156507413505
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,64,6.7380000000000005e-6,0.015404313000000001,2286.184772929653,total_conn,607.0,1983.0,3.2668863261943986
HB/dwt_607,symmetric,spectral_order,balance_work,parts,64,6.7380000000000005e-6,9.875000000000001e-6,1.4655684179281687,total_hypercut,607.0,602.0,0.9917627677100495
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,64,6.7380000000000005e-6,0.016952975000000002,2516.024784802612,total_hypercut,607.0,589.0,0.9703459637561779
HB/dwt_607,symmetric,spectral_order,balance_work,parts,64,6.7380000000000005e-6,9.848000000000001e-6,1.4615612941525675,total_edgecut,5131.0,3868.0,0.7538491522120444
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,64,6.7380000000000005e-6,0.013554098,2011.590679726922,total_edgecut,5131.0,3434.0,0.669265250438511
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,128,6.7380000000000005e-6,1.126e-6,0.16711190264173345,bottle_conn,11201.0,4506.0,0.4022855102223016
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,128,6.7380000000000005e-6,1.7227e-5,2.5566933808251706,bottle_conn,11201.0,4292.0,0.3831800732077493
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,6.7380000000000005e-6,0.0018815980000000002,279.25170673790444,bottle_conn,11201.0,3166.0,0.2826533345237032
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,6.7380000000000005e-6,0.0007607390000000001,112.90279014544376,bottle_conn,11201.0,3185.0,0.2843496116418177
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,6.7380000000000005e-6,7.4523e-5,11.060106856634016,bottle_conn,11201.0,3185.0,0.2843496116418177
HB/dwt_607,symmetric,spectral_order,balance_work,parts,128,6.7380000000000005e-6,1.7138e-5,2.543484713564856,total_conn,607.0,3543.0,5.8369028006589785
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,128,6.7380000000000005e-6,0.022716436000000003,3371.3915108340757,total_conn,607.0,2865.0,4.71993410214168
HB/dwt_607,symmetric,spectral_order,split_conn__dynamic,parts,128,6.7380000000000005e-6,0.0022074720000000003,327.6153161175423,total_conn,607.0,2865.0,4.71993410214168
HB/dwt_607,symmetric,spectral_order,split_conn__trans,parts,128,6.7380000000000005e-6,0.000787899,116.93365983971503,total_conn,607.0,2865.0,4.71993410214168
HB/dwt_607,symmetric,spectral_order,balance_work,parts,128,6.7380000000000005e-6,1.7175e-5,2.5489759572573463,total_hypercut,607.0,606.0,0.9983525535420099
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,128,6.7380000000000005e-6,0.029973944000000002,4448.492727812407,total_hypercut,607.0,603.0,0.9934102141680395
HB/dwt_607,symmetric,spectral_order,balance_work,parts,128,6.7380000000000005e-6,1.7157000000000002e-5,2.5463045414069456,total_edgecut,5131.0,4240.0,0.8263496394465016
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,128,6.7380000000000005e-6,0.020338224000000002,3018.4363312555656,total_edgecut,5131.0,3954.0,0.7706100175404405
HB/dwt_607,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,6.7380000000000005e-6,0.017484656,2594.932620955773,total_edgecut,5131.0,4973.0,0.9692067823036445
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,256,6.7380000000000005e-6,2.285e-6,0.3391214010092015,bottle_conn,11201.0,3467.0,0.30952593518435856
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,256,6.7380000000000005e-6,5.9303000000000005e-5,8.801276343128524,bottle_conn,11201.0,2648.0,0.2364074636193197
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,6.7380000000000005e-6,0.005571089,826.8164143662808,bottle_conn,11201.0,2045.0,0.18257298455495044
HB/dwt_607,symmetric,spectral_order,balance_work,parts,256,6.7380000000000005e-6,5.9203e-5,8.78643514395963,total_conn,607.0,4195.0,6.911037891268534
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,256,6.7380000000000005e-6,0.028296202000000003,4199.495696052241,total_conn,607.0,3792.0,6.247116968698517
HB/dwt_607,symmetric,spectral_order,balance_work,parts,256,6.7380000000000005e-6,5.919e-5,8.784505788067674,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,256,6.7380000000000005e-6,0.044783352000000005,6646.386464826358,total_hypercut,607.0,606.0,0.9983525535420099
HB/dwt_607,symmetric,spectral_order,balance_work,parts,256,6.7380000000000005e-6,5.9359000000000005e-5,8.809587414663104,total_edgecut,5131.0,4442.0,0.8657181835899435
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,256,6.7380000000000005e-6,0.026075166,3869.86731967943,total_edgecut,5131.0,4310.0,0.8399922042486845
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,512,6.7380000000000005e-6,4.345e-6,0.6448501038883941,bottle_conn,11201.0,2446.0,0.2183733595214713
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,512,6.7380000000000005e-6,8.820900000000001e-5,13.091273374888692,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,6.7380000000000005e-6,0.005473082000000001,812.271000296824,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,spectral_order,balance_work,parts,512,6.7380000000000005e-6,8.7916e-5,13.047788661323834,total_conn,607.0,4483.0,7.385502471169687
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,512,6.7380000000000005e-6,0.000175758,26.08459483526269,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,spectral_order,balance_work,parts,512,6.7380000000000005e-6,8.7936e-5,13.050756901157614,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,512,6.7380000000000005e-6,0.00022700200000000002,33.68981893737014,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,spectral_order,balance_work,parts,512,6.7380000000000005e-6,8.7899e-5,13.045265657465123,total_edgecut,5131.0,4516.0,0.8801403235236795
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,512,6.7380000000000005e-6,0.000196257,29.12689225289403,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,spectral_order,split_equal__symmetric,parts,1024,6.7380000000000005e-6,1.238e-5,1.8373404571089342,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,spectral_order,balance_work__symmetric,parts,1024,6.7380000000000005e-6,0.000340241,50.49584446423271,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,6.7380000000000005e-6,0.010775336,1599.1890768774115,bottle_conn,11201.0,1324.0,0.11820373180965985
HB/dwt_607,symmetric,spectral_order,balance_work,parts,1024,6.7380000000000005e-6,0.000340578,50.545859305431875,total_conn,607.0,4524.0,7.453047775947281
HB/dwt_607,symmetric,spectral_order,split_conn__convex,parts,1024,6.7380000000000005e-6,0.000181449,26.92920747996438,total_conn,607.0,0.0,0.0
HB/dwt_607,symmetric,spectral_order,balance_work,parts,1024,6.7380000000000005e-6,0.00034068600000000004,50.561887800534286,total_hypercut,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,split_hypercut__convex,parts,1024,6.7380000000000005e-6,0.00022699900000000003,33.68937370139508,total_hypercut,607.0,0.0,0.0
HB/dwt_607,symmetric,spectral_order,balance_work,parts,1024,6.7380000000000005e-6,0.000340364,50.514099139210444,total_edgecut,5131.0,4524.0,0.8816994737867861
HB/dwt_607,symmetric,spectral_order,split_symcut__convex,parts,1024,6.7380000000000005e-6,0.00021617600000000003,32.0831107153458,total_edgecut,5131.0,0.0,0.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,2,6.7380000000000005e-6,2.139e-6,0.317453250222618,cache,607.0,4987.0,8.215815485996705
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,6.7380000000000005e-6,3.2759e-5,4.861828435737608,cache,607.0,4881.0,8.041186161449753
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,2,6.7380000000000005e-6,0.000498161,73.93306619174828,cache,607.0,4881.0,8.041186161449753
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,4,6.7380000000000005e-6,1.5890000000000002e-6,0.23582665479370735,cache,607.0,4324.0,7.1235584843492585
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,6.7380000000000005e-6,4.6568000000000005e-5,6.911249628970021,cache,607.0,4059.0,6.686985172981878
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,4,6.7380000000000005e-6,0.000596611,88.5442267735233,cache,607.0,4059.0,6.686985172981878
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,8,6.7380000000000005e-6,1.5490000000000001e-6,0.2298901751261502,cache,607.0,3475.0,5.724876441515651
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,6.7380000000000005e-6,4.4800000000000005e-5,6.648857227663996,cache,607.0,3237.0,5.332784184514003
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,8,6.7380000000000005e-6,0.000752375,111.66147224695754,cache,607.0,3237.0,5.332784184514003
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,16,6.7380000000000005e-6,1.494e-6,0.22172751558325912,cache,607.0,2639.0,4.347611202635914
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,6.7380000000000005e-6,6.145900000000001e-5,9.121252597209855,cache,607.0,2406.0,3.9637561779242176
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,16,6.7380000000000005e-6,0.000920633,136.63297714455328,cache,607.0,2406.0,3.9637561779242176
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,32,6.7380000000000005e-6,1.489e-6,0.22098545562481448,cache,607.0,1814.0,2.988467874794069
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,6.7380000000000005e-6,9.2377e-5,13.709854556248144,cache,607.0,1748.0,2.8797364085667216
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,32,6.7380000000000005e-6,0.001094113,162.37948946274858,cache,607.0,1748.0,2.8797364085667216
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,64,6.7380000000000005e-6,1.4650000000000002e-6,0.2174235678242802,cache,607.0,1261.0,2.077429983525535
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,6.7380000000000005e-6,0.00015236400000000002,22.6126447016919,cache,607.0,1228.0,2.0230642504118617
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,64,6.7380000000000005e-6,0.001077176,159.8658355595132,cache,607.0,1228.0,2.0230642504118617
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,128,6.7380000000000005e-6,1.477e-6,0.21920451172454733,cache,607.0,912.0,1.5024711696869852
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,6.7380000000000005e-6,0.00025591300000000003,37.980558029088755,cache,607.0,887.0,1.4612850082372324
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,128,6.7380000000000005e-6,0.000895446,132.89492430988423,cache,607.0,887.0,1.4612850082372324
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,256,6.7380000000000005e-6,1.478e-6,0.21935292371623627,cache,607.0,792.0,1.3047775947281712
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,6.7380000000000005e-6,0.000423774,62.89314336598397,cache,607.0,681.0,1.1219110378912684
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,256,6.7380000000000005e-6,0.0008829020000000001,131.0332442861383,cache,607.0,681.0,1.1219110378912684
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,512,6.7380000000000005e-6,1.4710000000000002e-6,0.21831403977441377,cache,607.0,673.0,1.1087314662273475
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,6.7380000000000005e-6,0.000606871,90.0669338082517,cache,607.0,663.0,1.0922570016474464
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,512,6.7380000000000005e-6,0.00052775,78.324428613832,cache,607.0,663.0,1.0922570016474464
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,1024,6.7380000000000005e-6,1.452e-6,0.21549421193232413,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,6.7380000000000005e-6,0.000622454,92.37963787474028,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,1024,6.7380000000000005e-6,0.000288647,42.83867616503413,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,2048,6.7380000000000005e-6,1.4700000000000001e-6,0.21816562778272483,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,6.7380000000000005e-6,0.000621654,92.26090828138913,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,2048,6.7380000000000005e-6,0.000291577,43.27352330068269,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,4096,6.7380000000000005e-6,1.4590000000000001e-6,0.21653309587414662,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,6.7380000000000005e-6,0.000622561,92.39551795785098,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,4096,6.7380000000000005e-6,0.000292166,43.36093796378747,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,8192,6.7380000000000005e-6,1.464e-6,0.21727515583259127,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,6.7380000000000005e-6,0.0006215880000000001,92.25111308993768,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,8192,6.7380000000000005e-6,0.000291754,43.29979222321163,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,16384,6.7380000000000005e-6,1.472e-6,0.21846245176610268,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,6.7380000000000005e-6,0.0006217670000000001,92.27767883645,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,16384,6.7380000000000005e-6,0.00029357200000000003,43.569605224102105,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,32768,6.7380000000000005e-6,1.466e-6,0.21757197981596912,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,6.7380000000000005e-6,0.0006205140000000001,92.09171861086377,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,32768,6.7380000000000005e-6,0.00029162700000000003,43.28094390026714,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_equal,vertices,65536,6.7380000000000005e-6,1.455e-6,0.21593944790739092,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,6.7380000000000005e-6,0.000621475,92.23434253487682,cache,607.0,607.0,1.0
HB/dwt_607,symmetric,spectral_order,chunk_conn__convex,vertices,65536,6.7380000000000005e-6,0.000292296,43.38023152270703,cache,607.0,607.0,1.0


==> results/data/results_lanka_48_14.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,2,0.000144527,7.310000000000001e-7,0.005057878458696299,bottle_conn,383566.0,1.480889e6,3.860845330399462
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,2,0.000144527,0.00090521,6.263258768257834,bottle_conn,383566.0,1.450977e6,3.7828613589317093
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,2,0.000144527,0.001820355,12.59525901734624,bottle_conn,383566.0,610274.0,1.5910534301789
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000144527,0.004390472,30.378213067454524,bottle_conn,383566.0,1.387479e6,3.617314881923841
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000144527,0.005253797,36.351664394888154,bottle_conn,383566.0,543550.68,1.4170981786706853
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000144527,0.008582067,59.38037183363662,bottle_conn,383566.0,543487.08,1.416932366268126
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,2,0.000144527,4.81e-7,0.0033280978640669217,total_conn,42659.0,6319.0,0.14812817928221478
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,2,0.000144527,0.013264504000000002,91.77872646633502,total_conn,42659.0,3124.0,0.07323190885862303
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,2,0.000144527,4.7000000000000005e-7,0.0032519875179032294,total_hypercut,42659.0,6319.0,0.14812817928221478
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,2,0.000144527,0.025457447,176.14319123762343,total_hypercut,42659.0,3124.0,0.07323190885862303
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,4,0.000144527,7.690000000000001e-7,0.005320805109079964,bottle_conn,383566.0,1.577107e6,4.1116965528748635
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,4,0.000144527,0.000910271,6.298276446615511,bottle_conn,383566.0,1.513786e6,3.9466115349118533
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,4,0.000144527,0.001846584,12.776740678212375,bottle_conn,383566.0,716948.0,1.8691646287731447
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000144527,0.0038117480000000002,26.37395088806936,bottle_conn,383566.0,1.087759e6,2.8359108992976436
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000144527,0.005198055,35.96597867526483,bottle_conn,383566.0,383019.1,0.9985741697647862
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000144527,0.008545767000000001,59.12920769129644,bottle_conn,383566.0,382788.71,0.997973516943629
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,4,0.000144527,1.2980000000000001e-6,0.008981020847315727,total_conn,42659.0,9551.0,0.22389179305656484
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,4,0.000144527,0.040175543,277.9794986403924,total_conn,42659.0,7810.0,0.18307977214655757
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,4,0.000144527,1.297e-6,0.00897410172493721,total_hypercut,42659.0,9490.0,0.22246184861342272
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,4,0.000144527,0.081360757,562.945034491825,total_hypercut,42659.0,7810.0,0.18307977214655757
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000144527,0.012426205000000001,85.97843309554617,bottle_conn,383566.0,1.089713e6,2.841005198583816
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000144527,0.013516125,93.51972295833997,bottle_conn,383566.0,1.011779e6,2.63782243473092
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000144527,0.013021832,90.0996492004954,bottle_conn,383566.0,1.089713e6,2.841005198583816
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000144527,0.013704667,94.82426812983041,bottle_conn,383566.0,1.01178e6,2.6378250418441676
LPnetlib/lp_ken_13,rows,natural_order,metis__plaid,parts,8,0.000144527,0.057002461000000004,394.40700353567155,bottle_conn,383566.0,740709.0,1.9311122466537702
LPnetlib/lp_ken_13,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000144527,129.80141086400002,898111.8466722482,bottle_conn,383566.0,234143.23,0.6104379168122305
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,8,0.000144527,8.25e-7,0.005708275962276944,bottle_conn,383566.0,1.406452e6,3.6667796415740708
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,8,0.000144527,0.0009003180000000001,6.229410421582127,bottle_conn,383566.0,1.317531e6,3.4349525244677577
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,8,0.000144527,0.001870364,12.941277408373521,bottle_conn,383566.0,772100.0,2.012952138614997
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000144527,0.00464872,32.16506258346191,bottle_conn,383566.0,650109.0,1.6949077864044257
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000144527,0.005579953,38.60837767337591,bottle_conn,383566.0,201921.42,0.526432009093611
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000144527,0.009863502000000001,68.24677741875222,bottle_conn,383566.0,201733.67,0.5259425235813393
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000144527,0.00466403,32.27099434707702,bottle_conn,383566.0,727458.0,1.8965653890073677
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000144527,0.005468095,37.834418482359695,bottle_conn,383566.0,231713.0,0.6041020319840653
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000144527,0.008770021000000001,60.6808485611685,bottle_conn,383566.0,227644.06,0.5934938446056219
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000144527,0.0035600140000000002,24.632172535235632,bottle_conn,383566.0,727458.0,1.8965653890073677
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000144527,0.004384136,30.33437350806424,bottle_conn,383566.0,231962.0,0.6047512031827639
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000144527,0.011190487,77.42834902820927,bottle_conn,383566.0,227648.82,0.5935062544646814
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000144527,0.133598563,924.3848069910812,total_conn,42659.0,32236.0,0.7556670339201575
LPnetlib/lp_ken_13,rows,natural_order,metis,parts,8,0.000144527,0.056803673000000006,393.03156503629083,total_conn,42659.0,9671.0,0.2267047985184838
LPnetlib/lp_ken_13,rows,natural_order,kahypar,parts,8,0.000144527,128.341701882,888011.9415887689,total_conn,42659.0,8794.0,0.2061464169342929
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,8,0.000144527,2.5910000000000003e-6,0.017927446082738867,total_conn,42659.0,11398.0,0.26718863545793387
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,8,0.000144527,0.0864086,597.871677956368,total_conn,42659.0,10091.0,0.23655031763520007
LPnetlib/lp_ken_13,rows,natural_order,split_conn__dynamic,parts,8,0.000144527,1.842699316,12749.862074214507,total_conn,42659.0,10091.0,0.23655031763520007
LPnetlib/lp_ken_13,rows,natural_order,split_conn__trans,parts,8,0.000144527,1.504595372,10410.479509019076,total_conn,42659.0,10091.0,0.23655031763520007
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000144527,0.249305676,1724.9764819030354,total_hypercut,42659.0,30627.0,0.7179493190182611
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,8,0.000144527,2.5920000000000003e-6,0.017934365205117386,total_hypercut,42659.0,11250.0,0.2637192620549005
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,8,0.000144527,0.177787881,1230.1361060563079,total_hypercut,42659.0,10091.0,0.23655031763520007
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,16,0.000144527,9.480000000000001e-7,0.0065593280148345985,bottle_conn,383566.0,1.32696e6,3.459534995281125
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,16,0.000144527,0.0009232530000000001,6.388100493333425,bottle_conn,383566.0,1.231062e6,3.2095180490450144
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,16,0.000144527,0.0017837270000000001,12.3418254028659,bottle_conn,383566.0,800647.0,2.087377400499523
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000144527,0.005226426,36.16228109626575,bottle_conn,383566.0,354915.0,0.9253035983377046
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000144527,0.0056980830000000005,39.425733599950185,bottle_conn,383566.0,106259.46,0.27703044586850767
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000144527,0.010005644000000001,69.23027531187944,bottle_conn,383566.0,106131.44,0.27669668323052615
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,16,0.000144527,4.153e-6,0.02873511523798321,total_conn,42659.0,12741.0,0.2986708549192433
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,16,0.000144527,0.18072353800000002,1250.4482761006595,total_conn,42659.0,11278.0,0.2643756299960149
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,16,0.000144527,4.206e-6,0.02910182872404464,total_hypercut,42659.0,12441.0,0.29163834126444593
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,16,0.000144527,0.371021089,2567.1403198018365,total_hypercut,42659.0,11278.0,0.2643756299960149
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,32,0.000144527,1.193e-6,0.008254512997571389,bottle_conn,383566.0,1.285408e6,3.351204225609152
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,32,0.000144527,0.0009190310000000001,6.358887958651325,bottle_conn,383566.0,1.10378e6,2.8776794606404112
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,32,0.000144527,0.001792062,12.399496287890845,bottle_conn,383566.0,755570.0,1.9698565566291069
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000144527,0.004989825000000001,34.52520982238613,bottle_conn,383566.0,180281.0,0.47001298342397396
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000144527,0.006174452,42.72178900828219,bottle_conn,383566.0,56224.0,0.1465823352434783
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000144527,0.012593958,87.13913663190961,bottle_conn,383566.0,56030.36,0.14607749383417717
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,32,0.000144527,1.0175e-5,0.07040207020141565,total_conn,42659.0,14298.0,0.3351696007876415
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,32,0.000144527,0.379174253,2623.5530592899595,total_conn,42659.0,11795.0,0.276494995194449
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,32,0.000144527,1.0130000000000001e-5,0.07009070969438237,total_hypercut,42659.0,13650.0,0.31997937129327925
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,32,0.000144527,0.7719876010000001,5341.476686017146,total_hypercut,42659.0,11795.0,0.276494995194449
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,64,0.000144527,1.63e-6,0.011278169476983539,bottle_conn,383566.0,1.25884e6,3.2819384408419934
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,64,0.000144527,0.001054538,7.296477474797097,bottle_conn,383566.0,566940.0,1.4780767846993739
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,64,0.000144527,0.001680835,11.629903063095478,bottle_conn,383566.0,379777.0,0.9901216479041417
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000144527,0.0068627010000000006,47.48386806617449,bottle_conn,383566.0,96486.0,0.25154992882580834
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000144527,0.007223571000000001,49.9807717589101,bottle_conn,383566.0,32138.65,0.08378910018093366
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000144527,0.015123405000000001,104.64068997488359,bottle_conn,383566.0,32062.22,0.08358983851540544
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,64,0.000144527,3.0162e-5,0.20869456918084509,total_conn,42659.0,16751.0,0.39267212077170116
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,64,0.000144527,0.8553257750000001,5918.103710725331,total_conn,42659.0,11949.0,0.2801050188705783
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,64,0.000144527,3.0290000000000003e-5,0.20958021684529535,total_hypercut,42659.0,15429.0,0.36168217726622753
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,64,0.000144527,1.684061223,11652.225694852865,total_hypercut,42659.0,11949.0,0.2801050188705783
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000144527,0.015878651,109.86632947476942,bottle_conn,383566.0,76868.0,0.20040358113075715
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000144527,0.015349555,106.20544950078532,bottle_conn,383566.0,76868.0,0.20040358113075715
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000144527,0.016877419,116.7769274945166,bottle_conn,383566.0,76868.0,0.20040358113075715
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000144527,0.014382877,99.51688611816478,bottle_conn,383566.0,76868.0,0.20040358113075715
LPnetlib/lp_ken_13,rows,natural_order,metis__plaid,parts,128,0.000144527,0.114686354,793.528918471981,bottle_conn,383566.0,94390.0,0.24608541945845044
LPnetlib/lp_ken_13,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000144527,12.720896745000001,88017.44134314003,bottle_conn,383566.0,21552.01,0.05618853078740034
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,128,0.000144527,2.583e-6,0.017872093103710726,bottle_conn,383566.0,1.232387e6,3.21297247409833
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,128,0.000144527,0.001336666,9.248555633203484,bottle_conn,383566.0,274880.0,0.7166432895512115
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,128,0.000144527,0.002159753,14.943595314370324,bottle_conn,383566.0,185088.0,0.4825453768060777
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000144527,0.010289698,71.19567969998685,bottle_conn,383566.0,51240.0,0.13358848281651658
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000144527,0.008244636000000001,57.04564545033109,bottle_conn,383566.0,19622.52,0.05115813184693117
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000144527,0.018864984,130.52913296477476,bottle_conn,383566.0,19533.31,0.050925551274096245
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000144527,0.007668258000000001,53.057615532045915,bottle_conn,383566.0,54274.0,0.14149846441029706
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000144527,0.005957947000000001,41.22376441772126,bottle_conn,383566.0,18764.03,0.04891995119484
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000144527,0.015800813,109.32775882707037,bottle_conn,383566.0,18966.48,0.04944776127185412
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000144527,0.006333256000000001,43.820573318480285,bottle_conn,383566.0,54274.0,0.14149846441029706
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000144527,0.005430798000000001,37.576355975008134,bottle_conn,383566.0,18750.56,0.04888483337939234
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000144527,0.014088246,97.47829817265978,bottle_conn,383566.0,18966.81,0.0494486216192259
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000144527,1.342567185,9289.386654396756,total_conn,42659.0,47939.0,1.1237722403244332
LPnetlib/lp_ken_13,rows,natural_order,metis,parts,128,0.000144527,0.114888006,794.9241733378537,total_conn,42659.0,11752.0,0.2754870015705947
LPnetlib/lp_ken_13,rows,natural_order,kahypar,parts,128,0.000144527,12.695499517,87841.71481453293,total_conn,42659.0,12744.0,0.29874118005579126
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,128,0.000144527,6.8731e-5,0.4755582001978869,total_conn,42659.0,21617.0,0.5067394922525141
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,128,0.000144527,2.018253327,13964.541760363116,total_conn,42659.0,11987.0,0.2809958039335193
LPnetlib/lp_ken_13,rows,natural_order,split_conn__dynamic,parts,128,0.000144527,2.7550431900000003,19062.480989711265,total_conn,42659.0,11987.0,0.2809958039335193
LPnetlib/lp_ken_13,rows,natural_order,split_conn__trans,parts,128,0.000144527,1.4301381430000002,9895.300829602775,total_conn,42659.0,11987.0,0.2809958039335193
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000144527,2.6306770370000003,18201.976357358835,total_hypercut,42659.0,38655.0,0.9061393844206381
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,128,0.000144527,6.867200000000001e-5,0.47514997197755443,total_hypercut,42659.0,18930.0,0.44375161161771254
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,128,0.000144527,3.9343203540000005,27222.04400561833,total_hypercut,42659.0,11987.0,0.2809958039335193
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,256,0.000144527,4.736e-6,0.032768963584658924,bottle_conn,383566.0,1.219277e6,3.178793219419865
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,256,0.000144527,0.001327141,9.182650992548105,bottle_conn,383566.0,137753.0,0.35913767122216256
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,256,0.000144527,0.002236226,15.472721360022694,bottle_conn,383566.0,93870.95,0.24473219732718748
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000144527,0.018303766000000003,126.64599694174792,bottle_conn,383566.0,25894.0,0.06750859043815145
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000144527,0.016952893,117.29914133691283,bottle_conn,383566.0,9119.0,0.023774265706553763
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000144527,0.031620895,218.7888422232524,bottle_conn,383566.0,9071.0,0.023649124270660068
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,256,0.000144527,0.000135231,0.9356798383693012,total_conn,42659.0,31087.0,0.7287325066222837
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,256,0.000144527,5.227971722,36172.97613594692,total_conn,42659.0,11999.0,0.2812771044797112
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,256,0.000144527,0.000134878,0.9332373881696846,total_hypercut,42659.0,25741.0,0.603413113293795
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,256,0.000144527,9.841804741,68096.65142845281,total_hypercut,42659.0,11999.0,0.2812771044797112
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,512,0.000144527,8.356000000000001e-6,0.05781618659489231,bottle_conn,383566.0,939400.0,2.449122184969471
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,512,0.000144527,0.001326312,9.176915040096315,bottle_conn,383566.0,68720.0,0.17916082238780287
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,512,0.000144527,0.002429538,16.810270745258673,bottle_conn,383566.0,47873.0,0.12481033251122363
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000144527,0.016994897000000002,117.58977215330009,bottle_conn,383566.0,17075.0,0.044516458705933265
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000144527,0.014756990000000001,102.1054197485591,bottle_conn,383566.0,9147.24,0.023847890584671218
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000144527,0.044231269000000004,306.04156316812777,bottle_conn,383566.0,9065.59,0.023635019787989552
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,512,0.000144527,0.00029449500000000003,2.037646944861514,total_conn,42659.0,41371.0,0.9698070747087367
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,512,0.000144527,10.070137366,69676.51280383597,total_conn,42659.0,32786.0,0.7685599756206193
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,512,0.000144527,0.000294441,2.0372733122530735,total_hypercut,42659.0,33503.0,0.785367683255585
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,512,0.000144527,18.949612727,131114.6894836259,total_hypercut,42659.0,27378.0,0.6417871961368058
LPnetlib/lp_ken_13,rows,natural_order,split_equal__split_equal,parts,1024,0.000144527,1.5608e-5,0.10799366208390128,bottle_conn,383566.0,462560.0,1.2059463038955487
LPnetlib/lp_ken_13,rows,natural_order,balance_work__split_equal,parts,1024,0.000144527,0.002062504,14.270717582181877,bottle_conn,383566.0,34360.0,0.08958041119390144
LPnetlib/lp_ken_13,rows,natural_order,balance_work__map_local,parts,1024,0.000144527,0.0027790600000000003,19.22865623724287,bottle_conn,383566.0,24625.0,0.06420016372671196
LPnetlib/lp_ken_13,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000144527,0.019629473,135.81872591280523,bottle_conn,383566.0,17075.0,0.044516458705933265
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000144527,0.017354846,120.08030333432507,bottle_conn,383566.0,9141.89,0.023833942528795563
LPnetlib/lp_ken_13,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000144527,0.057281727000000005,396.3392791658306,bottle_conn,383566.0,9062.26,0.023626338100874427
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,1024,0.000144527,0.000636335,4.402879738733939,total_conn,42659.0,48247.0,1.1309922876766918
LPnetlib/lp_ken_13,rows,natural_order,split_conn__convex,parts,1024,0.000144527,15.822109817000001,109475.11411016627,total_conn,42659.0,42940.0,1.0065871211233268
LPnetlib/lp_ken_13,rows,natural_order,balance_work,parts,1024,0.000144527,0.00063593,4.400077494170639,total_hypercut,42659.0,38387.0,0.8998570055556858
LPnetlib/lp_ken_13,rows,natural_order,split_hypercut__convex,parts,1024,0.000144527,29.438745983,203690.28612646772,total_hypercut,42659.0,34476.0,0.8081764692093111
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,2,0.000144527,1.5722e-5,0.10878244203505226,cache,42659.0,96908.0,2.2716894441970044
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000144527,0.001032603,7.144706525424315,cache,42659.0,96570.0,2.263766145479266
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,2,0.000144527,0.024918520000000003,172.4142893715361,cache,42659.0,96570.0,2.263766145479266
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,4,0.000144527,7.544e-6,0.052197859223536085,cache,42659.0,96570.0,2.263766145479266
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000144527,0.001227612,8.493997661336635,cache,42659.0,96232.0,2.2558428467615275
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,4,0.000144527,0.026475444,183.1868370615871,cache,42659.0,96232.0,2.2558428467615275
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,8,0.000144527,4.048e-6,0.028008607388238873,cache,42659.0,95917.0,2.2484587074239903
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000144527,0.001628282,11.266282424737245,cache,42659.0,94711.0,2.220188002531705
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,8,0.000144527,0.028552099,197.55546714454738,cache,42659.0,94711.0,2.220188002531705
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,16,0.000144527,3.102e-6,0.02146311761816131,cache,42659.0,93918.0,2.2015987247708573
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000144527,0.002422289,16.760114027136797,cache,42659.0,92852.0,2.176609859584144
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,16,0.000144527,0.032731386,226.47246535249468,cache,42659.0,92852.0,2.176609859584144
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,32,0.000144527,2.328e-6,0.01610771689718876,cache,42659.0,89488.0,2.0977519398016833
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000144527,0.00391909,27.116663322424184,cache,42659.0,87611.0,2.0537518460348343
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,32,0.000144527,0.040835162,282.54348322458776,cache,42659.0,87611.0,2.0537518460348343
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,64,0.000144527,2.0390000000000003e-6,0.014108090529797201,cache,42659.0,82128.0,1.9252209381373215
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000144527,0.006831146000000001,47.26553515952037,cache,42659.0,79325.0,1.8595138188893316
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,64,0.000144527,0.050185998,347.24306185003496,cache,42659.0,79325.0,1.8595138188893316
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,128,0.000144527,1.6450000000000001e-6,0.011381956312661302,cache,42659.0,71420.0,1.6742070840854215
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000144527,0.012338748,85.37330740968815,cache,42659.0,63943.0,1.498933402095689
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,128,0.000144527,0.060167968,416.30953385872533,cache,42659.0,63943.0,1.498933402095689
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000144527,0.033888922,234.48159859403432,cache,42659.0,90549.0,2.122623596427483
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,256,0.000144527,1.546e-6,0.010696963197188068,cache,42659.0,62892.0,1.4742961625917157
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000144527,0.023344391000000003,161.52269818096275,cache,42659.0,54587.0,1.2796127429147426
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,256,0.000144527,0.048930365,338.55518346052986,cache,42659.0,54587.0,1.2796127429147426
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,512,0.000144527,1.517e-6,0.01049630864821106,cache,42659.0,58867.0,1.379943271056518
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000144527,0.04516498,312.5020238432957,cache,42659.0,54516.0,1.2779483813497738
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,512,0.000144527,0.040604495000000004,280.94747002290234,cache,42659.0,54516.0,1.2779483813497738
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,1024,0.000144527,1.4930000000000001e-6,0.010330249711126642,cache,42659.0,56434.0,1.3229095853161115
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000144527,0.08839673,611.62779273077,cache,42659.0,54303.0,1.2729552966548676
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,1024,0.000144527,0.034545793000000005,239.02656942993355,cache,42659.0,54303.0,1.2729552966548676
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,2048,0.000144527,1.4850000000000002e-6,0.010274896732098502,cache,42659.0,54889.0,1.286692139993905
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000144527,0.173564307,1200.912680675583,cache,42659.0,53877.0,1.2629691272650554
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,2048,0.000144527,0.030750243000000003,212.7646944861514,cache,42659.0,53877.0,1.2629691272650554
LPnetlib/lp_ken_13,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000144527,0.043694155000000005,302.32520567091274,cache,42659.0,77174.0,1.8090906959844346
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,4096,0.000144527,1.472e-6,0.010184948141177774,cache,42659.0,53462.0,1.2532408167092524
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000144527,0.33440065700000005,2313.759069239658,cache,42659.0,53004.0,1.2425045125295953
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,4096,0.000144527,0.027879142000000003,192.89919530606738,cache,42659.0,53004.0,1.2425045125295953
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,8192,0.000144527,1.4930000000000001e-6,0.010330249711126642,cache,42659.0,53245.0,1.2481539651656157
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000144527,0.618431566,4279.003687892227,cache,42659.0,51250.0,1.2013877493612133
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,8192,0.000144527,0.028962598000000003,200.39575996180645,cache,42659.0,51250.0,1.2013877493612133
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,16384,0.000144527,1.494e-6,0.010337168833505158,cache,42659.0,49557.0,1.1617009306359736
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000144527,1.043192286,7217.975091159437,cache,42659.0,47842.0,1.1214983942427155
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,16384,0.000144527,0.024315149,168.23949158288764,cache,42659.0,47842.0,1.1214983942427155
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,32768,0.000144527,1.4620000000000001e-6,0.010115756917392598,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000144527,1.282004186,8870.343852705722,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,32768,0.000144527,0.013185229000000001,91.23021303977804,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,natural_order,chunk_equal,vertices,65536,0.000144527,1.4710000000000002e-6,0.010178029018799255,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000144527,1.2824813130000001,8873.645152808818,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,natural_order,chunk_conn__convex,vertices,65536,0.000144527,0.013214100000000001,91.42997502196822,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,2,0.00021440600000000002,7.32e-7,0.0034140835610943724,bottle_conn,523836.0,1.376721e6,2.6281527042814927
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,2,0.00021440600000000002,0.0011922430000000002,5.560679272035298,bottle_conn,523836.0,1.380223e6,2.63483800273368
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,2,0.00021440600000000002,0.0018131890000000002,8.456801582045278,bottle_conn,523836.0,867903.0,1.6568219824525232
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00021440600000000002,0.003784438,17.650802682760744,bottle_conn,523836.0,1.198674e6,2.288261975121985
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00021440600000000002,0.004879399,22.757753980765465,bottle_conn,523836.0,708327.16,1.3521925946288533
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00021440600000000002,0.008779831,40.9495583145994,bottle_conn,523836.0,708287.3,1.352116502111348
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,2,0.00021440600000000002,4.71e-7,0.002196766881523838,total_conn,28632.0,10943.0,0.38219474713607154
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,2,0.00021440600000000002,0.055396601000000004,258.37243827131704,total_conn,28632.0,4591.0,0.16034506845487567
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,2,0.00021440600000000002,4.7400000000000004e-7,0.002210759027266028,total_hypercut,28632.0,10943.0,0.38219474713607154
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,2,0.00021440600000000002,0.07540906700000001,351.71155191552475,total_hypercut,28632.0,4591.0,0.16034506845487567
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,4,0.00021440600000000002,7.660000000000001e-7,0.003572661212839193,bottle_conn,523836.0,988296.0,1.8866515474308754
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,4,0.00021440600000000002,0.001128034,5.261205376715203,bottle_conn,523836.0,991858.0,1.8934513855481487
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,4,0.00021440600000000002,0.0018688440000000001,8.716379205805808,bottle_conn,523836.0,592393.0,1.1308749303217038
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00021440600000000002,0.004028951,18.79122319338078,bottle_conn,523836.0,925835.0,1.7674138470819112
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00021440600000000002,0.0049663960000000005,23.163512215143232,bottle_conn,523836.0,482807.32,0.9216764788979758
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00021440600000000002,0.009482832,44.228389130901185,bottle_conn,523836.0,482726.62,0.921522423048435
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,4,0.00021440600000000002,9.05e-7,0.004220963965560665,total_conn,28632.0,14283.0,0.4988474434199497
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,4,0.00021440600000000002,0.123121719,574.2456787589899,total_conn,28632.0,12057.0,0.4211022632020117
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,4,0.00021440600000000002,9.08e-7,0.004234956111302855,total_hypercut,28632.0,12161.0,0.4247345627270187
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,4,0.00021440600000000002,0.16012014500000002,746.8081350335345,total_hypercut,28632.0,10784.0,0.3766415199776474
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00021440600000000002,0.014377381000000002,67.0568034476647,bottle_conn,523836.0,747501.0,1.4269752365244084
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00021440600000000002,0.012351505,57.60801936512971,bottle_conn,523836.0,669328.62,1.2777445994547911
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00021440600000000002,0.013913339,64.89248901616558,bottle_conn,523836.0,747501.0,1.4269752365244084
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00021440600000000002,0.012584752000000001,58.69589470443924,bottle_conn,523836.0,669470.63,1.2780156957521056
LPnetlib/lp_ken_13,cols,natural_order,metis__plaid,parts,8,0.00021440600000000002,0.053197553,248.11597156795983,bottle_conn,523836.0,136367.0,0.26032384181308654
LPnetlib/lp_ken_13,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00021440600000000002,10.883492256,50761.136609982925,bottle_conn,523836.0,72290.29,0.13800176009285348
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,8,0.00021440600000000002,8.4e-7,0.003917800807813214,bottle_conn,523836.0,583104.0,1.1131422811719698
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,8,0.00021440600000000002,0.0013732920000000001,6.405100603527886,bottle_conn,523836.0,585483.0,1.1176837788926306
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,8,0.00021440600000000002,0.0018663750000000002,8.704863669859986,bottle_conn,523836.0,349670.0,0.6675180781771394
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00021440600000000002,0.005660056,26.398776153652413,bottle_conn,523836.0,553936.0,1.0574607319848197
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00021440600000000002,0.005097025000000001,23.772772217195417,bottle_conn,523836.0,265391.91,0.5066316747989829
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00021440600000000002,0.009679368,45.145042582763544,bottle_conn,523836.0,265211.79,0.5062878267243947
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00021440600000000002,0.005898587,27.511296325662528,bottle_conn,523836.0,582379.0,1.1117582602188472
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00021440600000000002,0.005011281,23.372858035689298,bottle_conn,523836.0,271954.13,0.5191589161493292
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00021440600000000002,0.009480549000000001,44.21774110799138,bottle_conn,523836.0,273063.14,0.5212760100489466
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00021440600000000002,0.005854527,27.305798345195562,bottle_conn,523836.0,582379.0,1.1117582602188472
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00021440600000000002,0.005174502,24.13412870908463,bottle_conn,523836.0,271885.63,0.5190281500316893
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00021440600000000002,0.010311351,48.09264199695904,bottle_conn,523836.0,273323.18,0.5217724249574294
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00021440600000000002,0.24381375700000002,1137.1592072983033,total_conn,28632.0,20027.0,0.6994621402626432
LPnetlib/lp_ken_13,cols,natural_order,metis,parts,8,0.00021440600000000002,0.053124802000000006,247.77665736966316,total_conn,28632.0,1957.0,0.06835009779267952
LPnetlib/lp_ken_13,cols,natural_order,kahypar,parts,8,0.00021440600000000002,10.852106690000001,50614.752805425225,total_conn,28632.0,497.0,0.017358200614696843
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,8,0.00021440600000000002,1.6910000000000002e-6,0.007886906150014458,total_conn,28632.0,16160.0,0.5644034646549315
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,8,0.00021440600000000002,0.22153454,1033.247856869677,total_conn,28632.0,14880.0,0.5196982397317687
LPnetlib/lp_ken_13,cols,natural_order,split_conn__dynamic,parts,8,0.00021440600000000002,3.946893777,18408.504318908985,total_conn,28632.0,14880.0,0.5196982397317687
LPnetlib/lp_ken_13,cols,natural_order,split_conn__trans,parts,8,0.00021440600000000002,3.2379199,15101.815714112478,total_conn,28632.0,14880.0,0.5196982397317687
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00021440600000000002,0.30356802,1415.8559928360212,total_hypercut,28632.0,16651.0,0.581552109527801
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,8,0.00021440600000000002,1.703e-6,0.007942874732983218,total_hypercut,28632.0,12624.0,0.44090528080469404
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,8,0.00021440600000000002,0.276823507,1291.118284936056,total_hypercut,28632.0,12086.0,0.42211511595417717
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,16,0.00021440600000000002,9.49e-7,0.0044261821031127855,bottle_conn,523836.0,318945.0,0.608864224681007
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,16,0.00021440600000000002,0.001039763,4.849505144445584,bottle_conn,523836.0,321639.0,0.6140070556433693
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,16,0.00021440600000000002,0.0018894920000000002,8.81268248090072,bottle_conn,523836.0,192818.58,0.3680895929260303
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00021440600000000002,0.006466728000000001,30.16113355036706,bottle_conn,523836.0,301748.0,0.5760352476729358
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00021440600000000002,0.005369454,25.04339430799511,bottle_conn,523836.0,142112.3,0.2712915874433983
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00021440600000000002,0.010814466,50.43919479865302,bottle_conn,523836.0,141999.45,0.2710761574233157
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,16,0.00021440600000000002,5.066e-6,0.023628070109978264,total_conn,28632.0,17103.0,0.597338642078793
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,16,0.00021440600000000002,0.36683533,1710.9378002481274,total_conn,28632.0,16533.0,0.577430846605197
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,16,0.00021440600000000002,5.1430000000000006e-6,0.023987201850694476,total_hypercut,28632.0,12808.0,0.44733165688739873
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,16,0.00021440600000000002,0.537567633,2507.241555740044,total_hypercut,28632.0,12597.0,0.4399622799664711
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,32,0.00021440600000000002,1.1830000000000002e-6,0.00551756947100361,bottle_conn,523836.0,173738.0,0.33166487221191365
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,32,0.00021440600000000002,0.001149548,5.361547717881029,bottle_conn,523836.0,176169.0,0.3363056376423155
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,32,0.00021440600000000002,0.0018967830000000002,8.846688059102824,bottle_conn,523836.0,108456.87,0.2070435594346322
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00021440600000000002,0.006568443,30.635537251756013,bottle_conn,523836.0,161860.0,0.30898983651371803
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00021440600000000002,0.005875695,27.404526925552457,bottle_conn,523836.0,74327.15,0.1418901144633053
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00021440600000000002,0.013112891000000002,61.15916065781742,bottle_conn,523836.0,74148.17,0.14154844264235372
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,32,0.00021440600000000002,8.053e-6,0.03755958322061882,total_conn,28632.0,17944.0,0.6267113718915899
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,32,0.00021440600000000002,0.729022446,3400.196104586625,total_conn,28632.0,17428.0,0.6086895780944398
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,32,0.00021440600000000002,8.058e-6,0.03758290346352247,total_hypercut,28632.0,12923.0,0.4513481419390891
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,32,0.00021440600000000002,1.038585238,4844.012005261046,total_hypercut,28632.0,12831.0,0.4481349538977368
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,64,0.00021440600000000002,1.658e-6,0.007732992546850367,bottle_conn,523836.0,92046.0,0.17571530020846218
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,64,0.00021440600000000002,0.001088484,5.076742255347331,bottle_conn,523836.0,93186.0,0.17789155384509656
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,64,0.00021440600000000002,0.0019296510000000001,8.999986007854258,bottle_conn,523836.0,64645.0,0.12340694415809528
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00021440600000000002,0.007871066000000001,36.7110342061323,bottle_conn,523836.0,81445.0,0.15547805038218068
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00021440600000000002,0.006684773000000001,31.17810602315234,bottle_conn,523836.0,38370.82,0.07324968119793218
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00021440600000000002,0.016854547,78.61042601419736,bottle_conn,523836.0,38171.39,0.07286897044113043
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,64,0.00021440600000000002,2.6321e-5,0.12276242269339477,total_conn,28632.0,18255.0,0.6375733445096395
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,64,0.00021440600000000002,1.325696572,6183.113215115248,total_conn,28632.0,17993.0,0.6284227437831796
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,64,0.00021440600000000002,2.6235000000000002e-5,0.12236131451545199,total_hypercut,28632.0,12935.0,0.45176725342274376
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,64,0.00021440600000000002,2.062516641,9619.677812188093,total_hypercut,28632.0,12915.0,0.45106873428331934
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00021440600000000002,0.015390785,71.78336893557083,bottle_conn,523836.0,59279.0,0.11316328011056896
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00021440600000000002,0.014714258000000001,68.6280141413953,bottle_conn,523836.0,59279.0,0.11316328011056896
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00021440600000000002,0.015410572,71.87565646483773,bottle_conn,523836.0,59279.0,0.11316328011056896
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00021440600000000002,0.013713767000000002,63.96167551281214,bottle_conn,523836.0,59279.0,0.11316328011056896
LPnetlib/lp_ken_13,cols,natural_order,metis__plaid,parts,128,0.00021440600000000002,0.116881882,545.1427758551533,bottle_conn,523836.0,29093.0,0.055538374605792654
LPnetlib/lp_ken_13,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00021440600000000002,121.333282803,565904.3254526459,bottle_conn,523836.0,13613.44,0.025987980971143642
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,128,0.00021440600000000002,2.617e-6,0.012205815135770454,bottle_conn,523836.0,47491.0,0.09066005391000237
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,128,0.00021440600000000002,0.001193415,5.566145536971913,bottle_conn,523836.0,48398.0,0.09239151184721936
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,128,0.00021440600000000002,0.001792949,8.362401238771303,bottle_conn,523836.0,32548.19,0.0621343130292687
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00021440600000000002,0.010888523,50.784600244396145,bottle_conn,523836.0,40965.0,0.07820195633747967
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00021440600000000002,0.009867552,46.02274190087964,bottle_conn,523836.0,19730.97,0.037666311593704906
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00021440600000000002,0.023802639,111.01666464557894,bottle_conn,523836.0,19527.36,0.037277621240235495
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00021440600000000002,0.0074429280000000006,34.7141777748757,bottle_conn,523836.0,42870.0,0.08183859070396078
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00021440600000000002,0.006840156,31.902819883771908,bottle_conn,523836.0,20563.52,0.03925564489649432
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00021440600000000002,0.017944775,83.69530237026947,bottle_conn,523836.0,20609.02,0.03934250414251789
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00021440600000000002,0.007403814000000001,34.53174817868903,bottle_conn,523836.0,42870.0,0.08183859070396078
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00021440600000000002,0.006172685000000001,28.789702713543466,bottle_conn,523836.0,20539.41,0.03920961904107392
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00021440600000000002,0.014250016,66.46276690018003,bottle_conn,523836.0,20609.1,0.039342656862071335
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00021440600000000002,2.54144024,11853.400744382152,total_conn,28632.0,36348.0,1.2694886839899413
LPnetlib/lp_ken_13,cols,natural_order,metis,parts,128,0.00021440600000000002,0.117284525,547.0207223678441,total_conn,28632.0,9245.0,0.32289047219893824
LPnetlib/lp_ken_13,cols,natural_order,kahypar,parts,128,0.00021440600000000002,121.470036647,566542.1520246634,total_conn,28632.0,5676.0,0.19823973176865045
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,128,0.00021440600000000002,8.7286e-5,0.40710614441760024,total_conn,28632.0,18530.0,0.6471779826767253
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,128,0.00021440600000000002,2.4990891040000003,11655.87298862905,total_conn,28632.0,18239.0,0.6370145291981
LPnetlib/lp_ken_13,cols,natural_order,split_conn__dynamic,parts,128,0.00021440600000000002,5.597320976000001,26106.176954003153,total_conn,28632.0,18239.0,0.6370145291981
LPnetlib/lp_ken_13,cols,natural_order,split_conn__trans,parts,128,0.00021440600000000002,2.9298054860000002,13664.755118793317,total_conn,28632.0,18239.0,0.6370145291981
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00021440600000000002,4.151695329,19363.70870684589,total_hypercut,28632.0,22725.0,0.7936923721709975
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,128,0.00021440600000000002,8.772100000000001e-5,0.4091350055502178,total_hypercut,28632.0,12957.0,0.4525356244761106
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,128,0.00021440600000000002,4.052335946,18900.29171758253,total_hypercut,28632.0,12915.0,0.45106873428331934
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,256,0.00021440600000000002,4.801e-6,0.02239209723608481,bottle_conn,523836.0,24503.0,0.046776090226712176
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,256,0.00021440600000000002,0.00125989,5.8761881663759405,bottle_conn,523836.0,24952.0,0.04763322872043922
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,256,0.00021440600000000002,0.0019331410000000002,9.016263537401006,bottle_conn,523836.0,16431.8,0.031368214479340864
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00021440600000000002,0.014935846000000001,69.66151133830209,bottle_conn,523836.0,20712.0,0.03953909238769386
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00021440600000000002,0.012840726,59.88976987584302,bottle_conn,523836.0,10378.89,0.019813243076077243
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00021440600000000002,0.033902572,158.1232428196972,bottle_conn,523836.0,10169.05,0.019412659687383073
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,256,0.00021440600000000002,0.000177285,0.826865852634721,total_conn,28632.0,19058.0,0.66561888795753
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,256,0.00021440600000000002,4.972163245,23190.410926000204,total_conn,28632.0,18526.0,0.6470382788488405
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,256,0.00021440600000000002,0.00017656600000000002,0.8235124017051761,total_hypercut,28632.0,12992.0,0.45375803297010336
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,256,0.00021440600000000002,8.117605569,37860.90673302053,total_hypercut,28632.0,12915.0,0.45106873428331934
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,512,0.00021440600000000002,8.411000000000001e-6,0.039229312612520176,bottle_conn,523836.0,12451.0,0.023768889499767104
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,512,0.00021440600000000002,0.0018484320000000001,8.621176646175947,bottle_conn,523836.0,12420.0,0.023709710672805993
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,512,0.00021440600000000002,0.002387399,11.13494491758626,bottle_conn,523836.0,9456.35,0.018052119365602977
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00021440600000000002,0.043786281,204.2213417534957,bottle_conn,523836.0,10619.0,0.020271611725807315
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00021440600000000002,0.041628325,194.15653013441786,bottle_conn,523836.0,5672.23,0.010828255408181185
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00021440600000000002,0.071463912,333.31115733701483,bottle_conn,523836.0,5466.14,0.010434830748554893
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,512,0.00021440600000000002,0.000558737,2.605976511851347,total_conn,28632.0,20140.0,0.7034087734003912
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,512,0.00021440600000000002,10.310904941,48090.56155611316,total_conn,28632.0,19123.0,0.6678890751606594
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,512,0.00021440600000000002,0.000558765,2.6061071052116076,total_hypercut,28632.0,13024.0,0.45487566359318243
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,512,0.00021440600000000002,16.161401517,75377.5618079718,total_hypercut,28632.0,12915.0,0.45106873428331934
LPnetlib/lp_ken_13,cols,natural_order,split_equal__split_equal,parts,1024,0.00021440600000000002,1.5566e-5,0.07260058020764343,bottle_conn,523836.0,6321.0,0.012066753716812132
LPnetlib/lp_ken_13,cols,natural_order,balance_work__split_equal,parts,1024,0.00021440600000000002,0.0020740470000000003,9.67345596671735,bottle_conn,523836.0,6316.0,0.01205720874472163
LPnetlib/lp_ken_13,cols,natural_order,balance_work__map_local,parts,1024,0.00021440600000000002,0.0028174930000000003,13.140924227866758,bottle_conn,523836.0,4812.48,0.009186997457219435
LPnetlib/lp_ken_13,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00021440600000000002,0.12841660900000001,598.9413029486116,bottle_conn,523836.0,5526.0,0.010549103154422377
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00021440600000000002,0.12623049,588.7451377293545,bottle_conn,523836.0,3279.06,0.00625970723661604
LPnetlib/lp_ken_13,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00021440600000000002,0.174410477,813.4589377162952,bottle_conn,523836.0,3081.66,0.0058828717384830365
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,1024,0.00021440600000000002,0.00099624,4.646511758066472,total_conn,28632.0,22296.0,0.7787091366303437
LPnetlib/lp_ken_13,cols,natural_order,split_conn__convex,parts,1024,0.00021440600000000002,20.934683214,97640.3795322892,total_conn,28632.0,20372.0,0.7115115954177145
LPnetlib/lp_ken_13,cols,natural_order,balance_work,parts,1024,0.00021440600000000002,0.000996301,4.646796265029896,total_hypercut,28632.0,13272.0,0.46353730092204526
LPnetlib/lp_ken_13,cols,natural_order,split_hypercut__convex,parts,1024,0.00021440600000000002,32.685518612,152446.84669272316,total_hypercut,28632.0,12915.0,0.45106873428331934
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,2,0.00021440600000000002,2.1074000000000002e-5,0.09829015979030438,cache,28632.0,78318.0,2.7353310980720873
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00021440600000000002,0.001358173,6.334584853035829,cache,28632.0,77135.0,2.6940136909751327
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,2,0.00021440600000000002,0.040041245,186.75431191291287,cache,28632.0,77135.0,2.6940136909751327
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,4,0.00021440600000000002,8.257e-6,0.03851104913108775,cache,28632.0,68518.0,2.3930567197541213
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00021440600000000002,0.0016471740000000002,7.682499556915385,cache,28632.0,66826.0,2.3339620005588153
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,4,0.00021440600000000002,0.042416794,197.83398785481748,cache,28632.0,66826.0,2.3339620005588153
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,8,0.00021440600000000002,6.08e-6,0.028357415370838503,cache,28632.0,63070.0,2.202780106174909
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00021440600000000002,0.002220311,10.355638368329243,cache,28632.0,60743.0,2.121507404302878
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,8,0.00021440600000000002,0.043124831,201.13630681977182,cache,28632.0,60743.0,2.121507404302878
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,16,0.00021440600000000002,3.851e-6,0.017961251084391294,cache,28632.0,57731.0,2.01631042190556
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00021440600000000002,0.003347903,15.614782235571765,cache,28632.0,56131.0,1.9604288907516065
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,16,0.00021440600000000002,0.05148587,240.13259890115015,cache,28632.0,56131.0,1.9604288907516065
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,32,0.00021440600000000002,3.677e-6,0.017149706631344273,cache,28632.0,52171.0,1.8221221011455715
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00021440600000000002,0.005492737,25.618392209173248,cache,28632.0,51405.0,1.795368818105616
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,32,0.00021440600000000002,0.055259133,257.7312808410212,cache,28632.0,51405.0,1.795368818105616
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,64,0.00021440600000000002,2.19e-6,0.010214266391798737,cache,28632.0,49392.0,1.7250628667225483
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00021440600000000002,0.009883738000000001,46.09823419120734,cache,28632.0,48930.0,1.7089270746018441
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,64,0.00021440600000000002,0.055883449,260.64312099474824,cache,28632.0,48930.0,1.7089270746018441
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,128,0.00021440600000000002,1.989e-6,0.009276792627072003,cache,28632.0,48006.0,1.6766554903604358
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00021440600000000002,0.018110427000000002,84.46791134576458,cache,28632.0,47707.0,1.6662126292260409
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,128,0.00021440600000000002,0.054545827000000005,254.40438700409504,cache,28632.0,47707.0,1.6662126292260409
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00021440600000000002,0.057346674,267.46767347928693,cache,28632.0,68342.0,2.3869097513271864
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,256,0.00021440600000000002,1.599e-6,0.007457813680587296,cache,28632.0,47313.0,1.6524518021793797
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00021440600000000002,0.034549026000000004,161.13833568090445,cache,28632.0,47124.0,1.645850796311819
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,256,0.00021440600000000002,0.052098543000000004,242.99013553725175,cache,28632.0,47124.0,1.645850796311819
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,512,0.00021440600000000002,1.531e-6,0.007140658377097655,cache,28632.0,46965.0,1.6402975691533948
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00021440600000000002,0.067221377,313.52376799156735,cache,28632.0,46840.0,1.6359318245319923
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,512,0.00021440600000000002,0.055750759000000004,260.0242483885712,cache,28632.0,46840.0,1.6359318245319923
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,1024,0.00021440600000000002,1.497e-6,0.006982080725352835,cache,28632.0,46794.0,1.634325230511316
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00021440600000000002,0.132167748,616.4367974776825,cache,28632.0,46614.0,1.6280385582564962
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,1024,0.00021440600000000002,0.058297573000000005,271.90271261065453,cache,28632.0,46614.0,1.6280385582564962
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,2048,0.00021440600000000002,1.477e-6,0.006888799753738234,cache,28632.0,46265.0,1.61584939927354
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00021440600000000002,0.26150167,1219.6564928220291,cache,28632.0,46022.0,1.6073623917295334
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,2048,0.00021440600000000002,0.061443778000000004,286.57676557559023,cache,28632.0,46022.0,1.6073623917295334
LPnetlib/lp_ken_13,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00021440600000000002,0.079504076,370.8108728300514,cache,28632.0,54615.0,1.9074811399832354
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,4096,0.00021440600000000002,1.4700000000000001e-6,0.006856151413673125,cache,28632.0,45308.0,1.5824252584520815
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00021440600000000002,0.5105871350000001,2381.403202335756,cache,28632.0,45123.0,1.5759639564124057
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,4096,0.00021440600000000002,0.06291532500000001,293.44013227241777,cache,28632.0,45123.0,1.5759639564124057
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,8192,0.00021440600000000002,1.474e-6,0.006874807607996044,cache,28632.0,43800.0,1.5297569153394803
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00021440600000000002,0.970456925,4526.258243705866,cache,28632.0,43381.0,1.5151229393685386
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,8192,0.00021440600000000002,0.061962254,288.9949628275328,cache,28632.0,43381.0,1.5151229393685386
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,16384,0.00021440600000000002,1.4710000000000002e-6,0.006860815462253855,cache,28632.0,40593.0,1.4177493713327745
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00021440600000000002,1.7584406270000001,8201.452510657351,cache,28632.0,40586.0,1.417504889633976
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,16384,0.00021440600000000002,0.061181415,285.35309179780415,cache,28632.0,40586.0,1.417504889633976
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,32768,0.00021440600000000002,1.717e-6,0.008008171413113439,cache,28632.0,36687.0,1.2813285834031853
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00021440600000000002,2.709733055,12638.326609329963,cache,28632.0,32762.0,1.1442442022911428
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,32768,0.00021440600000000002,0.074121751,345.70744755277366,cache,28632.0,32762.0,1.1442442022911428
LPnetlib/lp_ken_13,cols,natural_order,chunk_equal,vertices,65536,0.00021440600000000002,1.4540000000000002e-6,0.0067815266363814445,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00021440600000000002,2.86625971,13368.374532429129,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,cols,natural_order,chunk_conn__convex,vertices,65536,0.00021440600000000002,0.018265426,85.19083421172915,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,2,0.000144361,7.29e-7,0.005049840330837277,bottle_conn,383566.0,1.430376e6,3.729152218914085
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,2,0.000144361,0.0005082950000000001,3.5209994389066304,bottle_conn,383566.0,1.239383e6,3.2312118383798354
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,2,0.000144361,0.001125382,7.795609617555989,bottle_conn,383566.0,860357.0,2.2430481325247804
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000144361,0.00343799,23.815227104273315,bottle_conn,383566.0,995091.0,2.5943149288518796
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000144361,0.0044277330000000005,30.671254701754634,bottle_conn,383566.0,958042.04,2.4977240944192136
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000144361,0.008121370000000001,56.257368679906634,bottle_conn,383566.0,958032.92,2.4977003175463937
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,2,0.000144361,3.9800000000000004e-7,0.0027569772999632867,total_conn,42659.0,12943.0,0.3034060807801402
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,2,0.000144361,0.055193607000000006,382.33045628667026,total_conn,42659.0,7461.0,0.17489861459481001
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,2,0.000144361,3.97e-7,0.0027500502213201627,total_hypercut,42659.0,12943.0,0.3034060807801402
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,2,0.000144361,0.11690064200000001,809.7799405656654,total_hypercut,42659.0,7461.0,0.17489861459481001
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,4,0.000144361,7.590000000000001e-7,0.005257652690130991,bottle_conn,383566.0,1.450116e6,3.780616634425366
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,4,0.000144361,0.000463036,3.2074867865974883,bottle_conn,383566.0,1.497795e6,3.9049211869665195
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,4,0.000144361,0.001125246,7.794667534860524,bottle_conn,383566.0,990889.0,2.583359838984686
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000144361,0.003562448,24.67735745803922,bottle_conn,383566.0,1.047287e6,2.730395811933279
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000144361,0.004474112000000001,30.992525682144073,bottle_conn,383566.0,804877.98,2.0984080445086373
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000144361,0.008541297,59.166236033277684,bottle_conn,383566.0,804872.93,2.098394878586736
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,4,0.000144361,1.018e-6,0.007051766058700065,total_conn,42659.0,27707.0,0.6494995194449003
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,4,0.000144361,0.07728056200000001,535.3285305588075,total_conn,42659.0,21691.0,0.5084741789540308
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,4,0.000144361,1.016e-6,0.007037911901413818,total_hypercut,42659.0,27296.0,0.6398649757378279
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,4,0.000144361,0.163644964,1133.581535179169,total_hypercut,42659.0,21632.0,0.507091117935254
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,8,0.000144361,8.580000000000001e-7,0.005943433475800251,bottle_conn,383566.0,1.270145e6,3.3114118561082058
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,8,0.000144361,0.000464769,3.219491413886022,bottle_conn,383566.0,1.318149e6,3.436563720454889
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,8,0.000144361,0.001128178,7.814977729442163,bottle_conn,383566.0,740439.0,1.930408326076868
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000144361,0.003769451,26.111283518401784,bottle_conn,383566.0,729706.0,1.902426179588389
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000144361,0.004578482,31.715504880126904,bottle_conn,383566.0,498325.45,1.2991908824035499
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000144361,0.009193942,63.68715927431924,bottle_conn,383566.0,498307.94,1.2991452318505812
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000144361,0.003630795,25.150802502060806,bottle_conn,383566.0,768514.0,2.0036030305084394
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000144361,0.004507570000000001,31.224291879385714,bottle_conn,383566.0,516603.59,1.3468440633424235
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000144361,0.008785408,60.85721212792929,bottle_conn,383566.0,551207.26,1.4370597498214128
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000144361,0.003242888,22.46374020684257,bottle_conn,383566.0,768514.0,2.0036030305084394
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000144361,0.004101208,28.40939034780862,bottle_conn,383566.0,516589.75,1.3468079808950741
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000144361,0.009044271000000001,62.65037648672426,bottle_conn,383566.0,551202.08,1.4370462449747892
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,8,0.000144361,2.105e-6,0.014581500543775675,total_conn,42659.0,36962.0,0.8664525656953984
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,8,0.000144361,0.144219002,999.0163686868339,total_conn,42659.0,31965.0,0.7493143299186572
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__dynamic,parts,8,0.000144361,2.007290318,13904.657892367051,total_conn,42659.0,31965.0,0.7493143299186572
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__trans,parts,8,0.000144361,1.615615467,11191.495396956243,total_conn,42659.0,31965.0,0.7493143299186572
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,8,0.000144361,2.161e-6,0.01496941694779061,total_hypercut,42659.0,36030.0,0.8446048899411613
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,8,0.000144361,0.30652368,2123.313637339725,total_hypercut,42659.0,31415.0,0.7364213882181955
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,16,0.000144361,9.46e-7,0.0065530163963951485,bottle_conn,383566.0,876674.0,2.285588399388893
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,16,0.000144361,0.00046420200000000004,3.215563760295371,bottle_conn,383566.0,757274.0,1.974299077603333
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,16,0.000144361,0.0010844860000000002,7.512319809366797,bottle_conn,383566.0,397509.08,1.0363511885829297
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000144361,0.0039621050000000005,27.44581292731417,bottle_conn,383566.0,415020.0,1.0820041400958376
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000144361,0.004699469,32.553591343922534,bottle_conn,383566.0,291664.87,0.7604033464905648
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000144361,0.009798851,67.87741148925265,bottle_conn,383566.0,291621.95,0.7602914491899699
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,16,0.000144361,3.3030000000000004e-6,0.02288014075823803,total_conn,42659.0,42225.0,0.9898262969127265
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,16,0.000144361,0.20970717000000003,1452.6580586169398,total_conn,42659.0,38334.0,0.8986145948100049
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,16,0.000144361,3.2920000000000004e-6,0.02280394289316367,total_hypercut,42659.0,39993.0,0.9375043953210342
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,16,0.000144361,0.46806910100000004,3242.351473043274,total_hypercut,42659.0,37120.0,0.8701563562202583
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,32,0.000144361,1.187e-6,0.008222442349387992,bottle_conn,383566.0,524830.0,1.3682912458351366
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,32,0.000144361,0.00047583900000000004,3.296174174465403,bottle_conn,383566.0,467087.0,1.2177487055682725
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,32,0.000144361,0.001096227,7.593650639715713,bottle_conn,383566.0,275755.0,0.7189245136430237
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000144361,0.004511536,31.251764673284338,bottle_conn,383566.0,232740.0,0.6067795372895408
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000144361,0.0051167750000000005,35.44430282416997,bottle_conn,383566.0,153951.86,0.4013699337271812
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000144361,0.0114655,79.42242018273633,bottle_conn,383566.0,153909.29,0.40125894891622305
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,32,0.000144361,6.809e-6,0.0471664784810302,total_conn,42659.0,45775.0,1.0730443751611618
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,32,0.000144361,0.354053015,2452.553078740103,total_conn,42659.0,41981.0,0.984106519140158
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,32,0.000144361,6.792e-6,0.04704871814409709,total_hypercut,42659.0,41307.0,0.9683068051290467
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,32,0.000144361,0.734830866,5090.231198176793,total_hypercut,42659.0,40252.0,0.9435757987763427
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,64,0.000144361,1.6450000000000001e-6,0.01139504436793871,bottle_conn,383566.0,356507.0,0.9294541226281787
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,64,0.000144361,0.000505897,3.5043883043204196,bottle_conn,383566.0,251393.0,0.6554100207004792
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,64,0.000144361,0.0011090730000000001,7.682635891965282,bottle_conn,383566.0,157663.06,0.4110454524123619
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000144361,0.005523343,38.260631333947536,bottle_conn,383566.0,129485.0,0.33758205888947407
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000144361,0.005863796,40.61897603923497,bottle_conn,383566.0,80966.89,0.21108985155097168
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000144361,0.014447806,100.08108838259642,bottle_conn,383566.0,80915.52,0.21095592414343295
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,64,0.000144361,2.2979e-5,0.15917734014034263,total_conn,42659.0,48827.0,1.1445884807426334
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,64,0.000144361,0.6602464720000001,4573.57923538906,total_conn,42659.0,44407.0,1.040976112895286
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,64,0.000144361,2.3021000000000002e-5,0.15946827744335385,total_hypercut,42659.0,41855.0,0.9811528634051431
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,64,0.000144361,1.332954165,9233.478328634466,total_hypercut,42659.0,41449.0,0.971635528258984
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,128,0.000144361,2.554e-6,0.017691758854538275,bottle_conn,383566.0,245846.0,0.6409483635150144
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,128,0.000144361,0.000549753,3.8081822652932584,bottle_conn,383566.0,173501.0,0.45233675560398995
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,128,0.000144361,0.0011576470000000001,8.01911180997638,bottle_conn,383566.0,107116.0,0.2792635426497656
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000144361,0.008856313000000001,61.34837663911999,bottle_conn,383566.0,73978.0,0.19286902384465776
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000144361,0.008181996,56.677329749724656,bottle_conn,383566.0,42508.98,0.11082572490783855
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000144361,0.022282362,154.3516739285541,bottle_conn,383566.0,42445.51,0.11066025143000162
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000144361,0.005442225,37.698720568574615,bottle_conn,383566.0,76866.0,0.20039836690426158
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000144361,0.0059549500000000005,41.25040696587029,bottle_conn,383566.0,42657.42,0.11121272479833978
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000144361,0.015976837,110.6728063673707,bottle_conn,383566.0,43831.89,0.11427470109446614
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000144361,0.004532546,31.39730259557637,bottle_conn,383566.0,76866.0,0.20039836690426158
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000144361,0.004924747,34.114109766488184,bottle_conn,383566.0,42672.89,0.11125305684028303
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000144361,0.012516196,86.70067400475197,bottle_conn,383566.0,43832.24,0.11427561358410286
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,128,0.000144361,6.983e-5,0.4837179016493374,total_conn,42659.0,50166.0,1.1759769333552124
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,128,0.000144361,1.3489803550000001,9344.493007114112,total_conn,42659.0,46300.0,1.0853512740570572
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__dynamic,parts,128,0.000144361,3.7877513370000004,26238.051391996458,total_conn,42659.0,46300.0,1.0853512740570572
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__trans,parts,128,0.000144361,2.122938934,14705.764950367482,total_conn,42659.0,46300.0,1.0853512740570572
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,128,0.000144361,7.0281e-5,0.4868420141173863,total_hypercut,42659.0,42207.0,0.9894043460934386
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,128,0.000144361,2.636285956,18261.760142974905,total_hypercut,42659.0,41791.0,0.979652593825453
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,256,0.000144361,4.738e-6,0.032820498611120734,bottle_conn,383566.0,182454.0,0.47567824051141133
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,256,0.000144361,0.0006786240000000001,4.70088181711127,bottle_conn,383566.0,111302.0,0.29017691870499474
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,256,0.000144361,0.0012900210000000001,8.936076918281254,bottle_conn,383566.0,72652.65,0.18941368630170555
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000144361,0.012433847000000001,86.13023600556939,bottle_conn,383566.0,38320.0,0.09990457965513105
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000144361,0.011699683,81.04462424061902,bottle_conn,383566.0,22244.77,0.05799463456093606
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000144361,0.031583569,218.78186629352803,bottle_conn,383566.0,22156.46,0.05776440039002414
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,256,0.000144361,0.000195187,1.3520756991154121,total_conn,42659.0,51876.0,1.2160622611875571
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,256,0.000144361,2.6023829120000004,18026.911090945618,total_conn,42659.0,49439.0,1.1589348085984201
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,256,0.000144361,0.00019522200000000002,1.3523181468679215,total_hypercut,42659.0,42388.0,0.9936472959984998
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,256,0.000144361,5.283654950000001,36600.29336178054,total_hypercut,42659.0,42327.0,0.9922173515553576
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,512,0.000144361,8.397000000000001e-6,0.058166679366310856,bottle_conn,383566.0,150758.0,0.39304317900960983
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,512,0.000144361,0.0007608630000000001,5.270557837643131,bottle_conn,383566.0,69447.0,0.18105619371894277
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,512,0.000144361,0.001359491,9.417301071619066,bottle_conn,383566.0,46106.0,0.12020356340238707
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000144361,0.014231316,98.58144512714654,bottle_conn,383566.0,19552.0,0.050974278220697354
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000144361,0.013185614,91.33778513587465,bottle_conn,383566.0,11646.99,0.030365021925822414
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000144361,0.041778807,289.4050817048926,bottle_conn,383566.0,11563.07,0.030146232982068276
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,512,0.000144361,0.000267725,1.854552129730329,total_conn,42659.0,52440.0,1.2292833868585762
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,512,0.000144361,4.931035015,34157.66734090232,total_conn,42659.0,51554.0,1.2085140298647412
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,512,0.000144361,0.000267052,1.8498902058035065,total_hypercut,42659.0,42411.0,0.9941864553787009
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,512,0.000144361,10.160736635000001,70384.22174271445,total_hypercut,42659.0,42388.0,0.9936472959984998
LPnetlib/lp_ken_13,rows,rcm_order,split_equal__split_equal,parts,1024,0.000144361,1.5545e-5,0.10768143750736003,bottle_conn,383566.0,110883.0,0.2890845382541727
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__split_equal,parts,1024,0.000144361,0.001070392,7.414689562970609,bottle_conn,383566.0,35280.0,0.09197895538186387
LPnetlib/lp_ken_13,rows,rcm_order,balance_work__map_local,parts,1024,0.000144361,0.001692801,11.726165654158672,bottle_conn,383566.0,24540.54,0.06397996694180402
LPnetlib/lp_ken_13,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000144361,0.012805966,88.70793358316998,bottle_conn,383566.0,17080.0,0.0445294942721722
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000144361,0.012833184000000001,88.89647480967852,bottle_conn,383566.0,10483.83,0.027332532080528514
LPnetlib/lp_ken_13,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000144361,0.067795122,469.6221417141749,bottle_conn,383566.0,10422.8,0.027173419959016176
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,1024,0.000144361,0.000586692,4.064061623291609,total_conn,42659.0,52768.0,1.236972268454488
LPnetlib/lp_ken_13,rows,rcm_order,split_conn__convex,parts,1024,0.000144361,9.908098267,68634.17589930799,total_conn,42659.0,52451.0,1.2295412456925854
LPnetlib/lp_ken_13,rows,rcm_order,balance_work,parts,1024,0.000144361,0.0005875510000000001,4.070011983846054,total_hypercut,42659.0,42415.0,0.9942802222274315
LPnetlib/lp_ken_13,rows,rcm_order,split_hypercut__convex,parts,1024,0.000144361,19.995989928,138513.79477836812,total_hypercut,42659.0,42407.0,0.9940926885299702
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,2,0.000144361,1.3253e-5,0.0918045732573202,cache,42659.0,96287.0,2.2571321409315734
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000144361,0.001001919,6.94037170703999,cache,42659.0,95508.0,2.2388710471412834
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,2,0.000144361,0.025014763000000002,173.27923054010435,cache,42659.0,95508.0,2.2388710471412834
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,4,0.000144361,6.784000000000001e-6,0.0469933015149521,cache,42659.0,95879.0,2.2475679223610494
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000144361,0.00118869,8.234149112294872,cache,42659.0,95474.0,2.238074028927073
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,4,0.000144361,0.026459178000000003,183.28480683841207,cache,42659.0,95474.0,2.238074028927073
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,8,0.000144361,4.352e-6,0.030146646254874933,cache,42659.0,95638.0,2.2419184697250287
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000144361,0.001557222,10.786999258802586,cache,42659.0,95384.0,2.2359642748306334
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,8,0.000144361,0.02705101,187.38447364592932,cache,42659.0,95384.0,2.2359642748306334
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,16,0.000144361,2.8390000000000003e-6,0.01966597626782857,cache,42659.0,95428.0,2.2369957101666706
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000144361,0.002301043,15.9395058222096,cache,42659.0,95152.0,2.230525797604257
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,16,0.000144361,0.027463509,190.24188665913925,cache,42659.0,95152.0,2.230525797604257
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,32,0.000144361,2.291e-6,0.01586993717139671,cache,42659.0,95164.0,2.230807098150449
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000144361,0.003748017,25.96280851476507,cache,42659.0,94668.0,2.2191800089078506
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,32,0.000144361,0.027482074000000002,190.37048787414886,cache,42659.0,94668.0,2.2191800089078506
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,64,0.000144361,2.014e-6,0.013951136387251406,cache,42659.0,94754.0,2.221195996155559
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000144361,0.0067027020000000005,46.430143875423425,cache,42659.0,93730.0,2.1971916828805176
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,64,0.000144361,0.027715961,191.99064151675316,cache,42659.0,93730.0,2.1971916828805176
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,128,0.000144361,1.652e-6,0.011443533918440576,cache,42659.0,93674.0,2.1958789469982887
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000144361,0.012223768000000001,84.67500225130057,cache,42659.0,91767.0,2.1511756018659605
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,128,0.000144361,0.027849496,192.91564896336268,cache,42659.0,91767.0,2.1511756018659605
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,256,0.000144361,1.5490000000000001e-6,0.010730044818198822,cache,42659.0,91815.0,2.1523008040507277
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000144361,0.023239882,160.98449027091806,cache,42659.0,89367.0,2.0949154926275817
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,256,0.000144361,0.029549278000000002,204.690172553529,cache,42659.0,89367.0,2.0949154926275817
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,512,0.000144361,1.5300000000000002e-6,0.010598430323979469,cache,42659.0,88852.0,2.0828430108535128
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000144361,0.045068349,312.1919978387515,cache,42659.0,87658.0,2.0548536065074194
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,512,0.000144361,0.029539543,204.62273744293822,cache,42659.0,87658.0,2.0548536065074194
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,1024,0.000144361,1.5e-6,0.010390617964685754,cache,42659.0,86580.0,2.0295834407745144
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000144361,0.088295278,611.6283345224819,cache,42659.0,85298.0,1.9995311657563468
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000144361,0.029663285,205.47990800839563,cache,42659.0,85298.0,1.9995311657563468
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,2048,0.000144361,1.4850000000000002e-6,0.010286711785038897,cache,42659.0,82748.0,1.9397547996905693
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000144361,0.17348126900000002,1201.7183934719212,cache,42659.0,82363.0,1.9307297405002461
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000144361,0.030272267000000002,209.69837421464248,cache,42659.0,82363.0,1.9307297405002461
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,4096,0.000144361,1.472e-6,0.010196659762678287,cache,42659.0,77957.0,1.8274455566234558
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000144361,0.33433170500000003,2315.942013424679,cache,42659.0,76985.0,1.8046602123819124
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000144361,0.037168065,257.46610926773855,cache,42659.0,76985.0,1.8046602123819124
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,8192,0.000144361,1.483e-6,0.010272857627752648,cache,42659.0,69983.0,1.6405213436789423
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000144361,0.618460876,4284.127125747259,cache,42659.0,67620.0,1.5851285777913218
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000144361,0.047972194,332.30716052119345,cache,42659.0,67620.0,1.5851285777913218
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,16384,0.000144361,1.663e-6,0.011519731783514939,cache,42659.0,54562.0,1.279026700110176
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000144361,1.0401353500000001,7205.099368943137,cache,42659.0,54562.0,1.279026700110176
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000144361,0.021207193000000003,146.90389371090532,cache,42659.0,54562.0,1.279026700110176
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,32768,0.000144361,1.4650000000000002e-6,0.01014817021217642,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000144361,1.281418439,8876.486301701983,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000144361,0.013165061,91.19541288852253,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,rcm_order,chunk_equal,vertices,65536,0.000144361,1.461e-6,0.010120461897603924,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000144361,1.2813141510000001,8875.76389052445,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000144361,0.013191145000000001,91.37609880784977,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,2,0.000148944,7.3e-7,0.004901170909872167,bottle_conn,523836.0,864929.0,1.651144633053093
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,2,0.000148944,0.00047008700000000005,3.1561325061768186,bottle_conn,523836.0,869624.0,1.660107361846074
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,2,0.000148944,0.0009439060000000001,6.337321409388764,bottle_conn,523836.0,810229.0,1.5467226383830053
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000148944,0.003178272,21.338704479535934,bottle_conn,523836.0,771371.0,1.472542933284463
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000148944,0.0038678600000000003,25.96855193898378,bottle_conn,523836.0,715547.66,1.3659764888247468
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000148944,0.0076546570000000005,51.392852347190896,bottle_conn,523836.0,715452.9,1.3657955925136875
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,2,0.000148944,4.06e-7,0.0027258566978193145,total_conn,28632.0,8986.0,0.313844649343392
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,2,0.000148944,0.08727752200000001,585.9754135782576,total_conn,28632.0,5607.0,0.1958298407376362
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,2,0.000148944,4.0500000000000004e-7,0.0027191427650660655,total_hypercut,28632.0,8986.0,0.313844649343392
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,2,0.000148944,0.128885934,865.3314937157589,total_hypercut,28632.0,5607.0,0.1958298407376362
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,4,0.000148944,7.63e-7,0.0051227306907294014,bottle_conn,523836.0,850133.0,1.6228991516428806
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,4,0.000148944,0.00047440800000000006,3.1851434096036098,bottle_conn,523836.0,842258.0,1.6078658206003407
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,4,0.000148944,0.0009236270000000001,6.201169567085617,bottle_conn,523836.0,688425.0,1.3141994822807137
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000148944,0.003325899,22.329862230099906,bottle_conn,523836.0,691425.0,1.3199264655350147
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000148944,0.004012482,26.939534321624237,bottle_conn,523836.0,565111.16,1.0787940500461977
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000148944,0.008041891,53.99271538296273,bottle_conn,523836.0,564986.63,1.0785563229713115
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,4,0.000148944,9.910000000000001e-7,0.006653507358470298,total_conn,28632.0,17387.0,0.6072576138586198
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,4,0.000148944,0.136092769,913.7176992695241,total_conn,28632.0,12869.0,0.4494621402626432
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,4,0.000148944,9.87e-7,0.0066266516274572996,total_hypercut,28632.0,15447.0,0.539501257334451
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,4,0.000148944,0.192371662,1291.5704022988505,total_hypercut,28632.0,11679.0,0.4079002514668902
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,8,0.000148944,8.35e-7,0.005606133848963369,bottle_conn,523836.0,664188.0,1.2679311845692163
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,8,0.000148944,0.0004931050000000001,3.310673810291117,bottle_conn,523836.0,672986.0,1.284726517459663
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,8,0.000148944,0.0009308560000000001,6.249704586958858,bottle_conn,523836.0,434334.0,0.829141181591185
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000148944,0.0035322950000000004,23.7155910946396,bottle_conn,523836.0,492720.0,0.9405997296863904
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000148944,0.004088274,27.448396712858525,bottle_conn,523836.0,374761.66,0.7154179170580105
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000148944,0.008707666000000001,58.46268396175744,bottle_conn,523836.0,374717.4,0.7153334249650655
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000148944,0.0034072570000000003,22.876094371038782,bottle_conn,523836.0,541710.0,1.034121366229125
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000148944,0.0039561330000000006,26.56121092491138,bottle_conn,523836.0,377112.11,0.7199049129880344
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000148944,0.008282759,55.60988693737244,bottle_conn,523836.0,402808.03,0.7689582808359869
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000148944,0.003478468,23.354200236330435,bottle_conn,523836.0,541710.0,1.034121366229125
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000148944,0.004018787,26.981865667633475,bottle_conn,523836.0,377119.01,0.7199180850495194
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000148944,0.0091459,61.404957567945,bottle_conn,523836.0,402810.31,0.7689626333432601
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,8,0.000148944,1.615e-6,0.010843001396498013,total_conn,28632.0,25478.0,0.889843531712769
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,8,0.000148944,0.240394087,1613.9897343968203,total_conn,28632.0,20027.0,0.6994621402626432
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__dynamic,parts,8,0.000148944,4.131906388,27741.341631754214,total_conn,28632.0,20027.0,0.6994621402626432
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__trans,parts,8,0.000148944,3.3626390870000002,22576.53270356644,total_conn,28632.0,20027.0,0.6994621402626432
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,8,0.000148944,1.621e-6,0.01088328499301751,total_hypercut,28632.0,19425.0,0.6784367141659682
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,8,0.000148944,0.29623180600000004,1988.8804248576648,total_hypercut,28632.0,16651.0,0.581552109527801
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,16,0.000148944,9.410000000000001e-7,0.006317810720807821,bottle_conn,523836.0,408263.0,0.7793717881168916
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,16,0.000148944,0.000497082,3.3373751208507896,bottle_conn,523836.0,416936.0,0.7959284967050756
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,16,0.000148944,0.000946669,6.355872005585992,bottle_conn,523836.0,293764.0,0.5607938362388228
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000148944,0.003974895,26.687177731227845,bottle_conn,523836.0,307651.0,0.587304041722982
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000148944,0.004401234,29.549589107315505,bottle_conn,523836.0,215872.0,0.4120984430241526
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000148944,0.009902548,66.48504135782576,bottle_conn,523836.0,215795.09,0.4119516222634565
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,16,0.000148944,3.204e-6,0.021511440541411537,total_conn,28632.0,30925.0,1.0800852193350097
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,16,0.000148944,0.440409631,2956.8806464174454,total_conn,28632.0,26082.0,0.9109388097233864
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,16,0.000148944,2.7370000000000002e-6,0.018376033945644,total_hypercut,28632.0,21063.0,0.7356454316848282
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,16,0.000148944,0.6464573610000001,4340.271249597165,total_hypercut,28632.0,19427.0,0.6785065660799106
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,32,0.000148944,1.184e-6,0.007949296379847459,bottle_conn,523836.0,223725.0,0.4270897761894944
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,32,0.000148944,0.000503672,3.3816199376947043,bottle_conn,523836.0,228069.0,0.4353824479417222
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,32,0.000148944,0.000955815,6.4172776345472125,bottle_conn,523836.0,162868.0,0.31091410288716315
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000148944,0.004601741,30.89577962187131,bottle_conn,523836.0,184761.0,0.3527077176826335
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000148944,0.004833077000000001,32.44895396927705,bottle_conn,523836.0,121549.6,0.23203750792232686
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000148944,0.012037911,80.82172494360296,bottle_conn,523836.0,121480.61,0.2319058063974221
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,32,0.000148944,7.192000000000001e-6,0.04828660436137072,total_conn,28632.0,34206.0,1.194677284157586
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,32,0.000148944,0.7565680760000001,5079.54718551939,total_conn,28632.0,30163.0,1.0534716401229394
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,32,0.000148944,7.163000000000001e-6,0.048091900311526485,total_hypercut,28632.0,22278.0,0.7780804694048616
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,32,0.000148944,1.18587584,7961.890643463315,total_hypercut,28632.0,21118.0,0.7375663593182453
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,64,0.000148944,1.641e-6,0.0110175636480825,bottle_conn,523836.0,139059.0,0.2654628547866126
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,64,0.000148944,0.0005289100000000001,3.5510661725212165,bottle_conn,523836.0,139483.0,0.26627226841988716
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,64,0.000148944,0.000978526,6.5697577613062625,bottle_conn,523836.0,90978.68,0.17367779228613534
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000148944,0.006315646,42.40282253732947,bottle_conn,523836.0,104858.0,0.2001733366931635
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000148944,0.00627632,42.13879041787518,bottle_conn,523836.0,65577.13,0.12518637512503913
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000148944,0.016707953,112.17607288645398,bottle_conn,523836.0,65493.35,0.1250264395726907
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,64,0.000148944,1.9293e-5,0.12953190460844344,total_conn,28632.0,37012.0,1.292679519418832
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,64,0.000148944,1.3291491370000001,8923.817924857665,total_conn,28632.0,33544.0,1.1715563006426377
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,64,0.000148944,1.9316000000000003e-5,0.1296863250617682,total_hypercut,28632.0,22867.0,0.7986518580609109
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,64,0.000148944,2.1566748430000002,14479.769866527018,total_hypercut,28632.0,22233.0,0.7765088013411567
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,128,0.000148944,2.567e-6,0.01723466537759158,bottle_conn,523836.0,70914.0,0.1353744301651662
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,128,0.000148944,0.0005630440000000001,3.7802395531206363,bottle_conn,523836.0,72292.0,0.13800502447330845
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,128,0.000148944,0.001010905,6.78714818992373,bottle_conn,523836.0,51143.62,0.09763288510144397
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000148944,0.008200092,55.05486625845956,bottle_conn,523836.0,56934.0,0.1086866882001237
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000148944,0.0075911830000000005,50.96669217961113,bottle_conn,523836.0,35524.8,0.06781664490413031
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000148944,0.021540252000000003,144.619803416049,bottle_conn,523836.0,35413.11,0.06760342931757268
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000148944,0.005904494000000001,39.64237565796541,bottle_conn,523836.0,59279.0,0.11316328011056896
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000148944,0.0060084330000000005,40.34021511440542,bottle_conn,523836.0,36399.45,0.06948634687192175
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000148944,0.016542153,111.06290283596519,bottle_conn,523836.0,37127.71,0.07087659114684748
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000148944,0.004910987,32.97203647008272,bottle_conn,523836.0,59279.0,0.11316328011056896
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000148944,0.005126713000000001,34.42040632721023,bottle_conn,523836.0,36387.51,0.06946355347856963
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000148944,0.011359240000000001,76.26517348802236,bottle_conn,523836.0,37127.67,0.07087651478707076
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,128,0.000148944,5.69e-5,0.382022773659899,total_conn,28632.0,39756.0,1.3885163453478626
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,128,0.000148944,2.520884108,16925.04637984746,total_conn,28632.0,36348.0,1.2694886839899413
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__dynamic,parts,128,0.000148944,6.613871124,44405.08596519497,total_conn,28632.0,36348.0,1.2694886839899413
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__trans,parts,128,0.000148944,3.594340206,24132.15843538511,total_conn,28632.0,36348.0,1.2694886839899413
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,128,0.000148944,5.7647000000000006e-5,0.3870380814265765,total_hypercut,28632.0,23210.0,0.8106314613020397
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,128,0.000148944,4.171690087,28008.44671151574,total_hypercut,28632.0,22725.0,0.7936923721709975
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,256,0.000148944,4.7420000000000005e-6,0.03183746911590934,bottle_conn,523836.0,35769.0,0.06828282134103039
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,256,0.000148944,0.000635011,4.263421151573746,bottle_conn,523836.0,36252.0,0.06920486564497286
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,256,0.000148944,0.001083614,7.275311526479752,bottle_conn,523836.0,29695.42,0.056688391023144644
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000148944,0.013927619,93.50909737888065,bottle_conn,523836.0,29607.0,0.056519597736696216
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000148944,0.013117228000000002,88.06818670104201,bottle_conn,523836.0,19024.89,0.03631840881497262
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000148944,0.037363431,250.85556316467935,bottle_conn,523836.0,18917.64,0.036113669163631366
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,256,0.000148944,0.000155413,1.0434324309807712,total_conn,28632.0,42073.0,1.4694397876501817
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,256,0.000148944,5.091600851,34184.66572000215,total_conn,28632.0,40186.0,1.4035345068454876
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,256,0.000148944,0.000138481,0.92975212160275,total_hypercut,28632.0,23215.0,0.8108060910868958
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,256,0.000148944,8.173299213,54874.98128826942,total_hypercut,28632.0,23176.0,0.8094439787650182
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,512,0.000148944,8.345e-6,0.05602776882586744,bottle_conn,523836.0,17992.0,0.03434662757046098
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,512,0.000148944,0.0007074420000000001,4.749718014824364,bottle_conn,523836.0,18232.0,0.03480478623080506
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,512,0.000148944,0.001150282,7.722915995273392,bottle_conn,523836.0,15508.07,0.02960481906550905
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000148944,0.020164813,135.3851984638522,bottle_conn,523836.0,14808.0,0.02826838934322956
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000148944,0.018415785,123.64234208830165,bottle_conn,523836.0,9821.33,0.01874886414832123
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000148944,0.054744368,367.5500053711462,bottle_conn,523836.0,9715.85,0.01854750341710001
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,512,0.000148944,0.00021101,1.4167069502631862,total_conn,28632.0,42267.0,1.4762154233025986
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,512,0.000148944,8.387721781,56314.599990600494,total_conn,28632.0,41986.0,1.4664012293936854
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,512,0.000148944,0.000210871,1.4157737136104844,total_hypercut,28632.0,23223.0,0.8110854987426656
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,512,0.000148944,16.15988958,108496.41194005802,total_hypercut,28632.0,23215.0,0.8108060910868958
LPnetlib/lp_ken_13,cols,rcm_order,split_equal__split_equal,parts,1024,0.000148944,1.5632000000000002e-5,0.10495219679879687,bottle_conn,523836.0,9144.0,0.01745584495910934
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__split_equal,parts,1024,0.000148944,0.0009429950000000001,6.331205016650554,bottle_conn,523836.0,9116.0,0.01740239311540253
LPnetlib/lp_ken_13,cols,rcm_order,balance_work__map_local,parts,1024,0.000148944,0.001426132,9.574954345257279,bottle_conn,523836.0,7908.74,0.015097740514206736
LPnetlib/lp_ken_13,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000148944,0.032328927,217.0542418627135,bottle_conn,523836.0,7555.0,0.014422452828747928
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000148944,0.032226176,216.36437855838437,bottle_conn,523836.0,5172.46,0.009874197267847188
LPnetlib/lp_ken_13,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000148944,0.092100916,618.3593565366849,bottle_conn,523836.0,5088.37,0.009713669927229133
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,1024,0.000148944,0.000491943,3.30287222043184,total_conn,28632.0,42577.0,1.487042469963677
LPnetlib/lp_ken_13,cols,rcm_order,split_conn__convex,parts,1024,0.000148944,16.260646527000002,109172.88730663875,total_conn,28632.0,42058.0,1.4689158982956132
LPnetlib/lp_ken_13,cols,rcm_order,balance_work,parts,1024,0.000148944,0.000490622,3.2940031152647977,total_hypercut,28632.0,23230.0,0.8113299804414641
LPnetlib/lp_ken_13,cols,rcm_order,split_hypercut__convex,parts,1024,0.000148944,34.008507836,228330.83464926414,total_hypercut,28632.0,23215.0,0.8108060910868958
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,2,0.000148944,2.2481e-5,0.150935922225803,cache,28632.0,83564.0,2.9185526683431124
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000148944,0.001310897,8.801274304436568,cache,28632.0,81283.0,2.8388865604917575
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,2,0.000148944,0.039059471000000005,262.24266167150074,cache,28632.0,81283.0,2.8388865604917575
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,4,0.000148944,1.1387000000000001e-5,0.07645155226125255,cache,28632.0,76813.0,2.6827675328303995
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000148944,0.001594799,10.707373240949618,cache,28632.0,74395.0,2.598316568873987
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,4,0.000148944,0.041165001,276.3790485014502,cache,28632.0,74395.0,2.598316568873987
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,8,0.000148944,5.005e-6,0.033603233430013965,cache,28632.0,73600.0,2.5705504330818663
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000148944,0.002132588,14.318052422386936,cache,28632.0,72049.0,2.5163802738195025
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,8,0.000148944,0.04164219,279.58286335804064,cache,28632.0,72049.0,2.5163802738195025
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,16,0.000148944,3.8570000000000005e-6,0.025895638629283492,cache,28632.0,72067.0,2.5170089410449847
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000148944,0.0032229510000000004,21.638676281018373,cache,28632.0,71262.0,2.4888935456831516
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,16,0.000148944,0.041560023,279.03119964550433,cache,28632.0,71262.0,2.4888935456831516
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,32,0.000148944,2.663e-6,0.017879202921903536,cache,28632.0,71308.0,2.490500139703828
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000148944,0.005368124,36.041223547104956,cache,28632.0,70903.0,2.4763551271304833
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,32,0.000148944,0.041536036000000005,278.87015254055217,cache,28632.0,70903.0,2.4763551271304833
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,64,0.000148944,2.216e-6,0.014878074981200988,cache,28632.0,70932.0,2.477367979882649
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000148944,0.009769259,65.59014797507788,cache,28632.0,70690.0,2.4689158982956134
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,64,0.000148944,0.041273187,277.1054020302933,cache,28632.0,70690.0,2.4689158982956134
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,128,0.000148944,1.98e-6,0.013293586851434096,cache,28632.0,70737.0,2.470557418273261
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000148944,0.017988231,120.77177328391879,cache,28632.0,70618.0,2.4664012293936852
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,128,0.000148944,0.041191027000000005,276.5537853152863,cache,28632.0,70618.0,2.4664012293936852
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,256,0.000148944,1.5980000000000002e-6,0.01072886453969277,cache,28632.0,69092.0,2.4131042190556022
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000148944,0.03443165,231.17178268342465,cache,28632.0,68342.0,2.3869097513271864
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,256,0.000148944,0.052157393,350.1812291868085,cache,28632.0,68342.0,2.3869097513271864
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,512,0.000148944,1.5320000000000001e-6,0.010285744977978302,cache,28632.0,66632.0,2.3271863649063986
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000148944,0.06711916100000001,450.63353340852944,cache,28632.0,64610.0,2.2565660799105896
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,512,0.000148944,0.055932333,375.5259224943603,cache,28632.0,64610.0,2.2565660799105896
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,1024,0.000148944,1.508e-6,0.010124610591900311,cache,28632.0,63588.0,2.2208717518860017
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000148944,0.132093188,886.8647813943495,cache,28632.0,62025.0,2.1662824811399832
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000148944,0.057271006000000006,384.5136829949512,cache,28632.0,62025.0,2.1662824811399832
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,2048,0.000148944,1.489e-6,0.00999704586958857,cache,28632.0,60719.0,2.1206691813355687
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000148944,0.26131919800000003,1754.4795225051028,cache,28632.0,58664.0,2.0488963397597093
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000148944,0.065367426,438.8725024170158,cache,28632.0,58664.0,2.0488963397597093
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,4096,0.000148944,1.4790000000000002e-6,0.009929906542056076,cache,28632.0,56485.0,1.9727926795194188
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000148944,0.5108973490000001,3430.130444999463,cache,28632.0,54615.0,1.9074811399832354
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000148944,0.074815606,502.3069475776131,cache,28632.0,54615.0,1.9074811399832354
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,8192,0.000148944,1.469e-6,0.00986276721452358,cache,28632.0,50164.0,1.752025705504331
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000148944,0.9706614520000001,6516.95571489956,cache,28632.0,48415.0,1.6909402067616652
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000148944,0.083794529,562.5908327962187,cache,28632.0,48415.0,1.6909402067616652
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,16384,0.000148944,1.4700000000000001e-6,0.009869481147276829,cache,28632.0,42149.0,1.4720941603799944
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000148944,1.76007759,11817.04257976152,cache,28632.0,41496.0,1.4492875104777871
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000148944,0.09268939600000001,622.3103716833173,cache,28632.0,41496.0,1.4492875104777871
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,32768,0.000148944,1.4650000000000002e-6,0.009835911483510582,cache,28632.0,34530.0,1.2059932942162614
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000148944,2.708397196,18183.996643033624,cache,28632.0,34186.0,1.1939787650181615
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000148944,0.066784964,448.38975722419167,cache,28632.0,34186.0,1.1939787650181615
LPnetlib/lp_ken_13,cols,rcm_order,chunk_equal,vertices,65536,0.000148944,1.5160000000000002e-6,0.01017832205392631,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000148944,2.865137015,19236.33724755613,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000148944,0.018157368,121.90734772800515,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,2,0.000141079,7.380000000000001e-7,0.005231111646666052,bottle_conn,383566.0,651372.0,1.6982005704363785
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,2,0.000141079,0.0006059090000000001,4.294820632411628,bottle_conn,383566.0,569076.0,1.4836455785966431
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,2,0.000141079,0.0012309670000000001,8.725373726777196,bottle_conn,383566.0,494089.0,1.28814597748497
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000141079,0.003352022,23.75989339306346,bottle_conn,383566.0,496088.0,1.2933575968672928
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000141079,0.004324589,30.653669220791187,bottle_conn,383566.0,496214.5,1.2936873966931375
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000141079,0.007822201,55.44553760658922,bottle_conn,383566.0,496085.48,1.2933510269419082
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,2,0.000141079,4.0700000000000003e-7,0.0028849084555461835,total_conn,42659.0,5772.0,0.13530556271830094
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,2,0.000141079,0.057417252,406.98652528016214,total_conn,42659.0,3887.0,0.09111793525399095
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,2,0.000141079,4.04e-7,0.002863643774055671,total_hypercut,42659.0,5772.0,0.13530556271830094
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,2,0.000141079,0.12190326600000001,864.0780413810702,total_hypercut,42659.0,3887.0,0.09111793525399095
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,4,0.000141079,7.61e-7,0.005394140871426647,bottle_conn,383566.0,756549.0,1.9724089204986885
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,4,0.000141079,0.0006068330000000001,4.301370154310706,bottle_conn,383566.0,685997.0,1.7884718666409432
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,4,0.000141079,0.0012298,8.717101765677386,bottle_conn,383566.0,585903.52,1.5275168289160146
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000141079,0.0034744700000000003,24.627832632780216,bottle_conn,383566.0,510490.0,1.330905241861896
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000141079,0.004343115000000001,30.78498571722227,bottle_conn,383566.0,453558.01,1.1824770965101183
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000141079,0.008108021,57.47149469446197,bottle_conn,383566.0,453442.75,1.1821766006371786
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,4,0.000141079,8.18e-7,0.005798169819746383,total_conn,42659.0,14562.0,0.3413582128038632
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,4,0.000141079,0.10221128700000001,724.4968209301172,total_conn,42659.0,9562.0,0.2241496518905741
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,4,0.000141079,8.200000000000001e-7,0.005812346274073392,total_hypercut,42659.0,13900.0,0.3258397993389437
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,4,0.000141079,0.21137998300000002,1498.3093373216425,total_hypercut,42659.0,9224.0,0.21622635317283576
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,8,0.000141079,8.270000000000001e-7,0.005861963864217921,bottle_conn,383566.0,599635.0,1.5633163523357128
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,8,0.000141079,0.00045593,3.2317354106564404,bottle_conn,383566.0,591941.0,1.543257223007253
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,8,0.000141079,0.001230158,8.719639351001922,bottle_conn,383566.0,486847.0,1.2692652633445092
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000141079,0.003679602,26.081854847284145,bottle_conn,383566.0,461138.0,1.202238988857198
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000141079,0.004577980000000001,32.449762189978664,bottle_conn,383566.0,341842.2,0.8912213282720575
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000141079,0.008728081,61.86662082946434,bottle_conn,383566.0,341781.16,0.8910621900794126
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000141079,0.0035277290000000003,25.005344523281284,bottle_conn,383566.0,452513.0,1.1797526370950502
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000141079,0.004522679,32.05777613960972,bottle_conn,383566.0,338242.99,0.8818377801994963
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000141079,0.008425856,59.72438137497431,bottle_conn,383566.0,353481.06,0.9215651543671753
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000141079,0.003217637,22.807341985695956,bottle_conn,383566.0,452513.0,1.1797526370950502
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000141079,0.004140146,29.34629533807299,bottle_conn,383566.0,338255.27,0.8818697955501792
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000141079,0.009184125000000001,65.09916429801743,bottle_conn,383566.0,353480.23,0.9215629904631797
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,8,0.000141079,2.063e-6,0.014623012638309032,total_conn,42659.0,22855.0,0.5357603319346445
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,8,0.000141079,0.236846456,1678.8214829988872,total_conn,42659.0,17040.0,0.39944677559248926
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__dynamic,parts,8,0.000141079,1.8204391510000002,12903.686239624609,total_conn,42659.0,17040.0,0.39944677559248926
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__trans,parts,8,0.000141079,1.487372742,10542.835872100028,total_conn,42659.0,17040.0,0.39944677559248926
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,8,0.000141079,2.07e-6,0.01467263022845356,total_hypercut,42659.0,20827.0,0.48822053962821443
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,8,0.000141079,0.480294319,3404.4352384125204,total_hypercut,42659.0,15938.0,0.37361400876720036
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,16,0.000141079,9.5e-7,0.006733815805328929,bottle_conn,383566.0,501076.0,1.3063618777472457
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,16,0.000141079,0.000541958,3.8415214170783747,bottle_conn,383566.0,457065.0,1.1916202165989687
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,16,0.000141079,0.001235075,8.75449216396487,bottle_conn,383566.0,330751.1,0.8623055745295464
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000141079,0.004056503,28.75341475343602,bottle_conn,383566.0,327541.0,0.853936480292831
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000141079,0.004815099000000001,34.130515526761606,bottle_conn,383566.0,229991.96,0.5996150858000969
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000141079,0.009860061,69.89035221400775,bottle_conn,383566.0,229918.99,0.5994248447464061
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,16,0.000141079,4.355000000000001e-6,0.030869229297060517,total_conn,42659.0,33534.0,0.7860943763332474
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,16,0.000141079,0.436386871,3093.2092728187754,total_conn,42659.0,26310.0,0.6167514475257273
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,16,0.000141079,4.339e-6,0.030755817662444448,total_hypercut,42659.0,29345.0,0.6878970440000938
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,16,0.000141079,0.8418219840000001,5967.025453823744,total_hypercut,42659.0,22948.0,0.5379404111676317
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,32,0.000141079,1.1940000000000001e-6,0.008463343233223938,bottle_conn,383566.0,379218.0,0.9886642715986297
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,32,0.000141079,0.00061467,4.356920590591087,bottle_conn,383566.0,316182.0,0.8243222809112383
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,32,0.000141079,0.001238594,8.779435635353241,bottle_conn,383566.0,202967.11,0.5291582413456876
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000141079,0.0045191020000000005,32.03242155104587,bottle_conn,383566.0,223722.0,0.5832685900210133
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000141079,0.005132701,36.38175065034484,bottle_conn,383566.0,137908.99,0.35954435481768454
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000141079,0.011323263,80.26186037610132,bottle_conn,383566.0,137853.64,0.3594000510994197
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,32,0.000141079,6.819e-6,0.048334621027934704,total_conn,42659.0,41024.0,0.9616728005813545
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,32,0.000141079,0.693037859,4912.409777500549,total_conn,42659.0,34333.0,0.804824304367191
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,32,0.000141079,6.798000000000001e-6,0.04818576825750112,total_hypercut,42659.0,35144.0,0.8238355329473265
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,32,0.000141079,1.40610706,9966.80625748694,total_hypercut,42659.0,29235.0,0.6853184556600014
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,64,0.000141079,1.647e-6,0.011674310138291311,bottle_conn,383566.0,271390.0,0.707544464316441
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,64,0.000141079,0.000633884,4.493113787310656,bottle_conn,383566.0,231201.0,0.6027671900011993
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,64,0.000141079,0.001260213,8.932676018401038,bottle_conn,383566.0,134976.73,0.3518996209257338
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000141079,0.005988986,42.45129324704598,bottle_conn,383566.0,133939.0,0.34919414129510956
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000141079,0.006175878,43.77602619808759,bottle_conn,383566.0,78034.57,0.20344496123222602
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000141079,0.015557955000000002,110.278319239575,bottle_conn,383566.0,78006.64,0.20337214455921537
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,64,0.000141079,1.6309000000000003e-5,0.11560189680958896,total_conn,42659.0,46864.0,1.098572399728076
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,64,0.000141079,1.1031896170000002,7819.658609715125,total_conn,42659.0,41211.0,0.9660564007595115
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,64,0.000141079,1.6585e-5,0.11755824750671609,total_hypercut,42659.0,39509.0,0.9261586066246279
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,64,0.000141079,2.134718937,15131.372755690074,total_hypercut,42659.0,34649.0,0.8122318854169108
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,128,0.000141079,2.5910000000000003e-6,0.01836559658063922,bottle_conn,383566.0,193353.0,0.5040931677990228
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,128,0.000141079,0.000606464,4.298754598487372,bottle_conn,383566.0,163291.0,0.42571812934410247
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,128,0.000141079,0.001317662,9.339887580717187,bottle_conn,383566.0,92519.0,0.24120751057184422
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000141079,0.007836025,55.543525258897496,bottle_conn,383566.0,76424.0,0.19924602284874052
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000141079,0.007451968000000001,52.82124199916359,bottle_conn,383566.0,42496.21,0.11079243207166432
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000141079,0.020254798,143.57060937488924,bottle_conn,383566.0,42442.52,0.11065245616139073
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000141079,0.005468352,38.760921186002165,bottle_conn,383566.0,76868.0,0.20040358113075715
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000141079,0.005919494,41.95871816499975,bottle_conn,383566.0,42477.19,0.11074284477769146
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000141079,0.015553429,110.24623792343297,bottle_conn,383566.0,43831.78,0.11427441431200888
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000141079,0.004484028,31.783809071513122,bottle_conn,383566.0,76868.0,0.20040358113075715
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000141079,0.004837611,34.29008569666641,bottle_conn,383566.0,42464.58,0.11070996907963689
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000141079,0.012383845000000001,87.77950651762488,bottle_conn,383566.0,43831.57,0.11427386681822685
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,128,0.000141079,7.8775e-5,0.5583750948050383,total_conn,42659.0,50802.0,1.1908858623033827
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,128,0.000141079,1.817058032,12879.720100085768,total_conn,42659.0,46894.0,1.099275651093556
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__dynamic,parts,128,0.000141079,3.5247110310000003,24983.952473436868,total_conn,42659.0,46894.0,1.099275651093556
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__trans,parts,128,0.000141079,1.953437493,13846.40870009002,total_conn,42659.0,46894.0,1.099275651093556
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,128,0.000141079,7.851800000000001e-5,0.5565534204240178,total_hypercut,42659.0,41784.0,0.9794885018401744
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,128,0.000141079,3.410577609,24174.948851352787,total_hypercut,42659.0,39496.0,0.9258538643662533
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,256,0.000141079,4.74e-6,0.03359819675500961,bottle_conn,383566.0,135561.0,0.3534228789830173
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,256,0.000141079,0.00074624,5.289518638493326,bottle_conn,383566.0,87803.0,0.22891236449528896
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,256,0.000141079,0.0013465130000000001,9.544390022611445,bottle_conn,383566.0,51123.15,0.13328384163351287
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000141079,0.009696107,68.7282090176426,bottle_conn,383566.0,39744.0,0.10361710891997726
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000141079,0.009481517,67.20714635062625,bottle_conn,383566.0,22340.98,0.05824546492650547
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000141079,0.027490163,194.85652010575635,bottle_conn,383566.0,22236.31,0.057972578382859796
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,256,0.000141079,0.000133162,0.9438825055465377,total_conn,42659.0,53002.0,1.2424576291052298
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,256,0.000141079,2.8850963550000004,20450.21835283777,total_conn,42659.0,50768.0,1.1900888440891724
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,256,0.000141079,0.000133532,0.9465051495970342,total_hypercut,42659.0,42415.0,0.9942802222274315
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,256,0.000141079,5.374160607,38093.27119557127,total_hypercut,42659.0,42198.0,0.9891933706837948
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,512,0.000141079,8.267e-6,0.05859837396068869,bottle_conn,383566.0,87100.0,0.2270795638820959
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,512,0.000141079,0.0006903090000000001,4.8930670050113765,bottle_conn,383566.0,60740.0,0.15835605867047653
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,512,0.000141079,0.001328118,9.414002083938787,bottle_conn,383566.0,39410.0,0.102746333095217
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000141079,0.015165325,107.49526860836836,bottle_conn,383566.0,20564.0,0.05361267682745603
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000141079,0.015030899,106.54242658368715,bottle_conn,383566.0,11845.02,0.03088130856228133
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000141079,0.043967623000000004,311.65249966330924,bottle_conn,383566.0,11804.46,0.030775564048951157
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,512,0.000141079,0.00028389800000000004,2.012333515264497,total_conn,42659.0,53853.0,1.2624065261726716
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,512,0.000141079,5.206128684,36902.22275462684,total_conn,42659.0,52793.0,1.2375583112590545
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,512,0.000141079,0.000283768,2.0114120457332416,total_hypercut,42659.0,42424.0,0.9944911976370754
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,512,0.000141079,10.265896216,72767.00441596552,total_hypercut,42659.0,42414.0,0.9942567805152488
LPnetlib/lp_ken_13,rows,spectral_order,split_equal__split_equal,parts,1024,0.000141079,1.564e-5,0.11085987283720468,bottle_conn,383566.0,76880.0,0.20043486648973058
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__split_equal,parts,1024,0.000141079,0.001062424,7.530702655958717,bottle_conn,383566.0,34784.0,0.09068582721096238
LPnetlib/lp_ken_13,rows,spectral_order,balance_work__map_local,parts,1024,0.000141079,0.001886695,13.373322748247435,bottle_conn,383566.0,24374.04,0.06354588258604778
LPnetlib/lp_ken_13,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000141079,0.025118144000000002,178.04311059760843,bottle_conn,383566.0,17178.0,0.04478499137045515
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000141079,0.02406627,170.58718873822468,bottle_conn,383566.0,10588.06,0.02760427149434517
LPnetlib/lp_ken_13,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000141079,0.067665871,479.63106486436675,bottle_conn,383566.0,10544.0,0.027489402084647754
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,1024,0.000141079,0.000659063,4.671588259060526,total_conn,42659.0,54256.0,1.2718535361822827
LPnetlib/lp_ken_13,rows,spectral_order,split_conn__convex,parts,1024,0.000141079,10.238087067,72569.88685062979,total_conn,42659.0,53821.0,1.2616563913828267
LPnetlib/lp_ken_13,rows,spectral_order,balance_work,parts,1024,0.000141079,0.00065923,4.672771992996831,total_hypercut,42659.0,42425.0,0.9945146393492581
LPnetlib/lp_ken_13,rows,spectral_order,split_hypercut__convex,parts,1024,0.000141079,20.664147602,146472.17234315525,total_hypercut,42659.0,42418.0,0.9943505473639794
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,2,0.000141079,1.0098e-5,0.07157691789706476,cache,42659.0,97217.0,2.2789329332614456
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000141079,0.001001931,7.101914530156861,cache,42659.0,97157.0,2.277526430530486
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,2,0.000141079,0.024773827000000002,175.60251348535218,cache,42659.0,97157.0,2.277526430530486
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,4,0.000141079,7.698e-6,0.05456517270465484,cache,42659.0,97145.0,2.277245129984294
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000141079,0.00111444,7.899403880095549,cache,42659.0,97068.0,2.2754401181462294
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,4,0.000141079,0.02631551,186.5303128034647,cache,42659.0,97068.0,2.2754401181462294
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,8,0.000141079,4.6010000000000005e-6,0.03261293317928253,cache,42659.0,97042.0,2.27483063362948
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000141079,0.0015552460000000001,11.023936943131154,cache,42659.0,96938.0,2.272392695562484
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,8,0.000141079,0.027217706,192.9252829974695,cache,42659.0,96938.0,2.272392695562484
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,16,0.000141079,3.106e-6,0.022016033569843847,cache,42659.0,96896.0,2.2714081436508122
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000141079,0.002287648,16.21536869413591,cache,42659.0,96742.0,2.267798119974683
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,16,0.000141079,0.027636401,195.89308826969287,cache,42659.0,96742.0,2.267798119974683
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,32,0.000141079,2.364e-6,0.016756569014523777,cache,42659.0,96674.0,2.266204083546262
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000141079,0.0037269100000000004,26.417184697935202,cache,42659.0,96369.0,2.2590543613305516
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,32,0.000141079,0.028036677000000003,198.73033548579167,cache,42659.0,96369.0,2.2590543613305516
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,64,0.000141079,2.065e-6,0.014637189092636041,cache,42659.0,96150.0,2.2539206263625493
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000141079,0.006680116000000001,47.3501796865586,cache,42659.0,95630.0,2.2417309360275675
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,64,0.000141079,0.0285186,202.14631518510905,cache,42659.0,95630.0,2.2417309360275675
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,128,0.000141079,1.633e-6,0.011575074958002253,cache,42659.0,95034.0,2.2277596755667033
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000141079,0.012198878000000002,86.46841840387302,cache,42659.0,94214.0,2.208537471576924
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,128,0.000141079,0.030262521,214.50762338831433,cache,42659.0,94214.0,2.208537471576924
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,256,0.000141079,1.56e-6,0.011057634375066452,cache,42659.0,92715.0,2.1733983450151197
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000141079,0.023202084,164.46164205870468,cache,42659.0,91207.0,2.138048243043672
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,256,0.000141079,0.036898719,261.54650231430617,cache,42659.0,91207.0,2.138048243043672
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,512,0.000141079,1.522e-6,0.010788281742853295,cache,42659.0,88808.0,2.081811575517476
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000141079,0.045029904,319.18218870278355,cache,42659.0,85853.0,2.012541316017722
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,512,0.000141079,0.047415021,336.088439810319,cache,42659.0,85853.0,2.012541316017722
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,1024,0.000141079,1.4990000000000002e-6,0.0106252525180927,cache,42659.0,81835.0,1.9183525164678028
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000141079,0.08829057700000001,625.8236661728536,cache,42659.0,79111.0,1.854497292482243
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000141079,0.060632249000000006,429.7751543461465,cache,42659.0,79111.0,1.854497292482243
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,2048,0.000141079,1.4870000000000001e-6,0.01054019379213065,cache,42659.0,74874.0,1.7551747579643218
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000141079,0.17343596700000002,1229.353532418007,cache,42659.0,71855.0,1.6844042288848777
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000141079,0.07334301500000001,519.8719511762913,cache,42659.0,71855.0,1.6844042288848777
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,4096,0.000141079,1.48e-6,0.01049057620198612,cache,42659.0,64241.0,1.5059190323261211
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000141079,0.33409758900000003,2368.1596056110407,cache,42659.0,63690.0,1.4930026489134767
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000141079,0.084864781,601.5408459090296,cache,42659.0,63690.0,1.4930026489134767
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,8192,0.000141079,1.48e-6,0.01049057620198612,cache,42659.0,55672.0,1.3050470006329262
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000141079,0.6180405520000001,4380.811828833491,cache,42659.0,54151.0,1.2693921564031037
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000141079,0.077618635,550.1785170011128,cache,42659.0,54151.0,1.2693921564031037
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,16384,0.000141079,1.4730000000000001e-6,0.010440958611841593,cache,42659.0,48574.0,1.138657727560421
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000141079,1.041380269,7381.539910263044,cache,42659.0,48405.0,1.1346960782015518
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000141079,0.062498698000000005,443.0049688472416,cache,42659.0,48405.0,1.1346960782015518
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,32768,0.000141079,1.5190000000000002e-6,0.010767017061362783,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000141079,1.2799386510000001,9072.49591363704,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000141079,0.013166773000000001,93.32907803429285,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,spectral_order,chunk_equal,vertices,65536,0.000141079,1.4700000000000001e-6,0.01041969393035108,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000141079,1.281265238,9081.89906364519,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000141079,0.013140514,93.14294827720639,cache,42659.0,42659.0,1.0
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,2,0.000149825,7.29e-7,0.004865676622726515,bottle_conn,523836.0,557294.0,1.0638711352408006
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,2,0.000149825,0.000463715,3.0950442182546305,bottle_conn,523836.0,561023.0,1.0709897754258966
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,2,0.000149825,0.000895272,5.975451359919907,bottle_conn,523836.0,503437.0,0.9610584228651715
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000149825,0.003076849,20.536285666611047,bottle_conn,523836.0,507056.0,0.9679670736642766
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000149825,0.003765945,25.135624895711665,bottle_conn,523836.0,507186.96,0.9682170755732711
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000149825,0.0076311320000000005,50.93363590855999,bottle_conn,523836.0,507087.69,0.9680275696973862
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,2,0.000149825,4.1000000000000004e-7,0.002736525946938095,total_conn,28632.0,4564.0,0.1594020676166527
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,2,0.000149825,0.10069312000000001,672.0715501418322,total_conn,28632.0,2795.0,0.09761804973456273
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,2,0.000149825,4.1000000000000004e-7,0.002736525946938095,total_hypercut,28632.0,4564.0,0.1594020676166527
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,2,0.000149825,0.134529573,897.9113832804941,total_hypercut,28632.0,2795.0,0.09761804973456273
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,4,0.000149825,7.77e-7,0.005186050392124145,bottle_conn,523836.0,533644.0,1.018723417252728
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,4,0.000149825,0.00046697100000000005,3.116776238945437,bottle_conn,523836.0,525660.0,1.003482005818615
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,4,0.000149825,0.000896424,5.98314033038545,bottle_conn,523836.0,533321.0,1.0181068120556815
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000149825,0.003170118,21.158805272818288,bottle_conn,523836.0,424947.0,0.8112214509884773
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000149825,0.003757363,25.07834473552478,bottle_conn,523836.0,412822.11,0.7880751036583968
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000149825,0.007854056,52.42153178708493,bottle_conn,523836.0,412695.69,0.7878337685840606
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,4,0.000149825,1.2200000000000002e-6,0.008142833305523112,total_conn,28632.0,11077.0,0.38687482537021517
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,4,0.000149825,0.199249841,1329.8838044385118,total_conn,28632.0,6760.0,0.23609946912545404
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,4,0.000149825,1.19e-6,0.007942599699649592,total_hypercut,28632.0,9387.0,0.32784995808885165
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,4,0.000149825,0.25439515100000004,1697.9486133822797,total_hypercut,28632.0,6591.0,0.23019698239731767
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,8,0.000149825,9.46e-7,0.0063140330385449694,bottle_conn,523836.0,460914.0,0.8798822532242916
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,8,0.000149825,0.00046799300000000004,3.123597530452195,bottle_conn,523836.0,470884.0,0.8989149275727518
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,8,0.000149825,0.000897256,5.988693475721676,bottle_conn,523836.0,444282.8,0.8481333852579814
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000149825,0.0033598570000000004,22.42520941097948,bottle_conn,523836.0,380460.0,0.7262960163104483
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000149825,0.003934766,26.26241281495078,bottle_conn,523836.0,329473.07,0.6289622515443765
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000149825,0.008767666,58.5193792758218,bottle_conn,523836.0,329040.85,0.6281371459769851
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000149825,0.003189358,21.287221758718506,bottle_conn,523836.0,434278.0,0.8290342779037714
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000149825,0.003929857,26.22964792257634,bottle_conn,523836.0,341194.72,0.6513388159653021
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000149825,0.008118748,54.18820624061405,bottle_conn,523836.0,350915.84,0.6698963797829856
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000149825,0.00330617,22.066878024361756,bottle_conn,523836.0,434278.0,0.8290342779037714
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000149825,0.004033021,26.9182112464542,bottle_conn,523836.0,341192.5,0.6513345779976939
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000149825,0.008457983,56.45241448356416,bottle_conn,523836.0,350913.15,0.6698912445880009
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,8,0.000149825,2.272e-6,0.015164358418154514,total_conn,28632.0,20890.0,0.7296032411288069
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,8,0.000149825,0.416570366,2780.379549474387,total_conn,28632.0,13747.0,0.48012713048337524
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__dynamic,parts,8,0.000149825,4.013603786,26788.61195394627,total_conn,28632.0,13747.0,0.48012713048337524
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__trans,parts,8,0.000149825,3.288323682,21947.76360420491,total_conn,28632.0,13747.0,0.48012713048337524
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,8,0.000149825,2.2650000000000003e-6,0.015117637243450695,total_hypercut,28632.0,13892.0,0.48519139424420227
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,8,0.000149825,0.48126939100000005,3212.210185216086,total_hypercut,28632.0,10070.0,0.3517043867001956
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,16,0.000149825,9.46e-7,0.0063140330385449694,bottle_conn,523836.0,393260.0,0.7507311448621324
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,16,0.000149825,0.000468803,3.1290038378107794,bottle_conn,523836.0,402248.0,0.7678891866920181
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,16,0.000149825,0.00098451,6.571066243951277,bottle_conn,523836.0,330648.62,0.6312063699325743
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000149825,0.0037314870000000003,24.905636576005342,bottle_conn,523836.0,294878.0,0.5629204560205866
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000149825,0.004354265,29.06233939596196,bottle_conn,523836.0,238842.64,0.4559492665643446
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000149825,0.009793661,65.3673352244285,bottle_conn,523836.0,238396.62,0.45509781687398343
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,16,0.000149825,2.584e-6,0.017246787919239115,total_conn,28632.0,32387.0,1.1311469684269349
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,16,0.000149825,0.71368633,4763.466243951277,total_conn,28632.0,23627.0,0.8251955853590388
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,16,0.000149825,2.5920000000000003e-6,0.017300183547472054,total_hypercut,28632.0,18544.0,0.6476669460743224
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,16,0.000149825,0.7619506410000001,5085.604144835643,total_hypercut,28632.0,14142.0,0.4939228834870075
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,32,0.000149825,1.198e-6,0.00799599532788253,bottle_conn,523836.0,261180.0,0.498591162119442
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,32,0.000149825,0.00047590400000000003,3.1763991323210417,bottle_conn,523836.0,259476.0,0.495338235630999
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,32,0.000149825,0.0010371590000000002,6.9224695478057745,bottle_conn,523836.0,209886.0,0.40067120243740406
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000149825,0.004970462,33.17511763724345,bottle_conn,523836.0,204885.0,0.39112432135248437
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000149825,0.0050203010000000005,33.50776572668113,bottle_conn,523836.0,147410.14,0.2814051344313869
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000149825,0.012160773000000001,81.16651426664443,bottle_conn,523836.0,147313.71,0.2812210500996495
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,32,0.000149825,5.557e-6,0.037089938261304856,total_conn,28632.0,41431.0,1.4470173232746577
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,32,0.000149825,1.190292256,7944.5503487401975,total_conn,28632.0,33379.0,1.1657935177423862
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,32,0.000149825,5.6220000000000006e-6,0.037523777740697484,total_hypercut,28632.0,19809.0,0.691848281642917
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,32,0.000149825,1.3262333190000002,8851.882656432506,total_hypercut,28632.0,17041.0,0.5951732327465773
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,64,0.000149825,1.636e-6,0.01091940597363591,bottle_conn,523836.0,141764.0,0.27062668468757395
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,64,0.000149825,0.000606462,4.047802436175538,bottle_conn,523836.0,144383.0,0.2756263410685787
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,64,0.000149825,0.001066558,7.118691807108293,bottle_conn,523836.0,114103.18,0.21782233370749624
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000149825,0.0065171050000000005,43.49811446687803,bottle_conn,523836.0,125983.0,0.2405008437755328
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000149825,0.00633675,42.29434340063408,bottle_conn,523836.0,83756.9,0.1598914545773868
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000149825,0.016936559,113.04227598865343,bottle_conn,523836.0,83645.11,0.1596780480913874
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,64,0.000149825,1.6210000000000002e-5,0.1081928917069915,total_conn,28632.0,47633.0,1.6636281084101705
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,64,0.000149825,1.682535147,11230.002649758051,total_conn,28632.0,41385.0,1.4454107292539815
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,64,0.000149825,1.616e-5,0.10785916903053563,total_hypercut,28632.0,21318.0,0.7445515507124896
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,64,0.000149825,2.495056663,16653.139749707992,total_hypercut,28632.0,19518.0,0.6816848281642917
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,128,0.000149825,2.5800000000000003e-6,0.017220090105122647,bottle_conn,523836.0,71082.0,0.13569514122740706
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,128,0.000149825,0.000545448,3.640567328549975,bottle_conn,523836.0,72292.0,0.13800502447330845
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,128,0.000149825,0.001040439,6.944361755381278,bottle_conn,523836.0,60299.74,0.11511186707290068
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000149825,0.007867739,52.512858334723845,bottle_conn,523836.0,66812.0,0.1275437350621187
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000149825,0.007716172,51.50123143667613,bottle_conn,523836.0,46002.02,0.08781759940133935
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000149825,0.023670854,157.99001501752045,bottle_conn,523836.0,45915.15,0.08765176505623898
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000149825,0.0058188400000000005,38.837577173368935,bottle_conn,523836.0,72405.0,0.13822074084255379
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000149825,0.005724731,38.209451026197236,bottle_conn,523836.0,49643.05,0.09476830534747517
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000149825,0.016251745,108.4715167695645,bottle_conn,523836.0,50342.14,0.09610286425522492
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000149825,0.004744015,31.663707658935426,bottle_conn,523836.0,72405.0,0.13822074084255379
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000149825,0.004823485000000001,32.19412648089438,bottle_conn,523836.0,49644.66,0.09477137882848831
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000149825,0.010508224,70.13665276155515,bottle_conn,523836.0,50342.1,0.0961027878954482
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,128,0.000149825,6.1109e-5,0.40786918071082934,total_conn,28632.0,52733.0,1.8417504889633975
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,128,0.000149825,2.9735851710000003,19847.05603871183,total_conn,28632.0,47544.0,1.6605196982397317
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__dynamic,parts,128,0.000149825,6.975594319000001,46558.28012014017,total_conn,28632.0,47544.0,1.6605196982397317
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__trans,parts,128,0.000149825,3.8141921450000003,25457.64822292675,total_conn,28632.0,47544.0,1.6605196982397317
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,128,0.000149825,6.1343e-5,0.40943100283664274,total_hypercut,28632.0,22440.0,0.7837384744341995
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,128,0.000149825,4.521617752,30179.32756215585,total_hypercut,28632.0,21322.0,0.7446912545403744
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,256,0.000149825,4.735e-6,0.03160353746037044,bottle_conn,523836.0,35771.0,0.0682866393298666
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,256,0.000149825,0.000620936,4.144408476555982,bottle_conn,523836.0,36252.0,0.06920486564497286
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,256,0.000149825,0.0011864380000000002,7.918825296178877,bottle_conn,523836.0,31940.88,0.0609749616292122
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000149825,0.022577771,150.6942833305523,bottle_conn,523836.0,34980.0,0.06677662474514924
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000149825,0.022135548,147.7426864675455,bottle_conn,523836.0,25025.21,0.047772986201788346
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000149825,0.046184569,308.2567595528116,bottle_conn,523836.0,24907.96,0.04754915660626608
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,256,0.000149825,0.000133219,0.8891640246954782,total_conn,28632.0,55560.0,1.9404861693210393
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,256,0.000149825,5.2016872890000005,34718.420083430676,total_conn,28632.0,53089.0,1.8541841296451522
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,256,0.000149825,0.00013321400000000002,0.8891306524278326,total_hypercut,28632.0,23356.0,0.815730651019838
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,256,0.000149825,8.556787743000001,57111.882149174045,total_hypercut,28632.0,22765.0,0.7950894104498464
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,512,0.000149825,8.481e-6,0.05660604038044385,bottle_conn,523836.0,18092.0,0.034537527012271016
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,512,0.000149825,0.00078697,5.252594693809445,bottle_conn,523836.0,18232.0,0.03480478623080506
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,512,0.000149825,0.001214358,8.10517603871183,bottle_conn,523836.0,16807.0,0.0320844691850121
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000149825,0.018050731,120.47876522609712,bottle_conn,523836.0,17596.0,0.03359066578089326
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000149825,0.017755566,118.50870015017522,bottle_conn,523836.0,12996.38,0.024810016875510654
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000149825,0.063132433,421.3744902386117,bottle_conn,523836.0,12890.54,0.02460796890629892
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,512,0.000149825,0.000309883,2.0682996829634575,total_conn,28632.0,56067.0,1.9581936295054485
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,512,0.000149825,8.733139068,58288.930872684796,total_conn,28632.0,55762.0,1.947541212629226
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,512,0.000149825,0.00031157600000000004,2.0795995327882535,total_hypercut,28632.0,23393.0,0.8170229114277732
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,512,0.000149825,16.615822308000002,110901.53384281663,total_hypercut,28632.0,23378.0,0.8164990220732048
LPnetlib/lp_ken_13,cols,spectral_order,split_equal__split_equal,parts,1024,0.000149825,1.5673e-5,0.10460871016185551,bottle_conn,523836.0,9146.0,0.01745966294794554
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__split_equal,parts,1024,0.000149825,0.0009025740000000001,6.024188219589521,bottle_conn,523836.0,9116.0,0.01740239311540253
LPnetlib/lp_ken_13,cols,spectral_order,balance_work__map_local,parts,1024,0.000149825,0.0013615880000000002,9.087855831803772,bottle_conn,523836.0,8667.0,0.016545254621675488
LPnetlib/lp_ken_13,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000149825,0.032458613000000004,216.64350408810282,bottle_conn,523836.0,8904.0,0.016997686298765264
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000149825,0.032176807,214.76260303687638,bottle_conn,523836.0,6787.78,0.012957834131293
LPnetlib/lp_ken_13,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000149825,0.129757759,866.0621324879025,bottle_conn,523836.0,6705.65,0.01280104841973442
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,1024,0.000149825,0.000429368,2.8657967628900387,total_conn,28632.0,56333.0,1.9674839340597932
LPnetlib/lp_ken_13,cols,spectral_order,split_conn__convex,parts,1024,0.000149825,16.637327272,111045.06772567997,total_conn,28632.0,56049.0,1.9575649622799665
LPnetlib/lp_ken_13,cols,spectral_order,balance_work,parts,1024,0.000149825,0.00042917000000000004,2.8644752210912734,total_hypercut,28632.0,23393.0,0.8170229114277732
LPnetlib/lp_ken_13,cols,spectral_order,split_hypercut__convex,parts,1024,0.000149825,32.44458237,216549.85730018356,total_hypercut,28632.0,23391.0,0.8169530595138307
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,2,0.000149825,2.1494e-5,0.14346070415484732,cache,28632.0,91297.0,3.188635093601565
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000149825,0.001297299,8.65876188887035,cache,28632.0,91139.0,3.183116792400112
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,2,0.000149825,0.037496174,250.2664708826965,cache,28632.0,91139.0,3.183116792400112
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,4,0.000149825,8.024e-6,0.05355581511763724,cache,28632.0,88161.0,3.0791072925398155
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000149825,0.00158222,10.560453862839982,cache,28632.0,87990.0,3.073134953897737
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,4,0.000149825,0.040040195,267.246420824295,cache,28632.0,87990.0,3.073134953897737
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,8,0.000149825,5.928000000000001e-6,0.03956616052060738,cache,28632.0,86461.0,3.01973316568874
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000149825,0.002125183,14.1844351743701,cache,28632.0,86314.0,3.0145990500139703
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,8,0.000149825,0.041127257,274.50196562656436,cache,28632.0,86314.0,3.0145990500139703
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,16,0.000149825,3.8790000000000005e-6,0.025890205239446025,cache,28632.0,85550.0,2.9879156188879574
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000149825,0.003415533,22.796816285666612,cache,28632.0,85397.0,2.9825719474713606
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,16,0.000149825,0.041672651000000005,278.1421725346238,cache,28632.0,85397.0,2.9825719474713606
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,32,0.000149825,2.6640000000000002e-6,0.0177807442015685,cache,28632.0,85061.0,2.9708368259290303
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000149825,0.005357402000000001,35.757730685800105,cache,28632.0,84957.0,2.9672045264040237
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,32,0.000149825,0.041731605000000005,278.53565826797933,cache,28632.0,84957.0,2.9672045264040237
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,64,0.000149825,2.132e-6,0.014229934924078091,cache,28632.0,84770.0,2.960673372450405
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000149825,0.009765357,65.17842149174037,cache,28632.0,84670.0,2.957180776753283
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,64,0.000149825,0.041879361000000004,279.5218488236276,cache,28632.0,84670.0,2.957180776753283
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,128,0.000149825,2.015e-6,0.013449023861171368,cache,28632.0,84507.0,2.951487845766974
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000149825,0.017983496,120.03000834306692,cache,28632.0,84362.0,2.946423582006147
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,128,0.000149825,0.042917545,286.4511596863007,cache,28632.0,84362.0,2.946423582006147
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,256,0.000149825,1.5980000000000002e-6,0.010665776739529453,cache,28632.0,82599.0,2.8848491198658843
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000149825,0.034420746,229.73966961455034,cache,28632.0,81565.0,2.848735680357642
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,256,0.000149825,0.054695462,365.0623193726014,cache,28632.0,81565.0,2.848735680357642
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,512,0.000149825,1.5440000000000002e-6,0.010305356248957119,cache,28632.0,79192.0,2.7658563844649344
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000149825,0.067095626,447.82663774403477,cache,28632.0,75973.0,2.653429728974574
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,512,0.000149825,0.066025467,440.6839112297681,cache,28632.0,75973.0,2.653429728974574
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,1024,0.000149825,1.5040000000000001e-6,0.010038378107792425,cache,28632.0,73254.0,2.558466051969824
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000149825,0.132074201,881.5231169697981,cache,28632.0,69825.0,2.438704945515507
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000149825,0.075382086,503.1342299349241,cache,28632.0,69825.0,2.438704945515507
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,2048,0.000149825,1.491e-6,0.0099516102119139,cache,28632.0,63436.0,2.2155630064263763
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000149825,0.261373735,1744.526847989321,cache,28632.0,61689.0,2.154547359597653
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000149825,0.11449435300000001,764.1872384448524,cache,28632.0,61689.0,2.154547359597653
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,4096,0.000149825,1.4930000000000001e-6,0.009964959118972135,cache,28632.0,52763.0,1.8427982676725343
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000149825,0.51046945,3407.104622059069,cache,28632.0,51510.0,1.7990360435875943
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000149825,0.129788494,866.26727181712,cache,28632.0,51510.0,1.7990360435875943
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,8192,0.000149825,1.4840000000000001e-6,0.009904889037210079,cache,28632.0,43538.0,1.5206063146130204
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000149825,0.9704365760000001,6477.133829467713,cache,28632.0,42015.0,1.4674140821458508
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000149825,0.146101497,975.1476522609711,cache,28632.0,42015.0,1.4674140821458508
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,16384,0.000149825,1.4760000000000001e-6,0.009851493408977141,cache,28632.0,35864.0,1.2525845208158704
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000149825,1.76072837,11751.899682963458,cache,28632.0,35392.0,1.236099469125454
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000149825,0.14182422,946.5991656933089,cache,28632.0,35392.0,1.236099469125454
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,32768,0.000149825,1.4700000000000001e-6,0.009811446687802438,cache,28632.0,31337.0,1.0944747136071529
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000149825,2.7073120040000003,18069.828159519442,cache,28632.0,31167.0,1.0885373009220454
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000149825,0.069629379,464.7380543967963,cache,28632.0,31167.0,1.0885373009220454
LPnetlib/lp_ken_13,cols,spectral_order,chunk_equal,vertices,65536,0.000149825,1.5240000000000001e-6,0.010171867178374773,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000149825,2.864659391,19120.035981978977,cache,28632.0,28632.0,1.0
LPnetlib/lp_ken_13,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000149825,0.018187616,121.39239779743033,cache,28632.0,28632.0,1.0


==> results/data/results_lanka_48_15.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,2,0.0007494930000000001,1.2600000000000002e-7,0.00016811364482390096,bottle_conn,1.064578e6,1.23424e6,1.1593701917567336
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,2,0.0007494930000000001,4.2700000000000005e-7,0.0005697184630143311,bottle_conn,1.064578e6,1.21159e6,1.1380941556184705
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.0007494930000000001,0.006802359,9.075947340402111,bottle_conn,1.064578e6,1.171488e6,1.1004247692512903
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,2,0.0007494930000000001,4.35e-7,0.0005803923452253724,total_conn,68902.0,12003.0,0.1742039418304258
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,2,0.0007494930000000001,0.082692313,110.33100109007022,total_conn,68902.0,6235.0,0.09049084206554237
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,2,0.0007494930000000001,4.28e-7,0.0005710526982907111,total_hypercut,68902.0,12003.0,0.1742039418304258
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,2,0.0007494930000000001,0.125952749,168.0506008728567,total_hypercut,68902.0,6235.0,0.09049084206554237
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,2,0.0007494930000000001,4.2700000000000005e-7,0.0005697184630143311,total_edgecut,375558.0,21436.0,0.05707773499699114
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,2,0.0007494930000000001,0.07411219100000001,98.88309964202467,total_edgecut,375558.0,10128.0,0.026967871806751555
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,4,0.0007494930000000001,1.3900000000000001e-7,0.00018545870341684314,bottle_conn,1.064578e6,1.624697e6,1.52614181393942
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,4,0.0007494930000000001,8.33e-7,0.0011114179852246785,bottle_conn,1.064578e6,1.603145e6,1.505897172400707
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.0007494930000000001,0.006904459000000001,9.212172762120527,bottle_conn,1.064578e6,1.48572e6,1.395595249948806
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,4,0.0007494930000000001,9.160000000000001e-7,0.0012221595131642325,total_conn,68902.0,41948.0,0.6088067109808133
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,4,0.0007494930000000001,0.23911116300000002,319.030548650888,total_conn,68902.0,25546.0,0.37075846854953415
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,4,0.0007494930000000001,8.33e-7,0.0011114179852246785,total_hypercut,68902.0,38517.0,0.559011349452846
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,4,0.0007494930000000001,0.39937995000000004,532.866817968947,total_hypercut,68902.0,24948.0,0.3620794751966561
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,4,0.0007494930000000001,8.35e-7,0.0011140864557774388,total_edgecut,375558.0,76520.0,0.20375015310551234
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,4,0.0007494930000000001,0.216776836,289.23130169327794,total_edgecut,375558.0,45680.0,0.1216323444048589
Hamm/bcircuit,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.0007494930000000001,0.033401189000000005,44.56504463684117,bottle_conn,1.064578e6,310228.0,0.29140936596472966
Hamm/bcircuit,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.0007494930000000001,0.03143386,41.94016488479545,bottle_conn,1.064578e6,310228.0,0.29140936596472966
Hamm/bcircuit,symmetric,natural_order,metis__symmetric,parts,8,0.0007494930000000001,0.027360078000000003,36.50478123211291,bottle_conn,1.064578e6,142282.0,0.13365108052204724
Hamm/bcircuit,symmetric,natural_order,kahypar__symmetric,parts,8,0.0007494930000000001,3.628771368,4841.634769103915,bottle_conn,1.064578e6,201656.0,0.18942341472395635
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,8,0.0007494930000000001,1.66e-7,0.0002214830558791076,bottle_conn,1.064578e6,1.059536e6,0.9952638510282947
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,8,0.0007494930000000001,2.9700000000000004e-6,0.0039626787708490945,bottle_conn,1.064578e6,1.042669e6,0.9794200143155316
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.0007494930000000001,0.0069953310000000005,9.333417390155745,bottle_conn,1.064578e6,967655.0,0.9089564127757666
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.0007494930000000001,0.00689029,9.193267982489497,bottle_conn,1.064578e6,970897.0,0.912001750928537
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.0007494930000000001,0.0048628130000000006,6.488136647040066,bottle_conn,1.064578e6,970897.0,0.912001750928537
Hamm/bcircuit,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.0007494930000000001,0.7988387220000001,1065.8388030308488,total_conn,68902.0,6311.0,0.09159385794316566
Hamm/bcircuit,symmetric,natural_order,metis,parts,8,0.0007494930000000001,0.027247768000000002,36.35493326822265,total_conn,68902.0,497.0,0.0072131433049838906
Hamm/bcircuit,symmetric,natural_order,kahypar,parts,8,0.0007494930000000001,3.6299383090000004,4843.191742951569,total_conn,68902.0,188.0,0.002728512960436562
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,8,0.0007494930000000001,2.96e-6,0.003949336418085292,total_conn,68902.0,55906.0,0.8113842849264172
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,8,0.0007494930000000001,0.37707413300000003,503.1056100590666,total_conn,68902.0,46482.0,0.6746103161011291
Hamm/bcircuit,symmetric,natural_order,split_conn__dynamic,parts,8,0.0007494930000000001,10.308784027000002,13754.34330540779,total_conn,68902.0,46482.0,0.6746103161011291
Hamm/bcircuit,symmetric,natural_order,split_conn__trans,parts,8,0.0007494930000000001,8.326107769,11108.986700342764,total_conn,68902.0,46482.0,0.6746103161011291
Hamm/bcircuit,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0007494930000000001,1.246256929,1662.7999581050124,total_hypercut,68902.0,6311.0,0.09159385794316566
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,8,0.0007494930000000001,2.931e-6,0.0039106435950702675,total_hypercut,68902.0,43912.0,0.6373109633972889
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,8,0.0007494930000000001,0.610458405,814.4951387137705,total_hypercut,68902.0,40617.0,0.5894894197555949
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,8,0.0007494930000000001,2.95e-6,0.00393599406532149,total_edgecut,375558.0,93852.0,0.24990014857891457
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,8,0.0007494930000000001,0.339102294,452.44224295623843,total_edgecut,375558.0,82004.0,0.21835242492504486
Hamm/bcircuit,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.0007494930000000001,0.6125409660000001,817.2737650651841,total_edgecut,375558.0,227582.0,0.6059836296923511
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,16,0.0007494930000000001,2.2500000000000002e-7,0.0003002029371855374,bottle_conn,1.064578e6,677885.0,0.6367640511075751
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,16,0.0007494930000000001,5.575e-6,0.007438361665819427,bottle_conn,1.064578e6,685944.0,0.6443341868796838
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.0007494930000000001,0.007509806000000001,10.019848083971432,bottle_conn,1.064578e6,538987.0,0.5062916949251253
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,16,0.0007494930000000001,5.545e-6,0.007398334607528022,total_conn,68902.0,64103.0,0.9303503526748135
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,16,0.0007494930000000001,0.653639155,872.1084186243233,total_conn,68902.0,55210.0,0.8012829816260776
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,16,0.0007494930000000001,5.465e-6,0.007291595785417609,total_hypercut,68902.0,46810.0,0.6793707004150823
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,16,0.0007494930000000001,1.131715508,1509.9747536001003,total_hypercut,68902.0,43675.0,0.6338712954631215
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,16,0.0007494930000000001,5.5200000000000005e-6,0.007364978725618518,total_edgecut,375558.0,104248.0,0.2775816252083566
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,16,0.0007494930000000001,0.60318726,804.7937205550952,total_edgecut,375558.0,92572.0,0.24649188673919875
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,32,0.0007494930000000001,3.41e-7,0.00045497422924563666,bottle_conn,1.064578e6,479403.0,0.4503220994610071
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,32,0.0007494930000000001,6.86e-6,0.00915285399596794,bottle_conn,1.064578e6,460075.0,0.43216654862302245
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.0007494930000000001,0.008549542,11.407100533293839,bottle_conn,1.064578e6,353820.0,0.33235704664195576
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,32,0.0007494930000000001,6.854000000000001e-6,0.00914484858430966,total_conn,68902.0,70189.0,1.0186787030855418
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,32,0.0007494930000000001,1.3681055400000002,1825.3746732791367,total_conn,68902.0,60597.0,0.8794664886360338
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,32,0.0007494930000000001,6.927000000000001e-6,0.009242247759485412,total_hypercut,68902.0,48646.0,0.7060172418797712
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,32,0.0007494930000000001,2.305220089,3075.7059625640263,total_hypercut,68902.0,45618.0,0.6620707671765697
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,32,0.0007494930000000001,6.868e-6,0.009163527878178982,total_edgecut,375558.0,111360.0,0.29651878005527776
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,32,0.0007494930000000001,1.2418062730000001,1656.8617358667793,total_edgecut,375558.0,99352.0,0.26454502367144356
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,64,0.0007494930000000001,5.67e-7,0.0007565114017075543,bottle_conn,1.064578e6,301411.0,0.2831272109699806
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,64,0.0007494930000000001,1.2066000000000001e-5,0.016098882844803087,bottle_conn,1.064578e6,313037.0,0.2940479701816119
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.0007494930000000001,0.009734115,12.98759961734132,bottle_conn,1.064578e6,186067.0,0.17478005369263688
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,64,0.0007494930000000001,1.2139e-5,0.016196282019978837,total_conn,68902.0,76760.0,1.114046036399524
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,64,0.0007494930000000001,2.4991146470000003,3334.406921745767,total_conn,68902.0,68513.0,0.994354300310586
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,64,0.0007494930000000001,1.2261e-5,0.01635905872369722,total_hypercut,68902.0,50418.0,0.731734927868567
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,64,0.0007494930000000001,4.268988458,5695.8349951233695,total_hypercut,68902.0,48091.0,0.697962323299759
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,64,0.0007494930000000001,1.2036000000000001e-5,0.016058855786511683,total_edgecut,375558.0,118600.0,0.31579676108617044
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,64,0.0007494930000000001,2.285164166,3048.946642597062,total_edgecut,375558.0,109152.0,0.29063952838176793
Hamm/bcircuit,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.0007494930000000001,0.035224921,46.99833220590452,bottle_conn,1.064578e6,104670.0,0.09832064912106017
Hamm/bcircuit,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.0007494930000000001,0.034823240000000005,46.46239524585287,bottle_conn,1.064578e6,104670.0,0.09832064912106017
Hamm/bcircuit,symmetric,natural_order,metis__symmetric,parts,128,0.0007494930000000001,0.07666278600000001,102.28619346678356,bottle_conn,1.064578e6,16514.0,0.015512249924383183
Hamm/bcircuit,symmetric,natural_order,kahypar__symmetric,parts,128,0.0007494930000000001,17.719233445,23641.62633273426,bottle_conn,1.064578e6,15661.0,0.014710993464076845
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,128,0.0007494930000000001,1.013e-6,0.0013515803349731085,bottle_conn,1.064578e6,201895.0,0.18964791682713714
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,128,0.0007494930000000001,5.6806000000000005e-5,0.07579256911005174,bottle_conn,1.064578e6,174200.0,0.16363291369913713
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.0007494930000000001,0.016736174,22.329993742436553,bottle_conn,1.064578e6,96202.0,0.09036632355731566
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.0007494930000000001,0.009407064000000001,12.551236635965914,bottle_conn,1.064578e6,100438.0,0.09434536501787563
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.0007494930000000001,0.008213055,10.958147707850507,bottle_conn,1.064578e6,100438.0,0.09434536501787563
Hamm/bcircuit,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.0007494930000000001,5.907433483,7881.906145887953,total_conn,68902.0,101993.0,1.4802618211372673
Hamm/bcircuit,symmetric,natural_order,metis,parts,128,0.0007494930000000001,0.076625016,102.23579940039467,total_conn,68902.0,3953.0,0.057371339003221965
Hamm/bcircuit,symmetric,natural_order,kahypar,parts,128,0.0007494930000000001,17.646884571,23545.095912837078,total_conn,68902.0,2593.0,0.03763316014048939
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,128,0.0007494930000000001,5.6684e-5,0.07562979240633334,total_conn,68902.0,81227.0,1.178877245943514
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,128,0.0007494930000000001,4.359651094,5816.800282324184,total_conn,68902.0,74863.0,1.0865141795593742
Hamm/bcircuit,symmetric,natural_order,split_conn__dynamic,parts,128,0.0007494930000000001,14.584725473,19459.455222397006,total_conn,68902.0,74863.0,1.0865141795593742
Hamm/bcircuit,symmetric,natural_order,split_conn__trans,parts,128,0.0007494930000000001,7.310778421,9754.29846709709,total_conn,68902.0,74863.0,1.0865141795593742
Hamm/bcircuit,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0007494930000000001,8.601639269000001,11476.610547396707,total_hypercut,68902.0,65340.0,0.9483033874198137
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,128,0.0007494930000000001,5.6791000000000006e-5,0.07577255558090602,total_hypercut,68902.0,51444.0,0.7466256422164814
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,128,0.0007494930000000001,7.852579338000001,10477.188363333615,total_hypercut,68902.0,49883.0,0.7239702766247714
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,128,0.0007494930000000001,5.7190000000000006e-5,0.07630491545618172,total_edgecut,375558.0,123192.0,0.328023900436151
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,128,0.0007494930000000001,4.05332458,5408.088641254821,total_edgecut,375558.0,116300.0,0.30967254059293103
Hamm/bcircuit,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.0007494930000000001,4.033690952000001,5381.892762173897,total_edgecut,375558.0,363191.0,0.967070332678308
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,256,0.0007494930000000001,2.068e-6,0.002759198551554184,bottle_conn,1.064578e6,120555.0,0.11324205459816002
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,256,0.0007494930000000001,0.00012241000000000002,0.16332374018169618,bottle_conn,1.064578e6,97756.0,0.09182605689766274
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.0007494930000000001,0.039063809000000005,52.12031199757703,bottle_conn,1.064578e6,49909.0,0.046881487312343484
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,256,0.0007494930000000001,0.000122236,0.163091583243606,total_conn,68902.0,86260.0,1.2519230211024353
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,256,0.0007494930000000001,8.682627671,11584.668130322765,total_conn,68902.0,77629.0,1.1266581521581376
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,256,0.0007494930000000001,0.00012231200000000002,0.16319298512461092,total_hypercut,68902.0,52748.0,0.7655510725378073
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,256,0.0007494930000000001,16.222312151,21644.381136314816,total_hypercut,68902.0,50431.0,0.7319236016371078
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,256,0.0007494930000000001,0.00012220000000000002,0.16304355077365634,total_edgecut,375558.0,129042.0,0.34360072212547726
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,256,0.0007494930000000001,8.209095421,10952.864697869092,total_edgecut,375558.0,119032.0,0.3169470494570745
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,512,0.0007494930000000001,3.89e-6,0.005190175225118846,bottle_conn,1.064578e6,64877.0,0.06094151861113042
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,512,0.0007494930000000001,0.000399446,0.532954944208952,bottle_conn,1.064578e6,56787.0,0.053342263319362225
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.0007494930000000001,0.12322305900000001,164.40855218127453,bottle_conn,1.064578e6,29287.0,0.027510431363413485
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,512,0.0007494930000000001,0.000399325,0.5327935017405099,total_conn,68902.0,92626.0,1.3443151142201968
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,512,0.0007494930000000001,17.728178407,23653.56101658054,total_conn,68902.0,80809.0,1.1728106586165858
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,512,0.0007494930000000001,0.00039850000000000004,0.5316927576374962,total_hypercut,68902.0,54304.0,0.7881338712954631
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,512,0.0007494930000000001,31.578069488,42132.574270873774,total_hypercut,68902.0,51351.0,0.7452758991030739
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,512,0.0007494930000000001,0.000397087,0.5298074831919711,total_edgecut,375558.0,136172.0,0.3625858056545194
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,512,0.0007494930000000001,16.609082312,22160.423528972253,total_edgecut,375558.0,122528.0,0.3262558646067984
Hamm/bcircuit,symmetric,natural_order,split_equal__symmetric,parts,1024,0.0007494930000000001,7.450000000000001e-6,0.00994005280903224,bottle_conn,1.064578e6,45810.0,0.04303113534189134
Hamm/bcircuit,symmetric,natural_order,balance_work__symmetric,parts,1024,0.0007494930000000001,0.0011326700000000001,1.511248270497523,bottle_conn,1.064578e6,40644.0,0.03817850829154839
Hamm/bcircuit,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.0007494930000000001,0.446405716,595.610253864946,bottle_conn,1.064578e6,15463.0,0.014525004273994014
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,1024,0.0007494930000000001,0.001134384,1.5135351497612384,total_conn,68902.0,102500.0,1.4876200981103596
Hamm/bcircuit,symmetric,natural_order,split_conn__convex,parts,1024,0.0007494930000000001,37.00963403,49379.559288745855,total_conn,68902.0,86999.0,1.2626483991756408
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,1024,0.0007494930000000001,0.0011324190000000002,1.5109133774431518,total_hypercut,68902.0,56277.0,0.8167687440132362
Hamm/bcircuit,symmetric,natural_order,split_hypercut__convex,parts,1024,0.0007494930000000001,62.688380243000005,83641.04833934407,total_hypercut,68902.0,52924.0,0.7681054250965139
Hamm/bcircuit,symmetric,natural_order,balance_work,parts,1024,0.0007494930000000001,0.001134107,1.5131655665896813,total_edgecut,375558.0,147066.0,0.3915933091559759
Hamm/bcircuit,symmetric,natural_order,split_symcut__convex,parts,1024,0.0007494930000000001,34.375907548,45865.548508124826,total_edgecut,375558.0,129408.0,0.34457527199527105
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,2,0.0007494930000000001,3.1137000000000004e-5,0.041544083800649244,cache,68902.0,300138.0,4.356012887869728
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.0007494930000000001,0.003089983,4.122764322015016,cache,68902.0,293718.0,4.262837072944182
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,2,0.0007494930000000001,0.08474899300000001,113.07509609829579,cache,68902.0,293718.0,4.262837072944182
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,4,0.0007494930000000001,1.3503000000000001e-5,0.018016178936961384,cache,68902.0,251797.0,3.654422222867261
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.0007494930000000001,0.0036087180000000003,4.814878858108081,cache,68902.0,237876.0,3.452381643493658
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,4,0.0007494930000000001,0.09340862000000001,124.62907592198994,cache,68902.0,237876.0,3.452381643493658
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,8,0.0007494930000000001,8.718e-6,0.01163186313948229,cache,68902.0,220897.0,3.205959188412528
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.0007494930000000001,0.004571672000000001,6.099686054439468,cache,68902.0,206999.0,3.004252416475574
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,8,0.0007494930000000001,0.09888363300000001,131.93403140522994,cache,68902.0,206999.0,3.004252416475574
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,16,0.0007494930000000001,4.356e-6,0.0058119288639120045,cache,68902.0,200855.0,2.9150822907898175
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.0007494930000000001,0.006303803,8.41075633795112,cache,68902.0,189065.0,2.7439696960900988
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,16,0.0007494930000000001,0.10231632900000001,136.51405550151904,cache,68902.0,189065.0,2.7439696960900988
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,32,0.0007494930000000001,3.422e-6,0.004565753115772929,cache,68902.0,185770.0,2.696148152448405
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.0007494930000000001,0.009811450000000001,13.090782702440183,cache,68902.0,175075.0,2.5409276944065486
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,32,0.0007494930000000001,0.108018979,144.12273230036837,cache,68902.0,175075.0,2.5409276944065486
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,64,0.0007494930000000001,2.5350000000000003e-6,0.0033822864256237216,cache,68902.0,172163.0,2.4986647702534035
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.0007494930000000001,0.016876116,22.516709295483746,cache,68902.0,160625.0,2.3312095439900147
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,64,0.0007494930000000001,0.10993003900000001,146.67253596764746,cache,68902.0,160625.0,2.3312095439900147
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,128,0.0007494930000000001,2.102e-6,0.0028045625509511094,cache,68902.0,162490.0,2.358276973092218
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.0007494930000000001,0.030281876000000003,40.403147194169925,cache,68902.0,152733.0,2.2166700531189227
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,128,0.0007494930000000001,0.109741687,146.4212300848707,cache,68902.0,152733.0,2.2166700531189227
Hamm/bcircuit,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0007494930000000001,0.11498607200000001,153.4184735547897,cache,68902.0,183246.0,2.659516414617863
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,256,0.0007494930000000001,1.85e-6,0.0024683352613033074,cache,68902.0,155701.0,2.2597457258134743
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.0007494930000000001,0.056776556000000006,75.753283886574,cache,68902.0,148689.0,2.1579779977359146
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,256,0.0007494930000000001,0.108384451,144.6103579352976,cache,68902.0,148689.0,2.1579779977359146
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,512,0.0007494930000000001,1.5300000000000002e-6,0.0020413799728616544,cache,68902.0,150540.0,2.1848422397027663
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.0007494930000000001,0.109714079,146.3843945173604,cache,68902.0,145635.0,2.1136541754956313
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,512,0.0007494930000000001,0.105783869,141.1405696917783,cache,68902.0,145635.0,2.1136541754956313
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,1024,0.0007494930000000001,1.4930000000000001e-6,0.0019920132676355885,cache,68902.0,146214.0,2.122057414879104
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.0007494930000000001,0.21573493200000002,287.8411566218764,cache,68902.0,142439.0,2.06726945516821
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.0007494930000000001,0.11074727100000001,147.76291573103418,cache,68902.0,142439.0,2.06726945516821
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,2048,0.0007494930000000001,1.483e-6,0.0019786709148717865,cache,68902.0,138707.0,2.013105570230182
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.0007494930000000001,0.42764892200000004,570.5842776383502,cache,68902.0,134717.0,1.9551972366549593
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.0007494930000000001,0.12631140800000001,168.52913636284796,cache,68902.0,134717.0,1.9551972366549593
Hamm/bcircuit,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0007494930000000001,0.295026724,393.63506263567507,cache,68902.0,92091.0,1.3365504629764013
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,4096,0.0007494930000000001,1.4560000000000001e-6,0.001942646562409522,cache,68902.0,132384.0,1.9213375518852864
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.0007494930000000001,0.8412678090000001,1122.449187650852,cache,68902.0,127951.0,1.8569997968128646
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.0007494930000000001,0.134042356,178.84403990430863,cache,68902.0,127951.0,1.8569997968128646
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,8192,0.0007494930000000001,1.45e-6,0.001934641150751241,cache,68902.0,124218.0,1.802821398508026
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.0007494930000000001,1.638894813,2186.671273781076,cache,68902.0,120847.0,1.7538968389887086
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.0007494930000000001,0.13299154800000001,177.44201480200616,cache,68902.0,120847.0,1.7538968389887086
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,16384,0.0007494930000000001,1.444e-6,0.0019266357390929601,cache,68902.0,111394.0,1.6167019825259064
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.0007494930000000001,3.096052389,4130.862314924889,cache,68902.0,107399.0,1.5587210821166295
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.0007494930000000001,0.182729671,243.80437308954185,cache,68902.0,107399.0,1.5587210821166295
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,32768,0.0007494930000000001,1.4450000000000001e-6,0.0019279699743693403,cache,68902.0,81531.0,1.1832893094540071
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.0007494930000000001,5.408144902,7215.737708023957,cache,68902.0,80989.0,1.1754230646425359
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.0007494930000000001,0.16246502200000001,216.7665635302798,cache,68902.0,80989.0,1.1754230646425359
Hamm/bcircuit,symmetric,natural_order,chunk_equal,vertices,65536,0.0007494930000000001,1.447e-6,0.0019306384449221006,cache,68902.0,74877.0,1.0867173666947259
Hamm/bcircuit,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.0007494930000000001,7.472318392,9969.83079495072,cache,68902.0,74690.0,1.0840033671011
Hamm/bcircuit,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.0007494930000000001,0.070521999,94.09293882664682,cache,68902.0,74690.0,1.0840033671011
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,2,0.000775457,1.23e-7,0.00015861614506026769,bottle_conn,1.064578e6,549324.0,0.5160016457225304
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,2,0.000775457,4.06e-7,0.0005235622349143795,bottle_conn,1.064578e6,550290.0,0.5169090475286922
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.000775457,0.006869501,8.858648513070357,bottle_conn,1.064578e6,551114.0,0.5176830631480267
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,2,0.000775457,4.09e-7,0.0005274309213792641,total_conn,68902.0,310.0,0.0044991437113581605
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,2,0.000775457,0.190852649,246.11635332455572,total_conn,68902.0,162.0,0.00235116542335491
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,2,0.000775457,4.08e-7,0.0005261413592243026,total_hypercut,68902.0,310.0,0.0044991437113581605
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,2,0.000775457,0.291074834,375.35909018810844,total_hypercut,68902.0,162.0,0.00235116542335491
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,2,0.000775457,4.0700000000000003e-7,0.0005248517970693411,total_edgecut,375558.0,546.0,0.0014538366910037863
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,2,0.000775457,0.199822312,257.6832912721144,total_edgecut,375558.0,282.0,0.0007508826865623952
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,4,0.000775457,1.36e-7,0.00017538045307476753,bottle_conn,1.064578e6,378783.0,0.35580577468255026
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,4,0.000775457,1.048e-6,0.001351461138399679,bottle_conn,1.064578e6,377241.0,0.3543573134143294
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.000775457,0.006929277,8.935733380445338,bottle_conn,1.064578e6,376760.0,0.3539054911899363
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,4,0.000775457,1.047e-6,0.0013501715762447178,total_conn,68902.0,3528.0,0.05120315810861804
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,4,0.000775457,0.358031676,461.70409964704686,total_conn,68902.0,3067.0,0.04451249600882413
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,4,0.000775457,1.041e-6,0.0013424342033149486,total_hypercut,68902.0,3528.0,0.05120315810861804
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,4,0.000775457,0.5705971590000001,735.8205019749645,total_hypercut,68902.0,3067.0,0.04451249600882413
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,4,0.000775457,1.046e-6,0.001348882014089756,total_edgecut,375558.0,6434.0,0.017131841153696634
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,4,0.000775457,0.363961319,469.3507428522794,total_edgecut,375558.0,5538.0,0.014746057865895548
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,8,0.000775457,1.6800000000000002e-7,0.00021664644203353637,bottle_conn,1.064578e6,305224.0,0.2867089118880909
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,8,0.000775457,2.138e-6,0.0027570838873077425,bottle_conn,1.064578e6,303069.0,0.28468463560208834
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.000775457,0.007158047000000001,9.230746514635886,bottle_conn,1.064578e6,295901.0,0.2779514511853523
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.000775457,0.0069973380000000005,9.023502270274175,bottle_conn,1.064578e6,310228.0,0.29140936596472966
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.000775457,0.006093803,7.858337728591011,bottle_conn,1.064578e6,310228.0,0.29140936596472966
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,8,0.000775457,2.144e-6,0.002764821260237512,total_conn,68902.0,10020.0,0.14542393544454443
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,8,0.000775457,0.7838097180000001,1010.771349023866,total_conn,68902.0,6311.0,0.09159385794316566
Hamm/bcircuit,symmetric,rcm_order,split_conn__dynamic,parts,8,0.000775457,10.262390320000002,13233.990176115505,total_conn,68902.0,6311.0,0.09159385794316566
Hamm/bcircuit,symmetric,rcm_order,split_conn__trans,parts,8,0.000775457,8.331096551,10743.466821500097,total_conn,68902.0,6311.0,0.09159385794316566
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,8,0.000775457,2.4500000000000003e-6,0.003159427279655739,total_hypercut,68902.0,10020.0,0.14542393544454443
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,8,0.000775457,1.256389696,1620.1926038452166,total_hypercut,68902.0,6311.0,0.09159385794316566
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,8,0.000775457,2.132e-6,0.002749346514377973,total_edgecut,375558.0,18412.0,0.04902571640066248
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,8,0.000775457,0.794467534,1024.5152651920093,total_edgecut,375558.0,11456.0,0.030503943465456734
Hamm/bcircuit,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.000775457,0.7917266980000001,1020.9807868134533,total_edgecut,375558.0,11456.0,0.030503943465456734
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,16,0.000775457,2.2400000000000002e-7,0.0002888619227113818,bottle_conn,1.064578e6,242836.0,0.22810540890380976
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,16,0.000775457,3.232e-6,0.004167864884835652,bottle_conn,1.064578e6,240031.0,0.225470562044303
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.000775457,0.007453716000000001,9.612030067431206,bottle_conn,1.064578e6,235718.0,0.2214191914542664
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,16,0.000775457,3.298e-6,0.004252975987063113,total_conn,68902.0,22090.0,0.32060027285129605
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,16,0.000775457,1.6250739980000002,2095.6339268328225,total_conn,68902.0,14379.0,0.2086877013729645
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,16,0.000775457,3.2460000000000003e-6,0.004185918755005113,total_hypercut,68902.0,22090.0,0.32060027285129605
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,16,0.000775457,2.5305466940000003,3263.2972479454056,total_hypercut,68902.0,14379.0,0.2086877013729645
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,16,0.000775457,3.2500000000000002e-6,0.004191077003624959,total_edgecut,375558.0,40630.0,0.10818568636535501
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,16,0.000775457,1.634998285,2108.431911762999,total_edgecut,375558.0,26540.0,0.07066817908285804
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,32,0.000775457,3.4000000000000003e-7,0.0004384511326869188,bottle_conn,1.064578e6,208976.0,0.19629937872095798
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,32,0.000775457,7.323000000000001e-6,0.009443463660783255,bottle_conn,1.064578e6,208261.0,0.1956277510901033
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.000775457,0.008629466,11.12823277112722,bottle_conn,1.064578e6,204032.0,0.19165528500495033
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,32,0.000775457,7.323000000000001e-6,0.009443463660783255,total_conn,68902.0,45105.0,0.6546254100026124
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,32,0.000775457,3.072365898,3962.006788255184,total_conn,68902.0,29467.0,0.42766537981480945
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,32,0.000775457,7.257e-6,0.009358352558555794,total_hypercut,68902.0,45090.0,0.6544077095004499
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,32,0.000775457,4.676181548000001,6030.226754030205,total_hypercut,68902.0,29458.0,0.42753475951351194
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,32,0.000775457,7.128e-6,0.009191999040565757,total_edgecut,375558.0,82816.0,0.2205145410296146
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,32,0.000775457,2.958911087,3815.6997576912713,total_edgecut,375558.0,53990.0,0.14375941931738906
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,64,0.000775457,5.660000000000001e-7,0.0007298921797082238,bottle_conn,1.064578e6,191031.0,0.1794429341955216
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,64,0.000775457,1.9051e-5,0.02456744861417203,bottle_conn,1.064578e6,190742.0,0.17917146512514817
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.000775457,0.010336397,13.329426389857852,bottle_conn,1.064578e6,173724.0,0.16318578817146326
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,64,0.000775457,2.1639e-5,0.02790483547121246,total_conn,68902.0,91209.0,1.3237496734492467
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,64,0.000775457,5.970786277,7699.700018182826,total_conn,68902.0,60257.0,0.8745319439203506
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,64,0.000775457,1.8791e-5,0.024232162453882034,total_hypercut,68902.0,62447.0,0.9063162172360745
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,64,0.000775457,6.855056663,8840.021642721647,total_hypercut,68902.0,52823.0,0.7666395750486198
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,64,0.000775457,1.9343e-5,0.024944000763420796,total_edgecut,375558.0,167370.0,0.44565686258846837
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,64,0.000775457,5.603891793000001,7226.56677675229,total_edgecut,375558.0,110048.0,0.293025311669569
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,128,0.000775457,1.017e-6,0.0013114847115958718,bottle_conn,1.064578e6,112618.0,0.10578651822600128
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,128,0.000775457,7.280600000000001e-5,0.09388786225412886,bottle_conn,1.064578e6,108319.0,0.10174829838677861
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.000775457,0.015121470000000001,19.500075439386066,bottle_conn,1.064578e6,99569.0,0.09352907912806764
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.000775457,0.009136941,11.782653325716321,bottle_conn,1.064578e6,104670.0,0.09832064912106017
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.000775457,0.008801893,11.350588104820769,bottle_conn,1.064578e6,104670.0,0.09832064912106017
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,128,0.000775457,7.287500000000001e-5,0.09397684204282121,total_conn,68902.0,112147.0,1.6276305477344635
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,128,0.000775457,5.780416479,7454.206331234356,total_conn,68902.0,101993.0,1.4802618211372673
Hamm/bcircuit,symmetric,rcm_order,split_conn__dynamic,parts,128,0.000775457,14.249206740000002,18375.2377501267,total_conn,68902.0,101993.0,1.4802618211372673
Hamm/bcircuit,symmetric,rcm_order,split_conn__trans,parts,128,0.000775457,7.116457443000001,9177.114195887072,total_conn,68902.0,101993.0,1.4802618211372673
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,128,0.000775457,7.3417e-5,0.09467578473081036,total_hypercut,68902.0,67428.0,0.9786072973208325
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,128,0.000775457,8.467722908,10919.65500085756,total_hypercut,68902.0,65340.0,0.9483033874198137
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,128,0.000775457,7.346100000000001e-5,0.09473252546562866,total_edgecut,375558.0,200168.0,0.5329882468220621
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,128,0.000775457,5.364747840000001,6918.175785375592,total_edgecut,375558.0,186400.0,0.4963281304086186
Hamm/bcircuit,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.000775457,5.4002419470000005,6963.947642486947,total_edgecut,375558.0,186400.0,0.4963281304086186
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,256,0.000775457,2.059e-6,0.002655208477065782,bottle_conn,1.064578e6,62995.0,0.059173681965999675
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,256,0.000775457,0.000158992,0.20503006614164293,bottle_conn,1.064578e6,61964.0,0.05820522310248756
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.000775457,0.032991128,42.544110118291535,bottle_conn,1.064578e6,55410.0,0.05204879304287709
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,256,0.000775457,0.00015900900000000002,0.2050519886982773,total_conn,68902.0,120773.0,1.752822849844707
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,256,0.000775457,9.548749111000001,12313.705480768116,total_conn,68902.0,110742.0,1.6072392673652434
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,256,0.000775457,0.000159407,0.20556523443595195,total_hypercut,68902.0,68508.0,0.9942817334765319
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,256,0.000775457,14.966137323000002,19299.764297698006,total_hypercut,68902.0,67871.0,0.9850367188180315
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,256,0.000775457,0.000159283,0.20540532872873674,total_edgecut,375558.0,210072.0,0.5593596728068634
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,256,0.000775457,8.758426968,11294.535954927223,total_edgecut,375558.0,200528.0,0.5339468204644822
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,512,0.000775457,3.904e-6,0.005034450652969797,bottle_conn,1.064578e6,39255.0,0.036873765942937016
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,512,0.000775457,0.000355348,0.4582433326412683,bottle_conn,1.064578e6,36585.0,0.03436572989485035
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.000775457,0.08182550000000001,105.51906811080435,bottle_conn,1.064578e6,30526.0,0.028674272810446957
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,512,0.000775457,0.00035464100000000005,0.45733161219771057,total_conn,68902.0,128737.0,1.8684073031261792
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,512,0.000775457,18.360957834,23677.59635157075,total_conn,68902.0,116127.0,1.685393747641578
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,512,0.000775457,0.000355038,0.45784356837323026,total_hypercut,68902.0,68775.0,0.9981568024150242
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,512,0.000775457,28.900189527000002,37268.590685234645,total_hypercut,68902.0,68606.0,0.9957040434239935
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,512,0.000775457,0.00035530100000000003,0.45818272321998516,total_edgecut,375558.0,217040.0,0.5779133981968164
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,512,0.000775457,16.846572137000003,21724.70186870452,total_edgecut,375558.0,206616.0,0.5501573658396306
Hamm/bcircuit,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.000775457,7.459e-6,0.009618844113858022,bottle_conn,1.064578e6,23766.0,0.02232433884600283
Hamm/bcircuit,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.000775457,0.0009538770000000001,1.2300836796882355,bottle_conn,1.064578e6,23544.0,0.022115805511667534
Hamm/bcircuit,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.000775457,0.362408579,467.3483881117844,bottle_conn,1.064578e6,17450.0,0.016391471550229294
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,1024,0.000775457,0.0009551680000000001,1.231748504430291,total_conn,68902.0,138825.0,2.0148181475138602
Hamm/bcircuit,symmetric,rcm_order,split_conn__convex,parts,1024,0.000775457,36.462351145,47020.46811751006,total_conn,68902.0,122330.0,1.7754201619691736
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,1024,0.000775457,0.000953114,1.2290997437639999,total_hypercut,68902.0,68872.0,0.9995645989956751
Hamm/bcircuit,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.000775457,57.136560849000006,73681.1465355268,total_hypercut,68902.0,68820.0,0.9988099039215117
Hamm/bcircuit,symmetric,rcm_order,balance_work,parts,1024,0.000775457,0.0009522840000000001,1.228029407175382,total_edgecut,375558.0,224614.0,0.59808072255151
Hamm/bcircuit,symmetric,rcm_order,split_symcut__convex,parts,1024,0.000775457,33.24763643,42874.89368204813,total_edgecut,375558.0,211744.0,0.5638117148349922
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,2,0.000775457,2.2252e-5,0.028695337072203873,cache,68902.0,331504.0,4.811239151258309
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.000775457,0.003265202,4.210680927504685,cache,68902.0,313663.0,4.552306173986241
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.000775457,0.084731629,109.26670208664052,cache,68902.0,313663.0,4.552306173986241
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,4,0.000775457,1.8753e-5,0.024183159091993495,cache,68902.0,295278.0,4.285477925169081
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.000775457,0.003711722,4.786496220938105,cache,68902.0,274317.0,3.981263243447215
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.000775457,0.09374062300000001,120.88435980331599,cache,68902.0,274317.0,3.981263243447215
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,8,0.000775457,8.836e-6,0.011394571201240043,cache,68902.0,264539.0,3.839351542770892
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.000775457,0.004647873,5.993721121867493,cache,68902.0,242676.0,3.522045804185655
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.000775457,0.10091685800000001,130.13856087442633,cache,68902.0,242676.0,3.522045804185655
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,16,0.000775457,5.1990000000000005e-6,0.006704433643644974,cache,68902.0,241130.0,3.4996081390961074
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.000775457,0.006428238,8.28961244788557,cache,68902.0,222871.0,3.234608574497112
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.000775457,0.10566181200000001,136.25747397985964,cache,68902.0,222871.0,3.234608574497112
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,32,0.000775457,3.377e-6,0.004354851397305073,cache,68902.0,222706.0,3.2322138689733246
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.000775457,0.009898210000000001,12.764357017861727,cache,68902.0,208120.0,3.0205219006705177
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.000775457,0.109351529,141.0155933855778,cache,68902.0,208120.0,3.0205219006705177
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,64,0.000775457,2.403e-6,0.003098817858372547,cache,68902.0,208715.0,3.029157353922963
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.000775457,0.016969218,21.882861332091917,cache,68902.0,196508.0,2.851992685263127
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.000775457,0.110947107,143.073190389667,cache,68902.0,196508.0,2.851992685263127
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,128,0.000775457,2.037e-6,0.0026268381096566282,cache,68902.0,198179.0,2.876244521204029
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.000775457,0.030229520000000003,38.98284495465255,cache,68902.0,188817.0,2.7403703811210125
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.000775457,0.111453668,143.72643228444647,cache,68902.0,188817.0,2.7403703811210125
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,256,0.000775457,1.8460000000000002e-6,0.002380531738058977,cache,68902.0,189569.0,2.7512844329627586
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.000775457,0.056836089000000006,73.29366941042508,cache,68902.0,183246.0,2.659516414617863
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.000775457,0.108625832,140.07976199840869,cache,68902.0,183246.0,2.659516414617863
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,512,0.000775457,1.5410000000000002e-6,0.0019872152807957114,cache,68902.0,181827.0,2.638921947113291
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.000775457,0.109783341,141.57244179883605,cache,68902.0,177299.0,2.5732054221938405
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.000775457,0.11680011100000001,150.62100284090545,cache,68902.0,177299.0,2.5732054221938405
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,1024,0.000775457,1.554e-6,0.0020039795888102114,cache,68902.0,163682.0,2.3755769063307306
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.000775457,0.21550490300000003,277.90696711745466,cache,68902.0,162644.0,2.360512031581086
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.000775457,0.188867851,243.5568329385124,cache,68902.0,162644.0,2.360512031581086
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,2048,0.000775457,1.477e-6,0.0019046833028781738,cache,68902.0,116484.0,1.6905750195930451
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.000775457,0.429083154,553.3293967299284,cache,68902.0,116045.0,1.6842036515630896
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.000775457,0.270637262,349.0035707976071,cache,68902.0,116045.0,1.6842036515630896
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,4096,0.000775457,1.46e-6,0.0018827607462438278,cache,68902.0,92791.0,1.3467098197439842
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.000775457,0.841638278,1085.3448714757878,cache,68902.0,92091.0,1.3365504629764013
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.000775457,0.29237653,377.0377080869733,cache,68902.0,92091.0,1.3365504629764013
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,8192,0.000775457,1.443e-6,0.0018608381896094818,cache,68902.0,80838.0,1.1732315462541
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.000775457,1.6334045030000002,2106.3766308125405,cache,68902.0,80141.0,1.1631157295869496
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.000775457,0.269153499,347.0901661858749,cache,68902.0,80141.0,1.1631157295869496
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,16384,0.000775457,1.446e-6,0.0018647068760743665,cache,68902.0,74673.0,1.083756639865316
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.000775457,3.108801654,4008.9929602801963,cache,68902.0,73765.0,1.0705785028010797
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.000775457,0.215184651,277.49398225820386,cache,68902.0,73765.0,1.0705785028010797
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,32768,0.000775457,1.4390000000000001e-6,0.0018556799409896359,cache,68902.0,71438.0,1.0368058982322719
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.000775457,5.492831354000001,7083.347437704477,cache,68902.0,70502.0,1.0232213868973326
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.000775457,0.10041949,129.4971739245374,cache,68902.0,70502.0,1.0232213868973326
Hamm/bcircuit,symmetric,rcm_order,chunk_equal,vertices,65536,0.000775457,1.446e-6,0.0018647068760743665,cache,68902.0,70338.0,1.020841194740356
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.000775457,7.519048332000001,9696.280170273787,cache,68902.0,69064.0,1.002351165423355
Hamm/bcircuit,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.000775457,0.079035171,101.9207654325127,cache,68902.0,69064.0,1.002351165423355
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,2,0.000808853,1.2500000000000002e-7,0.0001545398236762428,bottle_conn,1.064578e6,532489.0,0.5001878678687706
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,2,0.000808853,3.6000000000000005e-7,0.0004450746921875793,bottle_conn,1.064578e6,532489.0,0.5001878678687706
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.000808853,0.006911961,8.545385873576533,bottle_conn,1.064578e6,532489.0,0.5001878678687706
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,2,0.000808853,3.61e-7,0.0004463110107769892,total_conn,68902.0,3.0,4.354010043249833e-5
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,2,0.000808853,0.10724064900000001,132.58360789908673,total_conn,68902.0,3.0,4.354010043249833e-5
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,2,0.000808853,3.6200000000000004e-7,0.00044754732936639913,total_hypercut,68902.0,3.0,4.354010043249833e-5
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,2,0.000808853,0.2637372,326.0632030789278,total_hypercut,68902.0,3.0,4.354010043249833e-5
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,2,0.000808853,3.63e-7,0.00044878364795580903,total_edgecut,375558.0,4.0,1.0650818249111987e-5
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,2,0.000808853,0.127365951,157.46489287917584,total_edgecut,375558.0,4.0,1.0650818249111987e-5
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,4,0.000808853,1.3900000000000001e-7,0.00017184828392798198,bottle_conn,1.064578e6,275783.0,0.2590538222657241
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,4,0.000808853,1.5490000000000001e-6,0.0019150574949960007,bottle_conn,1.064578e6,275348.0,0.2586452096511482
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.000808853,0.006984646000000001,8.635247690247796,bottle_conn,1.064578e6,276053.0,0.2593074438885643
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,4,0.000808853,1.529e-6,0.0018903311232078017,total_conn,68902.0,296.0,0.004295956576006502
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,4,0.000808853,0.267949276,331.2706709377353,total_conn,68902.0,101.0,0.0014658500478941104
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,4,0.000808853,1.5380000000000001e-6,0.0019014579905124913,total_hypercut,68902.0,296.0,0.004295956576006502
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,4,0.000808853,0.47479026900000004,586.9920356356471,total_hypercut,68902.0,101.0,0.0014658500478941104
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,4,0.000808853,1.557e-6,0.0019249480437112801,total_edgecut,375558.0,460.0,0.0012248440986478786
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,4,0.000808853,0.27266266,337.0979151959627,total_edgecut,375558.0,118.0,0.00031419913834880364
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,8,0.000808853,1.7000000000000001e-7,0.0002101741601996902,bottle_conn,1.064578e6,152062.0,0.14283781930492645
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,8,0.000808853,2.8630000000000004e-6,0.003539580121480665,bottle_conn,1.064578e6,152372.0,0.1431290145015208
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.000808853,0.007155829000000001,8.846884415338758,bottle_conn,1.064578e6,152311.0,0.1430717148015458
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.000808853,0.0070489310000000005,8.714724430768014,bottle_conn,1.064578e6,154516.0,0.14514295805474095
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.000808853,0.007912804,9.782746679557349,bottle_conn,1.064578e6,154516.0,0.14514295805474095
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,8,0.000808853,2.9590000000000004e-6,0.0036582667060640196,total_conn,68902.0,991.0,0.014382746509535282
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,8,0.000808853,0.566768424,700.7063384817761,total_conn,68902.0,289.0,0.0041943630083306725
Hamm/bcircuit,symmetric,spectral_order,split_conn__dynamic,parts,8,0.000808853,10.22078851,12636.150833340545,total_conn,68902.0,289.0,0.0041943630083306725
Hamm/bcircuit,symmetric,spectral_order,split_conn__trans,parts,8,0.000808853,8.547638609,10567.60450786484,total_conn,68902.0,289.0,0.0041943630083306725
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,8,0.000808853,2.8950000000000002e-6,0.003579142316341783,total_hypercut,68902.0,991.0,0.014382746509535282
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,8,0.000808853,0.943975062,1167.0539170900029,total_hypercut,68902.0,289.0,0.0041943630083306725
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,8,0.000808853,2.9410000000000003e-6,0.0036360129714546404,total_edgecut,375558.0,1538.0,0.00409523961678356
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,8,0.000808853,0.5583263740000001,690.2692751340479,total_edgecut,375558.0,374.0,0.0009958515062919709
Hamm/bcircuit,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.000808853,0.674398995,833.7720141978826,total_edgecut,375558.0,75779.0,0.20177708902486433
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,16,0.000808853,2.2900000000000003e-7,0.0002831169569748768,bottle_conn,1.064578e6,85125.0,0.07996126164545951
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,16,0.000808853,5.893e-6,0.00728562544739279,bottle_conn,1.064578e6,85143.0,0.07997816975364887
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.000808853,0.007494055,9.265039506560525,bottle_conn,1.064578e6,84797.0,0.07965315834067584
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,16,0.000808853,5.784e-6,0.007150866721147106,total_conn,68902.0,2162.0,0.03137789904502047
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,16,0.000808853,1.15362201,1426.2443361154624,total_conn,68902.0,786.0,0.011407506313314563
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,16,0.000808853,5.871e-6,0.007258426438425771,total_hypercut,68902.0,2162.0,0.03137789904502047
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,16,0.000808853,1.9645827910000002,2428.8502249481676,total_hypercut,68902.0,786.0,0.011407506313314563
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,16,0.000808853,5.966e-6,0.007375876704419715,total_edgecut,375558.0,3390.0,0.00902656846612241
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,16,0.000808853,1.115108141,1378.628923920663,total_edgecut,375558.0,1000.0,0.002662704562277997
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,32,0.000808853,3.44e-7,0.00042529359475702015,bottle_conn,1.064578e6,56690.0,0.053251147403008514
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,32,0.000808853,1.2561e-5,0.015529397801578285,bottle_conn,1.064578e6,56965.0,0.053509465722568005
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.000808853,0.008296617000000001,10.257261826314547,bottle_conn,1.064578e6,55070.0,0.05172941766596717
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,32,0.000808853,1.2272e-5,0.015172101729238812,total_conn,68902.0,4713.0,0.06840149777945488
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,32,0.000808853,2.477573129,3063.069716005257,total_conn,68902.0,2225.0,0.03229224115410293
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,32,0.000808853,1.2637000000000001e-5,0.015623358014373442,total_hypercut,68902.0,4660.0,0.06763228933848074
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,32,0.000808853,4.128073015,5103.613406886047,total_hypercut,68902.0,2213.0,0.032118080752372935
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,32,0.000808853,1.2567e-5,0.015536815713114743,total_edgecut,375558.0,7402.0,0.019709339169981733
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,32,0.000808853,2.39701018,2963.4682445388717,total_edgecut,375558.0,3108.0,0.008275685779560015
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,64,0.000808853,5.7e-7,0.0007047015959636672,bottle_conn,1.064578e6,39557.0,0.03715744642478052
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,64,0.000808853,4.0414e-5,0.04996457947241341,bottle_conn,1.064578e6,39641.0,0.037236350929664146
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.000808853,0.010071529000000001,12.451618526481328,bottle_conn,1.064578e6,41111.0,0.03861717976512759
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,64,0.000808853,4.0795000000000005e-5,0.0504356168549786,total_conn,68902.0,9977.0,0.1447998606716786
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,64,0.000808853,4.874089116,6025.926980551472,total_conn,68902.0,5457.0,0.07919944268671446
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,64,0.000808853,4.0309e-5,0.04983476602052536,total_hypercut,68902.0,9483.0,0.13763025746712723
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,64,0.000808853,8.012341487,9905.806725078599,total_hypercut,68902.0,5249.0,0.07618066239006124
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,64,0.000808853,4.0558e-5,0.050142609349288436,total_edgecut,375558.0,15778.0,0.04201215258362224
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,64,0.000808853,4.627043192,5720.499512272317,total_edgecut,375558.0,8042.0,0.021413470089839653
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,128,0.000808853,1.029e-6,0.0012721718285028305,bottle_conn,1.064578e6,36701.0,0.03447469325873726
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,128,0.000808853,0.00011571500000000001,0.14306060557357148,bottle_conn,1.064578e6,36410.0,0.034201345509676136
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.000808853,0.022852526,28.25300270877403,bottle_conn,1.064578e6,35779.0,0.03360862238370509
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.000808853,0.008914825000000001,11.02156386883649,bottle_conn,1.064578e6,35191.0,0.033056290849519714
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.000808853,0.011188040000000002,13.831981831062011,bottle_conn,1.064578e6,35191.0,0.033056290849519714
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,128,0.000808853,0.000115834,0.14320772748571126,total_conn,68902.0,19209.0,0.2787872630692868
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,128,0.000808853,9.884261927,12220.096762947038,total_conn,68902.0,11738.0,0.17035789962555514
Hamm/bcircuit,symmetric,spectral_order,split_conn__dynamic,parts,128,0.000808853,14.219429213000002,17579.744666830687,total_conn,68902.0,11738.0,0.17035789962555514
Hamm/bcircuit,symmetric,spectral_order,split_conn__trans,parts,128,0.000808853,7.14348422,8831.622334342583,total_conn,68902.0,11738.0,0.17035789962555514
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,128,0.000808853,0.00011556600000000001,0.1428763941037494,total_hypercut,68902.0,17101.0,0.24819308583205132
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,128,0.000808853,15.825674556000001,19565.575643534736,total_hypercut,68902.0,10701.0,0.15530753824272156
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,128,0.000808853,0.00011678,0.14437728487129306,total_edgecut,375558.0,30148.0,0.08027521714355705
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,128,0.000808853,9.386287608,11604.44185531858,total_edgecut,375558.0,17722.0,0.04718845025269066
Hamm/bcircuit,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.000808853,5.603309777000001,6927.476039527579,total_edgecut,375558.0,329161.0,0.8764584964239878
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,256,0.000808853,2.068e-6,0.0025567068428997606,bottle_conn,1.064578e6,30999.0,0.029118580320089276
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,256,0.000808853,0.00025088000000000004,0.31016760771116636,bottle_conn,1.064578e6,31361.0,0.029458621162563946
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.000808853,0.05525928,68.31807510140904,bottle_conn,1.064578e6,27875.0,0.026184084209893498
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,256,0.000808853,0.000251302,0.31068933415589733,total_conn,68902.0,36146.0,0.5246001567443616
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,256,0.000808853,20.446762723000003,25278.712847699153,total_conn,68902.0,23708.0,0.34408290035122346
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,256,0.000808853,0.000250861,0.3101441176579675,total_hypercut,68902.0,28553.0,0.4144001625497083
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,256,0.000808853,30.342377841,37512.84577172861,total_hypercut,68902.0,19887.0,0.28862732576703143
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,256,0.000808853,0.000251521,0.31096008792697805,total_edgecut,375558.0,56032.0,0.14919666203356072
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,256,0.000808853,18.942214202000002,23418.611542517618,total_edgecut,375558.0,36126.0,0.09619286501685492
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,512,0.000808853,3.882e-6,0.004799388764089396,bottle_conn,1.064578e6,27107.0,0.02546267159381464
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,512,0.000808853,0.00034048600000000003,0.42094917123383363,bottle_conn,1.064578e6,26574.0,0.024962003723541158
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.000808853,0.17183737300000002,212.44573859527011,bottle_conn,1.064578e6,20592.0,0.019342875768614418
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,512,0.000808853,0.00034070300000000003,0.4212174523677356,total_conn,68902.0,64133.0,0.9307857536791385
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,512,0.000808853,41.120033183000004,50837.46142129658,total_conn,68902.0,44893.0,0.6515485762387159
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,512,0.000808853,0.000338735,0.4187843773837768,total_hypercut,68902.0,41867.0,0.6076311282691359
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,512,0.000808853,55.298607686000004,68366.69665068931,total_hypercut,68902.0,32197.0,0.4672868712083829
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,512,0.000808853,0.000340866,0.4214189722978094,total_edgecut,375558.0,95680.0,0.25476757251875876
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,512,0.000808853,37.229879279,46027.99183411572,total_edgecut,375558.0,67154.0,0.17881126217521662
Hamm/bcircuit,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.000808853,7.4750000000000004e-6,0.009241481455839319,bottle_conn,1.064578e6,20167.0,0.01894365654747703
Hamm/bcircuit,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.000808853,0.000881804,1.0901906774160448,bottle_conn,1.064578e6,20139.0,0.018917355045849155
Hamm/bcircuit,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.000808853,0.5211214000000001,644.2720741593344,bottle_conn,1.064578e6,14142.0,0.013284137000764622
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,1024,0.000808853,0.0008832550000000001,1.0919845756892788,total_conn,68902.0,104787.0,1.5208121680067341
Hamm/bcircuit,symmetric,spectral_order,split_conn__convex,parts,1024,0.000808853,76.28549867000001,94313.18010812844,total_conn,68902.0,78024.0,1.1323909320484167
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,1024,0.000808853,0.0008819660000000001,1.0903909610275293,total_hypercut,68902.0,53416.0,0.7752460015674436
Hamm/bcircuit,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.000808853,89.574967149,110743.1970320936,total_hypercut,68902.0,44665.0,0.648239528605846
Hamm/bcircuit,symmetric,spectral_order,balance_work,parts,1024,0.000808853,0.000882108,1.0905665182672253,total_edgecut,375558.0,146498.0,0.390080892964602
Hamm/bcircuit,symmetric,spectral_order,split_symcut__convex,parts,1024,0.000808853,66.138131818,81767.80183543859,total_edgecut,375558.0,111304.0,0.2963696685997902
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,2,0.000808853,2.1923e-5,0.027103812435634162,cache,68902.0,361709.0,5.249615395779513
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.000808853,0.0032461770000000003,4.013308969614998,cache,68902.0,352610.0,5.117558271167746
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.000808853,0.080039368,98.95415854302327,cache,68902.0,352610.0,5.117558271167746
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,4,0.000808853,1.8768e-5,0.023203227286045798,cache,68902.0,342184.0,4.966241908798003
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.000808853,0.0036788850000000002,4.5482739138013955,cache,68902.0,328390.0,4.766044527009376
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.000808853,0.090444907,111.81871984155342,cache,68902.0,328390.0,4.766044527009376
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,8,0.000808853,7.2050000000000005e-6,0.008907675436698634,cache,68902.0,313602.0,4.551420858610781
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.000808853,0.004622193,5.71450312974051,cache,68902.0,298998.0,4.339467649705378
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.000808853,0.10643387800000001,131.5861819143899,cache,68902.0,298998.0,4.339467649705378
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,16,0.000808853,5.2e-6,0.0064288566649317,cache,68902.0,274295.0,3.9809439493773766
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.000808853,0.006427418000000001,7.946336355308073,cache,68902.0,263323.0,3.8217032887289193
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.000808853,0.134356372,166.10728030927746,cache,68902.0,263323.0,3.8217032887289193
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,32,0.000808853,3.447e-6,0.004261590177696071,cache,68902.0,226262.0,3.2838234013526457
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.000808853,0.009857286,12.186745922930372,cache,68902.0,220235.0,3.1963513395837566
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.000808853,0.17092129,211.31316815292766,cache,68902.0,220235.0,3.1963513395837566
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,64,0.000808853,2.3890000000000003e-6,0.0029535651101003525,cache,68902.0,177359.0,2.5740762242024906
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.000808853,0.016915214,20.91259351204731,cache,68902.0,174095.0,2.5267045949319322
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.000808853,0.207522111,256.5634435428935,cache,68902.0,174095.0,2.5267045949319322
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,128,0.000808853,2.004e-6,0.0024775824531775245,cache,68902.0,135951.0,1.973106731299527
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.000808853,0.030202317000000003,37.33968595035192,cache,68902.0,133858.0,1.9427302545644538
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.000808853,0.22925941300000002,283.4376740891114,cache,68902.0,133858.0,1.9427302545644538
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,256,0.000808853,1.8990000000000002e-6,0.0023477690012894807,cache,68902.0,106777.0,1.5496937679602913
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.000808853,0.056833594,70.26442876517736,cache,68902.0,105068.0,1.5248904240805783
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.000808853,0.241632585,298.734856642678,cache,68902.0,105068.0,1.5248904240805783
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,512,0.000808853,1.5470000000000002e-6,0.001912584857817181,cache,68902.0,88964.0,1.2911671649589271
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.000808853,0.10980262700000001,135.75102892614606,cache,68902.0,87729.0,1.2732431569475486
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.000808853,0.24385555800000003,301.4831594863344,cache,68902.0,87729.0,1.2732431569475486
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,1024,0.000808853,1.602e-6,0.0019805823802347276,cache,68902.0,79471.0,1.1533917738236916
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.000808853,0.21571984500000002,266.6984544781314,cache,68902.0,78100.0,1.13349394792604
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.000808853,0.24124514400000002,298.2558561320784,cache,68902.0,78100.0,1.13349394792604
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,2048,0.000808853,1.474e-6,0.0018223336007902548,cache,68902.0,74143.0,1.0760645554555746
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.000808853,0.427463066,528.480534781969,cache,68902.0,72938.0,1.058575948448521
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.000808853,0.229058007,283.1886721072927,cache,68902.0,72938.0,1.058575948448521
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,4096,0.000808853,1.463e-6,0.0018087340963067456,cache,68902.0,71430.0,1.0366897912977853
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.000808853,0.841080483,1039.843436322793,cache,68902.0,70682.0,1.0258337929232824
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.000808853,0.22505883000000002,278.244415239852,cache,68902.0,70682.0,1.0258337929232824
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,8192,0.000808853,1.449e-6,0.0017914256360550063,cache,68902.0,70160.0,1.0182578154480277
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.000808853,1.636930363,2023.7674373464647,cache,68902.0,69572.0,1.009723955763258
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.000808853,0.23634094200000003,292.192700033257,cache,68902.0,69572.0,1.009723955763258
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,16384,0.000808853,1.441e-6,0.0017815350873397267,cache,68902.0,69482.0,1.0084177527502831
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.000808853,3.0996456570000004,3832.1495463328943,cache,68902.0,69172.0,1.003918609038925
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.000808853,0.172426296,213.17383504790118,cache,68902.0,69172.0,1.003918609038925
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,32768,0.000808853,1.429e-6,0.0017666992642668075,cache,68902.0,69134.0,1.0033671011001133
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.000808853,5.4180719040000005,6698.46301367492,cache,68902.0,68987.0,1.0012336361789207
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.000808853,0.097108356,120.0568657098385,cache,68902.0,68987.0,1.0012336361789207
Hamm/bcircuit,symmetric,spectral_order,chunk_equal,vertices,65536,0.000808853,1.441e-6,0.0017815350873397267,cache,68902.0,69054.0,1.0022060317552466
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.000808853,7.477162908,9244.155499206901,cache,68902.0,68905.0,1.0000435401004324
Hamm/bcircuit,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.000808853,0.076395144,94.4487366678494,cache,68902.0,68905.0,1.0000435401004324


==> results/data/results_lanka_48_16.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,2,0.001618195,6.51e-7,0.0004023000936228328,bottle_conn,2.231132e6,1.118766e6,0.5014342495199746
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,2,0.001618195,0.00981078,6.06279218511984,bottle_conn,2.231132e6,1.118766e6,0.5014342495199746
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,2,0.001618195,0.011448628,7.074937198545293,bottle_conn,2.231132e6,1.119514e6,0.5017695053452687
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.001618195,0.051075835,31.563461140344643,bottle_conn,2.231132e6,1.118766e6,0.5014342495199746
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.001618195,0.055252388000000006,34.14445601426281,bottle_conn,2.231132e6,1.120106e6,0.5020348415064639
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.001618195,0.110890362,68.52719357061417,bottle_conn,2.231132e6,1.11987055e6,0.5019293121160021
Mallya/lhr71c,rows,natural_order,balance_work,parts,2,0.001618195,3.7200000000000005e-7,0.00022988576778447593,total_conn,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,2,0.001618195,0.165113594,102.03565948479633,total_conn,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,rows,natural_order,balance_work,parts,2,0.001618195,3.78e-7,0.00023359360274874166,total_hypercut,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,2,0.001618195,0.26281481900000003,162.41232916922868,total_hypercut,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,4,0.001618195,6.830000000000001e-7,0.00042207521343225017,bottle_conn,2.231132e6,564199.0,0.2528756702875491
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,4,0.001618195,0.009759235,6.030938792914327,bottle_conn,2.231132e6,564188.0,0.2528707400548242
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,4,0.001618195,0.011412424000000001,7.052564122370914,bottle_conn,2.231132e6,564445.51,0.2529861568029144
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.001618195,0.052524560000000005,32.45873334177896,bottle_conn,2.231132e6,564234.0,0.25289135739167384
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.001618195,0.055689380000000004,34.41450505038021,bottle_conn,2.231132e6,566415.72,0.2538692107862735
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.001618195,0.114266244,70.6133957897534,bottle_conn,2.231132e6,565277.15,0.25335890032503683
Mallya/lhr71c,rows,natural_order,balance_work,parts,4,0.001618195,1.6560000000000001e-6,0.0010233624501373444,total_conn,70304.0,194.0,0.0027594446973145197
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,4,0.001618195,0.26505885700000004,163.79908292881885,total_conn,70304.0,192.0,0.0027309968138370506
Mallya/lhr71c,rows,natural_order,balance_work,parts,4,0.001618195,1.6560000000000001e-6,0.0010233624501373444,total_hypercut,70304.0,194.0,0.0027594446973145197
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,4,0.001618195,0.43628201400000005,269.6102842982459,total_hypercut,70304.0,192.0,0.0027309968138370506
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.001618195,0.08805328200000001,54.4145062863252,bottle_conn,2.231132e6,762941.0,0.34195242594342246
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.001618195,0.091659055,56.64277482009276,bottle_conn,2.231132e6,853847.0,0.38269676558805127
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.001618195,0.073771058,45.588484700545976,bottle_conn,2.231132e6,762941.0,0.34195242594342246
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.001618195,0.076480635,47.262928757041024,bottle_conn,2.231132e6,853727.0,0.3826429812310522
Mallya/lhr71c,rows,natural_order,metis__plaid,parts,8,0.001618195,0.153173168,94.65680464962504,bottle_conn,2.231132e6,304256.0,0.13636844435918627
Mallya/lhr71c,rows,natural_order,kahypar__greedy_secconn,parts,8,0.001618195,12.308812566,7606.507600134718,bottle_conn,2.231132e6,387439.0,0.17365131242795137
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,8,0.001618195,8.5e-7,0.0005252766199376465,bottle_conn,2.231132e6,576199.0,0.2582541059874539
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,8,0.001618195,0.01008607,6.232913833005293,bottle_conn,2.231132e6,547693.0,0.24547763198233005
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,8,0.001618195,0.010554349000000001,6.52229737454386,bottle_conn,2.231132e6,317951.03,0.1425065975477919
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.001618195,0.051906132,32.07656184823214,bottle_conn,2.231132e6,536785.0,0.24058863393111657
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.001618195,0.055694888000000005,34.41790884287741,bottle_conn,2.231132e6,312300.5,0.13997401319150996
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.001618195,0.11205213200000001,69.24513547502002,bottle_conn,2.231132e6,311229.07,0.1394937950780142
Mallya/lhr71c,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.001618195,0.051719479000000006,31.96121542830129,bottle_conn,2.231132e6,580389.0,0.26013207645267067
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.001618195,0.05558139300000001,34.34777205466585,bottle_conn,2.231132e6,323376.6,0.14493835416281958
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.001618195,0.11146877100000001,68.88463442292183,bottle_conn,2.231132e6,331507.28,0.1485825491275281
Mallya/lhr71c,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.001618195,0.035714251,22.07042476339378,bottle_conn,2.231132e6,580389.0,0.26013207645267067
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.001618195,0.039610564,24.478239025580972,bottle_conn,2.231132e6,323477.64,0.1449836405914128
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.001618195,0.084138924,51.99554071048298,bottle_conn,2.231132e6,331504.02,0.1485810879858296
Mallya/lhr71c,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.001618195,0.664435552,410.60289520113463,total_conn,70304.0,5743.0,0.08168809740555302
Mallya/lhr71c,rows,natural_order,metis,parts,8,0.001618195,0.14987361400000002,92.61777103501124,total_conn,70304.0,862.0,0.012261037778789258
Mallya/lhr71c,rows,natural_order,kahypar,parts,8,0.001618195,12.069313107000001,7458.5035221342305,total_conn,70304.0,432.0,0.0061447428311333634
Mallya/lhr71c,rows,natural_order,balance_work,parts,8,0.001618195,2.695e-6,0.0016654358714493617,total_conn,70304.0,2459.0,0.03497667273554848
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,8,0.001618195,0.570868582,352.78108139006736,total_conn,70304.0,928.0,0.013199817933545745
Mallya/lhr71c,rows,natural_order,split_conn__dynamic,parts,8,0.001618195,11.376934722000001,7030.632724733423,total_conn,70304.0,928.0,0.013199817933545745
Mallya/lhr71c,rows,natural_order,split_conn__trans,parts,8,0.001618195,8.786945353,5430.090534824295,total_conn,70304.0,928.0,0.013199817933545745
Mallya/lhr71c,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.001618195,1.190265251,735.5511857347229,total_hypercut,70304.0,5743.0,0.08168809740555302
Mallya/lhr71c,rows,natural_order,balance_work,parts,8,0.001618195,2.6810000000000003e-6,0.0016567842565327418,total_hypercut,70304.0,2456.0,0.034934000910332275
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,8,0.001618195,0.8722622290000001,539.0340651157617,total_hypercut,70304.0,925.0,0.01315714610832954
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,16,0.001618195,8.67e-7,0.0005357821523363995,bottle_conn,2.231132e6,544874.0,0.2442141477958274
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,16,0.001618195,0.009777356000000001,6.042137072478904,bottle_conn,2.231132e6,526440.0,0.23595197415482366
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,16,0.001618195,0.011415694,7.054584892426439,bottle_conn,2.231132e6,176525.0,0.0791190301604746
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.001618195,0.052068149,32.17668389779971,bottle_conn,2.231132e6,346043.0,0.15509750207517978
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.001618195,0.056042797000000005,34.63290703530786,bottle_conn,2.231132e6,166135.15,0.07446226848075327
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.001618195,0.114745914,70.90981865597162,bottle_conn,2.231132e6,164785.85,0.07385750820659648
Mallya/lhr71c,rows,natural_order,balance_work,parts,16,0.001618195,4.433000000000001e-6,0.0027394720660983383,total_conn,70304.0,3993.0,0.05679619936276741
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,16,0.001618195,1.087195562,671.8569529630236,total_conn,70304.0,1996.0,0.028390987710514338
Mallya/lhr71c,rows,natural_order,balance_work,parts,16,0.001618195,4.4600000000000005e-6,0.002756157323437534,total_hypercut,70304.0,3966.0,0.05641215293582157
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,16,0.001618195,1.7714688600000001,1094.7190295359953,total_hypercut,70304.0,1993.0,0.028348315885298132
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,32,0.001618195,1.123e-6,0.0006939831108117378,bottle_conn,2.231132e6,319644.0,0.1432653917383642
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,32,0.001618195,0.009778058000000001,6.042570889169723,bottle_conn,2.231132e6,318843.0,0.14290638115539556
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,32,0.001618195,0.011727665,7.2473743893659295,bottle_conn,2.231132e6,108642.25,0.04869377965983187
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.001618195,0.053298717,32.9371410738508,bottle_conn,2.231132e6,215401.0,0.09654336901626619
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.001618195,0.056863242,35.13991947818403,bottle_conn,2.231132e6,95016.91,0.04258686173655346
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.001618195,0.11818236300000001,73.03344961515764,bottle_conn,2.231132e6,93982.35,0.04212316886674567
Mallya/lhr71c,rows,natural_order,balance_work,parts,32,0.001618195,9.146e-6,0.005651976430529077,total_conn,70304.0,7873.0,0.1119850933090578
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,32,0.001618195,1.920678061,1186.9262116123211,total_conn,70304.0,4324.0,0.061504324078288576
Mallya/lhr71c,rows,natural_order,balance_work,parts,32,0.001618195,8.969e-6,0.005542595299083238,total_hypercut,70304.0,7778.0,0.11063381884387802
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,32,0.001618195,3.303105866,2041.2285701043447,total_hypercut,70304.0,4303.0,0.06120562130177515
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,64,0.001618195,1.573e-6,0.0009720707331316683,bottle_conn,2.231132e6,172952.0,0.07751760093082793
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,64,0.001618195,0.00979486,6.052954063014655,bottle_conn,2.231132e6,177081.0,0.07936823101457018
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,64,0.001618195,0.011446779,7.073794567403805,bottle_conn,2.231132e6,76775.0,0.03441078340501593
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.001618195,0.055230776,34.13110039272152,bottle_conn,2.231132e6,130962.0,0.058697558010911054
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.001618195,0.058807926,36.34168069979206,bottle_conn,2.231132e6,52700.99,0.023620740503027163
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.001618195,0.12621300000000002,77.996162390812,bottle_conn,2.231132e6,51951.58,0.023284852711538358
Mallya/lhr71c,rows,natural_order,balance_work,parts,64,0.001618195,1.5368000000000003e-5,0.009497001288472652,total_conn,70304.0,11174.0,0.15893832498862084
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,64,0.001618195,3.6356255620000004,2246.716595960314,total_conn,70304.0,6579.0,0.09357931269913518
Mallya/lhr71c,rows,natural_order,balance_work,parts,64,0.001618195,1.5564000000000002e-5,0.009618123897305332,total_hypercut,70304.0,10770.0,0.15319185252617204
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,64,0.001618195,6.257123947,3866.7304910718426,total_hypercut,70304.0,6470.0,0.09202890304961311
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.001618195,0.091446208,56.51124122865291,bottle_conn,2.231132e6,135171.0,0.06058404433265266
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.001618195,0.09462216200000001,58.47389344300286,bottle_conn,2.231132e6,135171.0,0.06058404433265266
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.001618195,0.07748421700000001,47.88311482855899,bottle_conn,2.231132e6,135171.0,0.06058404433265266
Mallya/lhr71c,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.001618195,0.07800846,48.20708258275424,bottle_conn,2.231132e6,135171.0,0.06058404433265266
Mallya/lhr71c,rows,natural_order,metis__plaid,parts,128,0.001618195,0.21637592500000002,133.71437002339027,bottle_conn,2.231132e6,39813.0,0.017844305043359154
Mallya/lhr71c,rows,natural_order,kahypar__greedy_secconn,parts,128,0.001618195,39.448949071,24378.365444832052,bottle_conn,2.231132e6,31327.52,0.014041087663123474
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,128,0.001618195,2.469e-6,0.0015257740877953523,bottle_conn,2.231132e6,99348.0,0.04452806915951185
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,128,0.001618195,0.010186333,6.294873609175656,bottle_conn,2.231132e6,115305.0,0.051680044031460266
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,128,0.001618195,0.011826026,7.30815878185262,bottle_conn,2.231132e6,55251.99,0.024764106292231924
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.001618195,0.059237658000000006,36.6072432556027,bottle_conn,2.231132e6,71146.0,0.03188784885878559
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.001618195,0.062073519,38.35972735053563,bottle_conn,2.231132e6,30747.72,0.013781219578223073
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.001618195,0.132589132,81.93643658520759,bottle_conn,2.231132e6,30137.94,0.01350791436813241
Mallya/lhr71c,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.001618195,0.054642293,33.76743408550885,bottle_conn,2.231132e6,81682.0,0.036610115403302
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.001618195,0.058737367000000006,36.298077178584784,bottle_conn,2.231132e6,31055.25,0.013919055439122382
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.001618195,0.123577721,76.36763245467944,bottle_conn,2.231132e6,30969.96,0.013880828207385308
Mallya/lhr71c,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.001618195,0.039495877000000006,24.407365614156518,bottle_conn,2.231132e6,81682.0,0.036610115403302
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.001618195,0.043080592,26.622620883144492,bottle_conn,2.231132e6,31029.87,0.013907680047617084
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.001618195,0.09793955500000001,60.523951068937926,bottle_conn,2.231132e6,30970.0,0.01388084613550431
Mallya/lhr71c,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.001618195,5.569028188000001,3441.506238741314,total_conn,70304.0,59566.0,0.8472633136094675
Mallya/lhr71c,rows,natural_order,metis,parts,128,0.001618195,0.21449778600000002,132.55373178139843,total_conn,70304.0,9848.0,0.14007737824305871
Mallya/lhr71c,rows,natural_order,kahypar,parts,128,0.001618195,38.779172517,23964.46195730428,total_conn,70304.0,7596.0,0.10804506144742831
Mallya/lhr71c,rows,natural_order,balance_work,parts,128,0.001618195,0.000113382,0.0700669573197297,total_conn,70304.0,17173.0,0.24426775147928995
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,128,0.001618195,7.733273882000001,4778.9505479871095,total_conn,70304.0,9384.0,0.13347746927628584
Mallya/lhr71c,rows,natural_order,split_conn__dynamic,parts,128,0.001618195,15.618907765000001,9652.055385784779,total_conn,70304.0,9384.0,0.13347746927628584
Mallya/lhr71c,rows,natural_order,split_conn__trans,parts,128,0.001618195,7.778953719,4807.179430785536,total_conn,70304.0,9384.0,0.13347746927628584
Mallya/lhr71c,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.001618195,9.148099228000001,5653.273695691805,total_hypercut,70304.0,47427.0,0.6745988848429677
Mallya/lhr71c,rows,natural_order,balance_work,parts,128,0.001618195,0.000113524,0.07015470941388399,total_hypercut,70304.0,16260.0,0.2312812926718252
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,128,0.001618195,12.853720697,7943.245836873801,total_hypercut,70304.0,9053.0,0.1287693445607647
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,256,0.001618195,4.6620000000000004e-6,0.0028809877672344806,bottle_conn,2.231132e6,61524.0,0.027575239833411917
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,256,0.001618195,0.010326682,6.381605430742278,bottle_conn,2.231132e6,77872.0,0.034902462068582225
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,256,0.001618195,0.011987000000000001,7.407636286108906,bottle_conn,2.231132e6,46953.91,0.021044882149509756
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.001618195,0.065128407,40.2475641069216,bottle_conn,2.231132e6,44146.0,0.01978636853399978
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.001618195,0.068027303,42.03900209801662,bottle_conn,2.231132e6,19418.36,0.008703366721466951
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.001618195,0.152320857,94.13009989525366,bottle_conn,2.231132e6,19028.97,0.00852884096503479
Mallya/lhr71c,rows,natural_order,balance_work,parts,256,0.001618195,0.000285243,0.17627232811867544,total_conn,70304.0,29592.0,0.42091488393263543
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,256,0.001618195,16.468302969,10176.958258429917,total_conn,70304.0,14824.0,0.21085571233500228
Mallya/lhr71c,rows,natural_order,balance_work,parts,256,0.001618195,0.000285887,0.17667030240483997,total_hypercut,70304.0,28043.0,0.39888199817933545
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,256,0.001618195,26.419724682000002,16326.66315369903,total_hypercut,70304.0,14523.0,0.20657430587164316
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,512,0.001618195,8.355e-6,0.005163160187740044,bottle_conn,2.231132e6,41192.0,0.018462376945873216
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,512,0.001618195,0.010547022000000001,6.517769490079997,bottle_conn,2.231132e6,60357.0,0.027052186961596177
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,512,0.001618195,0.012174231,7.523339894141312,bottle_conn,2.231132e6,40954.08,0.018355740494063105
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.001618195,0.079575939,49.175741489746294,bottle_conn,2.231132e6,27385.0,0.012274038470157749
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.001618195,0.08233771200000001,50.88244123854048,bottle_conn,2.231132e6,14276.81,0.0063989087153964895
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.001618195,0.18633792000000002,115.15170915742542,bottle_conn,2.231132e6,14049.42,0.006296991840913043
Mallya/lhr71c,rows,natural_order,balance_work,parts,512,0.001618195,0.00046889800000000004,0.28976606651237957,total_conn,70304.0,53306.0,0.7582214383249887
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,512,0.001618195,32.117616792,19847.80375171101,total_conn,70304.0,25566.0,0.3636492944924898
Mallya/lhr71c,rows,natural_order,balance_work,parts,512,0.001618195,0.000468011,0.28921792491016224,total_hypercut,70304.0,41633.0,0.5921853664087392
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,512,0.001618195,50.697219512000004,31329.487182941488,total_hypercut,70304.0,25131.0,0.3574618798361402
Mallya/lhr71c,rows,natural_order,split_equal__split_equal,parts,1024,0.001618195,1.5556e-5,0.009613180117352977,bottle_conn,2.231132e6,26689.0,0.01196208919956327
Mallya/lhr71c,rows,natural_order,balance_work__split_equal,parts,1024,0.001618195,0.011259385,6.957990229854869,bottle_conn,2.231132e6,42429.0,0.019016804025938402
Mallya/lhr71c,rows,natural_order,balance_work__map_local,parts,1024,0.001618195,0.012880602000000001,7.959857742731872,bottle_conn,2.231132e6,31723.3,0.014218477436565832
Mallya/lhr71c,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.001618195,0.10531488100000001,65.08169967154763,bottle_conn,2.231132e6,17680.0,0.007924228597859741
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.001618195,0.10724248400000001,66.27290530498489,bottle_conn,2.231132e6,11165.37,0.005004352050887173
Mallya/lhr71c,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.001618195,0.24873387300000002,153.7106918511057,bottle_conn,2.231132e6,11062.29,0.004958151288224991
Mallya/lhr71c,rows,natural_order,balance_work,parts,1024,0.001618195,0.001187825,0.7340431777381589,total_conn,70304.0,91990.0,1.3084604005461993
Mallya/lhr71c,rows,natural_order,split_conn__convex,parts,1024,0.001618195,55.96962962800001,34587.69161195036,total_conn,70304.0,47332.0,0.6732476103777879
Mallya/lhr71c,rows,natural_order,balance_work,parts,1024,0.001618195,0.001190667,0.7357994555662328,total_hypercut,70304.0,48195.0,0.6855228720983159
Mallya/lhr71c,rows,natural_order,split_hypercut__convex,parts,1024,0.001618195,63.851999261,39458.779233034336,total_hypercut,70304.0,45565.0,0.6481139053254438
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,2,0.001618195,2.589e-5,0.01599930787080667,cache,70304.0,1.457212e6,20.72729858898498
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,2,0.001618195,0.007432977,4.593375334863845,cache,70304.0,1.426224e6,20.28652708238507
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,2,0.001618195,0.151929099,93.88800422693187,cache,70304.0,1.426224e6,20.28652708238507
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,4,0.001618195,1.2356e-5,0.007635668136411249,cache,70304.0,829892.0,11.804335457441967
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,4,0.001618195,0.007894402,4.878523292928231,cache,70304.0,793412.0,11.285446062812927
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,4,0.001618195,0.19448066500000002,120.1837015934421,cache,70304.0,793412.0,11.285446062812927
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,8,0.001618195,7.937e-6,0.004904847685229531,cache,70304.0,502568.0,7.14849795175239
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,8,0.001618195,0.008803622,5.440396243963182,cache,70304.0,477548.0,6.792614929449249
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,8,0.001618195,0.18642144800000002,115.20332716390794,cache,70304.0,477548.0,6.792614929449249
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,16,0.001618195,5.225e-6,0.0032289062813814157,cache,70304.0,330154.0,4.696091260810196
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,16,0.001618195,0.010607854,6.555361992837699,cache,70304.0,303068.0,4.310821574874829
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,16,0.001618195,0.207871418,128.45881862198314,cache,70304.0,303068.0,4.310821574874829
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,32,0.001618195,3.287e-6,0.0020312755879235817,cache,70304.0,227218.0,3.231935593991807
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,32,0.001618195,0.014198168,8.77407728981983,cache,70304.0,204696.0,2.9115839781520254
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,32,0.001618195,0.238205367,147.20436473972543,cache,70304.0,204696.0,2.9115839781520254
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,64,0.001618195,2.621e-6,0.0016197059068900842,cache,70304.0,162890.0,2.3169378698224854
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,64,0.001618195,0.02141419,13.233380402238296,cache,70304.0,151752.0,2.1585116067364587
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,64,0.001618195,0.254047672,156.99447347198577,cache,70304.0,151752.0,2.1585116067364587
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,128,0.001618195,2.2420000000000003e-6,0.0013854943316472985,cache,70304.0,122829.0,1.7471125398270368
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,128,0.001618195,0.034950345,21.598351867358385,cache,70304.0,116944.0,1.6634046426945834
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,128,0.001618195,0.304042847,187.8901164569165,cache,70304.0,116944.0,1.6634046426945834
Mallya/lhr71c,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.001618195,0.202310855,125.02254363658274,cache,70304.0,146865.0,2.0889992034592626
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,256,0.001618195,1.95e-6,0.0012050463633863657,cache,70304.0,99317.0,1.412679221665908
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,256,0.001618195,0.062111241000000005,38.38303850895597,cache,70304.0,95132.0,1.3531520254893037
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,256,0.001618195,0.29153695100000004,180.161816715538,cache,70304.0,95132.0,1.3531520254893037
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,512,0.001618195,1.5920000000000002e-6,0.0009838122105185099,cache,70304.0,87477.0,1.24426775147929
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,512,0.001618195,0.115902947,71.62483322467317,cache,70304.0,83760.0,1.1913973600364134
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,512,0.001618195,0.25260245200000003,156.10136726414308,cache,70304.0,83760.0,1.1913973600364134
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,1024,0.001618195,1.548e-6,0.0009566214207805611,cache,70304.0,81601.0,1.1606878698224852
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.001618195,0.224341473,138.63685958737977,cache,70304.0,78348.0,1.1144173873463814
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,1024,0.001618195,0.230589586,142.4980215610603,cache,70304.0,78348.0,1.1144173873463814
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,2048,0.001618195,1.5330000000000002e-6,0.0009473518333698968,cache,70304.0,78019.0,1.1097377105143378
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.001618195,0.44090357700000005,272.46628311173873,cache,70304.0,75348.0,1.0717455621301775
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,2048,0.001618195,0.22952445100000002,141.83979742861646,cache,70304.0,75348.0,1.0717455621301775
Mallya/lhr71c,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.001618195,0.29766731100000005,183.95021057412737,cache,70304.0,91277.0,1.2983187300864816
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,4096,0.001618195,1.525e-6,0.0009424080534175424,cache,70304.0,75256.0,1.070436959490214
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.001618195,0.863749286,533.7733004983949,cache,70304.0,73144.0,1.0403959945380064
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,4096,0.001618195,0.23306617500000001,144.02848544211298,cache,70304.0,73144.0,1.0403959945380064
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,8192,0.001618195,1.511e-6,0.0009337564385009223,cache,70304.0,72978.0,1.0380348202093763
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.001618195,1.674389562,1034.7266936308665,cache,70304.0,71964.0,1.0236117432862994
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,8192,0.001618195,0.20425208800000003,126.22217223511383,cache,70304.0,71964.0,1.0236117432862994
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,16384,0.001618195,1.505e-6,0.0009300486035366566,cache,70304.0,71354.0,1.0149351388256713
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.001618195,3.1791251980000004,1964.6119274871078,cache,70304.0,71007.0,1.0099994310423304
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,16384,0.001618195,0.199159155,123.07487972710335,cache,70304.0,71007.0,1.0099994310423304
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,32768,0.001618195,1.498e-6,0.0009257227960783466,cache,70304.0,70963.0,1.0093735776058261
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.001618195,5.573625205,3444.3470688019675,cache,70304.0,70496.0,1.0027309968138371
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,32768,0.001618195,0.196548459,121.4615414087919,cache,70304.0,70496.0,1.0027309968138371
Mallya/lhr71c,rows,natural_order,chunk_equal,vertices,65536,0.001618195,1.4840000000000001e-6,0.0009170711811617266,cache,70304.0,70585.0,1.0039969276285845
Mallya/lhr71c,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.001618195,7.790056688000001,4814.040760229763,cache,70304.0,70368.0,1.0009103322712791
Mallya/lhr71c,rows,natural_order,chunk_conn__convex,vertices,65536,0.001618195,0.146112019,90.29320879127671,cache,70304.0,70368.0,1.0009103322712791
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,2,0.001667216,6.56e-7,0.0003934703121851038,bottle_conn,2.231132e6,1.118766e6,0.5014342495199746
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,2,0.001667216,0.00908545,5.4494738534179135,bottle_conn,2.231132e6,1.118766e6,0.5014342495199746
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,2,0.001667216,0.010671597000000001,6.400848480340881,bottle_conn,2.231132e6,1.119026e6,0.5015507822934725
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.001667216,0.049616280000000006,29.759959117474885,bottle_conn,2.231132e6,1.118766e6,0.5014342495199746
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.001667216,0.053764089,32.247824517039184,bottle_conn,2.231132e6,1.119997e6,0.5019859873821898
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.001667216,0.107469172,64.46025709926009,bottle_conn,2.231132e6,1.11995684e6,0.5019679875507143
Mallya/lhr71c,cols,natural_order,balance_work,parts,2,0.001667216,3.7400000000000004e-7,0.000224326062129922,total_conn,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,2,0.001667216,0.188918987,113.3140438911335,total_conn,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,cols,natural_order,balance_work,parts,2,0.001667216,3.7100000000000003e-7,0.00022252665521444134,total_hypercut,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,2,0.001667216,0.308773638,185.20313984510707,total_hypercut,70304.0,64.0,0.0009103322712790169
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,4,0.001667216,6.98e-7,0.000418662009001833,bottle_conn,2.231132e6,564199.0,0.2528756702875491
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,4,0.001667216,0.00906912,5.439679081774647,bottle_conn,2.231132e6,564585.0,0.25304867663589603
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,4,0.001667216,0.010653205,6.389816916344373,bottle_conn,2.231132e6,564707.0,0.2531033573988451
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.001667216,0.049644304,29.77676797727469,bottle_conn,2.231132e6,564573.0,0.2530432982001961
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.001667216,0.053907541,32.33386735731903,bottle_conn,2.231132e6,565635.3,0.25351942422053025
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.001667216,0.10782488400000001,64.67361397683324,bottle_conn,2.231132e6,564958.7,0.25321617008765057
Mallya/lhr71c,cols,natural_order,balance_work,parts,4,0.001667216,1.715e-6,0.001028660953349776,total_conn,70304.0,199.0,0.002830564406008193
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,4,0.001667216,0.275000642,164.9460189921402,total_conn,70304.0,192.0,0.0027309968138370506
Mallya/lhr71c,cols,natural_order,balance_work,parts,4,0.001667216,1.5350000000000001e-6,0.0009206965384209366,total_hypercut,70304.0,199.0,0.002830564406008193
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,4,0.001667216,0.467969279,280.68905228836576,total_hypercut,70304.0,192.0,0.0027309968138370506
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.001667216,0.08633193900000001,51.78209602115143,bottle_conn,2.231132e6,658232.0,0.2950215406349781
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.001667216,0.08704597,52.210373460907284,bottle_conn,2.231132e6,794424.0,0.3560632002050977
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.001667216,0.071604411,42.94849077743976,bottle_conn,2.231132e6,658232.0,0.2950215406349781
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.001667216,0.073478019,44.07228517480639,bottle_conn,2.231132e6,794765.0,0.35621603741957
Mallya/lhr71c,cols,natural_order,metis__plaid,parts,8,0.001667216,0.149557499,89.70493265419718,bottle_conn,2.231132e6,335000.0,0.15014799662234238
Mallya/lhr71c,cols,natural_order,kahypar__greedy_secconn,parts,8,0.001667216,8.639681535000001,5182.1009005431815,bottle_conn,2.231132e6,401250.0,0.17984144371556682
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,8,0.001667216,7.580000000000001e-7,0.0004546501473114462,bottle_conn,2.231132e6,840199.0,0.3765796913853595
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,8,0.001667216,0.009074244,5.4427524687862885,bottle_conn,2.231132e6,837698.0,0.3754587357449044
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,8,0.001667216,0.010637597,6.380455201965432,bottle_conn,2.231132e6,822810.3,0.368786024314115
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.001667216,0.05029621,30.167782698822467,bottle_conn,2.231132e6,709007.0,0.3177790466902003
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.001667216,0.054112736,32.45694379132638,bottle_conn,2.231132e6,647027.72,0.289999749006334
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.001667216,0.10919245000000001,65.49388321609199,bottle_conn,2.231132e6,646686.7,0.2898469028278022
Mallya/lhr71c,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.001667216,0.05051746100000001,30.300489558641477,bottle_conn,2.231132e6,740812.0,0.332034142309823
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.001667216,0.05391427,32.33790342703045,bottle_conn,2.231132e6,658178.87,0.2949977276109168
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.001667216,0.108562688,65.11615051678967,bottle_conn,2.231132e6,664830.34,0.29797893625298727
Mallya/lhr71c,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.001667216,0.033080325,19.841655190449227,bottle_conn,2.231132e6,740812.0,0.332034142309823
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.001667216,0.036929564000000005,22.15043761576185,bottle_conn,2.231132e6,658119.45,0.29497109539014277
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.001667216,0.077203747,46.306985417606356,bottle_conn,2.231132e6,664827.85,0.2979778202275795
Mallya/lhr71c,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.001667216,0.7617401020000001,456.89346911258053,total_conn,70304.0,7907.0,0.11246870732817478
Mallya/lhr71c,cols,natural_order,metis,parts,8,0.001667216,0.14970459,89.7931581750655,total_conn,70304.0,897.0,0.01275887573964497
Mallya/lhr71c,cols,natural_order,kahypar,parts,8,0.001667216,8.515343,5107.522360629936,total_conn,70304.0,479.0,0.006813268092853892
Mallya/lhr71c,cols,natural_order,balance_work,parts,8,0.001667216,2.3490000000000003e-6,0.0014089356148213551,total_conn,70304.0,27325.0,0.38866920801092397
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,8,0.001667216,0.5122648870000001,307.25766007523924,total_conn,70304.0,13372.0,0.1902025489303596
Mallya/lhr71c,cols,natural_order,split_conn__dynamic,parts,8,0.001667216,10.897355546,6536.258976641299,total_conn,70304.0,13372.0,0.1902025489303596
Mallya/lhr71c,cols,natural_order,split_conn__trans,parts,8,0.001667216,9.082907067,5447.948596342646,total_conn,70304.0,13372.0,0.1902025489303596
Mallya/lhr71c,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.001667216,1.3425455110000002,805.2618922803046,total_hypercut,70304.0,7907.0,0.11246870732817478
Mallya/lhr71c,cols,natural_order,balance_work,parts,8,0.001667216,2.3830000000000003e-6,0.0014293288931968024,total_hypercut,70304.0,27325.0,0.38866920801092397
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,8,0.001667216,0.9403213760000001,564.0069289162293,total_hypercut,70304.0,13308.0,0.18929221665908055
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,16,0.001667216,8.650000000000001e-7,0.0005188289939635896,bottle_conn,2.231132e6,755695.0,0.3387047471866299
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,16,0.001667216,0.009071089000000001,5.440860092513508,bottle_conn,2.231132e6,902659.0,0.40457444920336405
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,16,0.001667216,0.010677220000000001,6.404221168702796,bottle_conn,2.231132e6,928940.75,0.4163540077413618
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.001667216,0.05090033,30.53013526741586,bottle_conn,2.231132e6,693130.0,0.3106629280562513
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.001667216,0.054425014,32.6442488555772,bottle_conn,2.231132e6,495622.23,0.2221393579582024
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.001667216,0.11071785,66.40882165238338,bottle_conn,2.231132e6,495505.91,0.22208722298815128
Mallya/lhr71c,cols,natural_order,balance_work,parts,16,0.001667216,3.7200000000000004e-6,0.0022312645751960155,total_conn,70304.0,49423.0,0.702989872553482
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,16,0.001667216,0.8370150900000001,502.0435804358884,total_conn,70304.0,33920.0,0.4824761037778789
Mallya/lhr71c,cols,natural_order,balance_work,parts,16,0.001667216,3.71e-6,0.002225266552144413,total_hypercut,70304.0,41863.0,0.5954568730086481
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,16,0.001667216,1.484403198,890.3484599476013,total_hypercut,70304.0,33686.0,0.47914770141101504
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,32,0.001667216,1.117e-6,0.0006699791748639649,bottle_conn,2.231132e6,644950.0,0.2890685087211335
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,32,0.001667216,0.009084414,5.4488524582297675,bottle_conn,2.231132e6,979640.0,0.4390775624212283
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,32,0.001667216,0.010679188000000001,6.405401579639351,bottle_conn,2.231132e6,979997.21,0.4392376650059252
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.001667216,0.051755929000000006,31.04332551990864,bottle_conn,2.231132e6,495564.0,0.2221132590989686
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.001667216,0.055236325,33.13087506357905,bottle_conn,2.231132e6,278471.17,0.12481160684352158
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.001667216,0.112959443,67.75333430101439,bottle_conn,2.231132e6,277828.59,0.1245236005758512
Mallya/lhr71c,cols,natural_order,balance_work,parts,32,0.001667216,7.153000000000001e-6,0.004290385888811048,total_conn,70304.0,71586.0,1.0182350933090578
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,32,0.001667216,1.564740322,938.5348521127437,total_conn,70304.0,42872.0,0.6098088302230315
Mallya/lhr71c,cols,natural_order,balance_work,parts,32,0.001667216,7.216e-6,0.0043281734340361415,total_hypercut,70304.0,52369.0,0.7448936049157943
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,32,0.001667216,2.9114939300000002,1746.320770673986,total_hypercut,70304.0,42318.0,0.6019287664997724
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,64,0.001667216,1.791e-6,0.0010742459285419527,bottle_conn,2.231132e6,360049.0,0.16137503294291866
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,64,0.001667216,0.009129499000000001,5.475894545157916,bottle_conn,2.231132e6,546075.0,0.2447524395687929
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,64,0.001667216,0.010710752,6.424333739599429,bottle_conn,2.231132e6,550238.12,0.24661836233804185
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.001667216,0.054980041,32.97715532960336,bottle_conn,2.231132e6,273160.0,0.12243112464883298
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.001667216,0.057843266000000004,34.69452428479573,bottle_conn,2.231132e6,164707.53,0.07382240494959509
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.001667216,0.12165648300000001,72.96983894108503,bottle_conn,2.231132e6,163187.4,0.0731410781612204
Mallya/lhr71c,cols,natural_order,balance_work,parts,64,0.001667216,2.3351e-5,0.014005983627796278,total_conn,70304.0,93541.0,1.3305217341829767
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,64,0.001667216,2.827933442,1696.200997351273,total_conn,70304.0,61864.0,0.8799499317250796
Mallya/lhr71c,cols,natural_order,balance_work,parts,64,0.001667216,2.1175e-5,0.012700813811767641,total_hypercut,70304.0,59535.0,0.8468223714155667
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,64,0.001667216,5.082098503,3048.2543971506993,total_hypercut,70304.0,49032.0,0.6974283113336368
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.001667216,0.09061970300000001,54.35390675233444,bottle_conn,2.231132e6,144142.0,0.0646048732213065
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.001667216,0.09332678600000001,55.977621375994474,bottle_conn,2.231132e6,144142.0,0.0646048732213065
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.001667216,0.074534337,44.705867146188616,bottle_conn,2.231132e6,144142.0,0.0646048732213065
Mallya/lhr71c,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.001667216,0.07631191300000001,45.772061328586105,bottle_conn,2.231132e6,144142.0,0.0646048732213065
Mallya/lhr71c,cols,natural_order,metis__plaid,parts,128,0.001667216,0.218265112,130.91591731365344,bottle_conn,2.231132e6,35787.0,0.016039839866041093
Mallya/lhr71c,cols,natural_order,kahypar__greedy_secconn,parts,128,0.001667216,20.258507107,12151.099261883282,bottle_conn,2.231132e6,30171.76,0.01352307259274664
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,128,0.001667216,2.476e-6,0.0014851105075767027,bottle_conn,2.231132e6,195461.0,0.08760620169492438
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,128,0.001667216,0.009172888,5.501919367376513,bottle_conn,2.231132e6,308850.0,0.13842748882629982
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,128,0.001667216,0.01072738,6.434307252329632,bottle_conn,2.231132e6,276829.92,0.12407599371081585
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.001667216,0.057418796,34.43992620032437,bottle_conn,2.231132e6,146213.0,0.06553310158251506
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.001667216,0.060403213000000004,36.229986396483724,bottle_conn,2.231132e6,92176.77,0.041313902539159494
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.001667216,0.12652068800000002,75.8874003128569,bottle_conn,2.231132e6,92004.27,0.04123658752597337
Mallya/lhr71c,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.001667216,0.053796799000000006,32.26744405044098,bottle_conn,2.231132e6,153119.0,0.06862839132781028
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.001667216,0.056926599,34.14470530513143,bottle_conn,2.231132e6,95461.33,0.04278605210269944
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.001667216,0.120293041,72.15204328653276,bottle_conn,2.231132e6,98675.09,0.04422646889560994
Mallya/lhr71c,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.001667216,0.036881246,22.121456367981114,bottle_conn,2.231132e6,153119.0,0.06862839132781028
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.001667216,0.040144864,24.0789819675435,bottle_conn,2.231132e6,95478.28,0.04279364914312555
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.001667216,0.099966118,59.959908014318486,bottle_conn,2.231132e6,98674.61,0.04422625375818195
Mallya/lhr71c,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.001667216,5.5194020010000004,3310.550043305727,total_conn,70304.0,70433.0,1.0018348884842967
Mallya/lhr71c,cols,natural_order,metis,parts,128,0.001667216,0.216648114,129.94603818581396,total_conn,70304.0,9849.0,0.14009160218479746
Mallya/lhr71c,cols,natural_order,kahypar,parts,128,0.001667216,20.826146162,12491.570475571252,total_conn,70304.0,7665.0,0.109026513427401
Mallya/lhr71c,cols,natural_order,balance_work,parts,128,0.001667216,8.4104e-5,0.05044577307319508,total_conn,70304.0,97791.0,1.390973486572599
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,128,0.001667216,5.161189257,3095.693213716759,total_conn,70304.0,80272.0,1.141784251251707
Mallya/lhr71c,cols,natural_order,split_conn__dynamic,parts,128,0.001667216,25.628540536000003,15372.057691384922,total_conn,70304.0,80272.0,1.141784251251707
Mallya/lhr71c,cols,natural_order,split_conn__trans,parts,128,0.001667216,13.038065323000001,7820.261635564919,total_conn,70304.0,80272.0,1.141784251251707
Mallya/lhr71c,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.001667216,8.842385085,5303.6829570973405,total_hypercut,70304.0,62443.0,0.888185593991807
Mallya/lhr71c,cols,natural_order,balance_work,parts,128,0.001667216,8.4014e-5,0.05039179086573065,total_hypercut,70304.0,60114.0,0.855058033682294
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,128,0.001667216,9.363517245,5616.259227958465,total_hypercut,70304.0,55046.0,0.7829710969503869
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,256,0.001667216,4.689e-6,0.002812473008896268,bottle_conn,2.231132e6,102957.0,0.04614563369625822
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,256,0.001667216,0.009283539,5.568288092244797,bottle_conn,2.231132e6,156837.0,0.07029480998883078
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,256,0.001667216,0.010880979,6.526436286599937,bottle_conn,2.231132e6,139733.0,0.06262874630456647
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.001667216,0.063779297,38.25496936209825,bottle_conn,2.231132e6,78511.0,0.03518886376960216
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.001667216,0.06657110100000001,39.92949983685378,bottle_conn,2.231132e6,51494.9,0.02308016737691898
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.001667216,0.153338887,91.97301789330237,bottle_conn,2.231132e6,51403.97,0.023039412280402953
Mallya/lhr71c,cols,natural_order,balance_work,parts,256,0.001667216,0.000195503,0.11726315006573833,total_conn,70304.0,113219.0,1.610420459717797
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,256,0.001667216,10.096357204,6055.8183246801855,total_conn,70304.0,94784.0,1.3482020937642238
Mallya/lhr71c,cols,natural_order,balance_work,parts,256,0.001667216,0.00019493600000000002,0.1169230621587125,total_hypercut,70304.0,63009.0,0.8962363450159309
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,256,0.001667216,17.289194242,10370.098560714388,total_hypercut,70304.0,59576.0,0.8474055530268548
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,512,0.001667216,8.427e-6,0.005054534025585168,bottle_conn,2.231132e6,59838.0,0.026819569617575294
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,512,0.001667216,0.009479724,5.685960307482654,bottle_conn,2.231132e6,80669.0,0.036156085789635035
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,512,0.001667216,0.011046368,6.625636990048081,bottle_conn,2.231132e6,70953.44,0.03180154289392111
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.001667216,0.07558284,45.33476166255602,bottle_conn,2.231132e6,42995.0,0.01927048690978391
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.001667216,0.07829564800000001,46.96191015441311,bottle_conn,2.231132e6,29750.14,0.013334101254430486
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.001667216,0.18669079800000002,111.97757099260085,bottle_conn,2.231132e6,29615.67,0.013273831400383303
Mallya/lhr71c,cols,natural_order,balance_work,parts,512,0.001667216,0.000407471,0.24440204508593968,total_conn,70304.0,133507.0,1.8989957897132452
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,512,0.001667216,20.37032932,12218.1704830088,total_conn,70304.0,106540.0,1.5154187528447884
Mallya/lhr71c,cols,natural_order,balance_work,parts,512,0.001667216,0.000404641,0.24270460456233625,total_hypercut,70304.0,65098.0,0.9259501593081475
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,512,0.001667216,32.440334877000005,19457.787639394057,total_hypercut,70304.0,62120.0,0.8835912608101957
Mallya/lhr71c,cols,natural_order,split_equal__split_equal,parts,1024,0.001667216,1.5578000000000002e-5,0.009343720309785896,bottle_conn,2.231132e6,37999.0,0.017031264846723546
Mallya/lhr71c,cols,natural_order,balance_work__split_equal,parts,1024,0.001667216,0.009654364,5.790709782055835,bottle_conn,2.231132e6,42590.0,0.019088964704912125
Mallya/lhr71c,cols,natural_order,balance_work__map_local,parts,1024,0.001667216,0.011240279,6.741945254844004,bottle_conn,2.231132e6,36547.81,0.01638083717144481
Mallya/lhr71c,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.001667216,0.10140476400000001,60.82281120142802,bottle_conn,2.231132e6,24498.0,0.010980076481355653
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.001667216,0.10336930800000001,62.00114922121669,bottle_conn,2.231132e6,17352.59,0.007777482461817589
Mallya/lhr71c,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.001667216,0.25459493,152.70662589610464,bottle_conn,2.231132e6,17306.02,0.007756609649272208
Mallya/lhr71c,cols,natural_order,balance_work,parts,1024,0.001667216,0.000564537,0.3386105939482347,total_conn,70304.0,169046.0,2.4045004551661355
Mallya/lhr71c,cols,natural_order,split_conn__convex,parts,1024,0.001667216,44.079136839,26438.767885504938,total_conn,70304.0,121420.0,1.7270710059171597
Mallya/lhr71c,cols,natural_order,balance_work,parts,1024,0.001667216,0.000562972,0.33767190334065894,total_hypercut,70304.0,66475.0,0.9455365270823851
Mallya/lhr71c,cols,natural_order,split_hypercut__convex,parts,1024,0.001667216,62.493234374000004,37483.58603444305,total_hypercut,70304.0,63988.0,0.9101615839781521
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,2,0.001667216,2.5576e-5,0.015340543756777765,cache,70304.0,893096.0,12.70334547109695
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,2,0.001667216,0.007277558000000001,4.3650960643371945,cache,70304.0,873392.0,12.423076923076923
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,2,0.001667216,0.146068328,87.61211984529899,cache,70304.0,873392.0,12.423076923076923
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,4,0.001667216,1.4642000000000001e-5,0.00878230535215593,cache,70304.0,574052.0,8.165282203004097
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,4,0.001667216,0.007759309000000001,4.654051424650436,cache,70304.0,569812.0,8.104972690031861
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,4,0.001667216,0.15396859200000002,92.35071640387329,cache,70304.0,569812.0,8.104972690031861
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,8,0.001667216,8.895e-6,0.00533524150440015,cache,70304.0,411504.0,5.853208921256258
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,8,0.001667216,0.008659815000000001,5.194176999261044,cache,70304.0,395796.0,5.629779244424215
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,8,0.001667216,0.159842421,95.87385257819024,cache,70304.0,395796.0,5.629779244424215
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,16,0.001667216,5.389e-6,0.0032323346225084214,cache,70304.0,326488.0,4.643946290395995
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,16,0.001667216,0.010516622000000002,6.307894118098676,cache,70304.0,301180.0,4.283966772872098
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,16,0.001667216,0.171563883,102.90441250563813,cache,70304.0,301180.0,4.283966772872098
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,32,0.001667216,3.542e-6,0.0021244997648774966,cache,70304.0,275772.0,3.9225648611743287
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,32,0.001667216,0.013984135000000002,8.387716408671702,cache,70304.0,239836.0,3.4114132908511605
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,32,0.001667216,0.19554946,117.29101688083608,cache,70304.0,239836.0,3.4114132908511605
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,64,0.001667216,2.466e-6,0.0014791124845251007,cache,70304.0,224989.0,3.2002304278561673
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,64,0.001667216,0.020965621,12.5752278049155,cache,70304.0,212224.0,3.01866181156122
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,64,0.001667216,0.20540041,123.19963939885415,cache,70304.0,212224.0,3.01866181156122
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,128,0.001667216,2.097e-6,0.0012577854339209796,cache,70304.0,196842.0,2.799869139736004
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,128,0.001667216,0.03470298,20.814927399928983,cache,70304.0,182812.0,2.6003072371415565
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,128,0.001667216,0.187252103,112.3142430254988,cache,70304.0,182812.0,2.6003072371415565
Mallya/lhr71c,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.001667216,0.20548701500000002,123.25158527749255,cache,70304.0,154753.0,2.2011976558944015
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,256,0.001667216,1.944e-6,0.001166015681231466,cache,70304.0,180396.0,2.565942193900774
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,256,0.001667216,0.061853581000000005,37.099920466214336,cache,70304.0,169044.0,2.404472007282658
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,256,0.001667216,0.1801271,108.04064980182532,cache,70304.0,169044.0,2.404472007282658
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,512,0.001667216,1.596e-6,0.0009572844790357098,cache,70304.0,167770.0,2.3863507055075104
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,512,0.001667216,0.115620128,69.3492192973196,cache,70304.0,154740.0,2.201012744651798
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,512,0.001667216,0.18507662300000002,111.00938510666886,cache,70304.0,154740.0,2.201012744651798
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,1024,0.001667216,1.543e-6,0.0009254949568622183,cache,70304.0,154827.0,2.2022502275830678
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.001667216,0.223510912,134.0623602460629,cache,70304.0,135760.0,1.9310423304506146
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,1024,0.001667216,0.192461241,115.43869600579649,cache,70304.0,135760.0,1.9310423304506146
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,2048,0.001667216,1.539e-6,0.0009230957476415773,cache,70304.0,139195.0,1.979901570323168
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.001667216,0.440491481,264.2078057072389,cache,70304.0,119028.0,1.6930473372781065
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,2048,0.001667216,0.20106725900000003,120.60060544044684,cache,70304.0,119028.0,1.6930473372781065
Mallya/lhr71c,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.001667216,0.32434376400000003,194.54213731154215,cache,70304.0,97794.0,1.3910161583978151
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,4096,0.001667216,1.529e-6,0.0009170977245899752,cache,70304.0,123954.0,1.7631144742831133
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.001667216,0.8638117860000001,518.116300467366,cache,70304.0,112488.0,1.6000227583067819
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,4096,0.001667216,0.19166564800000002,114.96149749042716,cache,70304.0,112488.0,1.6000227583067819
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,8192,0.001667216,1.503e-6,0.0009015028646558095,cache,70304.0,114553.0,1.629395197997269
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.001667216,1.674739176,1004.5124183069261,cache,70304.0,103840.0,1.4770141101502048
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,8192,0.001667216,0.199295454,119.53787271715244,cache,70304.0,103840.0,1.4770141101502048
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,16384,0.001667216,1.4880000000000002e-6,0.0008925058300784062,cache,70304.0,94263.0,1.3407914201183433
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.001667216,3.1864800690000004,1911.2580907332945,cache,70304.0,73796.0,1.0496700045516614
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,16384,0.001667216,0.19393311200000002,116.32152762449498,cache,70304.0,73796.0,1.0496700045516614
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,32768,0.001667216,1.503e-6,0.0009015028646558095,cache,70304.0,84627.0,1.2037295175238962
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.001667216,5.582102511,3348.157953738448,cache,70304.0,70496.0,1.0027309968138371
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,32768,0.001667216,0.199459307,119.63615212425985,cache,70304.0,70496.0,1.0027309968138371
Mallya/lhr71c,cols,natural_order,chunk_equal,vertices,65536,0.001667216,1.4840000000000001e-6,0.0008901066208577654,cache,70304.0,79801.0,1.1350847746927628
Mallya/lhr71c,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.001667216,7.799671104000001,4678.260707670752,cache,70304.0,70368.0,1.0009103322712791
Mallya/lhr71c,cols,natural_order,chunk_conn__convex,vertices,65536,0.001667216,0.154390362,92.6036950221207,cache,70304.0,70368.0,1.0009103322712791
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,2,0.00154177,6.61e-7,0.0004287280203921467,bottle_conn,2.231132e6,1.16287e6,0.5212017935290247
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,2,0.00154177,0.009894604000000001,6.4176913547416286,bottle_conn,2.231132e6,1.17296e6,0.5257241615466947
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,2,0.00154177,0.011492331000000001,7.453985354495159,bottle_conn,2.231132e6,1.160121e6,0.5199696835507716
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.00154177,0.050874928,32.99774155678214,bottle_conn,2.231132e6,1.157265e6,0.5186896158541942
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.00154177,0.055107375,35.742928582084225,bottle_conn,2.231132e6,1.15140286e6,0.5160621872663742
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00154177,0.109884825,71.27186610194777,bottle_conn,2.231132e6,1.14975625e6,0.5153241717657225
Mallya/lhr71c,rows,rcm_order,balance_work,parts,2,0.00154177,5.16e-7,0.0003346802700791947,total_conn,70304.0,795.0,0.011308033682294038
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,2,0.00154177,0.21079661900000002,136.72377786569982,total_conn,70304.0,400.0,0.005689576695493855
Mallya/lhr71c,rows,rcm_order,balance_work,parts,2,0.00154177,5.15e-7,0.0003340316649046226,total_hypercut,70304.0,795.0,0.011308033682294038
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,2,0.00154177,0.355641596,230.6709794586741,total_hypercut,70304.0,400.0,0.005689576695493855
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,4,0.00154177,7.000000000000001e-7,0.00045402362220045794,bottle_conn,2.231132e6,724082.0,0.32453570653820574
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,4,0.00154177,0.009899516,6.420877303359126,bottle_conn,2.231132e6,726900.0,0.32579874252173335
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,4,0.00154177,0.011507539,7.46384934199005,bottle_conn,2.231132e6,706315.79,0.31657283836187194
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.00154177,0.050869554000000004,32.994255952573994,bottle_conn,2.231132e6,694748.0,0.3113881204697884
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.00154177,0.055321652000000006,35.881909753076016,bottle_conn,2.231132e6,676605.4,0.3032565531756974
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00154177,0.110113532,71.42020664560862,bottle_conn,2.231132e6,676048.95,0.303007150630263
Mallya/lhr71c,rows,rcm_order,balance_work,parts,4,0.00154177,1.481e-6,0.0009605842635412546,total_conn,70304.0,4971.0,0.07070721438324988
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,4,0.00154177,0.309218543,200.5607470634401,total_conn,70304.0,2588.0,0.036811561219845246
Mallya/lhr71c,rows,rcm_order,balance_work,parts,4,0.00154177,1.5020000000000002e-6,0.0009742049722072684,total_hypercut,70304.0,4971.0,0.07070721438324988
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,4,0.00154177,0.5133913640000001,332.9882952710197,total_hypercut,70304.0,2588.0,0.036811561219845246
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,8,0.00154177,8.01e-7,0.0005195327448322383,bottle_conn,2.231132e6,506046.0,0.22681132268283544
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,8,0.00154177,0.009901543,6.422192026047984,bottle_conn,2.231132e6,486631.0,0.21810946192336447
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,8,0.00154177,0.010467974000000001,6.7895821036860236,bottle_conn,2.231132e6,464696.4,0.20827830894810348
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.00154177,0.051251122,33.24174293182511,bottle_conn,2.231132e6,425687.0,0.19079417981544794
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.00154177,0.052582025000000004,34.10497350447862,bottle_conn,2.231132e6,406449.36,0.18217181233562155
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00154177,0.11106550500000001,72.03766125946153,bottle_conn,2.231132e6,405750.78,0.18185870670135162
Mallya/lhr71c,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00154177,0.050999851000000006,33.07876726100521,bottle_conn,2.231132e6,425321.0,0.19063013752660085
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00154177,0.055371961000000004,35.91454043080356,bottle_conn,2.231132e6,405835.38,0.18189662467303594
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00154177,0.110700316,71.80079778436473,bottle_conn,2.231132e6,419225.38,0.1878980625081797
Mallya/lhr71c,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00154177,0.035274974,22.87953066929568,bottle_conn,2.231132e6,425321.0,0.19063013752660085
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00154177,0.039200966000000004,25.425949395824283,bottle_conn,2.231132e6,405968.56,0.18195631634524537
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00154177,0.084526218,54.824142381807924,bottle_conn,2.231132e6,419222.93,0.18789696441089096
Mallya/lhr71c,rows,rcm_order,balance_work,parts,8,0.00154177,2.093e-6,0.0013575306303793692,total_conn,70304.0,10533.0,0.14982077833409194
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,8,0.00154177,0.634387808,411.46721495424094,total_conn,70304.0,5743.0,0.08168809740555302
Mallya/lhr71c,rows,rcm_order,split_conn__dynamic,parts,8,0.00154177,10.669598367,6920.356711442044,total_conn,70304.0,5743.0,0.08168809740555302
Mallya/lhr71c,rows,rcm_order,split_conn__trans,parts,8,0.00154177,9.342800541,6059.788775887454,total_conn,70304.0,5743.0,0.08168809740555302
Mallya/lhr71c,rows,rcm_order,balance_work,parts,8,0.00154177,2.092e-6,0.001356882025204797,total_hypercut,70304.0,10533.0,0.14982077833409194
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,8,0.00154177,1.1624030060000001,753.9406046297438,total_hypercut,70304.0,5743.0,0.08168809740555302
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,16,0.00154177,8.74e-7,0.0005668809225760003,bottle_conn,2.231132e6,378954.0,0.16984831018514368
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,16,0.00154177,0.009903277,6.423316707420692,bottle_conn,2.231132e6,384063.0,0.17213817918437815
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,16,0.00154177,0.011500093000000001,7.459019827860187,bottle_conn,2.231132e6,357726.0,0.1603338574320121
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.00154177,0.051758603,33.570897734422125,bottle_conn,2.231132e6,298736.0,0.13389436393723006
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.00154177,0.055860292000000006,36.23127444430752,bottle_conn,2.231132e6,279558.87,0.12529911721942044
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00154177,0.112963779,73.26889159861717,bottle_conn,2.231132e6,279144.7,0.125113484993268
Mallya/lhr71c,rows,rcm_order,balance_work,parts,16,0.00154177,3.815e-6,0.0024744287409924955,total_conn,70304.0,20830.0,0.2962847064178425
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,16,0.00154177,1.2426681910000001,806.0010189587293,total_conn,70304.0,12716.0,0.18087164314974966
Mallya/lhr71c,rows,rcm_order,balance_work,parts,16,0.00154177,3.827e-6,0.0024822120030873604,total_hypercut,70304.0,20830.0,0.2962847064178425
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,16,0.00154177,2.214097486,1436.0750864266395,total_hypercut,70304.0,12716.0,0.18087164314974966
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,32,0.00154177,1.108e-6,0.0007186545334258677,bottle_conn,2.231132e6,317602.0,0.1423501612634304
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,32,0.00154177,0.009944920000000001,6.450326572705397,bottle_conn,2.231132e6,324203.0,0.14530874910135302
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,32,0.00154177,0.011490868000000001,7.45303644512476,bottle_conn,2.231132e6,295253.0,0.1323332729753327
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.00154177,0.052906664000000006,34.315536039746526,bottle_conn,2.231132e6,247138.0,0.1107679868335894
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.00154177,0.05670659,36.78018770633752,bottle_conn,2.231132e6,218464.02,0.09791622369272637
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00154177,0.11751373300000001,76.22001530708212,bottle_conn,2.231132e6,217940.09,0.09768139670803878
Mallya/lhr71c,rows,rcm_order,balance_work,parts,32,0.00154177,1.0191000000000001e-5,0.006609935334064096,total_conn,70304.0,40982.0,0.582925580336823
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,32,0.00154177,2.291669343,1486.3885942780053,total_conn,70304.0,26959.0,0.3834632453345471
Mallya/lhr71c,rows,rcm_order,balance_work,parts,32,0.00154177,1.0118e-5,0.006562587156320333,total_hypercut,70304.0,38445.0,0.5468394401456531
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,32,0.00154177,3.952806031,2563.8104457863365,total_hypercut,70304.0,26894.0,0.3825386891215294
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,64,0.00154177,1.5720000000000002e-6,0.001019607334427314,bottle_conn,2.231132e6,283564.0,0.12709422840065043
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,64,0.00154177,0.0099267,6.438508986424694,bottle_conn,2.231132e6,295587.0,0.13248297276898005
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,64,0.00154177,0.011529895,7.478349559272783,bottle_conn,2.231132e6,266749.0,0.11955769537615883
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.00154177,0.054688309000000004,35.471120205997,bottle_conn,2.231132e6,180912.0,0.08108529661176479
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.00154177,0.05830203900000001,37.815004183503376,bottle_conn,2.231132e6,146896.29,0.0658393541932974
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00154177,0.123874539,80.34566699313127,bottle_conn,2.231132e6,146441.03,0.06563530530690251
Mallya/lhr71c,rows,rcm_order,balance_work,parts,64,0.00154177,1.4751000000000002e-5,0.009567574930112793,total_conn,70304.0,60983.0,0.8674186390532544
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,64,0.00154177,3.4162678370000004,2215.808996802377,total_conn,70304.0,45028.0,0.6404756486117433
Mallya/lhr71c,rows,rcm_order,balance_work,parts,64,0.00154177,1.4947000000000001e-5,0.00969470154432892,total_hypercut,70304.0,47482.0,0.675381201638598
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,64,0.00154177,5.305140306,3440.9414543025223,total_hypercut,70304.0,40928.0,0.5821574874829313
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,128,0.00154177,2.475e-6,0.0016052978070659047,bottle_conn,2.231132e6,247590.0,0.11097057457828582
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,128,0.00154177,0.010028265000000001,6.5043845709801085,bottle_conn,2.231132e6,279145.0,0.1251136194541605
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,128,0.00154177,0.011639543,7.5494678194542635,bottle_conn,2.231132e6,258146.0,0.11570180518230208
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.00154177,0.061363029000000006,39.80037813681678,bottle_conn,2.231132e6,112143.0,0.050262826224535345
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.00154177,0.064085932,41.56646711247462,bottle_conn,2.231132e6,85647.85,0.03838762117167429
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00154177,0.140210048,90.9409626598001,bottle_conn,2.231132e6,85527.58,0.03833371579987199
Mallya/lhr71c,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00154177,0.05477262,35.52580475687035,bottle_conn,2.231132e6,114819.0,0.05146221738561412
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00154177,0.058421544000000006,37.892515744890616,bottle_conn,2.231132e6,86758.66,0.038885489518325225
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00154177,0.123785213,80.28772968730745,bottle_conn,2.231132e6,89647.79,0.04018040617946406
Mallya/lhr71c,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00154177,0.038469042,24.951219702030784,bottle_conn,2.231132e6,114819.0,0.05146221738561412
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00154177,0.041916648,27.187354793516544,bottle_conn,2.231132e6,86750.97,0.03888204283744754
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00154177,0.09511498600000001,61.692072098951215,bottle_conn,2.231132e6,89647.38,0.04018022241624431
Mallya/lhr71c,rows,rcm_order,balance_work,parts,128,0.00154177,0.00011486800000000001,0.07450397919274601,total_conn,70304.0,79258.0,1.12736117432863
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,128,0.00154177,5.643513974,3660.4123663062583,total_conn,70304.0,59543.0,0.8469361629494766
Mallya/lhr71c,rows,rcm_order,split_conn__dynamic,parts,128,0.00154177,15.270587522000001,9904.582085525079,total_conn,70304.0,59543.0,0.8469361629494766
Mallya/lhr71c,rows,rcm_order,split_conn__trans,parts,128,0.00154177,7.912725916,5132.234974088224,total_conn,70304.0,59543.0,0.8469361629494766
Mallya/lhr71c,rows,rcm_order,balance_work,parts,128,0.00154177,0.000114827,0.07447738638058854,total_hypercut,70304.0,51559.0,0.7333722121074192
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,128,0.00154177,8.995570709,5834.57371008646,total_hypercut,70304.0,47387.0,0.6740299271734183
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,256,0.00154177,4.68e-6,0.003035472216997347,bottle_conn,2.231132e6,221248.0,0.0991640118110448
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,256,0.00154177,0.010092691,6.546171607957088,bottle_conn,2.231132e6,237930.0,0.10664093383986245
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,256,0.00154177,0.011661665,7.563816263126147,bottle_conn,2.231132e6,218975.0,0.09814524644888784
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.00154177,0.066381985,43.05569896936638,bottle_conn,2.231132e6,65264.0,0.029251518959882247
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.00154177,0.06811148,44.177458375762924,bottle_conn,2.231132e6,47468.46,0.021275504990291922
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00154177,0.169976446,110.2476024309722,bottle_conn,2.231132e6,47396.94,0.02124344951352049
Mallya/lhr71c,rows,rcm_order,balance_work,parts,256,0.00154177,0.000179456,0.11639609020800769,total_conn,70304.0,96984.0,1.37949476558944
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,256,0.00154177,10.489707538000001,6803.678588894582,total_conn,70304.0,69335.0,0.9862170004551661
Mallya/lhr71c,rows,rcm_order,balance_work,parts,256,0.00154177,0.00017884000000000002,0.11599654942047129,total_hypercut,70304.0,54310.0,0.7725022758306782
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,256,0.00154177,18.087261196,11731.491205562437,total_hypercut,70304.0,49638.0,0.7060480200273099
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,512,0.00154177,8.418e-6,0.005459958359547793,bottle_conn,2.231132e6,130046.0,0.05828700408581832
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,512,0.00154177,0.010217382,6.627046835779656,bottle_conn,2.231132e6,168729.0,0.07562483976743645
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,512,0.00154177,0.011811380000000002,7.660922186837207,bottle_conn,2.231132e6,155115.0,0.06952300446589445
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.00154177,0.083905906,54.421804808758765,bottle_conn,2.231132e6,36630.0,0.016417674973959406
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.00154177,0.08359888,54.2226661564306,bottle_conn,2.231132e6,25677.7,0.011508821530953794
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00154177,0.21672325,140.56782140007914,bottle_conn,2.231132e6,25617.85,0.011481996582900517
Mallya/lhr71c,rows,rcm_order,balance_work,parts,512,0.00154177,0.000310038,0.20109225111397938,total_conn,70304.0,120116.0,1.7085229858898499
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,512,0.00154177,20.806841369,13495.424978433879,total_conn,70304.0,78124.0,1.111231224396905
Mallya/lhr71c,rows,rcm_order,balance_work,parts,512,0.00154177,0.00031021,0.2012038112040058,total_hypercut,70304.0,58006.0,0.8250739644970414
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,512,0.00154177,37.509177935000004,24328.64690258599,total_hypercut,70304.0,50989.0,0.7252645653163404
Mallya/lhr71c,rows,rcm_order,split_equal__split_equal,parts,1024,0.00154177,1.564e-5,0.010144184930307373,bottle_conn,2.231132e6,94894.0,0.042531773108897185
Mallya/lhr71c,rows,rcm_order,balance_work__split_equal,parts,1024,0.00154177,0.010650778000000001,6.908149724018499,bottle_conn,2.231132e6,119566.0,0.05358983690790146
Mallya/lhr71c,rows,rcm_order,balance_work__map_local,parts,1024,0.00154177,0.012240057,7.938964307257243,bottle_conn,2.231132e6,107540.0,0.048199747930646866
Mallya/lhr71c,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00154177,0.09581913800000001,62.14878872983649,bottle_conn,2.231132e6,19630.0,0.008798224399094272
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00154177,0.09377766300000001,60.82467748107695,bottle_conn,2.231132e6,13867.6,0.006215499575999986
Mallya/lhr71c,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00154177,0.272452493,176.71409678486415,bottle_conn,2.231132e6,13816.15,0.006192439532936644
Mallya/lhr71c,rows,rcm_order,balance_work,parts,1024,0.00154177,0.000736374,0.47761598682034284,total_conn,70304.0,159274.0,2.2655040964952207
Mallya/lhr71c,rows,rcm_order,split_conn__convex,parts,1024,0.00154177,46.808977748000004,30360.545183782277,total_conn,70304.0,85327.0,1.2136862767410104
Mallya/lhr71c,rows,rcm_order,balance_work,parts,1024,0.00154177,0.000736491,0.4776918736257678,total_hypercut,70304.0,64122.0,0.9120675921711424
Mallya/lhr71c,rows,rcm_order,split_hypercut__convex,parts,1024,0.00154177,84.837420815,55025.99013795832,total_hypercut,70304.0,51855.0,0.7375824988620847
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,2,0.00154177,3.3488e-5,0.021720490086069907,cache,70304.0,905752.0,12.883363677742375
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.00154177,0.007423133,4.814682475336788,cache,70304.0,888175.0,12.633349453800637
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,2,0.00154177,0.15214682100000002,98.68321539529244,cache,70304.0,888175.0,12.633349453800637
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,4,0.00154177,1.7722e-5,0.011494580903766451,cache,70304.0,588744.0,8.374260355029586
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.00154177,0.007902495,5.125599149030012,cache,70304.0,569836.0,8.10531406463359
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,4,0.00154177,0.158646807,102.89913994953852,cache,70304.0,569836.0,8.10531406463359
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,8,0.00154177,9.085e-6,0.0058925780109873715,cache,70304.0,425099.0,6.046583409194356
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.00154177,0.008796877,5.705699942274139,cache,70304.0,398253.0,5.6647274692762855
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,8,0.00154177,0.161445436,104.71434520064601,cache,70304.0,398253.0,5.6647274692762855
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,16,0.00154177,5.2990000000000004e-6,0.0034369588200574668,cache,70304.0,335789.0,4.776243172507965
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.00154177,0.010623302000000001,6.890328648241956,cache,70304.0,307027.0,4.367134160218479
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,16,0.00154177,0.164868452,106.93453109088904,cache,70304.0,307027.0,4.367134160218479
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,32,0.00154177,3.547e-6,0.0023006025542071777,cache,70304.0,275942.0,3.9249829312699136
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.00154177,0.014164311,9.187045408848272,cache,70304.0,250293.0,3.560153049613109
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,32,0.00154177,0.18124509400000002,117.55650583420356,cache,70304.0,250293.0,3.560153049613109
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,64,0.00154177,2.4560000000000003e-6,0.0015929743087490353,cache,70304.0,224765.0,3.197044264906691
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.00154177,0.02145696,13.917095286586196,cache,70304.0,199516.0,2.83790395994538
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,64,0.00154177,0.18968506000000002,123.03071145501599,cache,70304.0,199516.0,2.83790395994538
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,128,0.00154177,2.104e-6,0.001364665287299662,cache,70304.0,188409.0,2.6799186390532546
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.00154177,0.035005423,22.7046984958846,cache,70304.0,153233.0,2.1795772644515248
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,128,0.00154177,0.188822544,122.47127911426477,cache,70304.0,153233.0,2.1795772644515248
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,256,0.00154177,1.9310000000000002e-6,0.0012524565920986918,cache,70304.0,167308.0,2.3797792444242147
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.00154177,0.062143718,40.30673706194828,cache,70304.0,146868.0,2.089041875284479
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,256,0.00154177,0.180401204,117.00915441343392,cache,70304.0,146868.0,2.089041875284479
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,512,0.00154177,1.6000000000000001e-6,0.0010377682793153325,cache,70304.0,151226.0,2.1510298133818844
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.00154177,0.115882678,75.16210459407046,cache,70304.0,137359.0,1.9537864132908511
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,512,0.00154177,0.18443139900000002,119.62315974496846,cache,70304.0,137359.0,1.9537864132908511
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,1024,0.00154177,1.5550000000000001e-6,0.0010085810464595887,cache,70304.0,133965.0,1.9055103550295858
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.00154177,0.2243555,145.51813824370691,cache,70304.0,126256.0,1.7958579881656804
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,1024,0.00154177,0.202154456,131.11842622440443,cache,70304.0,126256.0,1.7958579881656804
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,2048,0.00154177,1.506e-6,0.0009767993929055566,cache,70304.0,113648.0,1.616522530723714
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.00154177,0.44071532300000005,285.85023901100686,cache,70304.0,109548.0,1.5582043695949022
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,2048,0.00154177,0.23147589600000001,150.13646393430926,cache,70304.0,109548.0,1.5582043695949022
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,4096,0.00154177,1.5350000000000001e-6,0.000995608942968147,cache,70304.0,92626.0,1.3175068274920345
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.00154177,0.86372338,560.2154536668894,cache,70304.0,91311.0,1.2988023441055985
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,4096,0.00154177,0.279280584,181.1428319399132,cache,70304.0,91311.0,1.2988023441055985
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,8192,0.00154177,1.491e-6,0.0009670703152869753,cache,70304.0,80969.0,1.1516983386436048
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.00154177,1.6784113070000002,1088.6262587804927,cache,70304.0,80531.0,1.1454682521620392
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,8192,0.00154177,0.295580085,191.71477263145604,cache,70304.0,80531.0,1.1454682521620392
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,16384,0.00154177,1.636e-6,0.0010611180655999274,cache,70304.0,75181.0,1.0693701638598088
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.00154177,3.193430526,2071.275563800048,cache,70304.0,74929.0,1.0657857305416476
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,16384,0.00154177,0.287441267,186.43589316175564,cache,70304.0,74929.0,1.0657857305416476
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,32768,0.00154177,1.497e-6,0.0009709619463344079,cache,70304.0,71375.0,1.0152338416021849
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.00154177,5.576203375,3616.7543634913122,cache,70304.0,71342.0,1.0147644515248067
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,32768,0.00154177,0.23791377600000002,154.3121062155834,cache,70304.0,71342.0,1.0147644515248067
Mallya/lhr71c,rows,rcm_order,chunk_equal,vertices,65536,0.00154177,1.474e-6,0.0009560440273192499,cache,70304.0,70870.0,1.008050751024124
Mallya/lhr71c,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.00154177,7.7866766620000005,5050.478775692873,cache,70304.0,70704.0,1.0056895766954939
Mallya/lhr71c,rows,rcm_order,chunk_conn__convex,vertices,65536,0.00154177,0.144731691,93.87372370716773,cache,70304.0,70704.0,1.0056895766954939
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,2,0.001587889,6.56e-7,0.00041312711404890395,bottle_conn,2.231132e6,1.167337e6,0.5232039162183143
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,2,0.001587889,0.007101633,4.472373698665335,bottle_conn,2.231132e6,1.179681e6,0.5287365337416163
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,2,0.001587889,0.008497515,5.351454037404378,bottle_conn,2.231132e6,1.159002e6,0.5194681444217554
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.001587889,0.047587529,29.96905262269592,bottle_conn,2.231132e6,1.167375e6,0.523220947931364
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.001587889,0.051401385,32.37089305360765,bottle_conn,2.231132e6,1.16648528e6,0.5228221727804541
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.001587889,0.103832405,65.39021619269357,bottle_conn,2.231132e6,1.16543242e6,0.5223502777962039
Mallya/lhr71c,cols,rcm_order,balance_work,parts,2,0.001587889,4.98e-7,0.00031362393718956425,total_conn,70304.0,778.0,0.011066226672735548
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,2,0.001587889,0.237737573,149.71926438183021,total_conn,70304.0,538.0,0.007652480655439236
Mallya/lhr71c,cols,rcm_order,balance_work,parts,2,0.001587889,4.970000000000001e-7,0.00031299417024741657,total_hypercut,70304.0,778.0,0.011066226672735548
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,2,0.001587889,0.39161271200000003,246.6247401424155,total_hypercut,70304.0,538.0,0.007652480655439236
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,4,0.001587889,6.94e-7,0.00043705825785051724,bottle_conn,2.231132e6,767099.0,0.34381605391343945
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,4,0.001587889,0.007101430000000001,4.472245855976079,bottle_conn,2.231132e6,749085.0,0.3357421255219324
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,4,0.001587889,0.008497791000000001,5.3516278530804104,bottle_conn,2.231132e6,729528.72,0.3269769426461545
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.001587889,0.047781622,30.091285977798197,bottle_conn,2.231132e6,716769.0,0.3212579981820887
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.001587889,0.05142186,32.383787531748126,bottle_conn,2.231132e6,714278.16,0.3201415962838595
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.001587889,0.104282152,65.67345198562367,bottle_conn,2.231132e6,713536.8,0.3198093165263194
Mallya/lhr71c,cols,rcm_order,balance_work,parts,4,0.001587889,7.61e-7,0.00047925264297441443,total_conn,70304.0,5900.0,0.08392125625853436
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,4,0.001587889,0.33800913400000004,212.86697873717875,total_conn,70304.0,3388.0,0.048190714610832956
Mallya/lhr71c,cols,rcm_order,balance_work,parts,4,0.001587889,7.620000000000001e-7,0.00047988240991656217,total_hypercut,70304.0,5900.0,0.08392125625853436
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,4,0.001587889,0.575124749,362.19455453120463,total_hypercut,70304.0,3388.0,0.048190714610832956
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,8,0.001587889,7.56e-7,0.00047610380826367584,bottle_conn,2.231132e6,543315.0,0.24351539935781477
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,8,0.001587889,0.007109009,4.477018859630617,bottle_conn,2.231132e6,510903.0,0.2289882445323719
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,8,0.001587889,0.008492979000000001,5.3485974145547965,bottle_conn,2.231132e6,513022.25,0.22993809868712384
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.001587889,0.047983325,30.218311859330218,bottle_conn,2.231132e6,455883.0,0.2043281168483084
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.001587889,0.051654567000000005,32.5303387075545,bottle_conn,2.231132e6,451308.46,0.2022777944110882
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.001587889,0.105523185,66.4550135431381,bottle_conn,2.231132e6,450664.09,0.20198898586009256
Mallya/lhr71c,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.001587889,0.047835363000000006,30.12513028303616,bottle_conn,2.231132e6,509235.0,0.22824064197008515
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.001587889,0.051561122,32.4714901356455,bottle_conn,2.231132e6,471525.54,0.2113391498127408
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.001587889,0.10491125000000001,66.06963710939493,bottle_conn,2.231132e6,489407.13,0.2193537316483292
Mallya/lhr71c,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.001587889,0.031003734,19.52512675634128,bottle_conn,2.231132e6,509235.0,0.22824064197008515
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.001587889,0.034535089000000005,21.74905739632934,bottle_conn,2.231132e6,471602.64,0.2113737062621127
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.001587889,0.07304556100000001,46.00167958843471,bottle_conn,2.231132e6,489405.64,0.21935306382589645
Mallya/lhr71c,cols,rcm_order,balance_work,parts,8,0.001587889,2.234e-6,0.0014068993487580052,total_conn,70304.0,13083.0,0.18609182976786526
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,8,0.001587889,0.7383271730000001,464.9740460447802,total_conn,70304.0,7907.0,0.11246870732817478
Mallya/lhr71c,cols,rcm_order,split_conn__dynamic,parts,8,0.001587889,10.669759494000001,6719.461809987978,total_conn,70304.0,7907.0,0.11246870732817478
Mallya/lhr71c,cols,rcm_order,split_conn__trans,parts,8,0.001587889,8.734144336,5500.475370759543,total_conn,70304.0,7907.0,0.11246870732817478
Mallya/lhr71c,cols,rcm_order,balance_work,parts,8,0.001587889,2.238e-6,0.001409418416526596,total_hypercut,70304.0,13083.0,0.18609182976786526
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,8,0.001587889,1.312655511,826.667047255822,total_hypercut,70304.0,7907.0,0.11246870732817478
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,16,0.001587889,8.67e-7,0.0005460079388420727,bottle_conn,2.231132e6,402391.0,0.18035284331003276
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,16,0.001587889,0.007116561,4.481774859577716,bottle_conn,2.231132e6,382158.0,0.17128435251701826
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,16,0.001587889,0.00852554,5.369103255958067,bottle_conn,2.231132e6,382066.07,0.17124314921752726
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.001587889,0.048494949,30.5405157413396,bottle_conn,2.231132e6,327885.0,0.14695903245527384
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.001587889,0.052045476,32.776520273142516,bottle_conn,2.231132e6,323654.69,0.14506299492813512
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.001587889,0.106502487,67.07174556911724,bottle_conn,2.231132e6,322908.37,0.14472849208383906
Mallya/lhr71c,cols,rcm_order,balance_work,parts,16,0.001587889,4.007e-6,0.0025234761371859113,total_conn,70304.0,26798.0,0.3811731907146108
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,16,0.001587889,1.468317708,924.6979530685079,total_conn,70304.0,17317.0,0.24631599908966773
Mallya/lhr71c,cols,rcm_order,balance_work,parts,16,0.001587889,3.996e-6,0.002516548700822287,total_hypercut,70304.0,26798.0,0.3811731907146108
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,16,0.001587889,2.6172405100000002,1648.2515528478377,total_hypercut,70304.0,17317.0,0.24631599908966773
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,32,0.001587889,1.106e-6,0.0006965222380153777,bottle_conn,2.231132e6,348304.0,0.15611088900163683
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,32,0.001587889,0.007115657,4.481205550262015,bottle_conn,2.231132e6,328939.0,0.14743143839091546
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,32,0.001587889,0.008534129,5.374512324224174,bottle_conn,2.231132e6,307630.16,0.1378807529092855
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.001587889,0.050448716000000005,31.77093361059873,bottle_conn,2.231132e6,275479.0,0.12347050734783957
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.001587889,0.053645189,33.78396663746647,bottle_conn,2.231132e6,243219.0,0.1090114793745955
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.001587889,0.11334819600000001,71.38294679288036,bottle_conn,2.231132e6,242487.22,0.10868349340155581
Mallya/lhr71c,cols,rcm_order,balance_work,parts,32,0.001587889,8.63e-6,0.005434888710734818,total_conn,70304.0,52284.0,0.7436845698680018
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,32,0.001587889,2.703574242,1702.6216832536784,total_conn,70304.0,35151.0,0.4999857760582613
Mallya/lhr71c,cols,rcm_order,balance_work,parts,32,0.001587889,7.582e-6,0.004774892955364009,total_hypercut,70304.0,50296.0,0.7154073736913974
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,32,0.001587889,4.55371503,2867.7791898552105,total_hypercut,70304.0,34901.0,0.4964297906235776
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,64,0.001587889,1.57e-6,0.0009887340991719194,bottle_conn,2.231132e6,264247.0,0.11843629153272868
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,64,0.001587889,0.007143773000000001,4.49891207760744,bottle_conn,2.231132e6,260478.0,0.11674701451998358
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,64,0.001587889,0.008568281,5.396020124832403,bottle_conn,2.231132e6,205050.9,0.09190442340480079
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.001587889,0.053758418,33.855274518558915,bottle_conn,2.231132e6,180890.0,0.08107543614631496
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.001587889,0.056212147000000004,35.4005519277481,bottle_conn,2.231132e6,156054.94,0.06994428837020848
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.001587889,0.124820304,78.60770116802875,bottle_conn,2.231132e6,155943.77,0.06989446164547862
Mallya/lhr71c,cols,rcm_order,balance_work,parts,64,0.001587889,2.2439e-5,0.014131340414852674,total_conn,70304.0,71906.0,1.022786754665453
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,64,0.001587889,3.543994989,2231.8908872093702,total_conn,70304.0,57181.0,0.8133392125625853
Mallya/lhr71c,cols,rcm_order,balance_work,parts,64,0.001587889,2.2245e-5,0.014009165628076017,total_hypercut,70304.0,61088.0,0.8689121529358216
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,64,0.001587889,5.666143828,3568.350072328733,total_hypercut,70304.0,54154.0,0.7702833409194356
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,128,0.001587889,2.48e-6,0.001561822016526344,bottle_conn,2.231132e6,181117.0,0.08117717822163817
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,128,0.001587889,0.007232734,4.554936774547843,bottle_conn,2.231132e6,189609.0,0.08498331788527079
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,128,0.001587889,0.008650822,5.448001718004218,bottle_conn,2.231132e6,155460.0,0.0696776344922667
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.001587889,0.056874167,35.81747023878873,bottle_conn,2.231132e6,107718.0,0.048279528060195455
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.001587889,0.059294199000000006,37.341526391328365,bottle_conn,2.231132e6,89841.58,0.04026726343398777
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.001587889,0.133208204,83.8901233020696,bottle_conn,2.231132e6,89816.73,0.040256125590059214
Mallya/lhr71c,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.001587889,0.051594161000000006,32.492297005647124,bottle_conn,2.231132e6,114419.0,0.051282936195617294
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.001587889,0.054818595000000005,34.52293894598426,bottle_conn,2.231132e6,91537.62,0.041027433607693314
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.001587889,0.118064098,74.35286597488867,bottle_conn,2.231132e6,94161.67,0.04220354062422125
Mallya/lhr71c,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.001587889,0.034327684000000004,21.618440583693193,bottle_conn,2.231132e6,114419.0,0.051282936195617294
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.001587889,0.037303828000000004,23.492717689964476,bottle_conn,2.231132e6,91545.56,0.04103099233931475
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.001587889,0.097330013,61.29522466620778,bottle_conn,2.231132e6,94161.57,0.042203495803923755
Mallya/lhr71c,cols,rcm_order,balance_work,parts,128,0.001587889,0.000100501,0.06329220745278795,total_conn,70304.0,88720.0,1.261948111060537
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,128,0.001587889,6.378573251000001,4017.0145715475073,total_conn,70304.0,70433.0,1.0018348884842967
Mallya/lhr71c,cols,rcm_order,split_conn__dynamic,parts,128,0.001587889,15.186512562,9563.963578058667,total_conn,70304.0,70433.0,1.0018348884842967
Mallya/lhr71c,cols,rcm_order,split_conn__trans,parts,128,0.001587889,7.843672140000001,4939.685418817058,total_conn,70304.0,70433.0,1.0018348884842967
Mallya/lhr71c,cols,rcm_order,balance_work,parts,128,0.001587889,9.978500000000001e-5,0.06284129432221018,total_hypercut,70304.0,65565.0,0.9325927401001366
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,128,0.001587889,8.801248782,5542.735532521479,total_hypercut,70304.0,62443.0,0.888185593991807
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,256,0.001587889,4.663e-6,0.0029366032512348154,bottle_conn,2.231132e6,123679.0,0.055433295744043834
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,256,0.001587889,0.007299156,4.596767154379179,bottle_conn,2.231132e6,144334.0,0.06469092819250497
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,256,0.001587889,0.009352669000000001,5.8900017570497685,bottle_conn,2.231132e6,122984.85,0.05512217564895309
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.001587889,0.06627615,41.738528322823576,bottle_conn,2.231132e6,66711.0,0.02990006866469577
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.001587889,0.068005707,42.82774614598375,bottle_conn,2.231132e6,52098.21,0.023350572713761446
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.001587889,0.15803503900000002,99.52524326322558,bottle_conn,2.231132e6,52033.72,0.02332166810390421
Mallya/lhr71c,cols,rcm_order,balance_work,parts,256,0.001587889,0.000181824,0.11450674448906692,total_conn,70304.0,106523.0,1.5151769458352298
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,256,0.001587889,10.210304228,6430.112072065491,total_conn,70304.0,79254.0,1.127304278561675
Mallya/lhr71c,cols,rcm_order,balance_work,parts,256,0.001587889,0.000181602,0.11436693622791012,total_hypercut,70304.0,66772.0,0.9497610377787893
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,256,0.001587889,16.252504584,10235.290114107473,total_hypercut,70304.0,65398.0,0.9302173418297679
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,512,0.001587889,8.318e-6,0.00523840142478473,bottle_conn,2.231132e6,87990.0,0.03943737976955196
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,512,0.001587889,0.0075096220000000005,4.729311683625241,bottle_conn,2.231132e6,119550.0,0.053582665660301586
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,512,0.001587889,0.008908053,5.6099972982998185,bottle_conn,2.231132e6,102684.95,0.04602370007691163
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.001587889,0.079601419,50.13034223424937,bottle_conn,2.231132e6,42372.0,0.018991256456363854
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.001587889,0.074927188,47.1866660704873,bottle_conn,2.231132e6,37253.17,0.016696981621885213
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.001587889,0.193865626,122.0901624735734,bottle_conn,2.231132e6,37231.81,0.01668740800633938
Mallya/lhr71c,cols,rcm_order,balance_work,parts,512,0.001587889,0.000378113,0.23812306779630063,total_conn,70304.0,133308.0,1.8961652253072372
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,512,0.001587889,21.570333657000003,13584.283068274925,total_conn,70304.0,87080.0,1.2386208466090123
Mallya/lhr71c,cols,rcm_order,balance_work,parts,512,0.001587889,0.00037729900000000005,0.2376104375053924,total_hypercut,70304.0,67494.0,0.9600307237141557
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,512,0.001587889,30.427363595000003,19162.147728839987,total_hypercut,70304.0,66514.0,0.9460912608101957
Mallya/lhr71c,cols,rcm_order,split_equal__split_equal,parts,1024,0.001587889,1.5709e-5,0.009893008894198524,bottle_conn,2.231132e6,66844.0,0.029959679660369713
Mallya/lhr71c,cols,rcm_order,balance_work__split_equal,parts,1024,0.001587889,0.008116229,5.111332719100643,bottle_conn,2.231132e6,85795.0,0.03845357423944437
Mallya/lhr71c,cols,rcm_order,balance_work__map_local,parts,1024,0.001587889,0.009523366,5.997501084773558,bottle_conn,2.231132e6,70200.14,0.03146391159285959
Mallya/lhr71c,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.001587889,0.09432119600000001,59.4003711846357,bottle_conn,2.231132e6,24608.0,0.01102937880860478
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.001587889,0.09244709300000001,58.22012306905584,bottle_conn,2.231132e6,22411.0,0.010044676872547209
Mallya/lhr71c,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.001587889,0.28090244000000003,176.90307068063322,bottle_conn,2.231132e6,21613.19,0.009687096057068788
Mallya/lhr71c,cols,rcm_order,balance_work,parts,1024,0.001587889,0.0009798650000000001,0.617086584767575,total_conn,70304.0,180531.0,2.5678624260355027
Mallya/lhr71c,cols,rcm_order,split_conn__convex,parts,1024,0.001587889,47.860103129,30140.710798424825,total_conn,70304.0,98141.0,1.395951866181156
Mallya/lhr71c,cols,rcm_order,balance_work,parts,1024,0.001587889,0.0009879280000000001,0.6221643956221121,total_hypercut,70304.0,67956.0,0.9666021847974511
Mallya/lhr71c,cols,rcm_order,split_hypercut__convex,parts,1024,0.001587889,59.581485957000005,37522.45021975718,total_hypercut,70304.0,67081.0,0.9541562357760582
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,2,0.001587889,3.4195e-5,0.021534880586741263,cache,70304.0,952974.0,13.555046654528903
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.001587889,0.007311206000000001,4.604355846032059,cache,70304.0,933726.0,13.281264223941738
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,2,0.001587889,0.152260735,95.88877749011424,cache,70304.0,933726.0,13.281264223941738
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,4,0.001587889,1.3898000000000001e-5,0.008752500961969004,cache,70304.0,653285.0,9.292287778789259
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.001587889,0.007796269000000001,4.909832488291058,cache,70304.0,625187.0,8.892623463814292
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,4,0.001587889,0.156446033,98.5245398135512,cache,70304.0,625187.0,8.892623463814292
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,8,0.001587889,8.944000000000001e-6,0.005632635530569203,cache,70304.0,483526.0,6.8776456531634045
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.001587889,0.008694035000000001,5.475215836875248,cache,70304.0,455430.0,6.478009786071916
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,8,0.001587889,0.16007985400000002,100.81300015303337,cache,70304.0,455430.0,6.478009786071916
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,16,0.001587889,5.326e-6,0.0033541387338787533,cache,70304.0,378899.0,5.389437300864816
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.001587889,0.010518735000000001,6.624351576212192,cache,70304.0,345002.0,4.907288347746928
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,16,0.001587889,0.16520932100000002,104.04336890047101,cache,70304.0,345002.0,4.907288347746928
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,32,0.001587889,3.423e-6,0.0021556922429716435,cache,70304.0,307902.0,4.379580109239873
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.001587889,0.014056143,8.85209419550107,cache,70304.0,268096.0,3.8133818843878013
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,32,0.001587889,0.17373180300000002,109.41054632911998,cache,70304.0,268096.0,3.8133818843878013
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,64,0.001587889,2.527e-6,0.001591421062807287,cache,70304.0,249741.0,3.5523014337733274
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.001587889,0.021037032,13.24842731450372,cache,70304.0,218348.0,3.105769230769231
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,64,0.001587889,0.19516082,122.90583283844148,cache,70304.0,218348.0,3.105769230769231
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,128,0.001587889,2.1120000000000003e-6,0.0013300677818159834,cache,70304.0,202368.0,2.878470641784251
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.001587889,0.034797415000000005,21.914261639195185,cache,70304.0,162563.0,2.312286640873919
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,128,0.001587889,0.19439578600000001,122.42403971562244,cache,70304.0,162563.0,2.312286640873919
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,256,0.001587889,2.8110000000000003e-6,0.0017702748743772393,cache,70304.0,177183.0,2.5202406690942194
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.001587889,0.06189527500000001,38.97959807014218,cache,70304.0,154753.0,2.2011976558944015
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,256,0.001587889,0.182894846,115.18112789999805,cache,70304.0,154753.0,2.2011976558944015
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,512,0.001587889,1.5830000000000001e-6,0.0009969210694198399,cache,70304.0,160629.0,2.2847775375512063
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.001587889,0.115706871,72.86836233515062,cache,70304.0,147155.0,2.0931241465634955
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,512,0.001587889,0.18565369,116.91855664974062,cache,70304.0,147155.0,2.0931241465634955
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,1024,0.001587889,1.5660000000000001e-6,0.0009862150314033286,cache,70304.0,144216.0,2.0513199817933545
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.001587889,0.22348945,140.74626752877563,cache,70304.0,137360.0,1.9538006372325898
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,1024,0.001587889,0.20319487800000002,127.9654169781389,cache,70304.0,137360.0,1.9538006372325898
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,2048,0.001587889,1.5320000000000001e-6,0.0009648029553703062,cache,70304.0,125385.0,1.7834689349112427
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.001587889,0.440594146,277.47162805460584,cache,70304.0,121511.0,1.7283653846153846
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,2048,0.001587889,0.267207227,168.27827826756152,cache,70304.0,121511.0,1.7283653846153846
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,4096,0.001587889,1.5150000000000001e-6,0.0009540969173537949,cache,70304.0,99740.0,1.4186959490213928
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.001587889,0.8636433160000001,543.8940102236365,cache,70304.0,97794.0,1.3910161583978151
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,4096,0.001587889,0.30117650300000004,189.67100534105344,cache,70304.0,97794.0,1.3910161583978151
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,8192,0.001587889,1.489e-6,0.0009377229768579541,cache,70304.0,85121.0,1.2107561447428312
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.001587889,1.677378457,1056.3575016893499,cache,70304.0,83482.0,1.187443104233045
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,8192,0.001587889,0.339028837,213.5091539773876,cache,70304.0,83482.0,1.187443104233045
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,16384,0.001587889,1.489e-6,0.0009377229768579541,cache,70304.0,77012.0,1.095414201183432
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.001587889,3.190027939,2008.9741405098216,cache,70304.0,76618.0,1.0898099681383706
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,16384,0.001587889,0.31692161300000005,199.58675511953294,cache,70304.0,76618.0,1.0898099681383706
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,32768,0.001587889,1.5190000000000002e-6,0.0009566159851223859,cache,70304.0,71814.0,1.0214781520254892
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.001587889,5.5788449280000005,3513.372111022874,cache,70304.0,71648.0,1.0191169776968594
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,32768,0.001587889,0.254660339,160.3766629783316,cache,70304.0,71648.0,1.0191169776968594
Mallya/lhr71c,cols,rcm_order,chunk_equal,vertices,65536,0.001587889,1.486e-6,0.000935833676031511,cache,70304.0,71082.0,1.0110662266727355
Mallya/lhr71c,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.001587889,7.780753615,4900.061411723364,cache,70304.0,70842.0,1.0076524806554392
Mallya/lhr71c,cols,rcm_order,chunk_conn__convex,vertices,65536,0.001587889,0.14613387900000002,92.03028612201483,cache,70304.0,70842.0,1.0076524806554392
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,2,0.00153334,6.61e-7,0.00043108508223877286,bottle_conn,2.231132e6,1.132849e6,0.5077462920167879
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,2,0.00153334,0.009458725000000001,6.1687068751875,bottle_conn,2.231132e6,1.158453e6,0.5192220809884848
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,2,0.00153334,0.011207721,7.309351481080517,bottle_conn,2.231132e6,1.1253669e6,0.5043927925375997
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00153334,0.051186513,33.38236333755071,bottle_conn,2.231132e6,1.128307e6,0.5057105541043739
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00153334,0.055306027,36.068991221777296,bottle_conn,2.231132e6,1.12753934e6,0.5053664866085915
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00153334,0.11053821900000001,72.08982939204613,bottle_conn,2.231132e6,1.12487518e6,0.5041724021707367
Mallya/lhr71c,rows,spectral_order,balance_work,parts,2,0.00153334,4.7000000000000005e-7,0.00030652040643301557,total_conn,70304.0,186.0,0.0026456531634046427
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,2,0.00153334,0.19087799100000002,124.4851050647606,total_conn,70304.0,66.0,0.0009387801547564861
Mallya/lhr71c,rows,spectral_order,balance_work,parts,2,0.00153334,4.7600000000000003e-7,0.00031043343289811784,total_hypercut,70304.0,186.0,0.0026456531634046427
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,2,0.00153334,0.28968228500000004,188.92240794605243,total_hypercut,70304.0,66.0,0.0009387801547564861
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,4,0.00153334,7.84e-7,0.0005113021247733706,bottle_conn,2.231132e6,585089.0,0.2622386304351334
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,4,0.00153334,0.010122230000000001,6.6014256459754534,bottle_conn,2.231132e6,610208.0,0.2734970409639591
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,4,0.00153334,0.011214167,7.313555375846192,bottle_conn,2.231132e6,579173.24,0.2595871692037943
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00153334,0.051512636,33.5950513258638,bottle_conn,2.231132e6,575156.0,0.2577866302845372
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00153334,0.055338523,36.09018417311229,bottle_conn,2.231132e6,574996.18,0.25771499848507395
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00153334,0.11048936300000001,72.05796692188295,bottle_conn,2.231132e6,572083.46,0.256409508715755
Mallya/lhr71c,rows,spectral_order,balance_work,parts,4,0.00153334,1.4680000000000002e-6,0.0009573871417950358,total_conn,70304.0,596.0,0.008477469276285845
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,4,0.00153334,0.34022114200000003,221.88238877222275,total_conn,70304.0,227.0,0.003228834774692763
Mallya/lhr71c,rows,spectral_order,balance_work,parts,4,0.00153334,1.452e-6,0.0009469524045547628,total_hypercut,70304.0,596.0,0.008477469276285845
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,4,0.00153334,0.560673945,365.65533084638764,total_hypercut,70304.0,227.0,0.003228834774692763
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,8,0.00153334,7.520000000000001e-7,0.0004904326502928249,bottle_conn,2.231132e6,311085.0,0.1394292224754071
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,8,0.00153334,0.009488525000000001,6.188141573297508,bottle_conn,2.231132e6,346354.0,0.15523689320040232
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,8,0.00153334,0.011249558000000002,7.336636362450599,bottle_conn,2.231132e6,309017.1,0.138502383543421
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00153334,0.051830182,33.80214564284503,bottle_conn,2.231132e6,299751.0,0.13434928995684703
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00153334,0.055597889000000005,36.25933517680358,bottle_conn,2.231132e6,301134.82,0.13496952219770053
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00153334,0.111510385,72.72384793979157,bottle_conn,2.231132e6,298960.05,0.13399478381377702
Mallya/lhr71c,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00153334,0.051609034000000005,33.657919313394295,bottle_conn,2.231132e6,322878.0,0.14471488015948855
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00153334,0.055495544,36.1925887278751,bottle_conn,2.231132e6,311520.19,0.1396242759280939
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00153334,0.111113955,72.46530775953148,bottle_conn,2.231132e6,313962.29,0.140718832413322
Mallya/lhr71c,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00153334,0.035555884,23.188519180351392,bottle_conn,2.231132e6,322878.0,0.14471488015948855
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00153334,0.039696906000000004,25.88917396011322,bottle_conn,2.231132e6,311929.24,0.1398076133550144
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00153334,0.08218953100000001,53.60163499289134,bottle_conn,2.231132e6,313960.41,0.14071798979172903
Mallya/lhr71c,rows,spectral_order,balance_work,parts,8,0.00153334,2.369e-6,0.0015449932826379017,total_conn,70304.0,1666.0,0.023697086936731906
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,8,0.00153334,0.6365765200000001,415.1567949704567,total_conn,70304.0,605.0,0.008605484751934456
Mallya/lhr71c,rows,spectral_order,split_conn__dynamic,parts,8,0.00153334,10.605423812000002,6916.550674997066,total_conn,70304.0,605.0,0.008605484751934456
Mallya/lhr71c,rows,spectral_order,split_conn__trans,parts,8,0.00153334,8.695998995,5671.279034656371,total_conn,70304.0,605.0,0.008605484751934456
Mallya/lhr71c,rows,spectral_order,balance_work,parts,8,0.00153334,2.385e-6,0.0015554280198781744,total_hypercut,70304.0,1666.0,0.023697086936731906
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,8,0.00153334,1.1260826430000002,734.3985306585624,total_hypercut,70304.0,605.0,0.008605484751934456
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,16,0.00153334,8.650000000000001e-7,0.000564127982052252,bottle_conn,2.231132e6,173869.0,0.07792860305889567
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,16,0.00153334,0.009479949000000001,6.182548554136722,bottle_conn,2.231132e6,191557.0,0.08585641728055535
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,16,0.00153334,0.011364453,7.41156755840192,bottle_conn,2.231132e6,178782.0,0.08013062427503169
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00153334,0.052579360000000006,34.290737866357105,bottle_conn,2.231132e6,165413.0,0.07413859870236275
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00153334,0.055953310000000006,36.49113047334577,bottle_conn,2.231132e6,165396.25,0.07413109130253163
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00153334,0.11330187400000001,73.89220525128152,bottle_conn,2.231132e6,163706.58,0.07337377618177678
Mallya/lhr71c,rows,spectral_order,balance_work,parts,16,0.00153334,4.932e-6,0.003216507754314112,total_conn,70304.0,3756.0,0.0534251251706873
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,16,0.00153334,1.1675370600000001,761.4339024612938,total_conn,70304.0,1277.0,0.018163973600364133
Mallya/lhr71c,rows,spectral_order,balance_work,parts,16,0.00153334,4.882e-6,0.003183899200438259,total_hypercut,70304.0,3756.0,0.0534251251706873
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,16,0.00153334,2.063035278,1345.4519402089556,total_hypercut,70304.0,1277.0,0.018163973600364133
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,32,0.00153334,1.1180000000000001e-6,0.0007291272646640668,bottle_conn,2.231132e6,102643.0,0.046004897962110713
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,32,0.00153334,0.009467672,6.174541849818044,bottle_conn,2.231132e6,122316.0,0.054822395089129644
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,32,0.00153334,0.011372309,7.4166910143868945,bottle_conn,2.231132e6,102274.68,0.04583981584236163
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00153334,0.053607387000000006,34.961187342663735,bottle_conn,2.231132e6,94746.0,0.042465439068598364
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00153334,0.056928185000000006,37.126915752540214,bottle_conn,2.231132e6,94851.44,0.04251269759028153
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00153334,0.11694265000000001,76.26661405819975,bottle_conn,2.231132e6,93811.72,0.042046691993122776
Mallya/lhr71c,rows,spectral_order,balance_work,parts,32,0.00153334,7.942000000000001e-6,0.005179542697640446,total_conn,70304.0,6904.0,0.09820209376422394
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,32,0.00153334,2.129737405,1388.953138247225,total_conn,70304.0,3047.0,0.04334035047792444
Mallya/lhr71c,rows,spectral_order,balance_work,parts,32,0.00153334,8.141e-6,0.005309324742066339,total_hypercut,70304.0,6713.0,0.09548532089212562
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,32,0.00153334,3.8633799570000003,2519.584669414481,total_hypercut,70304.0,3016.0,0.042899408284023666
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,64,0.00153334,1.56e-6,0.0010173868809266048,bottle_conn,2.231132e6,68727.0,0.030803645862279776
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,64,0.00153334,0.009536157,6.219205786061799,bottle_conn,2.231132e6,87559.0,0.03924420428733038
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,64,0.00153334,0.011451835,7.468555571497515,bottle_conn,2.231132e6,67149.06,0.030096408459920794
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00153334,0.055892532,36.45149281959644,bottle_conn,2.231132e6,59948.0,0.026868871944824423
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00153334,0.058687181000000005,38.2740820692084,bottle_conn,2.231132e6,58521.61,0.026229559703325488
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00153334,0.12378104300000001,80.72641618949483,bottle_conn,2.231132e6,58042.16,0.026014668786965543
Mallya/lhr71c,rows,spectral_order,balance_work,parts,64,0.00153334,4.8844e-5,0.031854644110243,total_conn,70304.0,13300.0,0.1891784251251707
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,64,0.00153334,4.454665459,2905.203972374033,total_conn,70304.0,6658.0,0.09470300409649522
Mallya/lhr71c,rows,spectral_order,balance_work,parts,64,0.00153334,4.9012000000000004e-5,0.031964208851265864,total_hypercut,70304.0,12709.0,0.18077207555757852
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,64,0.00153334,7.782249799000001,5075.35823692071,total_hypercut,70304.0,6358.0,0.09043582157487483
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,128,0.00153334,2.476e-6,0.0016147755879322265,bottle_conn,2.231132e6,56197.0,0.025187662585629177
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,128,0.00153334,0.009619504000000001,6.2735622888596145,bottle_conn,2.231132e6,64147.0,0.02875087623681611
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,128,0.00153334,0.011449602000000001,7.467099273481421,bottle_conn,2.231132e6,57026.0,0.0255592228518976
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00153334,0.05945721600000001,38.77627662488425,bottle_conn,2.231132e6,40926.0,0.018343154954525327
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00153334,0.061651670000000006,40.20743605462585,bottle_conn,2.231132e6,39532.98,0.01771879924630188
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00153334,0.13344993800000002,87.0321898600441,bottle_conn,2.231132e6,39124.34,0.01753564558260112
Mallya/lhr71c,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00153334,0.055639447,36.286438102443036,bottle_conn,2.231132e6,42177.0,0.018903856876240403
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00153334,0.058602377000000004,38.21877535315064,bottle_conn,2.231132e6,39724.39,0.017804589777745107
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00153334,0.12352383200000001,80.5586706144756,bottle_conn,2.231132e6,40019.83,0.017937006864676766
Mallya/lhr71c,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00153334,0.040014249,26.096135886365712,bottle_conn,2.231132e6,42177.0,0.018903856876240403
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00153334,0.043282364000000004,28.22750596736536,bottle_conn,2.231132e6,39721.31,0.01780320931258213
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00153334,0.098906171,64.50374411415602,bottle_conn,2.231132e6,39997.42,0.017926962636007193
Mallya/lhr71c,rows,spectral_order,balance_work,parts,128,0.00153334,7.1931e-5,0.04691131777687923,total_conn,70304.0,24705.0,0.3514024806554392
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,128,0.00153334,8.851681808,5772.810862561468,total_conn,70304.0,13396.0,0.1905439235320892
Mallya/lhr71c,rows,spectral_order,split_conn__dynamic,parts,128,0.00153334,15.101828535000001,9848.975788148748,total_conn,70304.0,13396.0,0.1905439235320892
Mallya/lhr71c,rows,spectral_order,split_conn__trans,parts,128,0.00153334,7.789089401000001,5079.818827526838,total_conn,70304.0,13396.0,0.1905439235320892
Mallya/lhr71c,rows,spectral_order,balance_work,parts,128,0.00153334,7.226300000000001e-5,0.047127838574614896,total_hypercut,70304.0,22906.0,0.32581360946745563
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,128,0.00153334,15.449980622000002,10076.030509867349,total_hypercut,70304.0,12301.0,0.1749687073281748
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,256,0.00153334,4.677e-6,0.003050204129547263,bottle_conn,2.231132e6,42320.0,0.01896794990166427
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,256,0.00153334,0.009704838,6.329214655588454,bottle_conn,2.231132e6,51113.0,0.022908998660769512
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,256,0.00153334,0.01159914,7.564623632071165,bottle_conn,2.231132e6,47180.0,0.021146216360125713
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00153334,0.06772475800000001,44.16812839944175,bottle_conn,2.231132e6,29446.0,0.013197784801616399
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00153334,0.06896648300000001,44.97794553067161,bottle_conn,2.231132e6,27203.91,0.012192873393416436
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00153334,0.155815118,101.61811339950695,bottle_conn,2.231132e6,27022.88,0.012111735208853622
Mallya/lhr71c,rows,spectral_order,balance_work,parts,256,0.00153334,0.00022894700000000002,0.14931261168429705,total_conn,70304.0,44603.0,0.634430473372781
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,256,0.00153334,16.145417813,10529.574532067252,total_conn,70304.0,24896.0,0.35411925352753754
Mallya/lhr71c,rows,spectral_order,balance_work,parts,256,0.00153334,0.000229866,0.1499119569045352,total_hypercut,70304.0,38590.0,0.5489019116977697
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,256,0.00153334,28.368120700000002,18500.867844052853,total_hypercut,70304.0,22403.0,0.3186589667728721
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,512,0.00153334,8.425e-6,0.005494541328081182,bottle_conn,2.231132e6,35695.0,0.015998605192341826
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,512,0.00153334,0.009902367,6.458037356359321,bottle_conn,2.231132e6,42534.0,0.019063865338312568
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,512,0.00153334,0.011848021,7.726936622014687,bottle_conn,2.231132e6,38694.0,0.01734276591434303
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00153334,0.079108628,51.59235916365581,bottle_conn,2.231132e6,22711.0,0.010179137765044829
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00153334,0.07905740800000001,51.558954961065396,bottle_conn,2.231132e6,19385.09,0.008688455008488964
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00153334,0.197430183,128.7582551814992,bottle_conn,2.231132e6,19209.54,0.008609772976229108
Mallya/lhr71c,rows,spectral_order,balance_work,parts,512,0.00153334,0.00040137800000000003,0.2617671227516402,total_conn,70304.0,74284.0,1.056611288120164
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,512,0.00153334,27.495392274,17931.69960608867,total_conn,70304.0,41486.0,0.5900944469731452
Mallya/lhr71c,rows,spectral_order,balance_work,parts,512,0.00153334,0.00040288700000000005,0.2627512489076135,total_hypercut,70304.0,50819.0,0.7228464952207556
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,512,0.00153334,47.016968916,30663.107279533568,total_hypercut,70304.0,34819.0,0.4952634274010014
Mallya/lhr71c,rows,spectral_order,split_equal__split_equal,parts,1024,0.00153334,1.5644e-5,0.010202564336676798,bottle_conn,2.231132e6,25700.0,0.011518816457296117
Mallya/lhr71c,rows,spectral_order,balance_work__split_equal,parts,1024,0.00153334,0.010552058000000001,6.881747035882453,bottle_conn,2.231132e6,40285.0,0.01805585684755541
Mallya/lhr71c,rows,spectral_order,balance_work__map_local,parts,1024,0.00153334,0.012838318000000001,8.372779683566595,bottle_conn,2.231132e6,41400.0,0.018555603164671565
Mallya/lhr71c,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00153334,0.11119169300000001,72.51600623475551,bottle_conn,2.231132e6,15520.0,0.006956110171876877
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00153334,0.10827331300000001,70.61272320555129,bottle_conn,2.231132e6,12539.62,0.0056202949892700214
Mallya/lhr71c,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00153334,0.25659686600000003,167.34505458671921,bottle_conn,2.231132e6,12441.03,0.0055761066579655535
Mallya/lhr71c,rows,spectral_order,balance_work,parts,1024,0.00153334,0.001044658,0.6812957334968108,total_conn,70304.0,115330.0,1.6404472007282658
Mallya/lhr71c,rows,spectral_order,split_conn__convex,parts,1024,0.00153334,49.615628341000004,32357.87779683567,total_conn,70304.0,64425.0,0.916377446517979
Mallya/lhr71c,rows,spectral_order,balance_work,parts,1024,0.00153334,0.001040679,0.6787007447793706,total_hypercut,70304.0,60237.0,0.8568075785161584
Mallya/lhr71c,rows,spectral_order,split_hypercut__convex,parts,1024,0.00153334,83.443645176,54419.53198638267,total_hypercut,70304.0,45214.0,0.6431213017751479
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,2,0.00153334,3.3455000000000004e-5,0.021818383398333054,cache,70304.0,899154.0,12.789514110150204
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00153334,0.007359096000000001,4.799389567871445,cache,70304.0,865575.0,12.311888370505235
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,2,0.00153334,0.149649626,97.59715783844419,cache,70304.0,865575.0,12.311888370505235
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,4,0.00153334,1.9301e-5,0.012587553967156665,cache,70304.0,577403.0,8.212946631770595
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00153334,0.00783026,5.10666910143869,cache,70304.0,556776.0,7.919549385525717
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,4,0.00153334,0.15587508700000002,101.65722344685459,cache,70304.0,556776.0,7.919549385525717
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,8,0.00153334,7.304000000000001e-6,0.004763457550184565,cache,70304.0,409516.0,5.824931725079654
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00153334,0.008721060000000001,5.687623097290882,cache,70304.0,384018.0,5.462249658625399
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,8,0.00153334,0.163188293,106.42668488397877,cache,70304.0,384018.0,5.462249658625399
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,16,0.00153334,5.343e-6,0.003484550067173621,cache,70304.0,314937.0,4.47964553937187
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00153334,0.010536136000000002,6.871363167986227,cache,70304.0,290601.0,4.133491693218025
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,16,0.00153334,0.175566464,114.49937000273913,cache,70304.0,290601.0,4.133491693218025
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,32,0.00153334,3.677e-6,0.0023980330520302086,cache,70304.0,243697.0,3.466331929904415
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00153334,0.014052951000000001,9.164928195964366,cache,70304.0,228741.0,3.2535986572599
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,32,0.00153334,0.213574911,139.28737983747897,cache,70304.0,228741.0,3.2535986572599
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,64,0.00153334,2.5580000000000003e-6,0.0016682536162886251,cache,70304.0,183373.0,2.608286868456987
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00153334,0.021341588,13.918366441885036,cache,70304.0,166169.0,2.3635781747837963
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,64,0.00153334,0.230392177,150.2551143255899,cache,70304.0,166169.0,2.3635781747837963
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,128,0.00153334,2.149e-6,0.0014015156455841496,cache,70304.0,143746.0,2.044634729176149
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00153334,0.034881072,22.748426311189952,cache,70304.0,123868.0,1.7618912152935822
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,128,0.00153334,0.22838137600000002,148.94372807074754,cache,70304.0,123868.0,1.7618912152935822
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,256,0.00153334,1.947e-6,0.0012697770879257048,cache,70304.0,115308.0,1.6401342740100135
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00153334,0.062045961000000004,40.46458124095113,cache,70304.0,107095.0,1.523313040509786
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,256,0.00153334,0.254031712,165.672135338542,cache,70304.0,107095.0,1.523313040509786
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,512,0.00153334,1.5950000000000002e-6,0.0010402128686397016,cache,70304.0,94795.0,1.34835855712335
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00153334,0.11577759200000001,75.50679692696988,cache,70304.0,90315.0,1.284635298133819
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,512,0.00153334,0.260861072,170.1260464084939,cache,70304.0,90315.0,1.284635298133819
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,1024,0.00153334,1.5490000000000001e-6,0.001010212999073917,cache,70304.0,83436.0,1.1867888029130633
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00153334,0.224417895,146.35886039625916,cache,70304.0,80913.0,1.1509017979062357
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00153334,0.26612703600000004,173.56035582453993,cache,70304.0,80913.0,1.1509017979062357
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,2048,0.00153334,1.509e-6,0.0009841261559732349,cache,70304.0,77219.0,1.09835855712335
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00153334,0.440607742,287.3516258624963,cache,70304.0,75607.0,1.0754295630405097
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00153334,0.272646056,177.81187212229514,cache,70304.0,75607.0,1.0754295630405097
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,4096,0.00153334,1.4960000000000002e-6,0.0009756479319655133,cache,70304.0,74038.0,1.0531121984524352
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00153334,0.863682375,563.2686651362385,cache,70304.0,72777.0,1.0351758079198907
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00153334,0.252718555,164.81573232290296,cache,70304.0,72777.0,1.0351758079198907
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,8192,0.00153334,1.4900000000000001e-6,0.0009717349055004109,cache,70304.0,72179.0,1.0266698907601275
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00153334,1.679086917,1095.0519239046787,cache,70304.0,71368.0,1.0151342740100135
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00153334,0.24771131100000002,161.55015260803214,cache,70304.0,71368.0,1.0151342740100135
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,16384,0.00153334,1.497e-6,0.0009763001030430303,cache,70304.0,71312.0,1.0143377332726444
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00153334,3.193709696,2082.8450937169837,cache,70304.0,70725.0,1.0059882794720072
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00153334,0.235833179,153.80357846270235,cache,70304.0,70725.0,1.0059882794720072
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,32768,0.00153334,1.486e-6,0.0009691262211903427,cache,70304.0,70803.0,1.0070977469276285
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00153334,5.5818427260000005,3640.316385146152,cache,70304.0,70464.0,1.0022758306781976
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00153334,0.20942739200000002,136.58248790222652,cache,70304.0,70464.0,1.0022758306781976
Mallya/lhr71c,rows,spectral_order,chunk_equal,vertices,65536,0.00153334,1.5e-6,0.0009782566162755814,cache,70304.0,70485.0,1.002574533454711
Mallya/lhr71c,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00153334,7.7874757290000005,5078.766437319838,cache,70304.0,70370.0,1.0009387801547565
Mallya/lhr71c,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00153334,0.14577109300000002,95.06769079264873,cache,70304.0,70370.0,1.0009387801547565
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,2,0.0016041120000000002,6.58e-7,0.00041019579680221825,bottle_conn,2.231132e6,1.12975e6,0.5063573109972874
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,2,0.0016041120000000002,0.00753675,4.6983938777342225,bottle_conn,2.231132e6,1.160081e6,0.5199517554317719
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,2,0.0016041120000000002,0.008971633000000001,5.592896880018353,bottle_conn,2.231132e6,1.1260036e6,0.5046781633717773
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.0016041120000000002,0.047878884000000003,29.847594182949816,bottle_conn,2.231132e6,1.125874e6,0.5046200762662182
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.0016041120000000002,0.051707295,32.23421743618899,bottle_conn,2.231132e6,1.1276304e6,0.5054072999714943
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0016041120000000002,0.10813990600000001,67.41418678994982,bottle_conn,2.231132e6,1.12486384e6,0.5041673195490003
Mallya/lhr71c,cols,spectral_order,balance_work,parts,2,0.0016041120000000002,4.95e-7,0.00030858194440288455,total_conn,70304.0,197.0,0.002802116522530724
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,2,0.0016041120000000002,0.218362565,136.1267573585884,total_conn,70304.0,35.0,0.0004978379608557124
Mallya/lhr71c,cols,spectral_order,balance_work,parts,2,0.0016041120000000002,7.4e-7,0.0004613144219356254,total_hypercut,70304.0,197.0,0.002802116522530724
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,2,0.0016041120000000002,0.27272392500000003,170.01551325593226,total_hypercut,70304.0,35.0,0.0004978379608557124
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,4,0.0016041120000000002,7.02e-7,0.00043762530297136357,bottle_conn,2.231132e6,581218.0,0.2605036367189391
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,4,0.0016041120000000002,0.007532866,4.695972600416928,bottle_conn,2.231132e6,609669.0,0.2732554595604384
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,4,0.0016041120000000002,0.008977588,5.596609214319199,bottle_conn,2.231132e6,578505.15,0.25928772927823185
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.0016041120000000002,0.048240573,30.073070334241,bottle_conn,2.231132e6,571516.0,0.25615517145556604
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.0016041120000000002,0.051823797000000005,32.306844534546215,bottle_conn,2.231132e6,574625.11,0.25754868380714363
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0016041120000000002,0.108832964,67.84623766919017,bottle_conn,2.231132e6,572314.69,0.25651314668966246
Mallya/lhr71c,cols,spectral_order,balance_work,parts,4,0.0016041120000000002,1.433e-6,0.0008933291440996638,total_conn,70304.0,589.0,0.008377901684114702
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,4,0.0016041120000000002,0.293863822,183.19407996449124,total_conn,70304.0,193.0,0.002745220755575785
Mallya/lhr71c,cols,spectral_order,balance_work,parts,4,0.0016041120000000002,1.4060000000000002e-6,0.0008764974016776884,total_hypercut,70304.0,589.0,0.008377901684114702
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,4,0.0016041120000000002,0.453167235,282.50348791106853,total_hypercut,70304.0,193.0,0.002745220755575785
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,8,0.0016041120000000002,7.580000000000001e-7,0.0004725355835502758,bottle_conn,2.231132e6,309601.0,0.13876408926051886
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,8,0.0016041120000000002,0.007511217000000001,4.682476659983841,bottle_conn,2.231132e6,345367.0,0.15479451686408513
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,8,0.0016041120000000002,0.008988573,5.603457239893473,bottle_conn,2.231132e6,311695.95,0.1397030520829785
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.0016041120000000002,0.04818145,30.036213182121944,bottle_conn,2.231132e6,301563.0,0.13516143374753264
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.0016041120000000002,0.051915313000000005,32.363895413786565,bottle_conn,2.231132e6,301786.53,0.13526162055853264
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0016041120000000002,0.109464553,68.23996890491436,bottle_conn,2.231132e6,299569.22,0.13426781562005294
Mallya/lhr71c,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0016041120000000002,0.047956862,29.896205501860216,bottle_conn,2.231132e6,323996.0,0.14521597108552967
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0016041120000000002,0.051903823,32.35673257228921,bottle_conn,2.231132e6,312292.6,0.1399704723880075
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0016041120000000002,0.10922598500000001,68.09124612246526,bottle_conn,2.231132e6,313958.23,0.14071701270924356
Mallya/lhr71c,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0016041120000000002,0.032222288,20.087305624544918,bottle_conn,2.231132e6,323996.0,0.14521597108552967
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0016041120000000002,0.035801123000000004,22.31834373160976,bottle_conn,2.231132e6,312274.92,0.13996254815940964
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0016041120000000002,0.079018298,49.259838465144576,bottle_conn,2.231132e6,313960.19,0.14071789118707453
Mallya/lhr71c,cols,spectral_order,balance_work,parts,8,0.0016041120000000002,2.6260000000000004e-6,0.0016370428000039897,total_conn,70304.0,1643.0,0.02336993627674101
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,8,0.0016041120000000002,0.6189819430000001,385.8720232751828,total_conn,70304.0,573.0,0.008150318616294948
Mallya/lhr71c,cols,spectral_order,split_conn__dynamic,parts,8,0.0016041120000000002,10.602958503,6609.8617197552285,total_conn,70304.0,573.0,0.008150318616294948
Mallya/lhr71c,cols,spectral_order,split_conn__trans,parts,8,0.0016041120000000002,8.687673557,5415.87716880118,total_conn,70304.0,573.0,0.008150318616294948
Mallya/lhr71c,cols,spectral_order,balance_work,parts,8,0.0016041120000000002,2.3890000000000003e-6,0.0014892975054110935,total_hypercut,70304.0,1643.0,0.02336993627674101
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,8,0.0016041120000000002,1.034636788,644.9903672561517,total_hypercut,70304.0,573.0,0.008150318616294948
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,16,0.0016041120000000002,8.66e-7,0.0005398625532381778,bottle_conn,2.231132e6,176121.0,0.0789379561585778
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,16,0.0016041120000000002,0.007545670000000001,4.7039545867121495,bottle_conn,2.231132e6,189961.0,0.085141085332468
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,16,0.0016041120000000002,0.008978825000000001,5.597380357481273,bottle_conn,2.231132e6,180279.0,0.08080158412859481
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.0016041120000000002,0.048752854000000005,30.392425217191818,bottle_conn,2.231132e6,166401.0,0.07458142324165491
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.0016041120000000002,0.052327295,32.62072411402695,bottle_conn,2.231132e6,164998.51,0.07395282305125829
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0016041120000000002,0.111529321,69.5271408729565,bottle_conn,2.231132e6,163453.94,0.07326054218217479
Mallya/lhr71c,cols,spectral_order,balance_work,parts,16,0.0016041120000000002,5.4570000000000004e-6,0.0034018821628414974,total_conn,70304.0,3569.0,0.05076524806554392
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,16,0.0016041120000000002,1.136936553,708.7638226009155,total_conn,70304.0,1272.0,0.01809285389167046
Mallya/lhr71c,cols,spectral_order,balance_work,parts,16,0.0016041120000000002,5.265e-6,0.0032821897722852267,total_hypercut,70304.0,3538.0,0.050324305871643146
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,16,0.0016041120000000002,1.9282200720000002,1202.0482809180405,total_hypercut,70304.0,1242.0,0.01766613563950842
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,32,0.0016041120000000002,1.12e-6,0.0006982056115782439,bottle_conn,2.231132e6,103075.0,0.046198521647307283
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,32,0.0016041120000000002,0.007535906,4.697867729934069,bottle_conn,2.231132e6,122502.0,0.05490576084247817
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,32,0.0016041120000000002,0.008987492,5.602783346798726,bottle_conn,2.231132e6,103416.82,0.04635172638821908
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.0016041120000000002,0.050024899000000005,31.185415357531145,bottle_conn,2.231132e6,94525.0,0.042366386211125116
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.0016041120000000002,0.053212062000000004,33.17228597504413,bottle_conn,2.231132e6,93877.83,0.0420763226917995
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0016041120000000002,0.11494688600000001,71.65764360593275,bottle_conn,2.231132e6,93316.15,0.04182457604480595
Mallya/lhr71c,cols,spectral_order,balance_work,parts,32,0.0016041120000000002,9.014e-6,0.005619308377469902,total_conn,70304.0,6622.0,0.09419094219390077
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,32,0.0016041120000000002,2.031081097,1266.1716245499065,total_conn,70304.0,2896.0,0.04119253527537551
Mallya/lhr71c,cols,spectral_order,balance_work,parts,32,0.0016041120000000002,8.953e-6,0.005581281107553587,total_hypercut,70304.0,6461.0,0.0919008875739645
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,32,0.0016041120000000002,3.5667905670000004,2223.529633217631,total_hypercut,70304.0,2769.0,0.03938609467455621
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,64,0.0016041120000000002,1.57e-6,0.0009787346519445025,bottle_conn,2.231132e6,71116.0,0.03187440276953582
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,64,0.0016041120000000002,0.007591787000000001,4.732703826166752,bottle_conn,2.231132e6,84354.0,0.03780771375248081
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,64,0.0016041120000000002,0.009047219,5.640017031229739,bottle_conn,2.231132e6,72720.0,0.0325933203414231
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.0016041120000000002,0.052310225,32.610082712429055,bottle_conn,2.231132e6,61829.0,0.0277119417407845
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.0016041120000000002,0.05498709500000001,34.278837761951785,bottle_conn,2.231132e6,58896.56,0.026397613408798763
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0016041120000000002,0.123701348,77.11515654767247,bottle_conn,2.231132e6,58527.84,0.026232352007859686
Mallya/lhr71c,cols,spectral_order,balance_work,parts,64,0.0016041120000000002,4.3777000000000005e-5,0.027290488444697128,total_conn,70304.0,12955.0,0.18427116522530723
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,64,0.0016041120000000002,4.144212213,2583.493055971154,total_conn,70304.0,6491.0,0.09232760582612654
Mallya/lhr71c,cols,spectral_order,balance_work,parts,64,0.0016041120000000002,4.3414e-5,0.027064195018801678,total_hypercut,70304.0,12148.0,0.17279244424214837
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,64,0.0016041120000000002,7.300806566,4551.3072441325785,total_hypercut,70304.0,5926.0,0.08429107874374146
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,128,0.0016041120000000002,2.481e-6,0.0015466501092193062,bottle_conn,2.231132e6,52937.0,0.02372652088715504
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,128,0.0016041120000000002,0.007593824000000001,4.733973687622809,bottle_conn,2.231132e6,65227.0,0.029234935449807542
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,128,0.0016041120000000002,0.009066927,5.652302956402046,bottle_conn,2.231132e6,49648.18,0.02225246197894163
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.0016041120000000002,0.055613575000000005,34.669384057971016,bottle_conn,2.231132e6,42216.0,0.01892133679226509
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.0016041120000000002,0.057688261000000005,35.962738886062816,bottle_conn,2.231132e6,39116.85,0.017532288542318426
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0016041120000000002,0.132913617,82.85806539692989,bottle_conn,2.231132e6,38808.76,0.017394201687753123
Mallya/lhr71c,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0016041120000000002,0.051590964,32.16169693886711,bottle_conn,2.231132e6,44496.0,0.019943239575247004
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0016041120000000002,0.054473849000000005,33.95888130005885,bottle_conn,2.231132e6,41323.94,0.01852151284639367
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0016041120000000002,0.12074298000000001,75.27091624524971,bottle_conn,2.231132e6,42254.57,0.018938623981010535
Mallya/lhr71c,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0016041120000000002,0.035509447,22.136513535214494,bottle_conn,2.231132e6,44496.0,0.019943239575247004
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0016041120000000002,0.038177114000000005,23.799531454162803,bottle_conn,2.231132e6,41356.73,0.018536209421943662
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0016041120000000002,0.09348706300000001,58.279635711222156,bottle_conn,2.231132e6,42254.39,0.018938543304475038
Mallya/lhr71c,cols,spectral_order,balance_work,parts,128,0.0016041120000000002,6.341800000000001e-5,0.039534645959883104,total_conn,70304.0,23704.0,0.33716431497496585
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,128,0.0016041120000000002,8.303959672000001,5176.670751169495,total_conn,70304.0,13162.0,0.1872155211652253
Mallya/lhr71c,cols,spectral_order,split_conn__dynamic,parts,128,0.0016041120000000002,15.026037802000001,9367.199922449305,total_conn,70304.0,13162.0,0.1872155211652253
Mallya/lhr71c,cols,spectral_order,split_conn__trans,parts,128,0.0016041120000000002,7.7650195040000005,4840.6965997386715,total_conn,70304.0,13162.0,0.1872155211652253
Mallya/lhr71c,cols,spectral_order,balance_work,parts,128,0.0016041120000000002,6.3725e-5,0.03972602910519964,total_hypercut,70304.0,21269.0,0.302529016841147
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,128,0.0016041120000000002,13.952940779,8698.23352671135,total_hypercut,70304.0,11686.0,0.16622098315885298
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,256,0.0016041120000000002,4.621e-6,0.0028807215456277367,bottle_conn,2.231132e6,40582.0,0.018188973131128054
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,256,0.0016041120000000002,0.0076803900000000005,4.787938747419132,bottle_conn,2.231132e6,49995.0,0.02240790773472838
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,256,0.0016041120000000002,0.009686913,6.038800906669858,bottle_conn,2.231132e6,37296.99,0.016716621876249366
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.0016041120000000002,0.06716978800000001,41.87350259832231,bottle_conn,2.231132e6,31048.0,0.01391580596755369
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.0016041120000000002,0.068400576,42.640773212842994,bottle_conn,2.231132e6,27812.3,0.01246555560137186
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0016041120000000002,0.15880601900000002,98.99933358767966,bottle_conn,2.231132e6,27440.04,0.012298707561901313
Mallya/lhr71c,cols,spectral_order,balance_work,parts,256,0.0016041120000000002,0.00014428500000000002,0.08994696130943475,total_conn,70304.0,42771.0,0.6083722121074192
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,256,0.0016041120000000002,15.964623082000001,9952.311984449963,total_conn,70304.0,25239.0,0.35899806554392355
Mallya/lhr71c,cols,spectral_order,balance_work,parts,256,0.0016041120000000002,0.000143163,0.08924750890212153,total_hypercut,70304.0,35080.0,0.4989758761948111
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,256,0.0016041120000000002,23.440514129,14612.766520666884,total_hypercut,70304.0,19744.0,0.2808375056895767
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,512,0.0016041120000000002,8.432e-6,0.005256490818596207,bottle_conn,2.231132e6,36493.0,0.016356271166385494
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,512,0.0016041120000000002,0.007961804000000001,4.963371634898311,bottle_conn,2.231132e6,41871.0,0.01876670676589283
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,512,0.0016041120000000002,0.009405,5.863056943654806,bottle_conn,2.231132e6,32098.18,0.014386499767830858
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.0016041120000000002,0.084331312,52.571960062639015,bottle_conn,2.231132e6,22092.0,0.00990170012352474
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.0016041120000000002,0.082100541,51.1813021784015,bottle_conn,2.231132e6,19344.18,0.00867011902478204
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0016041120000000002,0.199106793,124.12275015709625,bottle_conn,2.231132e6,19202.17,0.008606469720303414
Mallya/lhr71c,cols,spectral_order,balance_work,parts,512,0.0016041120000000002,0.000410377,0.25582814666307585,total_conn,70304.0,73128.0,1.0401684114701866
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,512,0.0016041120000000002,28.794739793,17950.57938161425,total_conn,70304.0,41294.0,0.5873634501593081
Mallya/lhr71c,cols,spectral_order,balance_work,parts,512,0.0016041120000000002,0.000410862,0.25613049462880394,total_hypercut,70304.0,52500.0,0.7467569412835685
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,512,0.0016041120000000002,39.515364818,24633.794160258134,total_hypercut,70304.0,25682.0,0.365299271734183
Mallya/lhr71c,cols,spectral_order,split_equal__split_equal,parts,1024,0.0016041120000000002,1.5706000000000002e-5,0.009791086906649909,bottle_conn,2.231132e6,28771.0,0.012895247793496755
Mallya/lhr71c,cols,spectral_order,balance_work__split_equal,parts,1024,0.0016041120000000002,0.008214552,5.120934199108291,bottle_conn,2.231132e6,33068.0,0.014821175977037665
Mallya/lhr71c,cols,spectral_order,balance_work__map_local,parts,1024,0.0016041120000000002,0.009657250000000001,6.0203090557267815,bottle_conn,2.231132e6,24521.06,0.01099041204195897
Mallya/lhr71c,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0016041120000000002,0.127769397,79.65116961907896,bottle_conn,2.231132e6,15879.0,0.0071170150398990285
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0016041120000000002,0.11976790400000001,74.66305594621822,bottle_conn,2.231132e6,12591.62,0.005643601543969609
Mallya/lhr71c,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0016041120000000002,0.30932327600000004,192.83147062050529,bottle_conn,2.231132e6,12525.48,0.005613957399203633
Mallya/lhr71c,cols,spectral_order,balance_work,parts,1024,0.0016041120000000002,0.000662434,0.41295994294662713,total_conn,70304.0,117165.0,1.666548133818844
Mallya/lhr71c,cols,spectral_order,split_conn__convex,parts,1024,0.0016041120000000002,59.445527732,37058.21521938618,total_conn,70304.0,59788.0,0.8504210286754665
Mallya/lhr71c,cols,spectral_order,balance_work,parts,1024,0.0016041120000000002,0.0006612860000000001,0.41224428219475945,total_hypercut,70304.0,66971.0,0.9525916021847974
Mallya/lhr71c,cols,spectral_order,split_hypercut__convex,parts,1024,0.0016041120000000002,77.56056602800001,48351.09146244152,total_hypercut,70304.0,34954.0,0.4971836595357305
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,2,0.0016041120000000002,2.2354e-5,0.01393543592966077,cache,70304.0,903975.0,12.858087733272644
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.0016041120000000002,0.0072819320000000005,4.539540879938557,cache,70304.0,894189.0,12.718892239417388
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,2,0.0016041120000000002,0.15134223400000002,94.34642593534616,cache,70304.0,894189.0,12.718892239417388
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,4,0.0016041120000000002,1.9123e-5,0.011921237419831032,cache,70304.0,581080.0,8.265248065543924
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.0016041120000000002,0.00775665,4.835479068793201,cache,70304.0,569478.0,8.100221893491124
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,4,0.0016041120000000002,0.158684883,98.92381766360452,cache,70304.0,569478.0,8.100221893491124
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,8,0.0016041120000000002,9.327e-6,0.005814431909991322,cache,70304.0,411735.0,5.856494651797906
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.0016041120000000002,0.008653604,5.394638279621373,cache,70304.0,392632.0,5.584774692762858
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,8,0.0016041120000000002,0.16495288100000002,102.83127425017705,cache,70304.0,392632.0,5.584774692762858
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,16,0.0016041120000000002,4.918e-6,0.003065870712269467,cache,70304.0,317544.0,4.516727355484752
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.0016041120000000002,0.010454906,6.517566105109867,cache,70304.0,294274.0,4.185736231224397
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,16,0.0016041120000000002,0.17740578,110.59438493072803,cache,70304.0,294274.0,4.185736231224397
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,32,0.0016041120000000002,3.5120000000000004e-6,0.002189373310591779,cache,70304.0,249256.0,3.545402822030041
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.0016041120000000002,0.013979555000000001,8.714824775327408,cache,70304.0,224905.0,3.199035616750114
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,32,0.0016041120000000002,0.206475723,128.71652540470987,cache,70304.0,224905.0,3.199035616750114
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,64,0.0016041120000000002,2.4950000000000003e-6,0.0015553776793640344,cache,70304.0,190129.0,2.704383818843878
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.0016041120000000002,0.020969382,13.072268021185552,cache,70304.0,174696.0,2.4848657259899865
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,64,0.0016041120000000002,0.231272308,144.1746636145107,cache,70304.0,174696.0,2.4848657259899865
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,128,0.0016041120000000002,2.11e-6,0.001315369500384013,cache,70304.0,146497.0,2.0837647928994083
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.0016041120000000002,0.034749341,21.662665075755307,cache,70304.0,122895.0,1.7480513199817933
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,128,0.0016041120000000002,0.230030066,143.4002526008159,cache,70304.0,122895.0,1.7480513199817933
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,256,0.0016041120000000002,1.945e-6,0.001212508852249718,cache,70304.0,115964.0,1.6494651797906237
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.0016041120000000002,0.061842698,38.55260605244521,cache,70304.0,105903.0,1.5063581019572143
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,256,0.0016041120000000002,0.235339816,146.71033942767087,cache,70304.0,105903.0,1.5063581019572143
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,512,0.0016041120000000002,1.587e-6,0.0009893324156916724,cache,70304.0,95022.0,1.3515873918980428
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.0016041120000000002,0.115774951,72.17385756106805,cache,70304.0,89702.0,1.2759160218479746
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,512,0.0016041120000000002,0.264173056,164.6849197562265,cache,70304.0,89702.0,1.2759160218479746
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,1024,0.0016041120000000002,1.754e-6,0.0010934398595609284,cache,70304.0,83689.0,1.1903874601729632
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.0016041120000000002,0.22352011300000002,139.34196178321713,cache,70304.0,80590.0,1.1463074647246245
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,1024,0.0016041120000000002,0.24848935400000002,154.90773337522566,cache,70304.0,80590.0,1.1463074647246245
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,2048,0.0016041120000000002,1.511e-6,0.0009419541777631485,cache,70304.0,77313.0,1.099695607646791
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.0016041120000000002,0.44069603500000004,274.7289684261448,cache,70304.0,75530.0,1.0743343195266273
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,2048,0.0016041120000000002,0.263164807,164.05637947973705,cache,70304.0,75530.0,1.0743343195266273
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,4096,0.0016041120000000002,1.511e-6,0.0009419541777631485,cache,70304.0,74094.0,1.0539087391898043
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.0016041120000000002,0.8634742310000001,538.2879942298293,cache,70304.0,72683.0,1.0338387573964498
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,4096,0.0016041120000000002,0.24895254500000003,155.19648565686185,cache,70304.0,72683.0,1.0338387573964498
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,8192,0.0016041120000000002,1.4930000000000001e-6,0.0009307330161484983,cache,70304.0,72190.0,1.0268263541192535
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.0016041120000000002,1.676641893,1045.2149806247942,cache,70304.0,71310.0,1.014309285389167
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,8192,0.0016041120000000002,0.24417064400000002,152.21545877095863,cache,70304.0,71310.0,1.014309285389167
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,16384,0.0016041120000000002,1.4840000000000001e-6,0.0009251224353411732,cache,70304.0,71273.0,1.013782999544834
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.0016041120000000002,3.1901193560000003,1988.7136035389049,cache,70304.0,70627.0,1.0045943331816114
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,16384,0.0016041120000000002,0.217246615,135.43107650837348,cache,70304.0,70627.0,1.0045943331816114
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,32768,0.0016041120000000002,1.4760000000000001e-6,0.0009201352524013286,cache,70304.0,70772.0,1.0066568047337279
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.0016041120000000002,5.574843531,3475.3455687632777,cache,70304.0,70433.0,1.0018348884842967
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,32768,0.0016041120000000002,0.21656188,135.00421416958415,cache,70304.0,70433.0,1.0018348884842967
Mallya/lhr71c,cols,spectral_order,chunk_equal,vertices,65536,0.0016041120000000002,1.511e-6,0.0009419541777631485,cache,70304.0,70462.0,1.00224738279472
Mallya/lhr71c,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.0016041120000000002,7.781570186000001,4851.014259602821,cache,70304.0,70339.0,1.0004978379608558
Mallya/lhr71c,cols,spectral_order,chunk_conn__convex,vertices,65536,0.0016041120000000002,0.14710362400000002,91.70408550026431,cache,70304.0,70339.0,1.0004978379608558


==> results/data/results_lanka_48_17.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,2,0.002177239,1.28e-7,5.879005474364551e-5,bottle_conn,2.460791e6,1.595803e6,0.6484918873646726
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,2,0.002177239,4.940000000000001e-7,0.0002268928675262569,bottle_conn,2.460791e6,1.603812e6,0.6517465319078296
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.002177239,0.040817971,18.74758398136355,bottle_conn,2.460791e6,1.569486e6,0.6377973586541889
HB/bcsstk32,symmetric,natural_order,balance_work,parts,2,0.002177239,5.03e-7,0.00023102654325041943,total_conn,44609.0,6205.0,0.1390974915375821
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,2,0.002177239,0.14350394,65.9109725666314,total_conn,44609.0,3508.0,0.07863883969602546
HB/bcsstk32,symmetric,natural_order,balance_work,parts,2,0.002177239,4.870000000000001e-7,0.00022367778640746379,total_hypercut,44609.0,6205.0,0.1390974915375821
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,2,0.002177239,0.16804190600000002,77.18119416380104,total_hypercut,44609.0,3508.0,0.07863883969602546
HB/bcsstk32,symmetric,natural_order,balance_work,parts,2,0.002177239,5.03e-7,0.00023102654325041943,total_edgecut,2.014701e6,85784.0,0.04257902289223066
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,2,0.002177239,0.20024728800000002,91.97303924833241,total_edgecut,2.014701e6,53136.0,0.02637413690666754
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,4,0.002177239,1.3900000000000001e-7,6.384232507317754e-5,bottle_conn,2.460791e6,912929.0,0.3709900597003159
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,4,0.002177239,1.043e-6,0.0004790470867001739,bottle_conn,2.460791e6,918971.0,0.3734453677699569
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.002177239,0.040620425,18.656851636407396,bottle_conn,2.460791e6,903415.0,0.36712382319343656
HB/bcsstk32,symmetric,natural_order,balance_work,parts,4,0.002177239,1.1830000000000002e-6,0.0005433487090760363,total_conn,44609.0,10335.0,0.23167970588894618
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,4,0.002177239,0.192892944,88.59520888611678,total_conn,44609.0,7013.0,0.15721042838889013
HB/bcsstk32,symmetric,natural_order,balance_work,parts,4,0.002177239,1.044e-6,0.0004795063840028587,total_hypercut,44609.0,9039.0,0.2026272725234818
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,4,0.002177239,0.26326425400000003,120.91656175550779,total_hypercut,44609.0,6929.0,0.1553274003003878
HB/bcsstk32,symmetric,natural_order,balance_work,parts,4,0.002177239,1.046e-6,0.0004804249786082281,total_edgecut,2.014701e6,135308.0,0.06716033793600142
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,4,0.002177239,0.25216879600000003,115.82044782405607,total_edgecut,2.014701e6,94578.0,0.04694393857947159
HB/bcsstk32,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.002177239,0.09820036500000001,45.10316276715602,bottle_conn,2.460791e6,726868.0,0.2953798189281414
HB/bcsstk32,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.002177239,0.06363614100000001,29.227907914565193,bottle_conn,2.460791e6,726868.0,0.2953798189281414
HB/bcsstk32,symmetric,natural_order,metis__symmetric,parts,8,0.002177239,0.056942712000000006,26.153634029153437,bottle_conn,2.460791e6,459102.0,0.18656683968691368
HB/bcsstk32,symmetric,natural_order,kahypar__symmetric,parts,8,0.002177239,18.407773659,8454.640790009733,bottle_conn,2.460791e6,533462.0,0.21678476554896373
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,8,0.002177239,1.72e-7,7.899913606177364e-5,bottle_conn,2.460791e6,664859.0,0.2701810109025919
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,8,0.002177239,1.6460000000000002e-6,0.0007560033602190665,bottle_conn,2.460791e6,662935.0,0.2693991484851822
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.002177239,0.041131355,18.891520407268104,bottle_conn,2.460791e6,556368.0,0.22609315459947635
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.002177239,0.040932046,18.799978321167313,bottle_conn,2.460791e6,550327.0,0.22363825290323314
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.002177239,0.009170483,4.211978106216176,bottle_conn,2.460791e6,550327.0,0.22363825290323314
HB/bcsstk32,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.002177239,0.35552408100000005,163.29125144276767,total_conn,44609.0,16225.0,0.3637158420946446
HB/bcsstk32,symmetric,natural_order,metis,parts,8,0.002177239,0.057208071000000006,26.275512702096556,total_conn,44609.0,4257.0,0.09542917348517116
HB/bcsstk32,symmetric,natural_order,kahypar,parts,8,0.002177239,18.252800478,8383.46202598796,total_conn,44609.0,2573.0,0.057678943710910355
HB/bcsstk32,symmetric,natural_order,balance_work,parts,8,0.002177239,1.6510000000000002e-6,0.0007582998467324902,total_conn,44609.0,14982.0,0.335851509785021
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,8,0.002177239,0.306787289,140.9065743356609,total_conn,44609.0,11076.0,0.24829070366966308
HB/bcsstk32,symmetric,natural_order,split_conn__dynamic,parts,8,0.002177239,4.352785672,1999.2227183143423,total_conn,44609.0,11076.0,0.24829070366966308
HB/bcsstk32,symmetric,natural_order,split_conn__trans,parts,8,0.002177239,3.5084973,1611.4433463666599,total_conn,44609.0,11076.0,0.24829070366966308
HB/bcsstk32,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.002177239,0.521843115,239.68113514409765,total_hypercut,44609.0,16187.0,0.36286399605460784
HB/bcsstk32,symmetric,natural_order,balance_work,parts,8,0.002177239,1.649e-6,0.0007573812521271206,total_hypercut,44609.0,13089.0,0.29341612679055795
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,8,0.002177239,0.467415434,214.6826480694127,total_hypercut,44609.0,10353.0,0.23208321190791095
HB/bcsstk32,symmetric,natural_order,balance_work,parts,8,0.002177239,1.644e-6,0.000755084765613697,total_edgecut,2.014701e6,189572.0,0.09409435941114835
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,8,0.002177239,0.445772679,204.74218907524622,total_edgecut,2.014701e6,141068.0,0.07001932296653449
HB/bcsstk32,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.002177239,0.39862588600000004,183.0877942201109,total_edgecut,2.014701e6,1.623062e6,0.8056093683380313
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,16,0.002177239,2.2900000000000003e-7,0.00010517908231480329,bottle_conn,2.460791e6,541731.0,0.22014506717555452
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,16,0.002177239,3.8280000000000004e-6,0.0017581900746771485,bottle_conn,2.460791e6,508429.0,0.20661202028128353
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.002177239,0.041645052,19.127460053765343,bottle_conn,2.460791e6,361117.0,0.14674834230131695
HB/bcsstk32,symmetric,natural_order,balance_work,parts,16,0.002177239,3.868e-6,0.0017765619667845377,total_conn,44609.0,22327.0,0.500504382523706
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,16,0.002177239,0.5226521620000001,240.05272824894286,total_conn,44609.0,15952.0,0.35759600080701204
HB/bcsstk32,symmetric,natural_order,balance_work,parts,16,0.002177239,3.8030000000000003e-6,0.0017467076421100302,total_hypercut,44609.0,18065.0,0.40496312403326684
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,16,0.002177239,0.836373884,384.14426895715167,total_hypercut,44609.0,13597.0,0.3048039633257863
HB/bcsstk32,symmetric,natural_order,balance_work,parts,16,0.002177239,3.866e-6,0.001775643372179168,total_edgecut,2.014701e6,271506.0,0.13476242876734562
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,16,0.002177239,0.846003645,388.5671922099503,total_edgecut,2.014701e6,192534.0,0.09556455275497457
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,32,0.002177239,3.46e-7,0.00015891686672891677,bottle_conn,2.460791e6,459380.0,0.18667981149150822
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,32,0.002177239,7.961e-6,0.00365646582667314,bottle_conn,2.460791e6,430495.0,0.17494171589541738
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.002177239,0.04324444,19.86205464811167,bottle_conn,2.460791e6,230413.0,0.09363371371237947
HB/bcsstk32,symmetric,natural_order,balance_work,parts,32,0.002177239,7.904000000000001e-6,0.0036302858804201105,total_conn,44609.0,31778.0,0.7123674594812706
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,32,0.002177239,0.9270606100000001,425.7964375982609,total_conn,44609.0,22385.0,0.5018045685848147
HB/bcsstk32,symmetric,natural_order,balance_work,parts,32,0.002177239,7.860000000000001e-6,0.0036100767991019823,total_hypercut,44609.0,23075.0,0.5172722993117981
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,32,0.002177239,1.5498610300000002,711.8469906151782,total_hypercut,44609.0,17329.0,0.38846421125781794
HB/bcsstk32,symmetric,natural_order,balance_work,parts,32,0.002177239,8.023000000000001e-6,0.003684942259439593,total_edgecut,2.014701e6,379810.0,0.1885192889664521
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,32,0.002177239,1.6952716970000001,778.6337177498658,total_edgecut,2.014701e6,264566.0,0.13131774888680753
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,64,0.002177239,5.67e-7,0.0002604215706222422,bottle_conn,2.460791e6,443707.0,0.1803107212274427
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,64,0.002177239,2.1115e-5,0.009698062546188085,bottle_conn,2.460791e6,391622.0,0.15914476280187956
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.002177239,0.045527885000000004,20.910834777440602,bottle_conn,2.460791e6,133801.0,0.05437316700199245
HB/bcsstk32,symmetric,natural_order,balance_work,parts,64,0.002177239,2.141e-5,0.00983355525048008,total_conn,44609.0,43132.0,0.9668900894438343
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,64,0.002177239,1.750879732,804.1743382329638,total_conn,44609.0,31824.0,0.7133986415297362
HB/bcsstk32,symmetric,natural_order,balance_work,parts,64,0.002177239,2.3968e-5,0.011008437750747621,total_hypercut,44609.0,27994.0,0.6275415274944518
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,64,0.002177239,2.924248877,1343.0996215849523,total_hypercut,44609.0,21938.0,0.491784169113856
HB/bcsstk32,symmetric,natural_order,balance_work,parts,64,0.002177239,2.1206e-5,0.009739858600732395,total_edgecut,2.014701e6,505618.0,0.25096428700834517
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,64,0.002177239,3.294417316,1513.1169871566694,total_edgecut,2.014701e6,375078.0,0.18617055334761834
HB/bcsstk32,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.002177239,0.101251141,46.50437595505133,bottle_conn,2.460791e6,112238.0,0.045610537424754884
HB/bcsstk32,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.002177239,0.06624395100000001,30.42566801347946,bottle_conn,2.460791e6,112238.0,0.045610537424754884
HB/bcsstk32,symmetric,natural_order,metis__symmetric,parts,128,0.002177239,0.15418727000000002,70.81779721932227,bottle_conn,2.460791e6,67526.0,0.027440770061333938
HB/bcsstk32,symmetric,natural_order,kahypar__symmetric,parts,128,0.002177239,36.389378191000006,16713.54324950086,bottle_conn,2.460791e6,69424.0,0.028212066770400248
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,128,0.002177239,1.167e-6,0.0005359999522330805,bottle_conn,2.460791e6,337884.0,0.1373070691497165
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,128,0.002177239,5.826e-5,0.0267586608544124,bottle_conn,2.460791e6,214625.0,0.08721789050756444
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.002177239,0.048509576000000006,22.28031741117994,bottle_conn,2.460791e6,76503.0,0.03108878405358277
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.002177239,0.04461492,20.491512415495038,bottle_conn,2.460791e6,81964.0,0.03330798917908916
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.002177239,0.012727977000000001,5.845925504733289,bottle_conn,2.460791e6,81964.0,0.03330798917908916
HB/bcsstk32,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.002177239,2.7394515950000002,1258.222728418883,total_conn,44609.0,85127.0,1.9082920486897264
HB/bcsstk32,symmetric,natural_order,metis,parts,128,0.002177239,0.15472966500000002,71.06691777981196,total_conn,44609.0,28483.0,0.6385034410096617
HB/bcsstk32,symmetric,natural_order,kahypar,parts,128,0.002177239,36.311963073,16677.98669461644,total_conn,44609.0,21761.0,0.48781635992736894
HB/bcsstk32,symmetric,natural_order,balance_work,parts,128,0.002177239,5.8341e-5,0.026795863935929864,total_conn,44609.0,58825.0,1.318680086977964
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,128,0.002177239,3.240633512,1488.4142310513453,total_conn,44609.0,43555.0,0.9763724808895066
HB/bcsstk32,symmetric,natural_order,split_conn__dynamic,parts,128,0.002177239,6.369111482,2925.3157241809467,total_conn,44609.0,43555.0,0.9763724808895066
HB/bcsstk32,symmetric,natural_order,split_conn__trans,parts,128,0.002177239,3.0664051330000004,1408.3916065255125,total_conn,44609.0,43555.0,0.9763724808895066
HB/bcsstk32,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.002177239,4.794810791000001,2202.2436631899395,total_hypercut,44609.0,42828.0,0.9600753211235401
HB/bcsstk32,symmetric,natural_order,balance_work,parts,128,0.002177239,5.8239e-5,0.026749015611056023,total_hypercut,44609.0,33818.0,0.7580981416306126
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,128,0.002177239,5.51538615,2533.201981959721,total_hypercut,44609.0,27737.0,0.6217803582236768
HB/bcsstk32,symmetric,natural_order,balance_work,parts,128,0.002177239,5.8415e-5,0.026829851936328534,total_edgecut,2.014701e6,665170.0,0.3301581723541111
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,128,0.002177239,6.312709365000001,2899.4103839771383,total_edgecut,2.014701e6,511418.0,0.25384312610159027
HB/bcsstk32,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.002177239,2.5362482060000002,1164.891959954787,total_edgecut,2.014701e6,1.978049e6,0.9818077223369621
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,256,0.002177239,2.097e-6,0.0009631464437298799,bottle_conn,2.460791e6,234367.0,0.09524051412736799
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,256,0.002177239,0.000134183,0.0616298899661452,bottle_conn,2.460791e6,147493.0,0.0599372315649724
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.002177239,0.057540873000000006,26.42836776302464,bottle_conn,2.460791e6,46073.0,0.018722841557856803
HB/bcsstk32,symmetric,natural_order,balance_work,parts,256,0.002177239,0.000133771,0.06144065947743908,total_conn,44609.0,81595.0,1.8291152009684144
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,256,0.002177239,6.2574592430000004,2874.0341519695357,total_conn,44609.0,59871.0,1.3421282700800288
HB/bcsstk32,symmetric,natural_order,balance_work,parts,256,0.002177239,0.00013351000000000001,0.06132078288143838,total_hypercut,44609.0,40030.0,0.89735255217557
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,256,0.002177239,10.188912341,4679.739955512463,total_hypercut,44609.0,34548.0,0.7744625523997399
HB/bcsstk32,symmetric,natural_order,balance_work,parts,256,0.002177239,0.000133833,0.06146913591020554,total_edgecut,2.014701e6,894044.0,0.44376014108296963
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,256,0.002177239,11.318908228000002,5198.744018456403,total_edgecut,2.014701e6,696256.0,0.34558775719076923
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,512,0.002177239,3.923e-6,0.0018018233184321979,bottle_conn,2.460791e6,128709.0,0.052303913660282406
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,512,0.002177239,0.000253371,0.11637261687853286,bottle_conn,2.460791e6,79490.0,0.03230262139287733
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.002177239,0.090740346,41.67679616247918,bottle_conn,2.460791e6,29758.0,0.012092859572389529
HB/bcsstk32,symmetric,natural_order,balance_work,parts,512,0.002177239,0.000254131,0.11672168282857324,total_conn,44609.0,114105.0,2.5578919052209197
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,512,0.002177239,12.010486774,5516.38417922883,total_conn,44609.0,83122.0,1.8633459615772603
HB/bcsstk32,symmetric,natural_order,balance_work,parts,512,0.002177239,0.00025340000000000003,0.11638593650031072,total_hypercut,44609.0,42829.0,0.9600977381245936
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,512,0.002177239,18.692123782,8585.242034521703,total_hypercut,44609.0,40178.0,0.9006702683315027
HB/bcsstk32,symmetric,natural_order,balance_work,parts,512,0.002177239,0.000254552,0.11691504699300352,total_edgecut,2.014701e6,1.147828e6,0.5697262273657481
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,512,0.002177239,21.244111233,9757.362987251285,total_edgecut,2.014701e6,945368.0,0.46923488894878196
HB/bcsstk32,symmetric,natural_order,split_equal__symmetric,parts,1024,0.002177239,7.462000000000001e-6,0.003427276472633459,bottle_conn,2.460791e6,70988.0,0.028847634764593986
HB/bcsstk32,symmetric,natural_order,balance_work__symmetric,parts,1024,0.002177239,0.0005786330000000001,0.2657645761443737,bottle_conn,2.460791e6,49381.0,0.020067124757852252
HB/bcsstk32,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.002177239,0.155676497,71.50179516350754,bottle_conn,2.460791e6,21726.0,0.008828868441082563
HB/bcsstk32,symmetric,natural_order,balance_work,parts,1024,0.002177239,0.000578805,0.26584357528043545,total_conn,44609.0,155988.0,3.4967831603488087
HB/bcsstk32,symmetric,natural_order,split_conn__convex,parts,1024,0.002177239,22.323218316000002,10252.993959781174,total_conn,44609.0,110583.0,2.4789392275101436
HB/bcsstk32,symmetric,natural_order,balance_work,parts,1024,0.002177239,0.000579393,0.26611364209441407,total_hypercut,44609.0,44073.0,0.9879844874352709
HB/bcsstk32,symmetric,natural_order,split_hypercut__convex,parts,1024,0.002177239,36.245933474000005,16647.659477898385,total_hypercut,44609.0,42483.0,0.9523414557600485
HB/bcsstk32,symmetric,natural_order,balance_work,parts,1024,0.002177239,0.000577392,0.2651945881917419,total_edgecut,2.014701e6,1.330166e6,0.6602299795354248
HB/bcsstk32,symmetric,natural_order,split_symcut__convex,parts,1024,0.002177239,36.801783168,16902.959743050716,total_edgecut,2.014701e6,1.166102e6,0.5787965559157413
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,2,0.002177239,1.4737000000000001e-5,0.006768664349664874,cache,44609.0,1.148756e6,25.75166446232823
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.002177239,0.008668115,3.981241838861053,cache,44609.0,1.080711e6,24.22629962563608
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,2,0.002177239,0.15288552900000002,70.21991108922815,cache,44609.0,1.080711e6,24.22629962563608
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,4,0.002177239,9.551e-6,0.004386748537941861,cache,44609.0,678027.0,15.199331973368603
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.002177239,0.009039448,4.151794084158882,cache,44609.0,632070.0,14.169113855948352
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,4,0.002177239,0.158769233,72.92228046622351,cache,44609.0,632070.0,14.169113855948352
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,8,0.002177239,5.482e-6,0.0025178678133176927,cache,44609.0,430762.0,9.656392207850434
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.002177239,0.009559336,4.390577240257041,cache,44609.0,376300.0,8.435517496469322
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,8,0.002177239,0.160342948,73.645083520918,cache,44609.0,376300.0,8.435517496469322
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,16,0.002177239,3.7700000000000003e-6,0.0017315508311214341,cache,44609.0,296158.0,6.638974198031788
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.002177239,0.010708132,4.918216144392049,cache,44609.0,258948.0,5.8048375888273664
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,16,0.002177239,0.16088331,73.89327032999132,cache,44609.0,258948.0,5.8048375888273664
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,32,0.002177239,2.7500000000000004e-6,0.001263067582383009,cache,44609.0,221747.0,4.970902732632428
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.002177239,0.012942081000000001,5.9442628944273,cache,44609.0,191849.0,4.300679235131924
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,32,0.002177239,0.161568505,74.2079785453044,cache,44609.0,191849.0,4.300679235131924
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,64,0.002177239,2.2760000000000003e-6,0.0010453606609104468,cache,44609.0,174330.0,3.9079557936739224
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.002177239,0.017626019,8.09558298376981,cache,44609.0,155977.0,3.496536573337219
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,64,0.002177239,0.163959889,75.30633476618782,cache,44609.0,155977.0,3.496536573337219
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,128,0.002177239,2.002e-6,0.0009195131999748305,cache,44609.0,138368.0,3.101795601784393
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.002177239,0.026276590000000002,12.068766910752563,cache,44609.0,127929.0,2.8677845277858727
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,128,0.002177239,0.166866849,76.64149365320023,cache,44609.0,127929.0,2.8677845277858727
HB/bcsstk32,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.002177239,0.16804190700000002,77.18119462309834,cache,44609.0,141902.0,3.1810172835078125
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,256,0.002177239,1.6280000000000001e-6,0.0007477360087707413,cache,44609.0,111702.0,2.504023851689121
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.002177239,0.043457296,19.959818834771927,cache,44609.0,104227.0,2.336456768813468
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,256,0.002177239,0.168180933,77.24504888990138,cache,44609.0,104227.0,2.336456768813468
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,512,0.002177239,1.5690000000000001e-6,0.0007206374679123422,cache,44609.0,93233.0,2.0900042592302004
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.002177239,0.07771462400000001,35.69411718235803,cache,44609.0,87967.0,1.9719563316819475
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,512,0.002177239,0.16621575900000002,76.34244977239523,cache,44609.0,87967.0,1.9719563316819475
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,1024,0.002177239,1.5040000000000001e-6,0.0006907831432378347,cache,44609.0,80121.0,1.7960725414154095
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.002177239,0.14583315000000002,66.98077243701772,cache,44609.0,76882.0,1.7234638750028022
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.002177239,0.16868776900000002,77.4778372976049,cache,44609.0,76882.0,1.7234638750028022
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,2048,0.002177239,1.467e-6,0.0006737891430384997,cache,44609.0,70198.0,1.5736286399605461
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.002177239,0.281364174,129.2298061903172,cache,44609.0,66994.0,1.5018045685848147
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.002177239,0.17046503100000002,78.29412894036898,cache,44609.0,66994.0,1.5018045685848147
HB/bcsstk32,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.002177239,0.19590801900000002,89.98002470100894,cache,44609.0,79120.0,1.7736331233607567
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,4096,0.002177239,1.4680000000000002e-6,0.0006742484403411844,cache,44609.0,62691.0,1.405344213051178
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.002177239,0.542608796,249.2187564158092,cache,44609.0,60511.0,1.356475150754332
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.002177239,0.17325115300000002,79.57378725991957,cache,44609.0,60511.0,1.356475150754332
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,8192,0.002177239,1.467e-6,0.0006737891430384997,cache,44609.0,58006.0,1.3003205631150665
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.002177239,1.027308236,471.8399018206086,cache,44609.0,55757.0,1.2499047277455222
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.002177239,0.173807609,79.8293659997823,cache,44609.0,55757.0,1.2499047277455222
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,16384,0.002177239,1.4540000000000002e-6,0.0006678182781035982,cache,44609.0,55319.0,1.2400860812840457
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.002177239,1.86239982,855.3952138465277,cache,44609.0,51719.0,1.1593848774910893
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.002177239,0.167834806,77.08607369241503,cache,44609.0,51719.0,1.1593848774910893
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,32768,0.002177239,1.472e-6,0.0006760856295519233,cache,44609.0,50676.0,1.1360039453921855
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.002177239,2.9107539940000002,1336.9014582230063,cache,44609.0,48912.0,1.0964603555336367
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.002177239,0.152842282,70.20004785877893,cache,44609.0,48912.0,1.0964603555336367
HB/bcsstk32,symmetric,natural_order,chunk_equal,vertices,65536,0.002177239,1.46e-6,0.0006705740619197065,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.002177239,3.134624221,1439.7244496355247,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.002177239,0.12650572200000001,58.103736888784375,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,2,0.002176082,1.2600000000000002e-7,5.790222978729662e-5,bottle_conn,2.460791e6,1.505345e6,0.6117321625444826
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,2,0.002176082,4.08e-7,0.0001874929345493414,bottle_conn,2.460791e6,1.500198e6,0.6096405586658924
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.002176082,0.040798843,18.748761765411412,bottle_conn,2.460791e6,1.488097e6,0.6047230341788473
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,2,0.002176082,4.1400000000000003e-7,0.00019025018358683173,total_conn,44609.0,4864.0,0.10903629312470578
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,2,0.002176082,0.149362458,68.63824892628126,total_conn,44609.0,3267.0,0.0732363424421081
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,2,0.002176082,4.11e-7,0.00018887155906808657,total_hypercut,44609.0,4864.0,0.10903629312470578
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,2,0.002176082,0.18305158800000002,84.11980247067895,total_hypercut,44609.0,3267.0,0.0732363424421081
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,2,0.002176082,4.1200000000000004e-7,0.000189331100574335,total_edgecut,2.014701e6,66054.0,0.032786006459519304
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,2,0.002176082,0.24638733000000002,113.22520474871811,total_edgecut,2.014701e6,44326.0,0.02200127959434179
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,4,0.002176082,1.3900000000000001e-7,6.387626936852564e-5,bottle_conn,2.460791e6,1.045376e6,0.4248129971216572
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,4,0.002176082,1.294e-6,0.0005946467090854113,bottle_conn,2.460791e6,1.052016e6,0.42751131648319585
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.002176082,0.040726206,18.715382049022047,bottle_conn,2.460791e6,999926.0,0.40634332619064356
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,4,0.002176082,1.326e-6,0.0006093520372853597,total_conn,44609.0,12612.0,0.2827232172879912
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,4,0.002176082,0.215214765,98.90011727499238,total_conn,44609.0,7827.0,0.17545786724651977
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,4,0.002176082,1.312e-6,0.0006029184561978822,total_hypercut,44609.0,12612.0,0.2827232172879912
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,4,0.002176082,0.296830109,136.40575538973255,total_hypercut,44609.0,7827.0,0.17545786724651977
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,4,0.002176082,1.3100000000000002e-6,0.0006019993731853855,total_edgecut,2.014701e6,168972.0,0.08386951711445023
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,4,0.002176082,0.343491834,157.84875478038052,total_edgecut,2.014701e6,102186.0,0.05072018130730069
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,8,0.002176082,1.72e-7,7.904113907472236e-5,bottle_conn,2.460791e6,796081.0,0.3235061409116012
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,8,0.002176082,1.703e-6,0.0007825991851410011,bottle_conn,2.460791e6,789823.0,0.3209630561880306
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.002176082,0.041117227,18.895072428336796,bottle_conn,2.460791e6,718643.0,0.29203739773105475
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.002176082,0.040980615000000005,18.832293544085196,bottle_conn,2.460791e6,726868.0,0.2953798189281414
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.002176082,0.008923237,4.100597771591328,bottle_conn,2.460791e6,726868.0,0.2953798189281414
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,8,0.002176082,1.709e-6,0.0007853564341784914,total_conn,44609.0,24778.0,0.5554484521060773
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,8,0.002176082,0.346521189,159.24086914004158,total_conn,44609.0,16225.0,0.3637158420946446
HB/bcsstk32,symmetric,rcm_order,split_conn__dynamic,parts,8,0.002176082,4.342022069,1995.3393617519928,total_conn,44609.0,16225.0,0.3637158420946446
HB/bcsstk32,symmetric,rcm_order,split_conn__trans,parts,8,0.002176082,3.4787474130000002,1598.6288260276956,total_conn,44609.0,16225.0,0.3637158420946446
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,8,0.002176082,1.7270000000000002e-6,0.0007936281812909624,total_hypercut,44609.0,24778.0,0.5554484521060773
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,8,0.002176082,0.5146394440000001,236.49818527059182,total_hypercut,44609.0,16187.0,0.36286399605460784
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,8,0.002176082,1.712e-6,0.0007867350586972365,total_edgecut,2.014701e6,333190.0,0.16537937887557508
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,8,0.002176082,0.643224624,295.5884125690116,total_edgecut,2.014701e6,216420.0,0.10742040630346637
HB/bcsstk32,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.002176082,0.647419237,297.5160113451607,total_edgecut,2.014701e6,216420.0,0.10742040630346637
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,16,0.002176082,2.3100000000000002e-7,0.00010615408794337714,bottle_conn,2.460791e6,654112.0,0.26581371599619796
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,16,0.002176082,7.454e-6,0.003425422387575468,bottle_conn,2.460791e6,646978.0,0.26291464817613525
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.002176082,0.041882418000000005,19.24670945304451,bottle_conn,2.460791e6,529072.0,0.21500078633252478
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,16,0.002176082,5.394e-6,0.002478766884703793,total_conn,44609.0,51687.0,1.1586675334573742
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,16,0.002176082,0.60705469,278.9668266177469,total_conn,44609.0,34241.0,0.767580533076285
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,16,0.002176082,5.45e-6,0.002504501209053703,total_hypercut,44609.0,35348.0,0.7923961532426193
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,16,0.002176082,0.802495925,368.78018613269165,total_hypercut,44609.0,30286.0,0.6789212939093008
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,16,0.002176082,5.448e-6,0.002503582126041206,total_edgecut,2.014701e6,698454.0,0.3466787379367956
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,16,0.002176082,1.1820636580000001,543.2073138787969,total_edgecut,2.014701e6,462408.0,0.22951693576366916
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,32,0.002176082,3.46e-7,0.0001590013611619415,bottle_conn,2.460791e6,384340.0,0.15618555171893916
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,32,0.002176082,8.117e-6,0.003730098406218148,bottle_conn,2.460791e6,401281.0,0.16306992345144306
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.002176082,0.042927492000000005,19.726964333145535,bottle_conn,2.460791e6,322426.0,0.13102534916618275
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,32,0.002176082,8.132000000000001e-6,0.003736991528811874,total_conn,44609.0,74750.0,1.675670828756529
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,32,0.002176082,0.875758977,402.4475994011255,total_conn,44609.0,62252.0,1.395503149588648
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,32,0.002176082,8.12e-6,0.003731477030736893,total_hypercut,44609.0,39372.0,0.8826021654823017
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,32,0.002176082,1.3403762570000002,615.9585240813536,total_hypercut,44609.0,37109.0,0.8318724920980072
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,32,0.002176082,8.061000000000001e-6,0.0037043640818682387,total_edgecut,2.014701e6,952166.0,0.47260908690669234
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,32,0.002176082,1.390875981,639.1652433134412,total_edgecut,2.014701e6,835932.0,0.41491615877492494
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,64,0.002176082,5.68e-7,0.00026101957554908314,bottle_conn,2.460791e6,222060.0,0.09023927672037162
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,64,0.002176082,3.6182e-5,0.016627130779079097,bottle_conn,2.460791e6,226252.0,0.09194279400404179
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.002176082,0.045332672000000004,20.832244373144025,bottle_conn,2.460791e6,184383.0,0.07492834621062902
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,64,0.002176082,3.6490000000000005e-5,0.016768669563003602,total_conn,44609.0,88035.0,1.9734806877535924
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,64,0.002176082,1.456719185,669.4229284558211,total_conn,44609.0,73522.0,1.6481427514627094
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,64,0.002176082,3.6246000000000005e-5,0.016656541435478994,total_hypercut,44609.0,42207.0,0.9461543634692551
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,64,0.002176082,2.5213158200000003,1158.6492696506841,total_hypercut,44609.0,40335.0,0.9041897374969177
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,64,0.002176082,3.6081e-5,0.01658071708694801,total_edgecut,2.014701e6,1.064546e6,0.5283890760961553
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,64,0.002176082,2.146964992,986.6195262862336,total_edgecut,2.014701e6,968066.0,0.48050107683472637
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,128,0.002176082,1.018e-6,0.0004678132533608568,bottle_conn,2.460791e6,136299.0,0.05538828774975201
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,128,0.002176082,9.052600000000001e-5,0.04160045439464138,bottle_conn,2.460791e6,136824.0,0.055601633783608606
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.002176082,0.052626569000000005,24.18409278694461,bottle_conn,2.460791e6,104914.0,0.04263425865910595
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.002176082,0.044579264,20.486022126004443,bottle_conn,2.460791e6,112238.0,0.045610537424754884
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.002176082,0.01185188,5.446430787075119,bottle_conn,2.460791e6,112238.0,0.045610537424754884
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,128,0.002176082,9.018600000000001e-5,0.04144421028251693,total_conn,44609.0,103722.0,2.325136183281401
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,128,0.002176082,2.725457607,1252.4608939369011,total_conn,44609.0,85127.0,1.9082920486897264
HB/bcsstk32,symmetric,rcm_order,split_conn__dynamic,parts,128,0.002176082,6.3378239690000004,2912.493173051383,total_conn,44609.0,85127.0,1.9082920486897264
HB/bcsstk32,symmetric,rcm_order,split_conn__trans,parts,128,0.002176082,3.0319215290000003,1393.2937862635692,total_conn,44609.0,85127.0,1.9082920486897264
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,128,0.002176082,0.00010896,0.05007164252082412,total_hypercut,44609.0,43773.0,0.9812593871191911
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,128,0.002176082,4.7472480180000005,2181.5575047263846,total_hypercut,44609.0,42828.0,0.9600753211235401
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,128,0.002176082,9.024400000000001e-5,0.04147086368987934,total_edgecut,2.014701e6,1.167648e6,0.5795639154395615
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,128,0.002176082,3.9018774040000004,1793.0746194307017,total_edgecut,2.014701e6,1.066718e6,0.5294671517014187
HB/bcsstk32,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.002176082,3.901365659,1792.8394513625865,total_edgecut,2.014701e6,1.066718e6,0.5294671517014187
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,256,0.002176082,2.071e-6,0.0009517104594404071,bottle_conn,2.460791e6,88214.0,0.035847822915477175
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,256,0.002176082,0.000101421,0.04660715910521754,bottle_conn,2.460791e6,86734.0,0.0352463902867005
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.002176082,0.059758083000000004,27.46131947233606,bottle_conn,2.460791e6,61495.0,0.024989932099068957
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,256,0.002176082,0.000102571,0.047135631837403186,total_conn,44609.0,125482.0,2.812930126207716
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,256,0.002176082,5.398413878,2480.7952448483097,total_conn,44609.0,96937.0,2.1730368311327313
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,256,0.002176082,0.00010206700000000001,0.046904022918254,total_hypercut,44609.0,44405.0,0.9954269317850658
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,256,0.002176082,9.141698078000001,4200.989704432094,total_hypercut,44609.0,44044.0,0.9873343944047165
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,256,0.002176082,0.00010227600000000001,0.047000067093059913,total_edgecut,2.014701e6,1.270086e6,0.630409177341948
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,256,0.002176082,7.651163411000001,3516.0271584434777,total_edgecut,2.014701e6,1.153772e6,0.5726765410847565
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,512,0.002176082,3.875e-6,0.001780723336712495,bottle_conn,2.460791e6,77894.0,0.031654049449953287
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,512,0.002176082,0.00032777800000000003,0.15062759583508342,bottle_conn,2.460791e6,63904.0,0.025968885614422354
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.002176082,0.07626052700000001,35.0448774448757,bottle_conn,2.460791e6,36321.0,0.014759888182295856
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,512,0.002176082,0.00032785400000000004,0.1506625209895583,total_conn,44609.0,151908.0,3.4053217960501243
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,512,0.002176082,10.627541117,4883.796252622833,total_conn,44609.0,112572.0,2.523526642605752
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,512,0.002176082,0.000327762,0.15062024317098344,total_hypercut,44609.0,44558.0,0.9988567329462664
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,512,0.002176082,17.816642172,8187.486580009393,total_hypercut,44609.0,44455.0,0.9965477818377457
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,512,0.002176082,0.000326082,0.14984821344048616,total_edgecut,2.014701e6,1.350258e6,0.6702026752356801
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,512,0.002176082,15.167517526000001,6970.103849946831,total_edgecut,2.014701e6,1.23274e6,0.6118724316908564
HB/bcsstk32,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.002176082,7.467000000000001e-6,0.0034313964271566974,bottle_conn,2.460791e6,54518.0,0.02215466490246429
HB/bcsstk32,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.002176082,0.000742866,0.3413777605807134,bottle_conn,2.460791e6,37327.0,0.01516869982050487
HB/bcsstk32,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.002176082,0.107311603,49.3141356805488,bottle_conn,2.460791e6,21992.0,0.008936963764903237
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,1024,0.002176082,0.000742046,0.3410009365455897,total_conn,44609.0,193530.0,4.338362213903024
HB/bcsstk32,symmetric,rcm_order,split_conn__convex,parts,1024,0.002176082,20.987374439,9644.56966189693,total_conn,44609.0,136035.0,3.0494967383263467
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,1024,0.002176082,0.0007437850000000001,0.3418000792249557,total_hypercut,44609.0,44594.0,0.999663744984196
HB/bcsstk32,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.002176082,35.111480856,16135.182799177603,total_hypercut,44609.0,44570.0,0.9991257369589096
HB/bcsstk32,symmetric,rcm_order,balance_work,parts,1024,0.002176082,0.000743542,0.3416884106389373,total_edgecut,2.014701e6,1.444864e6,0.7171605116590501
HB/bcsstk32,symmetric,rcm_order,split_symcut__convex,parts,1024,0.002176082,30.113877844,13838.576783411654,total_edgecut,2.014701e6,1.31331e6,0.6518634775085732
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,2,0.002176082,1.5178000000000001e-5,0.0069749209818380006,cache,44609.0,1.153665e6,25.861709520500348
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.002176082,0.008718862,4.0066789762518145,cache,44609.0,1.069276e6,23.96996121858818
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.002176082,0.153739646,70.64974849293363,cache,44609.0,1.069276e6,23.96996121858818
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,4,0.002176082,9.117000000000001e-6,0.004189639912466534,cache,44609.0,713198.0,15.987760317424735
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.002176082,0.009022928000000001,4.146409923890736,cache,44609.0,640908.0,14.36723531126006
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.002176082,0.157363369,72.31499961858054,cache,44609.0,640908.0,14.36723531126006
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,8,0.002176082,5.711e-6,0.0026244415421845316,cache,44609.0,479738.0,10.754287251451501
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.002176082,0.009597698,4.41054059543712,cache,44609.0,391617.0,8.778878701607299
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.002176082,0.158550516,72.86054293909879,cache,44609.0,391617.0,8.778878701607299
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,16,0.002176082,3.931e-6,0.0018064576610624047,cache,44609.0,343018.0,7.689434867403439
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.002176082,0.010751584000000002,4.940799105916046,cache,44609.0,285173.0,6.392723441458002
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.002176082,0.159677383,73.3783850976204,cache,44609.0,285173.0,6.392723441458002
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,32,0.002176082,3.0830000000000004e-6,0.0014167664637637736,cache,44609.0,261501.0,5.862068192517205
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.002176082,0.014471131000000002,6.65008533685771,cache,44609.0,217021.0,4.864959985653119
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.002176082,0.160825657,73.90606466116625,cache,44609.0,217021.0,4.864959985653119
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,64,0.002176082,2.149e-6,0.0009875546969277812,cache,44609.0,212202.0,4.756932457575825
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.002176082,0.017669708000000003,8.119964229289154,cache,44609.0,180500.0,4.046268690174628
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.002176082,0.159885089,73.47383462571723,cache,44609.0,180500.0,4.046268690174628
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,128,0.002176082,1.992e-6,0.0009154066804467846,cache,44609.0,179541.0,4.024770786164227
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.002176082,0.026311332000000003,12.091149138681356,cache,44609.0,157434.0,3.529198143872313
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.002176082,0.159314164,73.21147089126237,cache,44609.0,157434.0,3.529198143872313
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,256,0.002176082,1.6110000000000001e-6,0.0007403213665661496,cache,44609.0,157830.0,3.538075276289538
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.002176082,0.043493035,19.986854815213764,cache,44609.0,141902.0,3.1810172835078125
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.002176082,0.159151392,73.1366704012073,cache,44609.0,141902.0,3.1810172835078125
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,512,0.002176082,1.553e-6,0.0007136679592037432,cache,44609.0,140124.0,3.141159855634513
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.002176082,0.077764841,35.73617216630623,cache,44609.0,129855.0,2.9109596718151045
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.002176082,0.161085331,74.0253956422598,cache,44609.0,129855.0,2.9109596718151045
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,1024,0.002176082,1.5e-6,0.0006893122593725787,cache,44609.0,125405.0,2.8112040171265886
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.002176082,0.145750755,66.97852148953946,cache,44609.0,118652.0,2.6598220090116342
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.002176082,0.161962341,74.4284181386547,cache,44609.0,118652.0,2.6598220090116342
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,2048,0.002176082,1.5180000000000001e-6,0.0006975840064850497,cache,44609.0,109075.0,2.4451343899213165
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.002176082,0.281270372,129.2554104119238,cache,44609.0,107621.0,2.412540070389383
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.002176082,0.170738883,78.46160346898692,cache,44609.0,107621.0,2.412540070389383
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,4096,0.002176082,1.4900000000000001e-6,0.000684716844310095,cache,44609.0,79824.0,1.7894146921024905
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.002176082,0.542739225,249.4112009565816,cache,44609.0,79120.0,1.7736331233607567
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.002176082,0.187042592,85.95383446028228,cache,44609.0,79120.0,1.7736331233607567
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,8192,0.002176082,1.492e-6,0.0006856359273225916,cache,44609.0,61834.0,1.3861328431482436
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.002176082,1.029680425,473.18089345897806,cache,44609.0,61023.0,1.3679526552937749
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.002176082,0.185142403,85.08061874506566,cache,44609.0,61023.0,1.3679526552937749
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,16384,0.002176082,1.452e-6,0.0006672542670726562,cache,44609.0,53100.0,1.1903427559461095
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.002176082,1.8730221870000001,860.7314370506258,cache,44609.0,52498.0,1.176847721311843
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.002176082,0.172304697,79.18115999305172,cache,44609.0,52498.0,1.176847721311843
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,32768,0.002176082,1.48e-6,0.000680121429247611,cache,44609.0,48979.0,1.0979622946042278
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.002176082,2.9218793090000004,1342.724818733853,cache,44609.0,47683.0,1.0689098612387635
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.002176082,0.150231001,69.03738048474276,cache,44609.0,47683.0,1.0689098612387635
HB/bcsstk32,symmetric,rcm_order,chunk_equal,vertices,65536,0.002176082,1.4620000000000001e-6,0.0006718496821351401,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.002176082,3.138267559,1442.164201073305,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.002176082,0.126923501,58.3266168278585,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,2,0.002185541,1.23e-7,5.627897165964857e-5,bottle_conn,2.460791e6,1.314275e6,0.5340863974226173
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,2,0.002185541,4.1400000000000003e-7,0.00018942678265930496,bottle_conn,2.460791e6,1.303125e6,0.5295553340369011
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.002185541,0.040620710000000004,18.58611208849434,bottle_conn,2.460791e6,1.313929e6,0.5339457922269709
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,2,0.002185541,4.1400000000000003e-7,0.00018942678265930496,total_conn,44609.0,1372.0,0.030756125445537897
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,2,0.002185541,0.153484068,70.22703669251686,total_conn,44609.0,696.0,0.015602232733304938
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,2,0.002185541,4.1000000000000004e-7,0.0001875965721988286,total_hypercut,44609.0,1372.0,0.030756125445537897
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,2,0.002185541,0.182398639,83.45697426861358,total_hypercut,44609.0,696.0,0.015602232733304938
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,2,0.002185541,4.1000000000000004e-7,0.0001875965721988286,total_edgecut,2.014701e6,15524.0,0.007705361738540855
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,2,0.002185541,0.240736938,110.14981553766322,total_edgecut,2.014701e6,7672.0,0.0038080092281683486
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,4,0.002185541,1.3800000000000002e-7,6.314226088643499e-5,bottle_conn,2.460791e6,778974.0,0.31655431119505884
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,4,0.002185541,7.61e-7,0.0003481975401056306,bottle_conn,2.460791e6,772416.0,0.31388931445214163
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.002185541,0.040907596000000004,18.717377528035396,bottle_conn,2.460791e6,748313.0,0.304094496444436
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,4,0.002185541,7.590000000000001e-7,0.00034728243487539245,total_conn,44609.0,4149.0,0.09300813737138246
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,4,0.002185541,0.21363252600000002,97.74812094579787,total_conn,44609.0,1850.0,0.041471451949158245
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,4,0.002185541,7.660000000000001e-7,0.0003504853031812261,total_hypercut,44609.0,4147.0,0.09296330336927526
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,4,0.002185541,0.290502502,132.92017948873985,total_hypercut,44609.0,1850.0,0.041471451949158245
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,4,0.002185541,7.56e-7,0.00034590977703003513,total_edgecut,2.014701e6,47708.0,0.023679940596644366
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,4,0.002185541,0.32140766400000004,147.06091718251912,total_edgecut,2.014701e6,17352.0,0.008612692404480864
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,8,0.002185541,1.73e-7,7.915660241560328e-5,bottle_conn,2.460791e6,500946.0,0.2035711281453809
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,8,0.002185541,1.5550000000000001e-6,0.0007114943165101913,bottle_conn,2.460791e6,491630.0,0.19978535357127036
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.002185541,0.040916417000000004,18.72141359965336,bottle_conn,2.460791e6,454393.0,0.1846532273565695
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.002185541,0.04078442,18.66101802711548,bottle_conn,2.460791e6,453374.0,0.1842391328641888
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.002185541,0.009380975,4.292289643616844,bottle_conn,2.460791e6,453374.0,0.1842391328641888
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,8,0.002185541,1.5720000000000002e-6,0.000719272710967216,total_conn,44609.0,7835.0,0.17563720325494855
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,8,0.002185541,0.35227342700000003,161.18362776081528,total_conn,44609.0,4595.0,0.10300611984128763
HB/bcsstk32,symmetric,spectral_order,split_conn__dynamic,parts,8,0.002185541,4.351084178000001,1990.8499442472141,total_conn,44609.0,4595.0,0.10300611984128763
HB/bcsstk32,symmetric,spectral_order,split_conn__trans,parts,8,0.002185541,3.4973750800000003,1600.233113906351,total_conn,44609.0,4595.0,0.10300611984128763
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,8,0.002185541,1.796e-6,0.000821764496753893,total_hypercut,44609.0,7707.0,0.17276782712008787
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,8,0.002185541,0.5152071460000001,235.73437698034493,total_hypercut,44609.0,4577.0,0.10260261382232284
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,8,0.002185541,1.5580000000000002e-6,0.0007128669743555487,total_edgecut,2.014701e6,94664.0,0.04698662481430247
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,8,0.002185541,0.626789773,286.7892997660534,total_edgecut,2.014701e6,51074.0,0.025350659973862127
HB/bcsstk32,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.002185541,0.34152421,156.26529541198266,total_edgecut,2.014701e6,1.829273e6,0.9079625214858185
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,16,0.002185541,2.28e-7,0.00010432199624715345,bottle_conn,2.460791e6,349300.0,0.1419462278592534
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,16,0.002185541,3.157e-6,0.00144449360593098,bottle_conn,2.460791e6,330619.0,0.13435476641453906
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.002185541,0.041540628,19.007022975089463,bottle_conn,2.460791e6,299902.0,0.12187219475363816
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,16,0.002185541,3.1950000000000003e-6,0.0014618806053055056,total_conn,44609.0,16420.0,0.3680871573000964
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,16,0.002185541,0.633903964,290.0444164625601,total_conn,44609.0,9954.0,0.22313882848752495
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,16,0.002185541,3.2560000000000003e-6,0.0014897913148277705,total_hypercut,44609.0,14980.0,0.3358066757829138
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,16,0.002185541,0.942409127,431.20176057095244,total_hypercut,44609.0,9513.0,0.21325293102288775
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,16,0.002185541,3.2240000000000004e-6,0.0014751496311439594,total_edgecut,2.014701e6,188824.0,0.0937230884384333
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,16,0.002185541,1.168187384,534.5071924983334,total_edgecut,2.014701e6,111874.0,0.055528835296155606
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,32,0.002185541,3.65e-7,0.00016700670451846934,bottle_conn,2.460791e6,262438.0,0.10664782177763166
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,32,0.002185541,7.768e-6,0.0035542687142451233,bottle_conn,2.460791e6,258686.0,0.10512310878900322
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.002185541,0.042681611,19.52908273054589,bottle_conn,2.460791e6,224373.0,0.09117921838953409
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,32,0.002185541,7.693e-6,0.003519952268111191,total_conn,44609.0,32428.0,0.72693851016611
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,32,0.002185541,1.2153040400000001,556.0655416668002,total_conn,44609.0,21417.0,0.48010491156493085
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,32,0.002185541,7.712e-6,0.0035286457677984537,total_hypercut,44609.0,25050.0,0.5615458763926562
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,32,0.002185541,1.679725034,768.5625819877092,total_hypercut,44609.0,18434.0,0.4132349974220449
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,32,0.002185541,7.682e-6,0.003514919189344881,total_edgecut,2.014701e6,362810.0,0.18008131231383714
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,32,0.002185541,2.371215906,1084.9560388022921,total_edgecut,2.014701e6,243486.0,0.12085465783756498
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,64,0.002185541,5.88e-7,0.0002690409376900273,bottle_conn,2.460791e6,224450.0,0.0912105091411664
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,64,0.002185541,2.6151e-5,0.011965458437979429,bottle_conn,2.460791e6,220251.0,0.08950414724371147
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.002185541,0.045697932000000004,20.909208292134533,bottle_conn,2.460791e6,171762.0,0.06979950755671652
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,64,0.002185541,2.6415e-5,0.012086252328370871,total_conn,44609.0,62520.0,1.4015109058710127
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,64,0.002185541,2.362359133,1080.9035991546257,total_conn,44609.0,42384.0,0.9501221726557422
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,64,0.002185541,2.6833000000000002e-5,0.012277509321490652,total_hypercut,44609.0,34997.0,0.7845277858728059
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,64,0.002185541,2.9048202780000003,1329.108114649874,total_hypercut,44609.0,28593.0,0.6409693111255577
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,64,0.002185541,2.6684e-5,0.012209333981837907,total_edgecut,2.014701e6,656660.0,0.3259342205121256
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,64,0.002185541,4.264376037,1951.1764075805486,total_edgecut,2.014701e6,464530.0,0.2305701937905426
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,128,0.002185541,1.017e-6,0.00046533100957611863,bottle_conn,2.460791e6,181520.0,0.0737648991726644
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,128,0.002185541,5.7656000000000005e-5,0.02638065357730649,bottle_conn,2.460791e6,175120.0,0.07116410942660308
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.002185541,0.049783906,22.77875638114316,bottle_conn,2.460791e6,125172.0,0.0508665709521857
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.002185541,0.044461812,20.343618353533518,bottle_conn,2.460791e6,132238.0,0.05373800538119653
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.002185541,0.011656419000000001,5.333424996373896,bottle_conn,2.460791e6,132238.0,0.05373800538119653
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,128,0.002185541,5.8026e-5,0.026549948044900556,total_conn,44609.0,112714.0,2.5267098567553634
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,128,0.002185541,4.605919374,2107.450454601401,total_conn,44609.0,79977.0,1.792844493263691
HB/bcsstk32,symmetric,spectral_order,split_conn__dynamic,parts,128,0.002185541,6.240576982,2855.3923179661238,total_conn,44609.0,79977.0,1.792844493263691
HB/bcsstk32,symmetric,spectral_order,split_conn__trans,parts,128,0.002185541,2.9991637530000004,1372.275218355547,total_conn,44609.0,79977.0,1.792844493263691
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,128,0.002185541,5.8002000000000005e-5,0.026538966782137696,total_hypercut,44609.0,41148.0,0.9224147593534937
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,128,0.002185541,5.179680458,2369.9763390391668,total_hypercut,44609.0,36834.0,0.8257078168082674
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,128,0.002185541,5.7817000000000006e-5,0.026454319548340665,total_edgecut,2.014701e6,1.026648e6,0.5095783443796374
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,128,0.002185541,7.980301816000001,3651.407965350456,total_edgecut,2.014701e6,798042.0,0.39610939787094956
HB/bcsstk32,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.002185541,2.37973335,1088.8532175786224,total_edgecut,2.014701e6,2.004669e6,0.9950206010718216
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,256,0.002185541,2.0780000000000003e-6,0.0009507943342174776,bottle_conn,2.460791e6,142703.0,0.057990702989404626
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,256,0.002185541,0.00019833800000000002,0.09075007057749089,bottle_conn,2.460791e6,131136.0,0.0532901818967966
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.002185541,0.059526955000000006,27.236713930326637,bottle_conn,2.460791e6,87378.0,0.03550809475489792
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,256,0.002185541,0.000198669,0.0909015204930953,total_conn,44609.0,184420.0,4.134143334304737
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,256,0.002185541,8.361208243,3825.6926971399757,total_conn,44609.0,137907.0,3.091461364298684
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,256,0.002185541,0.000198633,0.09088504859895101,total_hypercut,44609.0,43652.0,0.9785469299917057
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,256,0.002185541,9.516500755000001,4354.299807233084,total_hypercut,44609.0,41873.0,0.938667085117353
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,256,0.002185541,0.00019868700000000002,0.09090975644016745,total_edgecut,2.014701e6,1.354666e6,0.6723905929465465
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,256,0.002185541,13.444866399,6151.733780789287,total_edgecut,2.014701e6,1.153024e6,0.5723052701120415
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,512,0.002185541,3.907e-6,0.0017876580672703006,bottle_conn,2.460791e6,105949.0,0.04305485512585181
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,512,0.002185541,0.000258181,0.11813139172406284,bottle_conn,2.460791e6,102729.0,0.041746332784864705
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.002185541,0.072279565,33.07170398542055,bottle_conn,2.460791e6,56848.0,0.02310151491938974
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,512,0.002185541,0.00025807200000000003,0.11808151848901487,total_conn,44609.0,267491.0,5.996346028828263
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,512,0.002185541,14.305449603000001,6545.495876307056,total_conn,44609.0,208538.0,4.674796565715439
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,512,0.002185541,0.00025686400000000004,0.117528794929951,total_hypercut,44609.0,44391.0,0.9951130937703154
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,512,0.002185541,17.937761472000002,8207.469670896131,total_hypercut,44609.0,43850.0,0.9829854962003183
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,512,0.002185541,0.00025759700000000003,0.1178641809968333,total_edgecut,2.014701e6,1.567656e6,0.7781085133724558
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,512,0.002185541,20.799581838,9516.903063360514,total_edgecut,2.014701e6,1.432034e6,0.7107923210441649
HB/bcsstk32,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.002185541,7.477000000000001e-6,0.003421120903245467,bottle_conn,2.460791e6,65793.0,0.026736524962908268
HB/bcsstk32,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.002185541,0.000534215,0.24443147028584683,bottle_conn,2.460791e6,66226.0,0.02691248464416523
HB/bcsstk32,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.002185541,0.12211363300000001,55.87341212084331,bottle_conn,2.460791e6,36517.0,0.014839537368268983
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,1024,0.002185541,0.000534038,0.24435048347297078,total_conn,44609.0,354403.0,7.944652424398664
HB/bcsstk32,symmetric,spectral_order,split_conn__convex,parts,1024,0.002185541,25.050497618,11461.920695150537,total_conn,44609.0,277003.0,6.2095765428500975
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,1024,0.002185541,0.0005344960000000001,0.24456004257069533,total_hypercut,44609.0,44586.0,0.9994844089757672
HB/bcsstk32,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.002185541,34.890582016,15964.277044448036,total_hypercut,44609.0,44384.0,0.9949561747629402
HB/bcsstk32,symmetric,spectral_order,balance_work,parts,1024,0.002185541,0.0005346260000000001,0.24461952441066082,total_edgecut,2.014701e6,1.691916e6,0.839785159187393
HB/bcsstk32,symmetric,spectral_order,split_symcut__convex,parts,1024,0.002185541,31.030699348000002,14198.17763565177,total_edgecut,2.014701e6,1.590214e6,0.789305212038908
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,2,0.002185541,2.1335e-5,0.009761885043565873,cache,44609.0,1.270382e6,28.478154632473267
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.002185541,0.008731639000000001,3.995184258725872,cache,44609.0,1.124782e6,25.214239279069247
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.002185541,0.152559318,69.80391491168548,cache,44609.0,1.124782e6,25.214239279069247
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,4,0.002185541,1.1642000000000001e-5,0.005326827545216494,cache,44609.0,885922.0,19.859714407406578
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.002185541,0.009040607,4.136553375113988,cache,44609.0,769732.0,17.255083054988905
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.002185541,0.15366028,70.30766295393224,cache,44609.0,769732.0,17.255083054988905
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,8,0.002185541,6.110000000000001e-6,0.0027956464783776653,cache,44609.0,679007.0,15.22130063440113
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.002185541,0.009630370000000001,4.406400978064471,cache,44609.0,506834.0,11.36169831199982
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.002185541,0.156530524,71.62095060216213,cache,44609.0,506834.0,11.36169831199982
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,16,0.002185541,3.547e-6,0.0016229391258274267,cache,44609.0,542387.0,12.158689950458427
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.002185541,0.010772745,4.929097646761146,cache,44609.0,449526.0,10.077024815620167
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.002185541,0.15964908600000002,73.04785680067316,cache,44609.0,449526.0,10.077024815620167
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,32,0.002185541,2.808e-6,0.0012848077432544161,cache,44609.0,439329.0,9.848438655876617
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.002185541,0.013005135000000001,5.95053352922686,cache,44609.0,387333.0,8.68284426909368
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.002185541,0.163993146,75.03549281390741,cache,44609.0,387333.0,8.68284426909368
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,64,0.002185541,2.2580000000000002e-6,0.0010331538049389145,cache,44609.0,350998.0,7.868322535811159
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.002185541,0.017700088000000003,8.098721552238096,cache,44609.0,323252.0,7.246340424578
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.002185541,0.172563785,78.9570111015991,cache,44609.0,323252.0,7.246340424578
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,128,0.002185541,1.9830000000000003e-6,0.0009073268357811636,cache,44609.0,265527.0,5.952319038758995
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.002185541,0.026302081,12.034585944624238,cache,44609.0,254986.0,5.716021430653007
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.002185541,0.18088483700000002,82.76433020474107,cache,44609.0,254986.0,5.716021430653007
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,256,0.002185541,1.638e-6,0.0007494711835650762,cache,44609.0,187361.0,4.200071734403371
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.002185541,0.043535827000000006,19.919931495222468,cache,44609.0,184005.0,4.124840278867493
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.002185541,0.193516964,88.5441929481076,cache,44609.0,184005.0,4.124840278867493
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,512,0.002185541,1.5640000000000002e-6,0.0007156122900462632,cache,44609.0,126999.0,2.8469367168060256
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.002185541,0.077708598,35.5557722321384,cache,44609.0,125294.0,2.8087157300096393
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.002185541,0.201102742,92.01508550972048,cache,44609.0,125294.0,2.8087157300096393
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,1024,0.002185541,1.5e-6,0.0006863289226786411,cache,44609.0,88611.0,1.9863928803604654
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.002185541,0.145977355,66.79232052841836,cache,44609.0,87560.0,1.9628326122531328
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.002185541,0.20032896900000002,91.66104365006194,cache,44609.0,87560.0,1.9628326122531328
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,2048,0.002185541,1.5070000000000001e-6,0.0006895317909844748,cache,44609.0,66986.0,1.501625232576386
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.002185541,0.281328028,128.72237491769772,cache,44609.0,66290.0,1.486022999843081
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.002185541,0.196582323,89.94675597483644,cache,44609.0,66290.0,1.486022999843081
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,4096,0.002185541,1.475e-6,0.0006748901073006638,cache,44609.0,55143.0,1.2361406890986124
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.002185541,0.542458254,248.20319271063778,cache,44609.0,54602.0,1.2240130915286154
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.002185541,0.187595686,85.83489671436043,cache,44609.0,54602.0,1.2240130915286154
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,8192,0.002185541,1.483e-6,0.0006785505282216165,cache,44609.0,49827.0,1.11697191149768
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.002185541,1.032740047,472.5329092430662,cache,44609.0,49377.0,1.1068842610235603
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.002185541,0.188165528,86.09562941166512,cache,44609.0,49377.0,1.1068842610235603
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,16384,0.002185541,1.4620000000000001e-6,0.0006689419233041156,cache,44609.0,47361.0,1.0616915868995045
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.002185541,1.8766965590000002,858.6874183554553,cache,44609.0,46480.0,1.0419422089712838
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.002185541,0.17032676500000002,77.9334567505254,cache,44609.0,46480.0,1.0419422089712838
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,32768,0.002185541,1.4620000000000001e-6,0.0006689419233041156,cache,44609.0,46431.0,1.0408437759196574
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.002185541,2.9191172300000003,1335.6497224257062,cache,44609.0,45227.0,1.0138537066511242
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.002185541,0.151122883,69.14667032098689,cache,44609.0,45227.0,1.0138537066511242
HB/bcsstk32,symmetric,spectral_order,chunk_equal,vertices,65536,0.002185541,1.45e-6,0.0006634512919226865,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.002185541,3.144082338,1438.5830959016555,cache,44609.0,44609.0,1.0
HB/bcsstk32,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.002185541,0.12681535100000002,58.02469548729583,cache,44609.0,44609.0,1.0


==> results/data/results_lanka_48_19.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,2,0.002075534,1.21e-7,5.829824999253205e-5,bottle_conn,2.534924e6,1.564366e6,0.6171254049431067
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,2,0.002075534,4.98e-7,0.00023993825203537982,bottle_conn,2.534924e6,1.539375e6,0.6072667267342138
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.002075534,0.034778250000000004,16.75629018845271,bottle_conn,2.534924e6,1.55309e6,0.6126771453503143
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,2,0.002075534,5.040000000000001e-7,0.00024282907434905912,total_conn,70656.0,5144.0,0.0728034420289855
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,2,0.002075534,0.303323554,146.1424163612834,total_conn,70656.0,2679.0,0.037916100543478264
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,2,0.002075534,5.06e-7,0.00024379268178695217,total_hypercut,70656.0,5144.0,0.0728034420289855
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,2,0.002075534,0.461133559,222.1758636572564,total_hypercut,70656.0,2679.0,0.037916100543478264
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,2,0.002075534,5.040000000000001e-7,0.00024282907434905912,total_edgecut,1.828364e6,40616.0,0.02221439494542662
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,2,0.002075534,0.333985433,160.91542369337242,total_edgecut,1.828364e6,20720.0,0.011332535534499694
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,4,0.002075534,1.35e-7,6.504350205778369e-5,bottle_conn,2.534924e6,1.093944e6,0.43154903263371996
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,4,0.002075534,1.032e-6,0.0004972214379528353,bottle_conn,2.534924e6,1.070246e6,0.4222004288885978
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.002075534,0.034872224,16.80156721113699,bottle_conn,2.534924e6,1.024799e6,0.40427208074088217
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,4,0.002075534,1.04e-6,0.0005010758677044076,total_conn,70656.0,11553.0,0.16351052989130435
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,4,0.002075534,0.49285631100000005,237.4600035460754,total_conn,70656.0,6636.0,0.09391983695652174
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,4,0.002075534,1.043e-6,0.0005025212788612473,total_hypercut,70656.0,11553.0,0.16351052989130435
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,4,0.002075534,0.762365021,367.31030231256153,total_hypercut,70656.0,6636.0,0.09391983695652174
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,4,0.002075534,1.0530000000000001e-6,0.0005073393160507128,total_edgecut,1.828364e6,90450.0,0.049470455554802
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,4,0.002075534,0.523576748,252.26122434033843,total_edgecut,1.828364e6,54754.0,0.029946990861775883
Rothberg/cfd1,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.002075534,0.106474329,51.299727684538055,bottle_conn,2.534924e6,893049.0,0.3522981359598947
Rothberg/cfd1,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.002075534,0.080272178,38.6754338883391,bottle_conn,2.534924e6,893049.0,0.3522981359598947
Rothberg/cfd1,symmetric,natural_order,metis__symmetric,parts,8,0.002075534,0.072663609,35.0095970482777,bottle_conn,2.534924e6,594148.0,0.23438493619532577
Rothberg/cfd1,symmetric,natural_order,kahypar__symmetric,parts,8,0.002075534,161.06400895000002,77601.23850054975,bottle_conn,2.534924e6,540196.0,0.21310145787408222
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,8,0.002075534,1.67e-7,8.046122106407315e-5,bottle_conn,2.534924e6,839938.0,0.33134642300913164
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,8,0.002075534,2.3540000000000002e-6,0.001134165954400169,bottle_conn,2.534924e6,820462.0,0.3236633524318678
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.002075534,0.035293308,17.00444704832588,bottle_conn,2.534924e6,749193.0,0.295548505596223
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.002075534,0.034919653,16.824418679722907,bottle_conn,2.534924e6,758886.0,0.29937228887335476
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.002075534,0.009897502,4.768653271880876,bottle_conn,2.534924e6,758886.0,0.29937228887335476
Rothberg/cfd1,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.002075534,1.052061677,506.8872285397396,total_conn,70656.0,19624.0,0.27774003623188404
Rothberg/cfd1,symmetric,natural_order,metis,parts,8,0.002075534,0.072499352,34.9304574148147,total_conn,70656.0,6453.0,0.09132982336956522
Rothberg/cfd1,symmetric,natural_order,kahypar,parts,8,0.002075534,160.61237401,77383.63910685154,total_conn,70656.0,4662.0,0.06598165760869565
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,8,0.002075534,2.3600000000000003e-6,0.0011370567767138482,total_conn,70656.0,24461.0,0.3461984827898551
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,8,0.002075534,0.997147977,480.4296036586247,total_conn,70656.0,14668.0,0.2075973731884058
Rothberg/cfd1,symmetric,natural_order,split_conn__dynamic,parts,8,0.002075534,10.841915818,5223.675361617781,total_conn,70656.0,14668.0,0.2075973731884058
Rothberg/cfd1,symmetric,natural_order,split_conn__trans,parts,8,0.002075534,8.675354626,4179.81812198692,total_conn,70656.0,14668.0,0.2075973731884058
Rothberg/cfd1,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.002075534,1.6968451370000002,817.5462974829611,total_hypercut,70656.0,19624.0,0.27774003623188404
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,8,0.002075534,2.3610000000000003e-6,0.001137538580432795,total_hypercut,70656.0,24461.0,0.3461984827898551
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,8,0.002075534,1.5774517460000002,760.022117681522,total_hypercut,70656.0,14668.0,0.2075973731884058
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,8,0.002075534,2.374e-6,0.0011438020287790997,total_edgecut,1.828364e6,193236.0,0.10568792647415941
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,8,0.002075534,1.049956659,505.87302303889027,total_edgecut,1.828364e6,119644.0,0.06543773559313135
Rothberg/cfd1,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.002075534,0.60374572,290.88693319405996,total_edgecut,1.828364e6,1.26362e6,0.6911205864915302
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,16,0.002075534,2.21e-7,0.00010647862188718662,bottle_conn,2.534924e6,702589.0,0.2771637335083813
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,16,0.002075534,5.327e-6,0.0025665684108282494,bottle_conn,2.534924e6,682320.0,0.2691678330395704
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.002075534,0.035698958,17.199890726916543,bottle_conn,2.534924e6,613692.0,0.24209483203441207
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,16,0.002075534,5.313000000000001e-6,0.002559823158762998,total_conn,70656.0,48400.0,0.6850090579710145
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,16,0.002075534,1.9053449770000002,918.0022957947209,total_conn,70656.0,30477.0,0.431343410326087
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,16,0.002075534,5.421e-6,0.002611857960409225,total_hypercut,70656.0,45130.0,0.6387284873188406
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,16,0.002075534,2.9617720800000003,1426.9928028160466,total_hypercut,70656.0,30063.0,0.425484035326087
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,16,0.002075534,5.4400000000000004e-6,0.0026210122310692096,total_edgecut,1.828364e6,383062.0,0.20951079763110628
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,16,0.002075534,2.0021634820000003,964.6498115665656,total_edgecut,1.828364e6,249432.0,0.13642360055218763
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,32,0.002075534,3.41e-7,0.00016429506816077212,bottle_conn,2.534924e6,587372.0,0.231711877752548
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,32,0.002075534,1.1201e-5,0.005396683455920259,bottle_conn,2.534924e6,575421.0,0.22699733798725327
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.002075534,0.036683658,17.674322848963207,bottle_conn,2.534924e6,451425.0,0.1780822620323134
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,32,0.002075534,1.1232e-5,0.005411619371207602,total_conn,70656.0,95335.0,1.3492838541666667
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,32,0.002075534,4.022416851,1938.0153979650538,total_conn,70656.0,62851.0,0.8895352128623188
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,32,0.002075534,1.1482000000000001e-5,0.005532070300944239,total_hypercut,70656.0,56307.0,0.7969174592391305
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,32,0.002075534,3.7284439860000003,1796.378178338683,total_hypercut,70656.0,48107.0,0.680862205615942
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,32,0.002075534,1.1556e-5,0.005567723776146284,total_edgecut,1.828364e6,736762.0,0.4029624298006305
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,32,0.002075534,4.254822863,2049.9894788521897,total_edgecut,1.828364e6,499206.0,0.2730342535731397
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,64,0.002075534,5.67e-7,0.00027318270864269147,bottle_conn,2.534924e6,368433.0,0.14534281895630796
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,64,0.002075534,4.3990000000000004e-5,0.02119454559645855,bottle_conn,2.534924e6,378209.0,0.14919934483242892
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.002075534,0.039347014,18.957537674641802,bottle_conn,2.534924e6,280942.0,0.11082856921943222
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,64,0.002075534,4.4118e-5,0.02125621647248371,total_conn,70656.0,141217.0,1.9986554574275361
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,64,0.002075534,5.997774077000001,2889.7498556997866,total_conn,70656.0,108852.0,1.5405910326086956
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,64,0.002075534,4.4048e-5,0.02122249021215745,total_hypercut,70656.0,65458.0,0.9264322916666666
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,64,0.002075534,6.200798225000001,2987.5676452421403,total_hypercut,70656.0,59276.0,0.8389379528985508
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,64,0.002075534,4.4319e-5,0.021353059019991964,total_edgecut,1.828364e6,961612.0,0.5259412239575927
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,64,0.002075534,6.180947734,2978.0036048554252,total_edgecut,1.828364e6,825726.0,0.45162013690928066
Rothberg/cfd1,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.002075534,0.110363658,53.1736208609447,bottle_conn,2.534924e6,153413.0,0.060519763117158544
Rothberg/cfd1,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.002075534,0.084687596,40.80279870144262,bottle_conn,2.534924e6,153413.0,0.060519763117158544
Rothberg/cfd1,symmetric,natural_order,metis__symmetric,parts,128,0.002075534,0.260888575,125.69708566566484,bottle_conn,2.534924e6,110980.0,0.043780405250808306
Rothberg/cfd1,symmetric,natural_order,kahypar__symmetric,parts,128,0.002075534,276.576694697,133255.680078958,bottle_conn,2.534924e6,94382.0,0.037232674431265
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,128,0.002075534,1.012e-6,0.00048758536357390434,bottle_conn,2.534924e6,232956.0,0.09189861313396377
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,128,0.002075534,0.00011108300000000001,0.053520202511739154,bottle_conn,2.534924e6,233004.0,0.09191754861289728
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.002075534,0.051851935,24.982455117574563,bottle_conn,2.534924e6,171468.0,0.06764226462016218
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.002075534,0.038720387,18.655626455649486,bottle_conn,2.534924e6,182508.0,0.07199742477486505
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.002075534,0.013500338,6.504513055435373,bottle_conn,2.534924e6,182508.0,0.07199742477486505
Rothberg/cfd1,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.002075534,8.697787245,4190.626241246831,total_conn,70656.0,132003.0,1.868248980978261
Rothberg/cfd1,symmetric,natural_order,metis,parts,128,0.002075534,0.2614059,125.94633477456887,total_conn,70656.0,61274.0,0.8672158061594203
Rothberg/cfd1,symmetric,natural_order,kahypar,parts,128,0.002075534,275.871417966,132915.87512707573,total_conn,70656.0,43082.0,0.6097429800724637
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,128,0.002075534,0.000111848,0.05388878235673326,total_conn,70656.0,182964.0,2.5895040760869565
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,128,0.002075534,10.173426592,4901.594766455283,total_conn,70656.0,146730.0,2.0766813858695654
Rothberg/cfd1,symmetric,natural_order,split_conn__dynamic,parts,128,0.002075534,15.348970880000001,7395.191251986236,total_conn,70656.0,146730.0,2.0766813858695654
Rothberg/cfd1,symmetric,natural_order,split_conn__trans,parts,128,0.002075534,7.6501991810000005,3685.894416087619,total_conn,70656.0,146730.0,2.0766813858695654
Rothberg/cfd1,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.002075534,10.14131581,4886.123672269402,total_hypercut,70656.0,65771.0,0.930862205615942
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,128,0.002075534,0.000111711,0.05382277524723758,total_hypercut,70656.0,69889.0,0.9891445878623188
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,128,0.002075534,9.161123946,4413.863586913055,total_hypercut,70656.0,67046.0,0.9489073822463768
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,128,0.002075534,0.000111902,0.05391479975755637,total_edgecut,1.828364e6,1.14589e6,0.6267296883990278
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,128,0.002075534,10.805380699,5206.072605411427,total_edgecut,1.828364e6,1.018614e6,0.5571177292924167
Rothberg/cfd1,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.002075534,4.783407868,2304.663700040568,total_edgecut,1.828364e6,1.741561e6,0.952524223841642
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,256,0.002075534,2.108e-6,0.0010156422395393185,bottle_conn,2.534924e6,150812.0,0.05949369685245001
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,256,0.002075534,0.000205934,0.09921976705753797,bottle_conn,2.534924e6,153496.0,0.0605525057161477
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.002075534,0.059272875,28.557891607653744,bottle_conn,2.534924e6,107733.0,0.04249949899878655
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,256,0.002075534,0.000206521,0.0995025858405596,total_conn,70656.0,225802.0,3.195793704710145
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,256,0.002075534,16.416728566,7909.640876034794,total_conn,70656.0,181920.0,2.5747282608695654
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,256,0.002075534,0.00020480000000000002,0.0986734016402526,total_hypercut,70656.0,70562.0,0.9986696105072463
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,256,0.002075534,15.167927686,7307.963967827075,total_hypercut,70656.0,70260.0,0.9943953804347826
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,256,0.002075534,0.00020636700000000003,0.09942838806784184,total_edgecut,1.828364e6,1.2601e6,0.6891953680995688
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,256,0.002075534,17.014089632,8197.451659187467,total_edgecut,1.828364e6,1.175142e6,0.642728690785861
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,512,0.002075534,3.87e-6,0.0018645803923231323,bottle_conn,2.534924e6,105326.0,0.04154996362810088
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,512,0.002075534,0.00031001,0.14936397091061868,bottle_conn,2.534924e6,106143.0,0.041872261259114675
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.002075534,0.09203367900000001,44.34216881053262,bottle_conn,2.534924e6,66146.0,0.026093878948639092
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,512,0.002075534,0.000309567,0.14915053186312535,total_conn,70656.0,280807.0,3.9742838541666665
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,512,0.002075534,33.397700127,16091.136125450126,total_conn,70656.0,230618.0,3.263954936594203
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,512,0.002075534,0.000309578,0.14915583170403376,total_hypercut,70656.0,70656.0,1.0
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,512,0.002075534,29.895554502000003,14403.789339032752,total_hypercut,70656.0,70652.0,0.9999433876811594
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,512,0.002075534,0.00031059400000000003,0.14964534428248347,total_edgecut,1.828364e6,1.32356e6,0.7239039928591899
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,512,0.002075534,33.161523308,15977.34525572696,total_edgecut,1.828364e6,1.272708e6,0.6960911503398667
Rothberg/cfd1,symmetric,natural_order,split_equal__symmetric,parts,1024,0.002075534,7.458e-6,0.003593292135903339,bottle_conn,2.534924e6,76753.0,0.03027822530379609
Rothberg/cfd1,symmetric,natural_order,balance_work__symmetric,parts,1024,0.002075534,0.0007002680000000001,0.33739172665925976,bottle_conn,2.534924e6,75079.0,0.029617850475990602
Rothberg/cfd1,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.002075534,0.10866885200000001,52.357057027251784,bottle_conn,2.534924e6,38663.0,0.015252133791782318
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,1024,0.002075534,0.000700106,0.3373136744567904,total_conn,70656.0,360093.0,5.096424932065218
Rothberg/cfd1,symmetric,natural_order,split_conn__convex,parts,1024,0.002075534,62.282527977,30007.953604710885,total_conn,70656.0,290676.0,4.113960597826087
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,1024,0.002075534,0.000697909,0.33625515168626485,total_hypercut,70656.0,70656.0,1.0
Rothberg/cfd1,symmetric,natural_order,split_hypercut__convex,parts,1024,0.002075534,59.661164056000004,28744.970718860786,total_hypercut,70656.0,70656.0,1.0
Rothberg/cfd1,symmetric,natural_order,balance_work,parts,1024,0.002075534,0.0007001500000000001,0.3373348738204241,total_edgecut,1.828364e6,1.393814e6,0.7623285078901137
Rothberg/cfd1,symmetric,natural_order,split_symcut__convex,parts,1024,0.002075534,67.525566552,32534.069088726083,total_edgecut,1.828364e6,1.33213e6,0.728591243319164
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,2,0.002075534,2.2743000000000002e-5,0.010957661980001292,cache,70656.0,1.448403e6,20.499363111413043
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.002075534,0.007679544000000001,3.7000328590136324,cache,70656.0,1.395332e6,19.74824501811594
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,2,0.002075534,0.173732775,83.70509709790349,cache,70656.0,1.395332e6,19.74824501811594
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,4,0.002075534,1.9346e-5,0.009320974746739876,cache,70656.0,1.072459e6,15.178597712862318
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.002075534,0.008177466000000001,3.939933530358935,cache,70656.0,1.023811e6,14.490078691123188
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,4,0.002075534,0.18559166200000002,89.41875295707034,cache,70656.0,1.023811e6,14.490078691123188
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,8,0.002075534,7.107000000000001e-6,0.0034241790305531016,cache,70656.0,830425.0,11.753071218297102
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.002075534,0.009069941,4.369931304425752,cache,70656.0,795464.0,11.258265398550725
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,8,0.002075534,0.19687747800000002,94.85630107721677,cache,70656.0,795464.0,11.258265398550725
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,16,0.002075534,5.096e-6,0.0024552717517515974,cache,70656.0,677429.0,9.587706634963768
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.002075534,0.010864885000000001,5.234741998926542,cache,70656.0,645854.0,9.140823143115941
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,16,0.002075534,0.209132282,100.76071121937777,cache,70656.0,645854.0,9.140823143115941
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,32,0.002075534,3.491e-6,0.0016819767828423916,cache,70656.0,557213.0,7.886280004528985
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.002075534,0.014480127,6.97657903941829,cache,70656.0,540087.0,7.643894361413044
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,32,0.002075534,0.23080181100000002,111.2011708793978,cache,70656.0,540087.0,7.643894361413044
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,64,0.002075534,2.939e-6,0.0014160211299838982,cache,70656.0,431129.0,6.101803102355072
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.002075534,0.021557538,10.386501979731483,cache,70656.0,416262.0,5.891389266304348
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,64,0.002075534,0.23708859100000002,114.23016486359656,cache,70656.0,416262.0,5.891389266304348
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,128,0.002075534,2.1630000000000003e-6,0.0010421414440813788,cache,70656.0,344529.0,4.8761463994565215
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.002075534,0.035360548000000006,17.036843530387845,cache,70656.0,329144.0,4.658401268115942
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,128,0.002075534,0.24631032700000002,118.6732315635398,cache,70656.0,329144.0,4.658401268115942
Rothberg/cfd1,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.002075534,0.263873348,127.13516039727608,cache,70656.0,252310.0,3.5709635416666665
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,256,0.002075534,1.9430000000000003e-6,0.0009361446259131387,cache,70656.0,291314.0,4.122990262681159
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.002075534,0.062709715,30.21377390107799,cache,70656.0,275646.0,3.901239809782609
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,256,0.002075534,0.25000715100000004,120.45437511503066,cache,70656.0,275646.0,3.901239809782609
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,512,0.002075534,1.565e-6,0.0007540228201513442,cache,70656.0,256010.0,3.623329936594203
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.002075534,0.116553233,56.15578111464327,cache,70656.0,244207.0,3.4562811367753623
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,512,0.002075534,0.258911043,124.74430339372904,cache,70656.0,244207.0,3.4562811367753623
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,1024,0.002075534,1.6000000000000001e-6,0.0007708859503144734,cache,70656.0,211685.0,2.995994678442029
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.002075534,0.22587922100000002,108.82944871054872,cache,70656.0,203835.0,2.884893002717391
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.002075534,0.271069284,130.60218912337743,cache,70656.0,203835.0,2.884893002717391
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,2048,0.002075534,1.557e-6,0.0007501683903997719,cache,70656.0,169546.0,2.399598052536232
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.002075534,0.443221813,213.5459178216305,cache,70656.0,166275.0,2.3533033288043477
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.002075534,0.325108968,156.63870984527355,cache,70656.0,166275.0,2.3533033288043477
Rothberg/cfd1,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.002075534,0.43790286100000003,210.98322696713234,cache,70656.0,134964.0,1.91015625
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,4096,0.002075534,1.537e-6,0.0007405323160208409,cache,70656.0,122350.0,1.731629302536232
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.002075534,0.8683287500000001,418.3640210182055,cache,70656.0,120868.0,1.7106544384057971
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.002075534,0.419125136,201.9360492287768,cache,70656.0,120868.0,1.7106544384057971
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,8192,0.002075534,1.5040000000000001e-6,0.000724632793295605,cache,70656.0,95602.0,1.3530627264492754
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.002075534,1.680490955,809.6667917750324,cache,70656.0,94541.0,1.3380463088768115
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.002075534,0.40166174200000004,193.52212105414802,cache,70656.0,94541.0,1.3380463088768115
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,16384,0.002075534,1.4760000000000001e-6,0.0007111422891651017,cache,70656.0,81068.0,1.147361865942029
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.002075534,3.1989257930000004,1541.2543437014283,cache,70656.0,80560.0,1.1401721014492754
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.002075534,0.39165420900000003,188.70045443726772,cache,70656.0,80560.0,1.1401721014492754
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,32768,0.002075534,1.5070000000000001e-6,0.0007260782044524446,cache,70656.0,75656.0,1.0707653985507246
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.002075534,5.611826605,2703.7989283721686,cache,70656.0,74919.0,1.060334578804348
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.002075534,0.335614151,161.7001460828876,cache,70656.0,74919.0,1.060334578804348
Rothberg/cfd1,symmetric,natural_order,chunk_equal,vertices,65536,0.002075534,1.5270000000000002e-6,0.0007357142788313756,cache,70656.0,71168.0,1.0072463768115942
Rothberg/cfd1,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.002075534,7.861232881,3787.571237570669,cache,70656.0,71168.0,1.0072463768115942
Rothberg/cfd1,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.002075534,0.154543689,74.45972409991839,cache,70656.0,71168.0,1.0072463768115942
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,2,0.00195678,1.24e-7,6.336941301525977e-5,bottle_conn,2.534924e6,1.567582e6,0.6183940820316507
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,2,0.00195678,4.37e-7,0.0002233260765134558,bottle_conn,2.534924e6,1.556352e6,0.6139639689395027
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.00195678,0.034748338000000004,17.757917599321335,bottle_conn,2.534924e6,1.563495e6,0.6167818048982928
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,2,0.00195678,4.3900000000000005e-7,0.00022434816382015354,total_conn,70656.0,5647.0,0.0799224411231884
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,2,0.00195678,0.297697086,152.13620642075247,total_conn,70656.0,3319.0,0.046974071557971016
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,2,0.00195678,4.42e-7,0.00022588129478020013,total_hypercut,70656.0,5647.0,0.0799224411231884
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,2,0.00195678,0.48241704,246.53616655934752,total_hypercut,70656.0,3319.0,0.046974071557971016
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,2,0.00195678,4.3800000000000003e-7,0.00022383712016680465,total_edgecut,1.828364e6,46244.0,0.02529255662439208
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,2,0.00195678,0.340731169,174.12850141559093,total_edgecut,1.828364e6,27406.0,0.014989356605139895
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,4,0.00195678,1.48e-7,7.563446069563262e-5,bottle_conn,2.534924e6,1.10362e6,0.4353661095953962
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,4,0.00195678,1.4420000000000001e-6,0.0007369249481290693,bottle_conn,2.534924e6,1.093532e6,0.4313865031062075
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.00195678,0.034810451,17.789660053761793,bottle_conn,2.534924e6,1.060067e6,0.41818492388726447
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,4,0.00195678,1.4220000000000001e-6,0.0007267040750620919,total_conn,70656.0,12654.0,0.17909307065217392
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,4,0.00195678,0.493338186,252.1173489099439,total_conn,70656.0,8542.0,0.12089560688405797
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,4,0.00195678,1.4280000000000001e-6,0.0007297703369821851,total_hypercut,70656.0,12654.0,0.17909307065217392
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,4,0.00195678,0.792939743,405.22682314823334,total_hypercut,70656.0,8542.0,0.12089560688405797
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,4,0.00195678,1.436e-6,0.000733858686208976,total_edgecut,1.828364e6,105026.0,0.057442609896060086
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,4,0.00195678,0.5730217910000001,292.83914952115214,total_edgecut,1.828364e6,70770.0,0.03870673454519997
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,8,0.00195678,1.64e-7,8.381115914921453e-5,bottle_conn,2.534924e6,889895.0,0.35105391719830653
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,8,0.00195678,2.251e-6,0.0011503592636883044,bottle_conn,2.534924e6,882944.0,0.3483118231552504
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.00195678,0.035099348,17.93729903208332,bottle_conn,2.534924e6,815799.0,0.32182384955130805
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.00195678,0.034909896,17.840480789869073,bottle_conn,2.534924e6,828633.0,0.32688672323115014
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.00195678,0.009437075000000001,4.822757284927279,bottle_conn,2.534924e6,828633.0,0.32688672323115014
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,8,0.00195678,2.307e-6,0.001178977708275841,total_conn,70656.0,27123.0,0.38387398097826086
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,8,0.00195678,1.027998422,525.3520692157524,total_conn,70656.0,18194.0,0.25750113224637683
Rothberg/cfd1,symmetric,rcm_order,split_conn__dynamic,parts,8,0.00195678,11.302511808,5776.076926379052,total_conn,70656.0,18194.0,0.25750113224637683
Rothberg/cfd1,symmetric,rcm_order,split_conn__trans,parts,8,0.00195678,8.609462842000001,4399.811344147018,total_conn,70656.0,18194.0,0.25750113224637683
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,8,0.00195678,2.3100000000000003e-6,0.0011805108392358877,total_hypercut,70656.0,27123.0,0.38387398097826086
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,8,0.00195678,1.7114720170000002,874.6369121720378,total_hypercut,70656.0,18194.0,0.25750113224637683
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,8,0.00195678,2.314e-6,0.0011825550138492831,total_edgecut,1.828364e6,224250.0,0.12265063193105968
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,8,0.00195678,1.199305934,612.8976859943377,total_edgecut,1.828364e6,151630.0,0.08293206385599367
Rothberg/cfd1,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.00195678,1.03019518,526.4747084495957,total_edgecut,1.828364e6,205698.0,0.11250385590615436
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,16,0.00195678,2.21e-7,0.00011294064739010006,bottle_conn,2.534924e6,738453.0,0.2913116921848545
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,16,0.00195678,4.852e-6,0.002479583806048713,bottle_conn,2.534924e6,736743.0,0.29063711574784884
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.00195678,0.035735887,18.262598248142357,bottle_conn,2.534924e6,677256.0,0.26717014001208717
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,16,0.00195678,4.7860000000000004e-6,0.0024458549249276877,total_conn,70656.0,56137.0,0.7945114356884058
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,16,0.00195678,2.0284825900000003,1036.6431535481763,total_conn,70656.0,36985.0,0.5234516530797102
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,16,0.00195678,4.835e-6,0.002470896063941782,total_hypercut,70656.0,49211.0,0.696487205615942
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,16,0.00195678,3.167500076,1618.7308108218604,total_hypercut,70656.0,36729.0,0.5198284646739131
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,16,0.00195678,4.765e-6,0.002435123008207361,total_edgecut,1.828364e6,463878.0,0.25371206171200045
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,16,0.00195678,2.375535079,1214.0021254305543,total_edgecut,1.828364e6,306570.0,0.1676744893248828
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,32,0.00195678,3.42e-7,0.00017477692944531324,bottle_conn,2.534924e6,562406.0,0.22186306177226614
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,32,0.00195678,1.1749e-5,0.006004251883195863,bottle_conn,2.534924e6,574916.0,0.22679812096930715
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.00195678,0.036866907000000004,18.840598840952996,bottle_conn,2.534924e6,443375.0,0.17490662441950922
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,32,0.00195678,1.1711e-5,0.005984832224368606,total_conn,70656.0,104143.0,1.4739441802536233
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,32,0.00195678,3.9793167410000003,2033.6045651529555,total_conn,70656.0,74379.0,1.0526919157608696
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,32,0.00195678,1.1749e-5,0.006004251883195863,total_hypercut,70656.0,58592.0,0.8292572463768116
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,32,0.00195678,3.5415188640000004,1809.8707386624967,total_hypercut,70656.0,53091.0,0.7514011548913043
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,32,0.00195678,1.1886000000000001e-5,0.006074264863704658,total_edgecut,1.828364e6,831262.0,0.4546479803802744
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,32,0.00195678,4.495575325,2297.435237993029,total_edgecut,1.828364e6,614898.0,0.3363104939716599
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,64,0.00195678,5.65e-7,0.00028873966414211103,bottle_conn,2.534924e6,320195.0,0.1263134516064387
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,64,0.00195678,4.144e-5,0.021177648994777136,bottle_conn,2.534924e6,329696.0,0.1300614929678365
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.00195678,0.038512567000000004,19.681602939523096,bottle_conn,2.534924e6,260745.0,0.10286107196902156
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,64,0.00195678,4.1268000000000005e-5,0.021089749486401133,total_conn,70656.0,130823.0,1.8515483469202898
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,64,0.00195678,4.868357699000001,2487.943304306054,total_conn,70656.0,112075.0,1.5862064085144927
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,64,0.00195678,4.0867e-5,0.02088482098140823,total_hypercut,70656.0,63543.0,0.8993291440217391
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,64,0.00195678,5.6766043680000005,2900.992634838868,total_hypercut,70656.0,60013.0,0.8493687726449275
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,64,0.00195678,4.0647000000000006e-5,0.020772391377671486,total_edgecut,1.828364e6,986296.0,0.5394418179312216
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,64,0.00195678,5.404351078,2761.859318881019,total_edgecut,1.828364e6,909272.0,0.4973145391180312
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,128,0.00195678,1.0140000000000002e-6,0.0005181982644957533,bottle_conn,2.534924e6,194104.0,0.07657192089388085
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,128,0.00195678,8.7392e-5,0.044661126953464365,bottle_conn,2.534924e6,191907.0,0.0757052282435292
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.00195678,0.049902918000000004,25.50256952748904,bottle_conn,2.534924e6,150275.0,0.05928185618188159
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.00195678,0.038595603,19.72403796032257,bottle_conn,2.534924e6,153163.0,0.06042114083104661
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.00195678,0.013400232000000002,6.848103517002423,bottle_conn,2.534924e6,153163.0,0.06042114083104661
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,128,0.00195678,8.7488e-5,0.044710187144185856,total_conn,70656.0,155634.0,2.202700407608696
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,128,0.00195678,8.443013908000001,4314.748672819633,total_conn,70656.0,130896.0,1.8525815217391304
Rothberg/cfd1,symmetric,rcm_order,split_conn__dynamic,parts,128,0.00195678,15.243899761000002,7790.298225145393,total_conn,70656.0,130896.0,1.8525815217391304
Rothberg/cfd1,symmetric,rcm_order,split_conn__trans,parts,128,0.00195678,7.580842739,3874.1415688018074,total_conn,70656.0,130896.0,1.8525815217391304
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,128,0.00195678,9.182400000000001e-5,0.04692607242510655,total_hypercut,70656.0,69918.0,0.9895550271739131
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,128,0.00195678,10.114834172,5169.121808276863,total_hypercut,70656.0,65791.0,0.9311452672101449
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,128,0.00195678,8.706500000000001e-5,0.04449401567881929,total_edgecut,1.828364e6,1.08596e6,0.5939517514017997
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,128,0.00195678,9.969691223,5094.947425362075,total_edgecut,1.828364e6,1.008102e6,0.5513683270946048
Rothberg/cfd1,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.00195678,12.016801959,6141.110374697207,total_edgecut,1.828364e6,1.263034e6,0.690800081384232
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,256,0.00195678,2.0840000000000003e-6,0.0010650149735790433,bottle_conn,2.534924e6,123912.0,0.048881938866806265
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,256,0.00195678,0.000198065,0.10121986120054376,bottle_conn,2.534924e6,120621.0,0.04758367509242881
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.00195678,0.073624874,37.62552458631016,bottle_conn,2.534924e6,91365.0,0.03604250068246622
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,256,0.00195678,0.000199108,0.10175287973098662,total_conn,70656.0,193678.0,2.7411401721014492
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,256,0.00195678,16.84994061,8611.055208045871,total_conn,70656.0,156234.0,2.2111922554347827
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,256,0.00195678,0.000199022,0.10170892997679862,total_hypercut,70656.0,70447.0,0.9970420063405797
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,256,0.00195678,15.024023514000001,7677.931864593875,total_hypercut,70656.0,70204.0,0.9936028079710145
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,256,0.00195678,0.000198266,0.10132258097486688,total_edgecut,1.828364e6,1.21936e6,0.666913152960789
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,256,0.00195678,18.892839253,9655.065593986039,total_edgecut,1.828364e6,1.120868e6,0.6130442297048071
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,512,0.00195678,3.912e-6,0.0019992027719007758,bottle_conn,2.534924e6,89482.0,0.03529967762347116
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,512,0.00195678,0.000346803,0.17723147211234785,bottle_conn,2.534924e6,88143.0,0.034771456659055656
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.00195678,0.102283654,52.271412218031664,bottle_conn,2.534924e6,57213.0,0.02256990742128758
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,512,0.00195678,0.000346736,0.17719723218757347,total_conn,70656.0,242568.0,3.4330842391304346
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,512,0.00195678,30.618293134,15647.284382505955,total_conn,70656.0,197211.0,2.791143002717391
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,512,0.00195678,0.000346741,0.17719978740584022,total_hypercut,70656.0,70591.0,0.9990800498188406
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,512,0.00195678,30.272734392,15470.688780547634,total_hypercut,70656.0,70548.0,0.9984714673913043
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,512,0.00195678,0.00034586400000000003,0.17675160212185326,total_edgecut,1.828364e6,1.284222e6,0.7023885834549357
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,512,0.00195678,34.921572369,17846.44792414068,total_edgecut,1.828364e6,1.232146e6,0.6739062899947713
Rothberg/cfd1,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.00195678,7.481000000000001e-6,0.00382311757070289,bottle_conn,2.534924e6,61235.0,0.024156542760256323
Rothberg/cfd1,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.00195678,0.0007310540000000001,0.37360050695530417,bottle_conn,2.534924e6,62364.0,0.024601921004337803
Rothberg/cfd1,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.00195678,0.135417047,69.20402242459552,bottle_conn,2.534924e6,35052.0,0.013827633491181589
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,1024,0.00195678,0.0007327740000000001,0.3744795020390642,total_conn,70656.0,313998.0,4.444038722826087
Rothberg/cfd1,symmetric,rcm_order,split_conn__convex,parts,1024,0.00195678,60.668824197000006,31004.41756201515,total_conn,70656.0,250200.0,3.5411005434782608
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,1024,0.00195678,0.0007338760000000001,0.37504267214505466,total_hypercut,70656.0,70630.0,0.9996320199275363
Rothberg/cfd1,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.00195678,58.907256746,30104.179696235653,total_hypercut,70656.0,70611.0,0.9993631114130435
Rothberg/cfd1,symmetric,rcm_order,balance_work,parts,1024,0.00195678,0.000734162,0.37518883062991243,total_edgecut,1.828364e6,1.353546e6,0.7403044470357106
Rothberg/cfd1,symmetric,rcm_order,split_symcut__convex,parts,1024,0.00195678,72.494844134,37048.02999519619,total_edgecut,1.828364e6,1.291652e6,0.7064523256856949
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,2,0.00195678,3.4813e-5,0.01779096270403418,cache,70656.0,1.36846e6,19.367923460144926
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.00195678,0.0076094380000000005,3.8887549954517118,cache,70656.0,1.314086e6,18.598363903985508
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.00195678,0.17260877400000002,88.2106184650293,cache,70656.0,1.314086e6,18.598363903985508
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,4,0.00195678,1.2050000000000002e-5,0.006158076022853873,cache,70656.0,1.05531e6,14.935886548913043
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.00195678,0.008098754,4.138816831733767,cache,70656.0,981532.0,13.89170063405797
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.00195678,0.18387096900000002,93.96609174255666,cache,70656.0,981532.0,13.89170063405797
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,8,0.00195678,9.035e-6,0.004617279408007032,cache,70656.0,845785.0,11.970462522644928
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.00195678,0.008898383000000001,4.5474621572174705,cache,70656.0,776611.0,10.991437386775363
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.00195678,0.193757588,99.018585635585,cache,70656.0,776611.0,10.991437386775363
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,16,0.00195678,5.2670000000000006e-6,0.0026916669221884936,cache,70656.0,673776.0,9.53600543478261
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.00195678,0.010716963000000001,5.476835924324656,cache,70656.0,628002.0,8.888162364130435
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.00195678,0.20765116800000002,106.11881151687979,cache,70656.0,628002.0,8.888162364130435
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,32,0.00195678,3.552e-6,0.001815227056695183,cache,70656.0,510242.0,7.2214956974637685
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.00195678,0.01434083,7.328790155255062,cache,70656.0,488661.0,6.916058084239131
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.00195678,0.23787785300000003,121.56596704790525,cache,70656.0,488661.0,6.916058084239131
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,64,0.00195678,2.555e-6,0.0013057165343063606,cache,70656.0,388004.0,5.491451539855072
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.00195678,0.021618885,11.048193971729066,cache,70656.0,371248.0,5.254302536231884
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.00195678,0.25125499300000004,128.40226954486454,cache,70656.0,371248.0,5.254302536231884
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,128,0.00195678,2.1630000000000003e-6,0.0011053874221936039,cache,70656.0,311644.0,4.410722373188406
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.00195678,0.035276442000000005,18.02780179682949,cache,70656.0,297117.0,4.205120584239131
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.00195678,0.248389411,126.93783205061376,cache,70656.0,297117.0,4.205120584239131
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,256,0.00195678,1.9070000000000001e-6,0.0009745602469362933,cache,70656.0,262344.0,3.7129755434782608
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.00195678,0.062559088,31.970424881693393,cache,70656.0,249443.0,3.530386662137681
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.00195678,0.24023328800000002,122.76969715553103,cache,70656.0,249443.0,3.530386662137681
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,512,0.00195678,1.5520000000000001e-6,0.0007931397499974449,cache,70656.0,226524.0,3.2060122282608696
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.00195678,0.11646934,59.52091701673157,cache,70656.0,217558.0,3.07911571557971
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.00195678,0.254732344,130.17934770388086,cache,70656.0,217558.0,3.07911571557971
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,1024,0.00195678,1.545e-6,0.0007895624444240028,cache,70656.0,203266.0,2.876839900362319
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.00195678,0.22574892000000002,115.36755281636158,cache,70656.0,195084.0,2.761039402173913
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.00195678,0.25949135100000004,132.61140802747371,cache,70656.0,195084.0,2.761039402173913
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,2048,0.00195678,1.56e-6,0.0007972280992242358,cache,70656.0,178538.0,2.526862545289855
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.00195678,0.443327607,226.55975991169166,cache,70656.0,174207.0,2.4655655570652173
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.00195678,0.32558768400000004,166.38951951675713,cache,70656.0,174207.0,2.4655655570652173
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,4096,0.00195678,1.525e-6,0.0007793415713570253,cache,70656.0,131723.0,1.8642861186594204
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.00195678,0.868666994,443.92675415734016,cache,70656.0,130442.0,1.8461560235507246
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.00195678,0.418308552,213.77393064115537,cache,70656.0,130442.0,1.8461560235507246
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,8192,0.00195678,1.5100000000000002e-6,0.0007716759165567924,cache,70656.0,102011.0,1.4437698143115942
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.00195678,1.681063945,859.0970599658623,cache,70656.0,99655.0,1.4104251585144927
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.00195678,0.40833189400000003,208.67542288862316,cache,70656.0,99655.0,1.4104251585144927
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,16384,0.00195678,1.483e-6,0.0007578777379163729,cache,70656.0,87115.0,1.2329455389492754
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.00195678,3.1951641910000004,1632.868381218124,cache,70656.0,84873.0,1.2012143342391304
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.00195678,0.41114935500000005,210.11526845123115,cache,70656.0,84873.0,1.2012143342391304
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,32768,0.00195678,1.523e-6,0.0007783194840503276,cache,70656.0,79392.0,1.1236413043478262
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.00195678,5.609499753000001,2866.699247232699,cache,70656.0,76860.0,1.087805706521739
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.00195678,0.332709757,170.02920972209446,cache,70656.0,76860.0,1.087805706521739
Rothberg/cfd1,symmetric,rcm_order,chunk_equal,vertices,65536,0.00195678,1.494e-6,0.0007634992181032104,cache,70656.0,73775.0,1.0441434556159421
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.00195678,7.8620884140000005,4017.870386042376,cache,70656.0,71168.0,1.0072463768115942
Rothberg/cfd1,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.00195678,0.175782513,89.83253763836507,cache,70656.0,71168.0,1.0072463768115942
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,2,0.001998592,1.2000000000000002e-7,6.004226975790958e-5,bottle_conn,2.534924e6,1.41149e6,0.5568174824965166
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,2,0.001998592,4.1500000000000005e-7,0.00020764618291277062,bottle_conn,2.534924e6,1.410474e6,0.5564166815257577
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.001998592,0.034646237,17.335322567087232,bottle_conn,2.534924e6,1.410178e6,0.5562999127390013
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,2,0.001998592,4.1900000000000003e-7,0.00020964759190470093,total_conn,70656.0,2776.0,0.03928894927536232
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,2,0.001998592,0.28297097000000004,141.58516095331115,total_conn,70656.0,1262.0,0.0178611865942029
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,2,0.001998592,4.18e-7,0.00020914723965671835,total_hypercut,70656.0,2776.0,0.03928894927536232
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,2,0.001998592,0.43712456000000005,218.71625624439608,total_hypercut,70656.0,1262.0,0.0178611865942029
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,2,0.001998592,4.16e-7,0.00020814653516075318,total_edgecut,1.828364e6,19244.0,0.010525256458779542
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,2,0.001998592,0.31279700600000004,156.5086851143205,total_edgecut,1.828364e6,9708.0,0.005309664815102463
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,4,0.001998592,1.35e-7,6.754755347764827e-5,bottle_conn,2.534924e6,902154.0,0.3558899596200912
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,4,0.001998592,1.24e-6,0.0006204367874983989,bottle_conn,2.534924e6,895641.0,0.35332065182230316
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.001998592,0.034680260000000004,17.352346051620344,bottle_conn,2.534924e6,875399.0,0.34533540256039236
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,4,0.001998592,1.232e-6,0.0006164339695145382,total_conn,70656.0,7621.0,0.1078606204710145
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,4,0.001998592,0.395269572,197.77401890931216,total_conn,70656.0,2904.0,0.04110054347826087
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,4,0.001998592,1.218e-6,0.0006094290380427821,total_hypercut,70656.0,7621.0,0.1078606204710145
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,4,0.001998592,0.632508713,316.47715641811834,total_hypercut,70656.0,2904.0,0.04110054347826087
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,4,0.001998592,1.212e-6,0.0006064269245548866,total_edgecut,1.828364e6,52512.0,0.02872075801098687
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,4,0.001998592,0.434667012,217.48661657807097,total_edgecut,1.828364e6,20024.0,0.010951867352452793
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,8,0.001998592,1.65e-7,8.255812091712566e-5,bottle_conn,2.534924e6,587776.0,0.2318712513669049
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,8,0.001998592,2.413e-6,0.001207349974381965,bottle_conn,2.534924e6,586483.0,0.23136117690313399
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.001998592,0.03500613,17.515395838670425,bottle_conn,2.534924e6,563116.0,0.22214314906482405
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.001998592,0.034911675,17.468135067087232,bottle_conn,2.534924e6,558350.0,0.2202630138023862
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.001998592,0.009943574,4.975289603881133,bottle_conn,2.534924e6,558350.0,0.2202630138023862
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,8,0.001998592,2.432e-6,0.001216856667093634,total_conn,70656.0,14019.0,0.19841202445652173
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,8,0.001998592,0.834038633,417.31310492586783,total_conn,70656.0,7330.0,0.10374207427536232
Rothberg/cfd1,symmetric,spectral_order,split_conn__dynamic,parts,8,0.001998592,11.333394680000001,5670.68950541181,total_conn,70656.0,7330.0,0.10374207427536232
Rothberg/cfd1,symmetric,spectral_order,split_conn__trans,parts,8,0.001998592,8.883719721,4444.989132849526,total_conn,70656.0,7330.0,0.10374207427536232
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,8,0.001998592,2.387e-6,0.001194340815934418,total_hypercut,70656.0,13857.0,0.19611922554347827
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,8,0.001998592,1.426347524,713.6761900377867,total_hypercut,70656.0,7330.0,0.10374207427536232
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,8,0.001998592,2.379e-6,0.0011903379979505571,total_edgecut,1.828364e6,96540.0,0.05280130214771238
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,8,0.001998592,0.952273247,476.47205983012043,total_edgecut,1.828364e6,52532.0,0.028731696751850288
Rothberg/cfd1,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.001998592,0.6933343670000001,346.911409132029,total_edgecut,1.828364e6,1.010722e6,0.5528013021477124
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,16,0.001998592,2.2300000000000002e-7,0.0001115785513001153,bottle_conn,2.534924e6,448342.0,0.17686605199998107
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,16,0.001998592,4.9440000000000004e-6,0.0024737415140258746,bottle_conn,2.534924e6,450448.0,0.17769684613818798
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.001998592,0.035862765000000005,17.944015086620983,bottle_conn,2.534924e6,420337.0,0.16581838350972258
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,16,0.001998592,4.966e-6,0.002484749263481491,total_conn,70656.0,27614.0,0.390823143115942
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,16,0.001998592,1.9100294080000002,955.6875080056361,total_conn,70656.0,18008.0,0.25486865942028986
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,16,0.001998592,4.926e-6,0.0024647351735621876,total_hypercut,70656.0,24823.0,0.35132189764492755
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,16,0.001998592,2.975567368,1488.8318216024081,total_hypercut,70656.0,17222.0,0.24374433876811594
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,16,0.001998592,4.962e-6,0.0024827478544895607,total_edgecut,1.828364e6,185082.0,0.10122820182414442
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,16,0.001998592,2.158180213,1079.8503211260727,total_edgecut,1.828364e6,123008.0,0.06727763180635804
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,32,0.001998592,3.41e-7,0.0001706201165620597,bottle_conn,2.534924e6,384780.0,0.1517915330005949
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,32,0.001998592,1.0719e-5,0.0053632757461252725,bottle_conn,2.534924e6,384803.0,0.15180060625091718
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.001998592,0.037378534000000005,18.70243351319329,bottle_conn,2.534924e6,347855.0,0.1372250213418627
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,32,0.001998592,1.053e-5,0.005268709171256565,total_conn,70656.0,55753.0,0.7890766530797102
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,32,0.001998592,3.8152791020000003,1908.9834753666582,total_conn,70656.0,36735.0,0.519913383152174
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,32,0.001998592,1.0971e-5,0.005489364512616882,total_hypercut,70656.0,40511.0,0.5733554121376812
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,32,0.001998592,5.329721086,2666.7379265002564,total_hypercut,70656.0,30370.0,0.42982903079710144
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,32,0.001998592,1.0937e-5,0.005472352536185475,total_edgecut,1.828364e6,354868.0,0.19409045463594776
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,32,0.001998592,4.461757486000001,2232.450388073204,total_edgecut,1.828364e6,244766.0,0.13387159230875254
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,64,0.001998592,5.64e-7,0.00028219866786217496,bottle_conn,2.534924e6,346894.0,0.13684591727404846
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,64,0.001998592,4.2233e-5,0.021131376489048292,bottle_conn,2.534924e6,348622.0,0.1375275945156541
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.001998592,0.038915431,19.471423382060973,bottle_conn,2.534924e6,290609.0,0.11464209577880836
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,64,0.001998592,4.1744000000000006e-5,0.020886704239784813,total_conn,70656.0,107479.0,1.5211588541666667
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,64,0.001998592,8.022998441,4014.3253055150826,total_conn,70656.0,72701.0,1.0289430480072463
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,64,0.001998592,4.2028000000000005e-5,0.021028804278211865,total_hypercut,70656.0,58223.0,0.8240347599637681
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,64,0.001998592,9.037295356000001,4521.831047057129,total_hypercut,70656.0,46596.0,0.6594769021739131
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,64,0.001998592,4.2094e-5,0.021061827526578713,total_edgecut,1.828364e6,620930.0,0.3396096182160664
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,64,0.001998592,8.705078740000001,4355.605716424363,total_edgecut,1.828364e6,448912.0,0.24552660192390574
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,128,0.001998592,1.013e-6,0.0005068568272063533,bottle_conn,2.534924e6,316338.0,0.12479190697630382
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,128,0.001998592,0.000111136,0.05560714743179198,bottle_conn,2.534924e6,317409.0,0.12521440485000734
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.001998592,0.047883078,23.958405717625208,bottle_conn,2.534924e6,227888.0,0.08989934214990272
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.001998592,0.038568139,19.297655049154606,bottle_conn,2.534924e6,233449.0,0.0920930962821765
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.001998592,0.012508047000000001,6.258429434321763,bottle_conn,2.534924e6,233449.0,0.0920930962821765
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,128,0.001998592,0.00011088800000000001,0.05548306007429231,total_conn,70656.0,204226.0,2.890426856884058
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,128,0.001998592,15.38984744,7700.34476271295,total_conn,70656.0,140339.0,1.986229053442029
Rothberg/cfd1,symmetric,spectral_order,split_conn__dynamic,parts,128,0.001998592,14.953032356000001,7481.7833534808515,total_conn,70656.0,140339.0,1.986229053442029
Rothberg/cfd1,symmetric,spectral_order,split_conn__trans,parts,128,0.001998592,7.429893570000001,3717.563950020815,total_conn,70656.0,140339.0,1.986229053442029
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,128,0.001998592,0.00011114700000000001,0.055612651306519795,total_hypercut,70656.0,69344.0,0.9814311594202898
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,128,0.001998592,11.622447736000002,5815.317851767645,total_hypercut,70656.0,62803.0,0.8888558650362319
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,128,0.001998592,0.000110655,0.055366478000512365,total_edgecut,1.828364e6,994684.0,0.5440295258493385
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,128,0.001998592,16.849331630000002,8430.600958074485,total_edgecut,1.828364e6,764356.0,0.4180546105698865
Rothberg/cfd1,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.001998592,6.5666230290000005,3285.6245942143273,total_edgecut,1.828364e6,1.579429e6,0.8638482271582683
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,256,0.001998592,2.096e-6,0.0010487383117714871,bottle_conn,2.534924e6,268590.0,0.10595583930721394
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,256,0.001998592,9.736800000000001e-5,0.04871829768156783,bottle_conn,2.534924e6,262511.0,0.10355773979811624
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.001998592,0.053076334,26.55686303157423,bottle_conn,2.534924e6,171224.0,0.06754600926891693
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,256,0.001998592,9.7125e-5,0.04859671208530806,total_conn,70656.0,354990.0,5.024201766304348
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,256,0.001998592,28.639050129,14329.61311213094,total_conn,70656.0,258636.0,3.6604959239130435
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,256,0.001998592,9.7507e-5,0.0487878466440374,total_hypercut,70656.0,70450.0,0.9970844655797102
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,256,0.001998592,15.309194438,7659.989851855707,total_hypercut,70656.0,69697.0,0.9864271965579711
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,256,0.001998592,9.7336e-5,0.04870228640963238,total_edgecut,1.828364e6,1.329248e6,0.7270149707607457
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,256,0.001998592,28.546886499000003,14283.498832678208,total_edgecut,1.828364e6,1.140918e6,0.6240103174203824
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,512,0.001998592,3.923e-6,0.0019628818688356606,bottle_conn,2.534924e6,203798.0,0.08039609866015707
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,512,0.001998592,0.000276363,0.1382788483092097,bottle_conn,2.534924e6,195537.0,0.07713722383787443
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.001998592,0.099780635,49.92546502737928,bottle_conn,2.534924e6,122389.0,0.04828113189981238
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,512,0.001998592,0.000276811,0.1385030061163059,total_conn,70656.0,549292.0,7.774173460144928
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,512,0.001998592,50.858796368,25447.313092417062,total_conn,70656.0,428445.0,6.063816236413044
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,512,0.001998592,0.00027730500000000004,0.13875018012680929,total_hypercut,70656.0,70634.0,0.9996886322463768
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,512,0.001998592,29.804643728000002,14912.820489624697,total_hypercut,70656.0,70481.0,0.9975232110507246
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,512,0.001998592,0.000276907,0.1385510399321122,total_edgecut,1.828364e6,1.472218e6,0.8052105598228799
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,512,0.001998592,42.512114000000004,21271.0318063917,total_edgecut,1.828364e6,1.400322e6,0.7658879741670696
Rothberg/cfd1,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.001998592,7.534e-6,0.003769653836300756,bottle_conn,2.534924e6,132705.0,0.05235068191393509
Rothberg/cfd1,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.001998592,0.000908528,0.4545840271551172,bottle_conn,2.534924e6,129393.0,0.05104413386752423
Rothberg/cfd1,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.001998592,0.24004301300000003,120.10606116706163,bottle_conn,2.534924e6,81241.0,0.03204869258407747
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,1024,0.001998592,0.000907572,0.45410569040604587,total_conn,70656.0,769264.0,10.887454710144928
Rothberg/cfd1,symmetric,spectral_order,split_conn__convex,parts,1024,0.001998592,83.645869694,41852.39893585084,total_conn,70656.0,625262.0,8.849382925724637
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,1024,0.001998592,0.0009033660000000001,0.4520012088510312,total_hypercut,70656.0,70646.0,0.9998584692028986
Rothberg/cfd1,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.001998592,58.768907021000004,29405.154739436566,total_hypercut,70656.0,70622.0,0.9995187952898551
Rothberg/cfd1,symmetric,spectral_order,balance_work,parts,1024,0.001998592,0.000908391,0.4545154788971436,total_edgecut,1.828364e6,1.56026e6,0.8533639909777265
Rothberg/cfd1,symmetric,spectral_order,split_symcut__convex,parts,1024,0.001998592,72.681940467,36366.572300399486,total_edgecut,1.828364e6,1.502032e6,0.8215169408279752
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,2,0.001998592,2.9498e-5,0.014759390610990138,cache,70656.0,1.735112e6,24.557178442028984
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.001998592,0.007582386000000001,3.7938638801716413,cache,70656.0,1.707042e6,24.15990149456522
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.001998592,0.16709842300000002,83.60807158239402,cache,70656.0,1.707042e6,24.15990149456522
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,4,0.001998592,1.6308e-5,0.008159744460099911,cache,70656.0,1.650258e6,23.356233016304348
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.001998592,0.008048223,4.026946470315102,cache,70656.0,1.598697e6,22.626486073369566
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.001998592,0.17896789000000002,89.54698607819905,cache,70656.0,1.598697e6,22.626486073369566
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,8,0.001998592,9.153e-6,0.004579724125784552,cache,70656.0,1.520744e6,21.523211050724637
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.001998592,0.008939109,4.4727032831113105,cache,70656.0,1.452985e6,20.564212522644926
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.001998592,0.19399311300000002,97.06489018268863,cache,70656.0,1.452985e6,20.564212522644926
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,16,0.001998592,4.493e-6,0.002248082650185731,cache,70656.0,1.332642e6,18.860988451086957
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.001998592,0.01081378,5.410699132189062,cache,70656.0,1.271205e6,17.99146569293478
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.001998592,0.221341209,110.74857149433201,cache,70656.0,1.271205e6,17.99146569293478
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,32,0.001998592,3.473e-6,0.0017377233572434994,cache,70656.0,1.101732e6,15.59290081521739
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.001998592,0.01434763,7.178868923722301,cache,70656.0,1.064107e6,15.060391191123188
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.001998592,0.25863077300000004,129.40648866802232,cache,70656.0,1.064107e6,15.060391191123188
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,64,0.001998592,2.486e-6,0.0012438756884846933,cache,70656.0,860382.0,12.177055027173912
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.001998592,0.021658081000000003,10.8366695153388,cache,70656.0,841551.0,11.910538383152174
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.001998592,0.296256946,148.23282891155375,cache,70656.0,841551.0,11.910538383152174
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,128,0.001998592,2.058e-6,0.001029724926348149,cache,70656.0,633774.0,8.96985394021739
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.001998592,0.035280443,17.652648964871272,cache,70656.0,626575.0,8.867965919384059
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.001998592,0.32102366600000004,160.62491293870886,cache,70656.0,626575.0,8.867965919384059
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,256,0.001998592,1.9930000000000002e-6,0.0009972020302292815,cache,70656.0,440904.0,6.240149456521739
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.001998592,0.062638373,31.341250740521325,cache,70656.0,437974.0,6.198680932971015
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.001998592,0.35263814000000004,176.44328607339568,cache,70656.0,437974.0,6.198680932971015
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,512,0.001998592,1.5690000000000001e-6,0.0007850526770846677,cache,70656.0,286774.0,4.0587352807971016
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.001998592,0.11638451300000001,58.23325270990778,cache,70656.0,285072.0,4.034646739130435
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.001998592,0.380550749,190.40942273360446,cache,70656.0,285072.0,4.034646739130435
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,1024,0.001998592,1.529e-6,0.0007650385871653645,cache,70656.0,185298.0,2.6225373641304346
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.001998592,0.225882367,113.02075010807609,cache,70656.0,184838.0,2.616026947463768
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.001998592,0.40765958700000005,203.97339076710006,cache,70656.0,184838.0,2.616026947463768
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,2048,0.001998592,1.508e-6,0.0007545311899577302,cache,70656.0,129732.0,1.8361073369565217
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.001998592,0.44333313100000005,221.82272870100553,cache,70656.0,129488.0,1.8326539855072463
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.001998592,0.41541291300000005,207.85278486054185,cache,70656.0,129488.0,1.8326539855072463
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,4096,0.001998592,1.472e-6,0.0007365185090303574,cache,70656.0,100404.0,1.4210258152173914
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.001998592,0.8683599900000001,434.48587305463053,cache,70656.0,100050.0,1.416015625
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.001998592,0.423782437,212.04049500848598,cache,70656.0,100050.0,1.416015625
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,8192,0.001998592,1.4960000000000002e-6,0.0007485269629819393,cache,70656.0,85518.0,1.2103430706521738
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.001998592,1.6809678620000001,841.076048538171,cache,70656.0,85056.0,1.203804347826087
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.001998592,0.403072504,201.67823347636735,cache,70656.0,85056.0,1.203804347826087
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,16384,0.001998592,1.449e-6,0.000725010407326758,cache,70656.0,78504.0,1.1110733695652173
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.001998592,3.301734449,1652.0302537986743,cache,70656.0,77108.0,1.091315670289855
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.001998592,0.37206618700000005,186.1641530637569,cache,70656.0,77108.0,1.091315670289855
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,32768,0.001998592,1.466e-6,0.0007335163955424619,cache,70656.0,74550.0,1.0551120923913044
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.001998592,5.608527989000001,2806.2395871693675,cache,70656.0,73552.0,1.0409873188405796
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.001998592,0.318650561,159.43752451726016,cache,70656.0,73552.0,1.0409873188405796
Rothberg/cfd1,symmetric,spectral_order,chunk_equal,vertices,65536,0.001998592,1.46e-6,0.0007305142820545664,cache,70656.0,71782.0,1.0159363677536233
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.001998592,7.8654490390000005,3935.495108056072,cache,70656.0,71168.0,1.0072463768115942
Rothberg/cfd1,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.001998592,0.174143118,87.13290056199565,cache,70656.0,71168.0,1.0072463768115942


==> results/data/results_lanka_48_2.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,2,0.000422892,9.62e-7,0.0022748124816738082,bottle_conn,357265.0,4.101556e6,11.480430492771472
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,2,0.000422892,0.003320744,7.852463513142835,bottle_conn,357265.0,3.815837e6,10.680690803745119
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,2,0.000422892,0.004656751000000001,11.011679104830549,bottle_conn,357265.0,3.904916e6,10.930026730858046
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000422892,0.011805183,27.915361368860133,bottle_conn,357265.0,3.634883e6,10.17419282605349
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000422892,0.013704999,32.40779915439403,bottle_conn,357265.0,3.54898894e6,9.933771682084727
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000422892,0.025322897,59.88029331365928,bottle_conn,357265.0,3.54898717e6,9.9337667277791
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,2,0.000422892,5.37e-7,0.0012698277574416162,total_conn,77137.0,67556.0,0.8757924212764302
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,2,0.000422892,0.037312752000000005,88.23234300956273,total_conn,77137.0,46924.0,0.6083202613531768
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,2,0.000422892,5.39e-7,0.0012745570973203561,total_hypercut,77137.0,67556.0,0.8757924212764302
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,2,0.000422892,0.059334335,140.30611834700113,total_hypercut,77137.0,46924.0,0.6083202613531768
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,4,0.000422892,9.910000000000001e-7,0.002343387909915534,bottle_conn,357265.0,5.537871e6,15.500737547758666
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,4,0.000422892,0.0021794270000000003,5.153625511951042,bottle_conn,357265.0,5.195806e6,14.543282997214952
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,4,0.000422892,0.004665345,11.032001078289493,bottle_conn,357265.0,4.380041e6,12.259921906707905
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000422892,0.012191218,28.828206728904778,bottle_conn,357265.0,3.931699e6,11.004993492225658
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000422892,0.013785135,32.597294344655374,bottle_conn,357265.0,3.10930971e6,8.703090730970008
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000422892,0.026080251000000002,61.671185550920804,bottle_conn,357265.0,3.10930906e6,8.703088911592236
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,4,0.000422892,1.15e-6,0.002719370430275342,total_conn,77137.0,120687.0,1.5645799032889534
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,4,0.000422892,0.040347535000000004,95.40860314217342,total_conn,77137.0,91131.0,1.1814174779936994
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,4,0.000422892,1.1550000000000002e-6,0.0027311937799721917,total_hypercut,77137.0,71146.0,0.9223329919493888
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,4,0.000422892,0.066539412,157.34374733974633,total_hypercut,77137.0,69295.0,0.8983367255662004
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000422892,0.038281649,90.52346461980837,bottle_conn,357265.0,2.332313e6,6.528243740640701
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000422892,0.041198129,97.41997720458178,bottle_conn,357265.0,2.264913e6,6.339588260814802
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000422892,0.038375410000000006,90.74517843799363,bottle_conn,357265.0,2.332313e6,6.528243740640701
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000422892,0.038563753,91.19054746838435,bottle_conn,357265.0,2.264913e6,6.339588260814802
LPnetlib/lp_cre_b,rows,natural_order,metis__plaid,parts,8,0.000422892,0.285141527,674.2655973629201,bottle_conn,357265.0,1.824899e6,5.107970274166235
LPnetlib/lp_cre_b,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000422892,344.762945451,815250.5733165914,bottle_conn,357265.0,757334.89,2.1198127160511104
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,8,0.000422892,1.078e-6,0.0025491141946407123,bottle_conn,357265.0,6.210292e6,17.38287265755112
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,8,0.000422892,0.003995683,9.448471477351191,bottle_conn,357265.0,4.072307e6,11.398561292038123
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,8,0.000422892,0.0046816110000000005,11.070464799523283,bottle_conn,357265.0,3.08868e6,8.6453472912264
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000422892,0.014291186,33.79393793214343,bottle_conn,357265.0,2.439349e6,6.827842078009321
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000422892,0.014551578,34.40967906699583,bottle_conn,357265.0,1.69709885e6,4.750252193749738
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000422892,0.027391934000000003,64.7728829110033,bottle_conn,357265.0,1.6970914e6,4.7502313408814185
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000422892,0.014119659000000001,33.38833319145314,bottle_conn,357265.0,2.604443e6,7.289947238044589
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000422892,0.015596680000000002,36.88100034997115,bottle_conn,357265.0,1.69197948e6,4.735922858382433
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000422892,0.02690903,63.63097433860182,bottle_conn,357265.0,1.80017179e6,5.038757756847159
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000422892,0.010517534,24.87049648610047,bottle_conn,357265.0,2.604443e6,7.289947238044589
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000422892,0.011330751,26.79348628018501,bottle_conn,357265.0,1.69198207e6,4.735930107903098
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000422892,0.02182918,51.618805747093816,bottle_conn,357265.0,1.80019818e6,5.038831623584734
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000422892,0.083244517,196.8458069672635,total_conn,77137.0,90678.0,1.1755448098837133
LPnetlib/lp_cre_b,rows,natural_order,metis,parts,8,0.000422892,0.284276578,672.220278463532,total_conn,77137.0,41178.0,0.5338294203819179
LPnetlib/lp_cre_b,rows,natural_order,kahypar,parts,8,0.000422892,343.883805036,813171.6964047558,total_conn,77137.0,37584.0,0.4872369939199087
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,8,0.000422892,2.097e-6,0.004958712862858602,total_conn,77137.0,131828.0,1.7090112397422768
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,8,0.000422892,0.057384875,135.69628888699714,total_conn,77137.0,124310.0,1.6115482842215798
LPnetlib/lp_cre_b,rows,natural_order,split_conn__dynamic,parts,8,0.000422892,0.371955389,879.5517271549237,total_conn,77137.0,124310.0,1.6115482842215798
LPnetlib/lp_cre_b,rows,natural_order,split_conn__trans,parts,8,0.000422892,0.296847833,701.9471472621851,total_conn,77137.0,124310.0,1.6115482842215798
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000422892,0.119100088,281.63239786990533,total_hypercut,77137.0,62843.0,0.8146933378275018
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,8,0.000422892,2.1010000000000003e-6,0.004968171542616082,total_hypercut,77137.0,72279.0,0.9370211441979854
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,8,0.000422892,0.095852192,226.65879704510843,total_hypercut,77137.0,71649.0,0.928853857422508
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,16,0.000422892,1.2250000000000001e-6,0.002896720675728082,bottle_conn,357265.0,6.568323e6,18.385016724280295
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,16,0.000422892,0.003296053,7.794077447669855,bottle_conn,357265.0,2.174324e6,6.086025779183519
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,16,0.000422892,0.004934438,11.668317206284346,bottle_conn,357265.0,1.5481146e6,4.333238912291996
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000422892,0.015012135000000001,35.498744360262194,bottle_conn,357265.0,1.30356e6,3.6487201377129024
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000422892,0.015624119,36.94588452843752,bottle_conn,357265.0,858776.14,2.4037511091206807
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000422892,0.030923448000000003,73.1237479072671,bottle_conn,357265.0,858770.34,2.4037348746728617
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,16,0.000422892,3.967e-6,0.009380645649480246,total_conn,77137.0,133841.0,1.7351076655820163
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,16,0.000422892,0.088011348,208.1177889390199,total_conn,77137.0,132372.0,1.716063627053165
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,16,0.000422892,4.004e-6,0.00946813843723693,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,16,0.000422892,0.158067243,373.7768579211713,total_hypercut,77137.0,72358.0,0.9380452960317357
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,32,0.000422892,1.5520000000000001e-6,0.0036699677459020273,bottle_conn,357265.0,6.404049e6,17.925206779281485
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,32,0.000422892,0.003260981,7.711143743556274,bottle_conn,357265.0,1.077899e6,3.017085356807972
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,32,0.000422892,0.005493009,12.989153258988111,bottle_conn,357265.0,779105.89,2.180750675269058
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000422892,0.016327658000000002,38.609522052911856,bottle_conn,357265.0,666322.0,1.8650637481981163
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000422892,0.016255007000000002,38.4377264171467,bottle_conn,357265.0,431362.72,1.2074026842819754
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000422892,0.033394542,78.96706960642433,bottle_conn,357265.0,431358.52,1.2073909283025206
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,32,0.000422892,8.504e-6,0.020109153164401313,total_conn,77137.0,134252.0,1.7404358479069708
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,32,0.000422892,0.155537992,367.79601411235024,total_conn,77137.0,133655.0,1.7326963713911612
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,32,0.000422892,8.517e-6,0.020139893873613122,total_hypercut,77137.0,72441.0,0.9391213036545367
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,32,0.000422892,0.289394662,684.322857845502,total_hypercut,77137.0,72441.0,0.9391213036545367
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,64,0.000422892,2.148e-6,0.005079311029766465,bottle_conn,357265.0,4.687873e6,13.121556827564973
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,64,0.000422892,0.003271677,7.736436253227774,bottle_conn,357265.0,556145.0,1.5566736176227731
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,64,0.000422892,0.004742759,11.215059636975871,bottle_conn,357265.0,396468.05,1.1097310119938981
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000422892,0.020977100000000002,49.60391778515555,bottle_conn,357265.0,339717.0,0.9508823982198088
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000422892,0.017341651,41.00728081874332,bottle_conn,357265.0,215573.73,0.6034000811722391
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000422892,0.037970237000000004,89.78707802464932,bottle_conn,357265.0,215589.99,0.6034455936069864
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,64,0.000422892,3.0030000000000002e-5,0.07101103827927698,total_conn,77137.0,135808.0,1.7606077498476735
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,64,0.000422892,0.306052525,723.7132057357434,total_conn,77137.0,134085.0,1.738270868714106
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,64,0.000422892,2.9821e-5,0.07051682226194868,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,64,0.000422892,0.551291351,1303.6220855442998,total_hypercut,77137.0,72441.0,0.9391213036545367
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000422892,0.042366352,100.18243901516227,bottle_conn,357265.0,188177.0,0.5267154633115475
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000422892,0.043062528,101.82866547487302,bottle_conn,357265.0,187939.0,0.5260492911424293
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000422892,0.041695786000000006,98.59677175259878,bottle_conn,357265.0,188177.0,0.5267154633115475
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000422892,0.038654658,91.40550778922278,bottle_conn,357265.0,187939.0,0.5260492911424293
LPnetlib/lp_cre_b,rows,natural_order,metis__plaid,parts,128,0.000422892,0.6970871590000001,1648.38105000804,bottle_conn,357265.0,203880.0,0.5706688312597091
LPnetlib/lp_cre_b,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000422892,33.246854844000005,78617.83822820011,bottle_conn,357265.0,87854.96,0.24590978685289633
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,128,0.000422892,3.3540000000000004e-6,0.00793110297664652,bottle_conn,357265.0,2.58643e6,7.239528081396163
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,128,0.000422892,0.003478353,8.22515677761698,bottle_conn,357265.0,277769.0,0.7774872993436245
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,128,0.000422892,0.0036768850000000004,8.694619430019959,bottle_conn,357265.0,197726.19,0.5534440541334864
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000422892,0.021894122000000002,51.77237214229638,bottle_conn,357265.0,174997.0,0.48982408016458373
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000422892,0.018856109000000003,44.58847412578153,bottle_conn,357265.0,109079.89,0.3053192728086994
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000422892,0.043049814000000006,101.79860106126388,bottle_conn,357265.0,109069.72,0.3052908065441619
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000422892,0.019112043000000002,45.19367356204421,bottle_conn,357265.0,188171.0,0.5266986690551831
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000422892,0.016351803,38.66661700859794,bottle_conn,357265.0,115960.9,0.32457951380627825
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000422892,0.039796557,94.10572202831929,bottle_conn,357265.0,120953.28,0.33855339873763174
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000422892,0.016067823000000002,37.99509803921569,bottle_conn,357265.0,188171.0,0.5266986690551831
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000422892,0.013099511000000001,30.97601988214485,bottle_conn,357265.0,115969.09,0.3246024379662155
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000422892,0.030480962,72.07741456447509,bottle_conn,357265.0,120948.45,0.33853987936125846
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000422892,0.6485294220000001,1533.5580290003122,total_conn,77137.0,133845.0,1.735159521371067
LPnetlib/lp_cre_b,rows,natural_order,metis,parts,128,0.000422892,0.698208367,1651.0323368614208,total_conn,77137.0,85578.0,1.1094286788441345
LPnetlib/lp_cre_b,rows,natural_order,kahypar,parts,128,0.000422892,33.299496969,78742.31947873217,total_conn,77137.0,82176.0,1.0653253302565566
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,128,0.000422892,5.5366000000000005e-5,0.13092231586315184,total_conn,77137.0,137140.0,1.7778757276015402
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,128,0.000422892,0.574330628,1358.102371291015,total_conn,77137.0,135010.0,1.750262519932069
LPnetlib/lp_cre_b,rows,natural_order,split_conn__dynamic,parts,128,0.000422892,0.772470976,1826.6388959828987,total_conn,77137.0,135010.0,1.750262519932069
LPnetlib/lp_cre_b,rows,natural_order,split_conn__trans,parts,128,0.000422892,0.408086116,964.9889711794027,total_conn,77137.0,135010.0,1.750262519932069
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000422892,1.09096974,2579.783348940155,total_hypercut,77137.0,72113.0,0.9348691289523834
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,128,0.000422892,5.5941000000000005e-5,0.1322820010782895,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,128,0.000422892,1.058487219,2502.9729079765048,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,256,0.000422892,6.297e-6,0.014890326608212025,bottle_conn,357265.0,1.395268e6,3.9054147481561308
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,256,0.000422892,0.0037377210000000003,8.838476490451463,bottle_conn,357265.0,145591.0,0.40751542972303473
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,256,0.000422892,0.005096374000000001,12.051242397586146,bottle_conn,357265.0,105169.8,0.2943747638307699
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000422892,0.032896646,77.78970990229183,bottle_conn,357265.0,91782.0,0.2569017396050551
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000422892,0.026267662,62.11435070892805,bottle_conn,357265.0,55556.39,0.15550470938938882
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000422892,0.057122231,135.07522251544128,bottle_conn,357265.0,55540.95,0.15546149216967797
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,256,0.000422892,0.000206762,0.48892388600399156,total_conn,77137.0,138324.0,1.7932250411605326
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,256,0.000422892,1.090436576,2578.522592056601,total_conn,77137.0,135708.0,1.7593113551214075
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,256,0.000422892,0.000206867,0.4891721763476254,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,256,0.000422892,2.0152816970000003,4765.476048258184,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,512,0.000422892,1.1069e-5,0.026174531558885012,bottle_conn,357265.0,1.005568e6,2.814627797293326
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,512,0.000422892,0.0038156730000000003,9.022807241565223,bottle_conn,357265.0,85254.0,0.23862958868067122
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,512,0.000422892,0.005151572,12.181767448899482,bottle_conn,357265.0,62981.14,0.1762869018795572
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000422892,0.039637041000000005,93.72851933827077,bottle_conn,357265.0,85090.0,0.2381705456733797
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000422892,0.031300375000000005,74.01505585350398,bottle_conn,357265.0,51983.38,0.14550370173400695
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000422892,0.067682829,160.0475511478108,bottle_conn,357265.0,51845.33,0.14511729388549116
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,512,0.000422892,0.00027582800000000004,0.6522421800365106,total_conn,77137.0,139737.0,1.8115430986426748
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,512,0.000422892,2.044648541,4834.918941479148,total_conn,77137.0,136119.0,1.7646395374463617
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,512,0.000422892,0.000275929,0.6524810117003869,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,512,0.000422892,3.8238371800000004,9042.112832590827,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_equal__split_equal,parts,1024,0.000422892,2.0536e-5,0.048560861874899504,bottle_conn,357265.0,589239.0,1.6493051376429262
LPnetlib/lp_cre_b,rows,natural_order,balance_work__split_equal,parts,1024,0.000422892,0.003998279,9.454610160513797,bottle_conn,357265.0,85254.0,0.23862958868067122
LPnetlib/lp_cre_b,rows,natural_order,balance_work__map_local,parts,1024,0.000422892,0.00547695,12.95117902443177,bottle_conn,357265.0,63008.93,0.1763646872769513
LPnetlib/lp_cre_b,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000422892,0.053381453,126.22951722898517,bottle_conn,357265.0,85090.0,0.2381705456733797
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000422892,0.044453966000000004,105.11895708596995,bottle_conn,357265.0,51986.37,0.14551207087176188
LPnetlib/lp_cre_b,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000422892,0.090663909,214.39022019806475,bottle_conn,357265.0,51845.09,0.14511662211523657
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,1024,0.000422892,0.000511722,1.210053630714225,total_conn,77137.0,139737.0,1.8115430986426748
LPnetlib/lp_cre_b,rows,natural_order,split_conn__convex,parts,1024,0.000422892,0.015290554000000001,36.15711340011161,total_conn,77137.0,0.0,0.0
LPnetlib/lp_cre_b,rows,natural_order,balance_work,parts,1024,0.000422892,0.0005114420000000001,1.2093915231312016,total_hypercut,77137.0,72447.0,0.9391990873381127
LPnetlib/lp_cre_b,rows,natural_order,split_hypercut__convex,parts,1024,0.000422892,0.02146763,50.76385933051465,total_hypercut,77137.0,0.0,0.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,2,0.000422892,7.006e-6,0.01656687759522526,cache,77137.0,232013.0,3.007804296252123
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000422892,0.001604591,3.7943281026834272,cache,77137.0,228557.0,2.963000894512361
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,2,0.000422892,0.024693589000000002,58.39218760345431,cache,77137.0,228557.0,2.963000894512361
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,4,0.000422892,4.699e-6,0.011111584045098986,cache,77137.0,223639.0,2.8992442018745868
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000422892,0.001666701,3.9411977526176893,cache,77137.0,214583.0,2.781842695463915
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,4,0.000422892,0.025452404,60.18653462349725,cache,77137.0,214583.0,2.781842695463915
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,8,0.000422892,3.503e-6,0.00828343879761263,cache,77137.0,218701.0,2.835228230291559
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000422892,0.0018456170000000001,4.364275039489988,cache,77137.0,213540.0,2.768321298468958
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,8,0.000422892,0.0256146,60.570074628983285,cache,77137.0,213540.0,2.768321298468958
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,16,0.000422892,2.9300000000000003e-6,0.006928482922353698,cache,77137.0,216149.0,2.8021442368772442
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000422892,0.0021844570000000003,5.165519801746073,cache,77137.0,213390.0,2.7663767063795586
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,16,0.000422892,0.025757651000000003,60.90834302848009,cache,77137.0,213390.0,2.7663767063795586
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,32,0.000422892,2.595e-6,0.006136318492664794,cache,77137.0,214733.0,2.7837872875533143
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000422892,0.002850523,6.7405460495824,cache,77137.0,213111.0,2.762759765093276
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,32,0.000422892,0.025711297,60.79873111811053,cache,77137.0,213111.0,2.762759765093276
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,64,0.000422892,2.12e-6,0.0050131002714641085,cache,77137.0,213491.0,2.7676860650530872
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000422892,0.004121449,9.745866556945982,cache,77137.0,212658.0,2.7568870969832893
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,64,0.000422892,0.025904087000000003,61.25461583572165,cache,77137.0,212658.0,2.7568870969832893
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,128,0.000422892,2.0440000000000003e-6,0.004833385356072,cache,77137.0,212542.0,2.755383279100821
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000422892,0.006548067,15.4840171958798,cache,77137.0,211814.0,2.7459455254936023
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,128,0.000422892,0.025951309000000002,61.36628027959858,cache,77137.0,211814.0,2.7459455254936023
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000422892,0.042857837,101.34463882031346,cache,77137.0,196896.0,2.5525493602292024
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,256,0.000422892,2.032e-6,0.004805009316799561,cache,77137.0,211999.0,2.7483438557371946
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000422892,0.011393938000000001,26.942902679643975,cache,77137.0,210996.0,2.7353410166327445
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,256,0.000422892,0.025951127,61.365849909669606,cache,77137.0,210996.0,2.7353410166327445
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,512,0.000422892,2.009e-6,0.004750621908194055,cache,77137.0,209949.0,2.7217677638487365
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000422892,0.020873528000000002,49.35900419019514,cache,77137.0,208908.0,2.708272294748305
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,512,0.000422892,0.025712515000000002,60.80161128609669,cache,77137.0,208908.0,2.708272294748305
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,1024,0.000422892,2.013e-6,0.004760080587951534,cache,77137.0,201812.0,2.6162801249724517
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000422892,0.039099224,92.45675964548869,cache,77137.0,199884.0,2.5912856346500384
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,1024,0.000422892,0.026078939000000002,61.66808310396035,cache,77137.0,199884.0,2.5912856346500384
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,2048,0.000422892,2.001e-6,0.004731704548679095,cache,77137.0,180563.0,2.3408092095881354
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000422892,0.072750074,172.02991307473303,cache,77137.0,178757.0,2.317396320831767
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,2048,0.000422892,0.026986015000000002,63.81301845388421,cache,77137.0,178757.0,2.317396320831767
LPnetlib/lp_cre_b,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000422892,0.056257879000000004,133.03131532400707,cache,77137.0,115600.0,1.4986323035637892
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,4096,0.000422892,1.99e-6,0.004705693179346027,cache,77137.0,146043.0,1.8932937500810247
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000422892,0.12737098200000002,301.19033228341993,cache,77137.0,146043.0,1.8932937500810247
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,4096,0.000422892,0.024621627,58.22202122527737,cache,77137.0,146043.0,1.8932937500810247
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,8192,0.000422892,1.9820000000000003e-6,0.004686775819831068,cache,77137.0,86356.0,1.119514629814486
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000422892,0.18559485,438.87056269685877,cache,77137.0,86356.0,1.119514629814486
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,8192,0.000422892,0.022448542000000002,53.08339245008182,cache,77137.0,86356.0,1.119514629814486
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,16384,0.000422892,1.973e-6,0.004665493790376739,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000422892,0.18987014100000002,448.9802148066173,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,16384,0.000422892,0.018936871,44.779449599424915,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,32768,0.000422892,1.9760000000000002e-6,0.004672587800194849,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000422892,0.18994392400000001,449.1546872487538,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,32768,0.000422892,0.018862498000000002,44.60358200202416,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_equal,vertices,65536,0.000422892,1.9830000000000003e-6,0.004689140489770438,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000422892,0.18988943300000002,449.02583401908765,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,natural_order,chunk_conn__convex,vertices,65536,0.000422892,0.018853,44.58112236694002,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,2,0.000418024,9.520000000000001e-7,0.0022773812029931294,bottle_conn,1.032155e6,980591.0,0.9500423870445814
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,2,0.000418024,0.002548706,6.097032706256099,bottle_conn,1.032155e6,979772.0,0.9492489015700162
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,2,0.000418024,0.0029703810000000002,7.105766654546151,bottle_conn,1.032155e6,804413.0,0.7793529072668349
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000418024,0.011221964000000001,26.84526247296806,bottle_conn,1.032155e6,826481.0,0.8007334169771013
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000418024,0.010700147,25.596968116663156,bottle_conn,1.032155e6,772290.37,0.7482310021266185
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000418024,0.023780784000000003,56.88856142231069,bottle_conn,1.032155e6,772282.23,0.7482231157142095
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,2,0.000418024,6.99e-7,0.0016721527950548294,total_conn,7240.0,5162.0,0.7129834254143647
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,2,0.000418024,0.23869240900000002,571.0016865060379,total_conn,7240.0,4785.0,0.6609116022099447
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,2,0.000418024,6.94e-7,0.0016601917593248234,total_hypercut,7240.0,5162.0,0.7129834254143647
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,2,0.000418024,0.09125730200000001,218.30636996918838,total_hypercut,7240.0,4785.0,0.6609116022099447
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,4,0.000418024,1.018e-6,0.0024352668746292078,bottle_conn,1.032155e6,759518.0,0.7358565331757343
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,4,0.000418024,0.0025320060000000003,6.057082846917881,bottle_conn,1.032155e6,763837.0,0.7400409822168182
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,4,0.000418024,0.002899486,6.936171128930396,bottle_conn,1.032155e6,583958.2,0.5657659944485082
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000418024,0.011504784,27.521826498000113,bottle_conn,1.032155e6,600239.0,0.5815395943438728
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000418024,0.011004989000000001,26.326213327464455,bottle_conn,1.032155e6,497152.93,0.4816649921765626
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000418024,0.024724977000000002,59.14726666411498,bottle_conn,1.032155e6,497088.56,0.4816026275123407
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,4,0.000418024,1.869e-6,0.004471035155876217,total_conn,7240.0,8043.0,1.1109116022099448
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,4,0.000418024,0.356456457,852.7176836736646,total_conn,7240.0,6660.0,0.919889502762431
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,4,0.000418024,1.864e-6,0.004459074120146212,total_hypercut,7240.0,5296.0,0.7314917127071823
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,4,0.000418024,0.29210018400000004,698.7641475130615,total_hypercut,7240.0,5203.0,0.718646408839779
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000418024,0.027637643000000003,66.11496708322967,bottle_conn,1.032155e6,459617.0,0.445298429015022
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000418024,0.026748780000000003,63.988622662813626,bottle_conn,1.032155e6,446345.25,0.4324401373824668
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000418024,0.026968491,64.51421688706868,bottle_conn,1.032155e6,459617.0,0.445298429015022
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000418024,0.026292723,62.897639848429755,bottle_conn,1.032155e6,446311.22,0.43240716752813285
LPnetlib/lp_cre_b,cols,natural_order,metis__plaid,parts,8,0.000418024,0.280936693,672.0587645685415,bottle_conn,1.032155e6,296605.0,0.2873647853277851
LPnetlib/lp_cre_b,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000418024,135.357024732,323802.04182534973,bottle_conn,1.032155e6,212617.85,0.2059941094118616
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,8,0.000418024,1.083e-6,0.002590760339119285,bottle_conn,1.032155e6,616841.0,0.5976243878099704
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,8,0.000418024,0.002627023,6.284383193309475,bottle_conn,1.032155e6,623792.0,0.6043588414530763
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,8,0.000418024,0.002994062,7.162416511970604,bottle_conn,1.032155e6,504964.16,0.48923287684504746
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000418024,0.011531055,27.58467217193271,bottle_conn,1.032155e6,443967.0,0.4301359776390174
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000418024,0.011170332,26.721748033605724,bottle_conn,1.032155e6,384642.21,0.37265934864434125
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000418024,0.025716268,61.51864007808164,bottle_conn,1.032155e6,384591.55,0.3726102668688327
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000418024,0.011267282,26.95367251641054,bottle_conn,1.032155e6,454942.0,0.4407690705368864
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000418024,0.011081977000000002,26.510384571220794,bottle_conn,1.032155e6,386529.93,0.37448825999970936
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000418024,0.025326927000000003,60.587255755650396,bottle_conn,1.032155e6,408680.13,0.3959484089114523
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000418024,0.011303961000000001,27.04141628231872,bottle_conn,1.032155e6,454942.0,0.4407690705368864
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000418024,0.010307724,24.658211011807936,bottle_conn,1.032155e6,386532.26,0.3744905174125979
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000418024,0.024218749,57.93626442500909,bottle_conn,1.032155e6,408679.26,0.3959475660147943
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000418024,0.9955246860000001,2381.5012678697876,total_conn,7240.0,13849.0,1.9128453038674034
LPnetlib/lp_cre_b,cols,natural_order,metis,parts,8,0.000418024,0.280675512,671.4339655139418,total_conn,7240.0,9933.0,1.3719613259668508
LPnetlib/lp_cre_b,cols,natural_order,kahypar,parts,8,0.000418024,135.29900755100002,323663.2527103707,total_conn,7240.0,1224.0,0.16906077348066298
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,8,0.000418024,3.136e-6,0.007501961609859721,total_conn,7240.0,12297.0,1.6984806629834255
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,8,0.000418024,0.792701203,1896.305482460337,total_conn,7240.0,9193.0,1.2697513812154697
LPnetlib/lp_cre_b,cols,natural_order,split_conn__dynamic,parts,8,0.000418024,17.625519774,42163.89435534802,total_conn,7240.0,9193.0,1.2697513812154697
LPnetlib/lp_cre_b,cols,natural_order,split_conn__trans,parts,8,0.000418024,14.122269122,33783.3931114003,total_conn,7240.0,9193.0,1.2697513812154697
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000418024,0.64778822,1549.6436089793888,total_hypercut,7240.0,5839.0,0.8064917127071823
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,8,0.000418024,3.0930000000000003e-6,0.00739909670258167,total_hypercut,7240.0,5405.0,0.7465469613259669
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,8,0.000418024,0.636387133,1522.3698471858077,total_hypercut,7240.0,5277.0,0.7288674033149172
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,16,0.000418024,1.227e-6,0.002935238168143456,bottle_conn,1.032155e6,503039.0,0.48736769186798495
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,16,0.000418024,0.0025596570000000003,6.12322976671196,bottle_conn,1.032155e6,488105.0,0.47289893475301675
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,16,0.000418024,0.003003008,7.1838171970987315,bottle_conn,1.032155e6,491192.0,0.47588976461868615
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000418024,0.013360906,31.96205481025013,bottle_conn,1.032155e6,252262.0,0.24440321463346107
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000418024,0.011655886,27.883293782175187,bottle_conn,1.032155e6,210524.18,0.20396566407177216
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000418024,0.032025022,76.61048647924521,bottle_conn,1.032155e6,210462.47,0.20390587653986078
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,16,0.000418024,6.671e-6,0.015958413870973916,total_conn,7240.0,19289.0,2.6642265193370167
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,16,0.000418024,1.5276006080000002,3654.3370906933574,total_conn,7240.0,15122.0,2.088674033149171
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,16,0.000418024,6.746e-6,0.016137829406924004,total_hypercut,7240.0,5635.0,0.7783149171270718
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,16,0.000418024,1.273930695,3047.506112089258,total_hypercut,7240.0,5366.0,0.7411602209944751
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,32,0.000418024,1.565e-6,0.003743804183491857,bottle_conn,1.032155e6,488384.0,0.47316924299160495
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,32,0.000418024,0.002586777,6.188106424511512,bottle_conn,1.032155e6,397053.0,0.3846835019934022
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,32,0.000418024,0.002967293,7.098379518879299,bottle_conn,1.032155e6,389245.0,0.37711874669986584
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000418024,0.015284594,36.56391499052686,bottle_conn,1.032155e6,135864.0,0.1316313925718521
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000418024,0.012643482000000001,30.245827990737375,bottle_conn,1.032155e6,113480.45,0.10994516327489573
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000418024,0.036670928000000005,87.724456012095,bottle_conn,1.032155e6,113413.29,0.1098800955282879
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,32,0.000418024,1.0033e-5,0.024001014295829903,total_conn,7240.0,25468.0,3.5176795580110496
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,32,0.000418024,3.2541071340000003,7784.498339808241,total_conn,7240.0,21127.0,2.918093922651934
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,32,0.000418024,1.0207e-5,0.02441725833923411,total_hypercut,7240.0,5726.0,0.7908839779005525
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,32,0.000418024,2.531340295,6055.490342659751,total_hypercut,7240.0,5480.0,0.7569060773480663
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,64,0.000418024,2.1520000000000003e-6,0.005148029778194554,bottle_conn,1.032155e6,308919.0,0.2992951640015308
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,64,0.000418024,0.002637847,6.310276443457791,bottle_conn,1.032155e6,249027.0,0.2412689954512646
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,64,0.000418024,0.0030325960000000002,7.254597822134614,bottle_conn,1.032155e6,236699.0,0.2293250529232528
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000418024,0.01745141,41.74738770979656,bottle_conn,1.032155e6,72039.0,0.06979474981955229
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000418024,0.014404799000000001,34.45926310451075,bottle_conn,1.032155e6,60992.52,0.05909240375718763
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000418024,0.041457409,99.17471006449391,bottle_conn,1.032155e6,60943.42,0.05904483338258304
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,64,0.000418024,2.6146e-5,0.06254664803934702,total_conn,7240.0,28573.0,3.946546961325967
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,64,0.000418024,5.679280402000001,13586.015161808893,total_conn,7240.0,24978.0,3.45
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,64,0.000418024,2.5659000000000003e-5,0.06138164315924445,total_hypercut,7240.0,5905.0,0.8156077348066298
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,64,0.000418024,5.125330628,12260.85255392035,total_hypercut,7240.0,5569.0,0.7691988950276243
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000418024,0.03362803,80.44521367194228,bottle_conn,1.032155e6,57960.0,0.05615435666154792
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000418024,0.029604633,70.82041461734255,bottle_conn,1.032155e6,57960.0,0.05615435666154792
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000418024,0.032543833,77.85158986086923,bottle_conn,1.032155e6,57960.0,0.05615435666154792
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000418024,0.029094473000000003,69.60000621973859,bottle_conn,1.032155e6,57960.0,0.05615435666154792
LPnetlib/lp_cre_b,cols,natural_order,metis__plaid,parts,128,0.000418024,0.692857346,1657.4582942606166,bottle_conn,1.032155e6,113848.0,0.11030126289171685
LPnetlib/lp_cre_b,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000418024,1235.719237858,2.9560963912550476e6,bottle_conn,1.032155e6,22260.87,0.021567371179716223
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,128,0.000418024,3.3740000000000002e-6,0.008071306910608004,bottle_conn,1.032155e6,168349.0,0.1631043787028111
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,128,0.000418024,0.002762151,6.607637360534323,bottle_conn,1.032155e6,158558.0,0.15361840033715865
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,128,0.000418024,0.003123489,7.4720327062561,bottle_conn,1.032155e6,141009.0,0.13661610901463442
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000418024,0.02368831,56.66734445869137,bottle_conn,1.032155e6,38637.0,0.03743333123416541
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000418024,0.019849948000000003,47.48518745335196,bottle_conn,1.032155e6,33120.2,0.03208839757594547
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000418024,0.058446338,139.81574742120068,bottle_conn,1.032155e6,33026.16,0.03199728722914679
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000418024,0.017060541000000002,40.81234809484623,bottle_conn,1.032155e6,40944.0,0.03966846064786781
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000418024,0.013857527000000001,33.15007511530439,bottle_conn,1.032155e6,35096.1,0.034002741836255214
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000418024,0.042331143,101.26486278299811,bottle_conn,1.032155e6,35375.96,0.03427388328303404
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000418024,0.015000637,35.8846310259698,bottle_conn,1.032155e6,40944.0,0.03966846064786781
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000418024,0.011775724000000001,28.169971102137676,bottle_conn,1.032155e6,35092.89,0.03399963183824135
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000418024,0.029469978,70.49829196409776,bottle_conn,1.032155e6,35375.92,0.03427384452916471
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000418024,13.530545209000001,32367.86693826192,total_conn,7240.0,45197.0,6.24267955801105
LPnetlib/lp_cre_b,cols,natural_order,metis,parts,128,0.000418024,0.6898636260000001,1650.29669588349,total_conn,7240.0,46013.0,6.355386740331491
LPnetlib/lp_cre_b,cols,natural_order,kahypar,parts,128,0.000418024,1239.646053233,2.96549014705615e6,total_conn,7240.0,7547.0,1.042403314917127
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,128,0.000418024,0.000128634,0.3077191740187166,total_conn,7240.0,33189.0,4.5841160220994475
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,128,0.000418024,11.086523052,26521.259669301286,total_conn,7240.0,27971.0,3.8633977900552487
LPnetlib/lp_cre_b,cols,natural_order,split_conn__dynamic,parts,128,0.000418024,25.303105868000003,60530.27067345416,total_conn,7240.0,27971.0,3.8633977900552487
LPnetlib/lp_cre_b,cols,natural_order,split_conn__trans,parts,128,0.000418024,12.976967021,31043.59324105793,total_conn,7240.0,27971.0,3.8633977900552487
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000418024,9.892483311000001,23664.86926827168,total_hypercut,7240.0,6933.0,0.9575966850828729
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,128,0.000418024,0.000128823,0.30817130116931085,total_hypercut,7240.0,6205.0,0.8570441988950276
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,128,0.000418024,10.139786094,24256.46875299026,total_hypercut,7240.0,5779.0,0.7982044198895027
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,256,0.000418024,6.395000000000001e-6,0.01529816469867759,bottle_conn,1.032155e6,104751.0,0.10148766415896837
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,256,0.000418024,0.002123279,5.079323196754253,bottle_conn,1.032155e6,88829.0,0.08606168647150864
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,256,0.000418024,0.0032637290000000004,7.807515836411307,bottle_conn,1.032155e6,79541.0,0.07706303801270158
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000418024,0.044861130000000006,107.31711576368822,bottle_conn,1.032155e6,21227.0,0.020565709607568632
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000418024,0.040021388000000005,95.73945036648614,bottle_conn,1.032155e6,18533.45,0.017956072489112587
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000418024,0.09580450800000001,229.18422865672787,bottle_conn,1.032155e6,18459.63,0.017884552223261043
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,256,0.000418024,0.00029401700000000004,0.703349568445831,total_conn,7240.0,39095.0,5.399861878453039
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,256,0.000418024,21.380621969,51146.87666019176,total_conn,7240.0,32167.0,4.442955801104972
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,256,0.000418024,0.00029322100000000003,0.701445371557614,total_hypercut,7240.0,6433.0,0.8885359116022099
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,256,0.000418024,20.219706146,48369.725532505305,total_hypercut,7240.0,6034.0,0.8334254143646409
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,512,0.000418024,1.1109e-5,0.02657502918492718,bottle_conn,1.032155e6,59146.0,0.05730340888723109
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,512,0.000418024,0.002168156,5.186678276845348,bottle_conn,1.032155e6,49308.0,0.04777189472511396
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,512,0.000418024,0.0033284010000000004,7.9622246569574955,bottle_conn,1.032155e6,44747.24,0.04335321729778958
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000418024,0.09439460100000001,225.81143905613075,bottle_conn,1.032155e6,12271.0,0.011888718264214193
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000418024,0.087982064,210.47132222073373,bottle_conn,1.032155e6,11093.01,0.010747426500864696
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000418024,0.16751125900000002,400.7216308154556,bottle_conn,1.032155e6,10995.37,0.010652828305826161
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,512,0.000418024,0.00037959500000000004,0.9080698715863205,total_conn,7240.0,47423.0,6.550138121546961
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,512,0.000418024,40.109992873,95951.41157684727,total_conn,7240.0,39508.0,5.456906077348067
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,512,0.000418024,0.000379644,0.9081870897364744,total_hypercut,7240.0,6659.0,0.9197513812154696
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,512,0.000418024,40.019480630000004,95734.88754234207,total_hypercut,7240.0,6368.0,0.8795580110497238
LPnetlib/lp_cre_b,cols,natural_order,split_equal__split_equal,parts,1024,0.000418024,2.0517e-5,0.049080914014506344,bottle_conn,1.032155e6,35440.0,0.034335928227833996
LPnetlib/lp_cre_b,cols,natural_order,balance_work__split_equal,parts,1024,0.000418024,0.0045705400000000005,10.933678449084264,bottle_conn,1.032155e6,27699.0,0.026836085665428156
LPnetlib/lp_cre_b,cols,natural_order,balance_work__map_local,parts,1024,0.000418024,0.005718333,13.679437065814403,bottle_conn,1.032155e6,25093.3,0.02431156173249173
LPnetlib/lp_cre_b,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000418024,0.267864423,640.7871868600846,bottle_conn,1.032155e6,7053.0,0.0068332760099016135
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000418024,0.25986000200000003,621.6389537442827,bottle_conn,1.032155e6,6537.94,0.0063342618114527365
LPnetlib/lp_cre_b,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000418024,0.447426058,1070.3358132547414,bottle_conn,1.032155e6,6494.42,0.006292097601619912
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,1024,0.000418024,0.002663906,6.372614969475437,total_conn,7240.0,56031.0,7.739088397790055
LPnetlib/lp_cre_b,cols,natural_order,split_conn__convex,parts,1024,0.000418024,71.997598643,172233.16996870993,total_conn,7240.0,45961.0,6.348204419889503
LPnetlib/lp_cre_b,cols,natural_order,balance_work,parts,1024,0.000418024,0.0026741530000000003,6.397127916100511,total_hypercut,7240.0,6773.0,0.9354972375690608
LPnetlib/lp_cre_b,cols,natural_order,split_hypercut__convex,parts,1024,0.000418024,78.987365544,188954.14029816468,total_hypercut,7240.0,6569.0,0.9073204419889502
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,2,0.000418024,3.2949e-5,0.07882083325359308,cache,7240.0,202899.0,28.024723756906077
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000418024,0.0034416470000000004,8.233132547413547,cache,7240.0,196674.0,27.164917127071824
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,2,0.000418024,0.110942331,265.39703701222896,cache,7240.0,196674.0,27.164917127071824
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,4,0.000418024,2.5669e-5,0.06140556523070446,cache,7240.0,176890.0,24.43232044198895
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000418024,0.0041114210000000005,9.835370696419345,cache,7240.0,173590.0,23.976519337016576
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,4,0.000418024,0.11641372500000001,278.485744837617,cache,7240.0,173590.0,23.976519337016576
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,8,0.000418024,1.2901e-5,0.030861864390561308,cache,7240.0,140535.0,19.410911602209946
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000418024,0.0054217200000000005,12.969877327617553,cache,7240.0,137340.0,18.96961325966851
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,8,0.000418024,0.157507473,376.79050245918893,cache,7240.0,137340.0,18.96961325966851
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,16,0.000418024,7.155e-6,0.017116242129638488,cache,7240.0,100360.0,13.861878453038674
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000418024,0.008067257000000001,19.298549844028095,cache,7240.0,95121.0,13.138259668508287
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,16,0.000418024,0.17956907500000002,429.56642441582306,cache,7240.0,95121.0,13.138259668508287
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,32,0.000418024,4.6910000000000005e-6,0.011221843721891566,cache,7240.0,78817.0,10.886325966850828
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000418024,0.013256885000000001,31.71321503071594,cache,7240.0,72922.0,10.072099447513812
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,32,0.000418024,0.183582137,439.16650000956884,cache,7240.0,72922.0,10.072099447513812
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,64,0.000418024,3.3930000000000004e-6,0.008116758846382027,cache,7240.0,65325.0,9.022790055248619
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000418024,0.023743363,56.799042638700165,cache,7240.0,60698.0,8.383701657458564
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,64,0.000418024,0.195121702,466.771529864314,cache,7240.0,60698.0,8.383701657458564
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,128,0.000418024,2.8670000000000002e-6,0.006858457887585402,cache,7240.0,55814.0,7.7091160220994475
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000418024,0.043393061000000004,103.8051906110654,cache,7240.0,51858.0,7.162707182320442
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,128,0.000418024,0.20446001000000003,489.1106969934741,cache,7240.0,51858.0,7.162707182320442
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000418024,0.283832698,678.9866084243966,cache,7240.0,73761.0,10.187983425414364
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,256,0.000418024,2.624e-6,0.006277151551107114,cache,7240.0,47923.0,6.619198895027624
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000418024,0.082690596,197.81303465829714,cache,7240.0,45108.0,6.230386740331491
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,256,0.000418024,0.231578369,553.9834291810996,cache,7240.0,45108.0,6.230386740331491
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,512,0.000418024,2.153e-6,0.0051504219853405545,cache,7240.0,40870.0,5.645027624309392
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000418024,0.16085322700000002,384.794239086751,cache,7240.0,38342.0,5.2958563535911605
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,512,0.000418024,0.23934544400000002,572.5638814996269,cache,7240.0,38342.0,5.2958563535911605
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,1024,0.000418024,2.075e-6,0.004963829827952462,cache,7240.0,36561.0,5.049861878453038
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000418024,0.31758794300000004,759.7361467284176,cache,7240.0,34475.0,4.761740331491713
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,1024,0.000418024,0.255065995,610.1706959409029,cache,7240.0,34475.0,4.761740331491713
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,2048,0.000418024,2.018e-6,0.004827474020630394,cache,7240.0,33305.0,4.600138121546961
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000418024,0.631374302,1510.3781170459113,cache,7240.0,31496.0,4.350276243093923
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,2048,0.000418024,0.27538801500000004,658.785177406082,cache,7240.0,31496.0,4.350276243093923
LPnetlib/lp_cre_b,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000418024,0.381518055,912.6702174994737,cache,7240.0,33369.0,4.608977900552486
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,4096,0.000418024,2.003e-6,0.004791590913440376,cache,7240.0,28637.0,3.9553867403314915
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000418024,1.2472427270000002,2983.6629643274073,cache,7240.0,27595.0,3.81146408839779
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,4096,0.000418024,0.300527029,718.9229063403058,cache,7240.0,27595.0,3.81146408839779
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,8192,0.000418024,2.0000000000000003e-6,0.0047844142920023735,cache,7240.0,23033.0,3.181353591160221
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000418024,2.43183303,5817.448352247718,cache,7240.0,21512.0,2.971270718232044
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,8192,0.000418024,0.265325817,634.7143154460031,cache,7240.0,21512.0,2.971270718232044
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,16384,0.000418024,1.981e-6,0.004738962356228351,cache,7240.0,16686.0,2.304696132596685
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000418024,4.647502684,11117.789131724494,cache,7240.0,16027.0,2.213674033149171
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,16384,0.000418024,0.297002092,710.4905268597017,cache,7240.0,16027.0,2.213674033149171
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,32768,0.000418024,2.0390000000000003e-6,0.00487771037069642,cache,7240.0,15391.0,2.125828729281768
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000418024,8.287794997,19826.12241641628,cache,7240.0,13272.0,1.8331491712707182
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,32768,0.000418024,0.25708668300000004,615.0046002143418,cache,7240.0,13272.0,1.8331491712707182
LPnetlib/lp_cre_b,cols,natural_order,chunk_equal,vertices,65536,0.000418024,1.968e-6,0.004707863663330335,cache,7240.0,12065.0,1.6664364640883977
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000418024,12.156011609,29079.69783792318,cache,7240.0,11839.0,1.6352209944751381
LPnetlib/lp_cre_b,cols,natural_order,chunk_conn__convex,vertices,65536,0.000418024,0.09701230000000001,232.0735173100109,cache,7240.0,11839.0,1.6352209944751381
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,2,0.0004899710000000001,9.55e-7,0.001949094946435605,bottle_conn,357265.0,3.644864e6,10.202130071515542
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,2,0.0004899710000000001,0.003179943,6.490063697647411,bottle_conn,357265.0,3.367615e6,9.426098274390158
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,2,0.0004899710000000001,0.004556926,9.300399411393734,bottle_conn,357265.0,3.05041e6,8.538227926049291
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.0004899710000000001,0.013076251,26.68780601300893,bottle_conn,357265.0,3.153368e6,8.826411767175626
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.0004899710000000001,0.01537781,31.38514320235279,bottle_conn,357265.0,3.05287464e6,8.54512655871692
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0004899710000000001,0.029112036,59.41583481471352,bottle_conn,357265.0,3.05287012e6,8.545113907043792
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,2,0.0004899710000000001,5.210000000000001e-7,0.0010633282377936653,total_conn,77137.0,53959.0,0.6995216303460078
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,2,0.0004899710000000001,0.027080373,55.26933838941488,total_conn,77137.0,24468.0,0.31720186162282693
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,2,0.0004899710000000001,5.19e-7,0.0010592463635602923,total_hypercut,77137.0,53959.0,0.6995216303460078
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,2,0.0004899710000000001,0.045068569,91.98211526804647,total_hypercut,77137.0,24468.0,0.31720186162282693
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,4,0.0004899710000000001,9.9e-7,0.0020205277455196324,bottle_conn,357265.0,4.99709e6,13.98706842259947
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,4,0.0004899710000000001,0.003201218,6.533484634804916,bottle_conn,357265.0,4.506468e6,12.613796481603291
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,4,0.0004899710000000001,0.004736456,9.666808851952462,bottle_conn,357265.0,3.665198e6,10.259045806334234
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.0004899710000000001,0.013489919000000001,27.5320763881944,bottle_conn,357265.0,3.151452e6,8.821048801309953
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.0004899710000000001,0.015370958,31.371158701229252,bottle_conn,357265.0,2.49813243e6,6.992379410241698
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0004899710000000001,0.029990904000000002,61.20954913658155,bottle_conn,357265.0,2.49813005e6,6.992372748520006
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,4,0.0004899710000000001,9.270000000000001e-7,0.0018919487071683834,total_conn,77137.0,95768.0,1.2415313014506657
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,4,0.0004899710000000001,0.052836574000000004,107.83612499515277,total_conn,77137.0,70078.0,0.9084874962728652
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,4,0.0004899710000000001,9.310000000000001e-7,0.0019001124556351293,total_hypercut,77137.0,69050.0,0.8951605584868481
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,4,0.0004899710000000001,0.075838376,154.78135644762648,total_hypercut,77137.0,59682.0,0.7737143005302255
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,8,0.0004899710000000001,1.088e-6,0.0022205395829549093,bottle_conn,357265.0,5.635402e6,15.773730984003471
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,8,0.0004899710000000001,0.003189186,6.508928079416944,bottle_conn,357265.0,3.314133e6,9.276399871244035
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,8,0.0004899710000000001,0.004758669,9.712144188125418,bottle_conn,357265.0,2.552642e6,7.1449540257232025
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.0004899710000000001,0.01379674,28.15827875527327,bottle_conn,357265.0,2.197018e6,6.149547254838845
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.0004899710000000001,0.015564468000000001,31.76610044267926,bottle_conn,357265.0,1.4714079e6,4.118533581515122
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0004899710000000001,0.030973834000000002,63.215647456686206,bottle_conn,357265.0,1.47140318e6,4.1185203700334485
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.0004899710000000001,0.013674703000000002,27.9092089123642,bottle_conn,357265.0,2.398644e6,6.713907043791023
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.0004899710000000001,0.015481015,31.59577811748042,bottle_conn,357265.0,1.45610079e6,4.075688326592306
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0004899710000000001,0.030583562,62.41912684628274,bottle_conn,357265.0,1.54946131e6,4.337008411123396
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.0004899710000000001,0.010372664,21.16995495651783,bottle_conn,357265.0,2.398644e6,6.713907043791023
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.0004899710000000001,0.011974119,24.438423906721006,bottle_conn,357265.0,1.4561157e6,4.075730060319371
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0004899710000000001,0.024245181,49.482889803682255,bottle_conn,357265.0,1.54945688e6,4.336996011364113
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,8,0.0004899710000000001,2.143e-6,0.004373728241059164,total_conn,77137.0,113313.0,1.46898375617408
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,8,0.0004899710000000001,0.06277297400000001,128.1156925613965,total_conn,77137.0,100957.0,1.3088012237966216
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__dynamic,parts,8,0.0004899710000000001,0.304862374,622.2049345777606,total_conn,77137.0,100957.0,1.3088012237966216
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__trans,parts,8,0.0004899710000000001,0.249098956,508.3953050282567,total_conn,77137.0,100957.0,1.3088012237966216
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,8,0.0004899710000000001,2.125e-6,0.004336991372958807,total_hypercut,77137.0,70994.0,0.9203624719654641
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,8,0.0004899710000000001,0.09051814300000001,184.74183778223608,total_hypercut,77137.0,68585.0,0.88913232300971
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,16,0.0004899710000000001,1.233e-6,0.0025164754648744517,bottle_conn,357265.0,3.960499e6,11.08560592277441
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,16,0.0004899710000000001,0.003301754,6.73867228876811,bottle_conn,357265.0,2.010471e6,5.627394231172939
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,16,0.0004899710000000001,0.004762903000000001,9.72078551587747,bottle_conn,357265.0,1.517551e6,4.247690089989224
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.0004899710000000001,0.016378541,33.427572244071584,bottle_conn,357265.0,1.212401e6,3.3935622017270095
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.0004899710000000001,0.015831889000000002,32.31188988736068,bottle_conn,357265.0,782866.65,2.1912772031965067
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0004899710000000001,0.033467673,68.30541603482655,bottle_conn,357265.0,782866.08,2.1912756077421522
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,16,0.0004899710000000001,3.04e-6,0.006204448834726953,total_conn,77137.0,121235.0,1.5716841463888924
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,16,0.0004899710000000001,0.111017922,226.5805976272065,total_conn,77137.0,114540.0,1.4848905194653668
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,16,0.0004899710000000001,3.096e-6,0.006318741313261396,total_hypercut,77137.0,71460.0,0.9264036713898648
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,16,0.0004899710000000001,0.159541976,325.6151404879064,total_hypercut,77137.0,71009.0,0.920556931174404
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,32,0.0004899710000000001,1.554e-6,0.003171616279330817,bottle_conn,357265.0,3.826501e6,10.710539795389977
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,32,0.0004899710000000001,0.003315094,6.7658983899047085,bottle_conn,357265.0,1.017389e6,2.84771528137377
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,32,0.0004899710000000001,0.004768152,9.731498394802957,bottle_conn,357265.0,745350.87,2.086268932025247
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.0004899710000000001,0.020472661,41.783413712240105,bottle_conn,357265.0,642852.0,1.7993702153863378
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.0004899710000000001,0.016036822000000003,32.7301452534946,bottle_conn,357265.0,406701.02,1.13837353225197
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0004899710000000001,0.036256416,73.99706513242619,bottle_conn,357265.0,406704.68,1.138383776748352
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,32,0.0004899710000000001,6.694000000000001e-6,0.013662033059099415,total_conn,77137.0,126697.0,1.6424932263375553
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,32,0.0004899710000000001,0.176258451,359.7324147755683,total_conn,77137.0,121386.0,1.5736417024255545
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,32,0.0004899710000000001,6.688e-6,0.013649787436399295,total_hypercut,77137.0,71826.0,0.9311484760879992
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,32,0.0004899710000000001,0.29368964200000003,599.4020911441697,total_hypercut,77137.0,71521.0,0.9271944721728872
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,64,0.0004899710000000001,2.1860000000000003e-6,0.004461488537076684,bottle_conn,357265.0,2.687423e6,7.522211803563182
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,64,0.0004899710000000001,0.003335784,6.808125378848952,bottle_conn,357265.0,518381.0,1.4509705680657214
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,64,0.0004899710000000001,0.004507976,9.20049553953193,bottle_conn,357265.0,374636.9,1.0486246903558984
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.0004899710000000001,0.022401175000000002,45.719389514889656,bottle_conn,357265.0,332890.0,0.9317733335199362
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.0004899710000000001,0.016940924,34.57536058256508,bottle_conn,357265.0,208002.58,0.5822081088267812
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0004899710000000001,0.040267203,82.18282918784989,bottle_conn,357265.0,207991.2,0.5821762557205437
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,64,0.0004899710000000001,1.6419e-5,0.0335101465188756,total_conn,77137.0,130219.0,1.6881522485966527
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,64,0.0004899710000000001,0.341964099,697.927222223356,total_conn,77137.0,125652.0,1.628945901448073
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,64,0.0004899710000000001,1.6307e-5,0.03328156156180672,total_hypercut,77137.0,72051.0,0.9340653642220983
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,64,0.0004899710000000001,0.5584432460000001,1139.7475483242886,total_hypercut,77137.0,71856.0,0.9315373945058791
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,128,0.0004899710000000001,3.3630000000000002e-6,0.006863671523416692,bottle_conn,357265.0,2.820764e6,7.895438959875722
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,128,0.0004899710000000001,0.003394972,6.928924364911392,bottle_conn,357265.0,274428.0,0.7681356975914237
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,128,0.0004899710000000001,0.00456591,9.318735190450047,bottle_conn,357265.0,198261.81,0.5549432773991295
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.0004899710000000001,0.025382738000000002,51.804572107328795,bottle_conn,357265.0,171999.0,0.4814325500678768
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.0004899710000000001,0.018838762000000002,38.448728598223155,bottle_conn,357265.0,106893.3,0.2991989139714218
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0004899710000000001,0.047472935,96.88927507954551,bottle_conn,357265.0,106884.66,0.29917473024225716
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.0004899710000000001,0.021863707000000003,44.6224511246584,bottle_conn,357265.0,188173.0,0.5267042671406379
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.0004899710000000001,0.017239808000000002,35.18536403174882,bottle_conn,357265.0,116462.85,0.32598449330329027
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0004899710000000001,0.041359826,84.41280402309523,bottle_conn,357265.0,120951.47,0.33854833247029514
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.0004899710000000001,0.016792443,34.27232019854236,bottle_conn,357265.0,188173.0,0.5267042671406379
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.0004899710000000001,0.013097562,26.731300423902635,bottle_conn,357265.0,116466.07,0.3259935062208725
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0004899710000000001,0.034571059,70.55735747625879,bottle_conn,357265.0,120953.03,0.3385526989769499
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,128,0.0004899710000000001,5.4215e-5,0.11064940578115846,total_conn,77137.0,133415.0,1.729585024048122
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,128,0.0004899710000000001,0.6131995570000001,1251.5017358170178,total_conn,77137.0,128638.0,1.6676562479743833
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__dynamic,parts,128,0.0004899710000000001,0.8812152700000001,1798.5049523339137,total_conn,77137.0,128638.0,1.6676562479743833
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__trans,parts,128,0.0004899710000000001,0.46401702600000005,947.0295711378836,total_conn,77137.0,128638.0,1.6676562479743833
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,128,0.0004899710000000001,5.4199e-5,0.11061675078729148,total_hypercut,77137.0,72246.0,0.9365933339383176
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,128,0.0004899710000000001,1.0673667180000002,2178.4283518820503,total_hypercut,77137.0,72028.0,0.9337671934350571
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,256,0.0004899710000000001,6.232000000000001e-6,0.012719120111190254,bottle_conn,357265.0,1.636449e6,4.580490672190111
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,256,0.0004899710000000001,0.003586048,7.318898465419381,bottle_conn,357265.0,143310.0,0.40113081326186445
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,256,0.0004899710000000001,0.004730890000000001,9.655448995960985,bottle_conn,357265.0,102181.88,0.28601144808475504
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.0004899710000000001,0.031148968000000003,63.57308493767998,bottle_conn,357265.0,89900.0,0.2516339411921123
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.0004899710000000001,0.023003326,46.94834184063954,bottle_conn,357265.0,55787.15,0.1561506164891607
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0004899710000000001,0.060387129000000005,123.24633294623558,bottle_conn,357265.0,55783.82,0.1561412956768785
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,256,0.0004899710000000001,0.00021527500000000001,0.43936273779468576,total_conn,77137.0,137293.0,1.7798592115327274
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,256,0.0004899710000000001,1.1700514910000002,2388.001516416278,total_conn,77137.0,130905.0,1.6970455164188392
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,256,0.0004899710000000001,0.00021538700000000002,0.43959132275175467,total_hypercut,77137.0,72291.0,0.9371767115651374
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,256,0.0004899710000000001,2.06313811,4210.73514554943,total_hypercut,77137.0,72185.0,0.9358025331552952
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,512,0.0004899710000000001,1.1133e-5,0.022721752920070778,bottle_conn,357265.0,941947.0,2.6365498999342223
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,512,0.0004899710000000001,0.003916907,7.994160878909159,bottle_conn,357265.0,85254.0,0.23862958868067122
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,512,0.0004899710000000001,0.005082779,10.373632317014678,bottle_conn,357265.0,62930.83,0.17614608203994234
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.0004899710000000001,0.041404608,84.50420126905469,bottle_conn,357265.0,84037.0,0.23522315368144095
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.0004899710000000001,0.032852085,67.04903963703974,bottle_conn,357265.0,52185.98,0.14607078779057564
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0004899710000000001,0.079712947,162.6891122127636,bottle_conn,357265.0,52166.55,0.1460164023903825
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,512,0.0004899710000000001,0.000524887,1.0712613603662258,total_conn,77137.0,140951.0,1.827281330619547
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,512,0.0004899710000000001,2.140054552,4367.716766910694,total_conn,77137.0,132862.0,1.7224159612118697
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,512,0.0004899710000000001,0.0005245,1.070471517702068,total_hypercut,77137.0,72344.0,0.9378638007700585
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,512,0.0004899710000000001,3.9143193120000004,7988.879570423555,total_hypercut,77137.0,72270.0,0.9369044686726214
LPnetlib/lp_cre_b,rows,rcm_order,split_equal__split_equal,parts,1024,0.0004899710000000001,2.063e-5,0.042104532717242446,bottle_conn,357265.0,435187.0,1.2181070074034681
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__split_equal,parts,1024,0.0004899710000000001,0.00449552,9.175073626806483,bottle_conn,357265.0,85254.0,0.23862958868067122
LPnetlib/lp_cre_b,rows,rcm_order,balance_work__map_local,parts,1024,0.0004899710000000001,0.005706468,11.646542346383765,bottle_conn,357265.0,63069.25,0.1765335255342673
LPnetlib/lp_cre_b,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.0004899710000000001,0.056394459,115.0975445485549,bottle_conn,357265.0,84037.0,0.23522315368144095
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.0004899710000000001,0.047462829000000005,96.86864936904429,bottle_conn,357265.0,52184.91,0.14606779281485732
LPnetlib/lp_cre_b,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0004899710000000001,0.109418893,223.31707999044838,bottle_conn,357265.0,52147.14,0.1459620729710439
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,1024,0.0004899710000000001,0.001087628,2.2197803543475016,total_conn,77137.0,140951.0,1.827281330619547
LPnetlib/lp_cre_b,rows,rcm_order,split_conn__convex,parts,1024,0.0004899710000000001,0.015260434000000002,31.145586167344597,total_conn,77137.0,0.0,0.0
LPnetlib/lp_cre_b,rows,rcm_order,balance_work,parts,1024,0.0004899710000000001,0.001088646,2.2218580283322886,total_hypercut,77137.0,72344.0,0.9378638007700585
LPnetlib/lp_cre_b,rows,rcm_order,split_hypercut__convex,parts,1024,0.0004899710000000001,0.022230881,45.371830169540644,total_hypercut,77137.0,0.0,0.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,2,0.0004899710000000001,7.187000000000001e-6,0.014668215057625859,cache,77137.0,237754.0,3.0822303174870687
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.0004899710000000001,0.0016904910000000001,3.450185827324474,cache,77137.0,227512.0,2.9494535696228787
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,2,0.0004899710000000001,0.025314176,51.66464137673454,cache,77137.0,227512.0,2.9494535696228787
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,4,0.0004899710000000001,4.749000000000001e-6,0.009692410367144178,cache,77137.0,225060.0,2.9176659709348303
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.0004899710000000001,0.0017815630000000001,3.636058052415347,cache,77137.0,213898.0,2.772962391588991
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,4,0.0004899710000000001,0.025653386,52.35694765608576,cache,77137.0,213898.0,2.772962391588991
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,8,0.0004899710000000001,3.4480000000000003e-6,0.007037151178335044,cache,77137.0,218155.0,2.8281499150861453
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.0004899710000000001,0.002167027,4.422765837161791,cache,77137.0,212026.0,2.7486938823132867
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,8,0.0004899710000000001,0.02591761,52.89621222480513,cache,77137.0,212026.0,2.7486938823132867
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,16,0.0004899710000000001,2.841e-6,0.005798302348506339,cache,77137.0,214334.0,2.778614672595512
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.0004899710000000001,0.002521951,5.147143402364629,cache,77137.0,210569.0,2.7298054111515873
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,16,0.0004899710000000001,0.0263713,53.82216498527463,cache,77137.0,210569.0,2.7298054111515873
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,32,0.0004899710000000001,2.6030000000000003e-6,0.005312559314734954,cache,77137.0,211029.0,2.735768826892412
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.0004899710000000001,0.003144028,6.416763441101615,cache,77137.0,208317.0,2.7006106019160714
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,32,0.0004899710000000001,0.026634865,54.36008457643411,cache,77137.0,208317.0,2.7006106019160714
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,64,0.0004899710000000001,2.138e-6,0.004363523555475732,cache,77137.0,207728.0,2.692974836978363
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.0004899710000000001,0.004391611,8.963001891948705,cache,77137.0,205551.0,2.664752323787547
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,64,0.0004899710000000001,0.027437557,55.99832847250143,cache,77137.0,205551.0,2.664752323787547
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,128,0.0004899710000000001,2.077e-6,0.004239026391357856,cache,77137.0,204844.0,2.6555868130728446
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.0004899710000000001,0.0068333460000000006,13.946429482561213,cache,77137.0,201756.0,2.6155541439257424
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,128,0.0004899710000000001,0.028109458,57.3696361621402,cache,77137.0,201756.0,2.6155541439257424
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,256,0.0004899710000000001,2.0330000000000003e-6,0.00414922515822365,cache,77137.0,198563.0,2.574160260316061
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.0004899710000000001,0.011669088000000001,23.81587481708101,cache,77137.0,196987.0,2.553729079430105
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,256,0.0004899710000000001,0.028904083,58.99141581848721,cache,77137.0,196987.0,2.553729079430105
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,512,0.0004899710000000001,2.0000000000000003e-6,0.0040818742333729955,cache,77137.0,191742.0,2.48573317603744
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.0004899710000000001,0.021118952,43.10245300232054,cache,77137.0,187280.0,2.4278880433514396
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,512,0.0004899710000000001,0.030996933,63.26279106314455,cache,77137.0,187280.0,2.4278880433514396
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,1024,0.0004899710000000001,1.9990000000000003e-6,0.004079833296256309,cache,77137.0,177175.0,2.2968873562622347
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.0004899710000000001,0.039328087000000005,80.26615248657573,cache,77137.0,173524.0,2.249555984806254
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,1024,0.0004899710000000001,0.0330034,67.35786403685115,cache,77137.0,173524.0,2.249555984806254
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,2048,0.0004899710000000001,1.987e-6,0.004055342050856071,cache,77137.0,149919.0,1.9435420096711047
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.0004899710000000001,0.073000984,148.99041780023714,cache,77137.0,148343.0,1.9231108287851486
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,2048,0.0004899710000000001,0.036511025,74.51670609076864,cache,77137.0,148343.0,1.9231108287851486
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,4096,0.0004899710000000001,1.9820000000000003e-6,0.004045137365272638,cache,77137.0,120241.0,1.558797982809806
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.0004899710000000001,0.12755935200000001,260.340616077278,cache,77137.0,116985.0,1.5165873705225767
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,4096,0.0004899710000000001,0.045433391000000004,92.72669402883027,cache,77137.0,116985.0,1.5165873705225767
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,8192,0.0004899710000000001,2.0000000000000003e-6,0.0040818742333729955,cache,77137.0,97996.0,1.270414975951878
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.0004899710000000001,0.18598021,379.57391355814934,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,8192,0.0004899710000000001,0.030201588,61.63954193207353,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,16384,0.0004899710000000001,1.987e-6,0.004055342050856071,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.0004899710000000001,0.19030703200000001,388.40468517524505,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,16384,0.0004899710000000001,0.019170669,39.12612991381122,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,32768,0.0004899710000000001,1.9820000000000003e-6,0.004045137365272638,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.0004899710000000001,0.19016406100000002,388.11289035473527,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,32768,0.0004899710000000001,0.019151968000000002,39.08796234879207,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_equal,vertices,65536,0.0004899710000000001,1.9660000000000003e-6,0.004012482371405655,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.0004899710000000001,0.190238175,388.26415236820134,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,rcm_order,chunk_conn__convex,vertices,65536,0.0004899710000000001,0.019208062,39.20244667541548,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,2,0.00049607,9.630000000000001e-7,0.001941258290160663,bottle_conn,1.032155e6,970283.0,0.9400555149178176
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,2,0.00049607,0.0038311540000000002,7.72301086540206,bottle_conn,1.032155e6,968275.0,0.9381100706773692
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,2,0.00049607,0.004154022,8.373862559719395,bottle_conn,1.032155e6,807764.0,0.7825995126700932
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00049607,0.013377678,26.96731912834882,bottle_conn,1.032155e6,759179.0,0.7355280941331486
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00049607,0.011746937,23.679998790493276,bottle_conn,1.032155e6,753613.85,0.730136316735374
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00049607,0.022818965,45.99948595964279,bottle_conn,1.032155e6,753579.88,0.7301034050118441
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,2,0.00049607,5.490000000000001e-7,0.001106698651400004,total_conn,7240.0,4223.0,0.5832872928176795
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,2,0.00049607,0.27447493100000003,553.2987904932771,total_conn,7240.0,2644.0,0.3651933701657459
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,2,0.00049607,5.44e-7,0.001096619428709658,total_hypercut,7240.0,4223.0,0.5832872928176795
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,2,0.00049607,0.088753076,178.91240349144272,total_hypercut,7240.0,2644.0,0.3651933701657459
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,4,0.00049607,1.0080000000000001e-6,0.002031971294373778,bottle_conn,1.032155e6,953600.0,0.9238922448663234
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,4,0.00049607,0.0038218070000000004,7.704168766504727,bottle_conn,1.032155e6,949037.0,0.9194713972223164
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,4,0.00049607,0.004187627,8.44160501542121,bottle_conn,1.032155e6,721588.0,0.6991081765820056
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00049607,0.014010851000000001,28.243697462051728,bottle_conn,1.032155e6,580201.0,0.5621258435021872
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00049607,0.012074816,24.340951881790875,bottle_conn,1.032155e6,536887.83,0.5201620202392082
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00049607,0.02574361,51.89511560868426,bottle_conn,1.032155e6,536836.33,0.5201121246324437
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,4,0.00049607,1.294e-6,0.002608502832261576,total_conn,7240.0,10024.0,1.3845303867403316
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,4,0.00049607,0.336829431,678.9957687423146,total_conn,7240.0,6779.0,0.9363259668508287
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,4,0.00049607,1.2930000000000002e-6,0.002606486987723507,total_hypercut,7240.0,5526.0,0.7632596685082873
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,4,0.00049607,0.28839601800000003,581.3615376862136,total_hypercut,7240.0,4845.0,0.6691988950276243
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,8,0.00049607,1.113e-6,0.0022436349708710463,bottle_conn,1.032155e6,768495.0,0.7445538703004878
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,8,0.00049607,0.0038326750000000002,7.726076964944463,bottle_conn,1.032155e6,762119.0,0.7383765035290242
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,8,0.00049607,0.004201815,8.470205817727336,bottle_conn,1.032155e6,620321.0,0.6009959744418232
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00049607,0.014884322,30.004479206563587,bottle_conn,1.032155e6,395023.0,0.38271674312482135
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00049607,0.012325616000000001,24.846525691938638,bottle_conn,1.032155e6,345160.4,0.3344075260014242
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00049607,0.026355809,53.1292136190457,bottle_conn,1.032155e6,345102.42,0.334351352267828
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00049607,0.014475549,29.180456387203417,bottle_conn,1.032155e6,427184.0,0.4138758229141941
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00049607,0.012130948,24.45410526740178,bottle_conn,1.032155e6,356240.51,0.3451424543794295
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00049607,0.024346478,49.07871469752253,bottle_conn,1.032155e6,357832.33,0.3466846839864168
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00049607,0.013357382000000001,26.92640554760417,bottle_conn,1.032155e6,427184.0,0.4138758229141941
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00049607,0.011872562000000001,23.933239260588223,bottle_conn,1.032155e6,356245.25,0.34514704671294527
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00049607,0.026411699,53.24187917027839,bottle_conn,1.032155e6,357832.3,0.34668465492101475
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,8,0.00049607,2.19e-6,0.004414699538371601,total_conn,7240.0,17887.0,2.4705801104972376
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,8,0.00049607,0.9854911620000001,1986.596976233193,total_conn,7240.0,13849.0,1.9128453038674034
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__dynamic,parts,8,0.00049607,17.529867261,35337.487171165354,total_conn,7240.0,13849.0,1.9128453038674034
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__trans,parts,8,0.00049607,14.006570413,28235.068464128046,total_conn,7240.0,13849.0,1.9128453038674034
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,8,0.00049607,2.238e-6,0.004511460076198923,total_hypercut,7240.0,6059.0,0.836878453038674
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,8,0.00049607,0.633712106,1277.4650875884452,total_hypercut,7240.0,5839.0,0.8064917127071823
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,16,0.00049607,1.247e-6,0.0025137581389723224,bottle_conn,1.032155e6,575560.0,0.5576294258129835
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,16,0.00049607,0.003844248,7.749406333783538,bottle_conn,1.032155e6,565517.0,0.5478992980705417
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,16,0.00049607,0.004198144,8.462805652428084,bottle_conn,1.032155e6,475469.0,0.46065658743115134
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00049607,0.015759079000000002,31.76785332715141,bottle_conn,1.032155e6,253098.0,0.24521317050249236
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00049607,0.010906967,21.98674985385127,bottle_conn,1.032155e6,216462.93,0.20971940260910424
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00049607,0.034086359000000004,68.71280061281674,bottle_conn,1.032155e6,216395.54,0.20965411202774778
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,16,0.00049607,4.585e-6,0.009242647207047393,total_conn,7240.0,24976.0,3.4497237569060775
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,16,0.00049607,1.9293162300000002,3889.201584453807,total_conn,7240.0,19790.0,2.733425414364641
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,16,0.00049607,4.5620000000000005e-6,0.0091962827826718,total_hypercut,7240.0,6688.0,0.9237569060773481
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,16,0.00049607,1.282127196,2584.5691051666095,total_hypercut,7240.0,6257.0,0.8642265193370166
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,32,0.00049607,1.5630000000000001e-6,0.0031507650130021972,bottle_conn,1.032155e6,437932.0,0.42428898760360606
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,32,0.00049607,0.003863889,7.788999536355756,bottle_conn,1.032155e6,395158.0,0.38284753743381567
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,32,0.00049607,0.004232639,8.532342209768782,bottle_conn,1.032155e6,334645.0,0.32421971506217573
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00049607,0.016978820000000002,34.2266615598605,bottle_conn,1.032155e6,160099.0,0.15511139315316014
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00049607,0.011569393,23.322097687826314,bottle_conn,1.032155e6,139490.56,0.135144973380936
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00049607,0.036998008,74.58223234624145,bottle_conn,1.032155e6,139439.76,0.13509575596688483
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,32,0.00049607,1.3073e-5,0.026353135646178964,total_conn,7240.0,33912.0,4.683977900552486
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,32,0.00049607,4.267279263,8602.171594734613,total_conn,7240.0,27479.0,3.795441988950276
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,32,0.00049607,1.2738e-5,0.025677827725925775,total_hypercut,7240.0,6934.0,0.9577348066298342
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,32,0.00049607,2.5227687530000003,5085.509611546758,total_hypercut,7240.0,6788.0,0.9375690607734807
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,64,0.00049607,2.155e-6,0.0043441449795391775,bottle_conn,1.032155e6,285091.0,0.2762094840406722
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,64,0.00049607,0.003894677,7.851063357993831,bottle_conn,1.032155e6,259727.0,0.25163565549747857
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,64,0.00049607,0.004260576,8.588658858628822,bottle_conn,1.032155e6,224950.0,0.21794207265381654
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00049607,0.01716882,34.609672022093655,bottle_conn,1.032155e6,94669.0,0.09171975139392824
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00049607,0.015093572000000001,30.426294676154576,bottle_conn,1.032155e6,83897.7,0.0812840125756306
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00049607,0.042483292000000006,85.63971213739997,bottle_conn,1.032155e6,83823.51,0.08121213383648773
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,64,0.00049607,4.6058000000000005e-5,0.09284576773439232,total_conn,7240.0,43502.0,6.008563535911602
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,64,0.00049607,7.3920366070000005,14901.196619428709,total_conn,7240.0,36644.0,5.061325966850829
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,64,0.00049607,4.5519e-5,0.09175922752837301,total_hypercut,7240.0,7004.0,0.967403314917127
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,64,0.00049607,5.033450028000001,10146.652746588185,total_hypercut,7240.0,6909.0,0.9542817679558011
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,128,0.00049607,3.35e-6,0.0067530792025319005,bottle_conn,1.032155e6,158646.0,0.15370365884968828
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,128,0.00049607,0.003959055,7.980839397665652,bottle_conn,1.032155e6,138660.0,0.1343402880381338
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,128,0.00049607,0.004331656000000001,8.731945088394783,bottle_conn,1.032155e6,121329.4,0.11754959284216032
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00049607,0.024089484,48.560654746305964,bottle_conn,1.032155e6,54834.0,0.05312574177328017
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00049607,0.019506307,39.32168242385147,bottle_conn,1.032155e6,49499.96,0.04795787454403651
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00049607,0.056384512000000005,113.66241054689863,bottle_conn,1.032155e6,49395.59,0.04785675601048292
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00049607,0.017165363,34.60270324752555,bottle_conn,1.032155e6,57960.0,0.05615435666154792
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00049607,0.015179860000000002,30.600237869655494,bottle_conn,1.032155e6,51993.92,0.050374139542994995
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00049607,0.042679889000000006,86.03602112605077,bottle_conn,1.032155e6,52447.7,0.05081378281362779
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00049607,0.017693243,35.66682726228153,bottle_conn,1.032155e6,57960.0,0.05615435666154792
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00049607,0.014129429,28.4827322756869,bottle_conn,1.032155e6,51989.6,0.050369954125107176
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00049607,0.031780645,64.064839639567,bottle_conn,1.032155e6,52447.82,0.05081389907523579
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,128,0.00049607,9.705300000000001e-5,0.1956437599532324,total_conn,7240.0,54219.0,7.488812154696133
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,128,0.00049607,13.540880935,27296.310873465438,total_conn,7240.0,45197.0,6.24267955801105
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__dynamic,parts,128,0.00049607,24.108042929,48598.06666196303,total_conn,7240.0,45197.0,6.24267955801105
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__trans,parts,128,0.00049607,12.130935605000001,24454.08028100873,total_conn,7240.0,45197.0,6.24267955801105
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,128,0.00049607,9.646000000000001e-5,0.19444836414215735,total_hypercut,7240.0,7060.0,0.9751381215469613
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,128,0.00049607,9.952894614,20063.488245610497,total_hypercut,7240.0,6933.0,0.9575966850828729
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,256,0.00049607,6.2080000000000005e-6,0.012514362892333743,bottle_conn,1.032155e6,87961.0,0.08522072750701203
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,256,0.00049607,0.004079877,8.224397766444252,bottle_conn,1.032155e6,80737.0,0.07822177870571764
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,256,0.00049607,0.004457524,8.98567540871248,bottle_conn,1.032155e6,72131.36,0.06988423250383906
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00049607,0.033552159000000005,67.63593646058017,bottle_conn,1.032155e6,32162.0,0.03116004863610601
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00049607,0.026163806,52.742165420202795,bottle_conn,1.032155e6,29636.59,0.02871331340738552
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00049607,0.07876421700000001,158.77641663474913,bottle_conn,1.032155e6,29502.9,0.028583788287611843
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,256,0.00049607,0.00022582,0.45521801358679215,total_conn,7240.0,67194.0,9.280939226519337
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,256,0.00049607,24.964121186,50323.787340496296,total_conn,7240.0,55629.0,7.683563535911603
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,256,0.00049607,0.000226438,0.45646380551131893,total_hypercut,7240.0,7118.0,0.9831491712707182
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,256,0.00049607,19.916427553000002,40148.421700566454,total_hypercut,7240.0,6941.0,0.9587016574585635
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,512,0.00049607,1.1220000000000001e-5,0.022617775717136693,bottle_conn,1.032155e6,55353.0,0.05362857322785822
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,512,0.00049607,0.004398343,8.866375713105004,bottle_conn,1.032155e6,47416.0,0.045938836705727334
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,512,0.00049607,0.004763262,9.601995686092687,bottle_conn,1.032155e6,42674.02,0.04134458487339595
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00049607,0.040755384000000006,82.15651823331385,bottle_conn,1.032155e6,19413.0,0.018808221633378707
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00049607,0.0334981,67.52696192069668,bottle_conn,1.032155e6,18317.64,0.017746985675601047
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00049607,0.10889442,219.51422178321607,bottle_conn,1.032155e6,18263.41,0.017694445117254674
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,512,0.00049607,0.0005093130000000001,1.0266958292176507,total_conn,7240.0,83838.0,11.579834254143647
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,512,0.00049607,46.539343353,93816.08110347329,total_conn,7240.0,69585.0,9.611187845303867
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,512,0.00049607,0.000508788,1.0256375108351643,total_hypercut,7240.0,7148.0,0.987292817679558
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,512,0.00049607,39.627551133000004,79882.98250851694,total_hypercut,7240.0,7075.0,0.9772099447513812
LPnetlib/lp_cre_b,cols,rcm_order,split_equal__split_equal,parts,1024,0.00049607,2.0643000000000002e-5,0.041613078799363,bottle_conn,1.032155e6,30277.0,0.029333772543852426
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__split_equal,parts,1024,0.00049607,0.005577024000000001,11.242413369080976,bottle_conn,1.032155e6,28403.0,0.027518153765665042
LPnetlib/lp_cre_b,cols,rcm_order,balance_work__map_local,parts,1024,0.00049607,0.0059564810000000004,12.00733968996311,bottle_conn,1.032155e6,25759.0,0.024956523002843563
LPnetlib/lp_cre_b,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00049607,0.070274034,141.66152760699094,bottle_conn,1.032155e6,11542.0,0.011182428995645035
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00049607,0.060052106,121.05570987965407,bottle_conn,1.032155e6,11072.39,0.010727448881224235
LPnetlib/lp_cre_b,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00049607,0.167515407,337.6850182433931,bottle_conn,1.032155e6,11037.95,0.010694081799729693
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,1024,0.00049607,0.0016538330000000002,3.333870219928639,total_conn,7240.0,101913.0,14.076381215469613
LPnetlib/lp_cre_b,cols,rcm_order,split_conn__convex,parts,1024,0.00049607,82.643392554,166596.23148749166,total_conn,7240.0,85593.0,11.822237569060773
LPnetlib/lp_cre_b,cols,rcm_order,balance_work,parts,1024,0.00049607,0.001657987,3.3422440381397784,total_hypercut,7240.0,7170.0,0.9903314917127072
LPnetlib/lp_cre_b,cols,rcm_order,split_hypercut__convex,parts,1024,0.00049607,78.80980027700001,158868.30543471687,total_hypercut,7240.0,7121.0,0.9835635359116022
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,2,0.00049607,4.5559e-5,0.09183986130989578,cache,7240.0,202704.0,27.99779005524862
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00049607,0.0035387820000000003,7.133634366117685,cache,7240.0,199361.0,27.536049723756907
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,2,0.00049607,0.115206025,232.23743624891648,cache,7240.0,199361.0,27.536049723756907
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,4,0.00049607,2.5591000000000003e-5,0.051587477573729515,cache,7240.0,172321.0,23.80124309392265
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00049607,0.004216775,8.50036285201685,cache,7240.0,168946.0,23.335082872928176
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,4,0.00049607,0.12219949000000001,246.33517447134477,cache,7240.0,168946.0,23.335082872928176
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,8,0.00049607,1.2854000000000001e-5,0.025911665692341806,cache,7240.0,155277.0,21.44709944751381
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00049607,0.0055212510000000005,11.129983671659241,cache,7240.0,152062.0,21.00303867403315
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,8,0.00049607,0.12659852300000002,255.20294111718107,cache,7240.0,152062.0,21.00303867403315
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,16,0.00049607,7.175000000000001e-6,0.014463684560646683,cache,7240.0,142108.0,19.62817679558011
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00049607,0.008171237000000001,16.471943475719154,cache,7240.0,138473.0,19.12610497237569
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,16,0.00049607,0.141157805,284.5521902150906,cache,7240.0,138473.0,19.12610497237569
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,32,0.00049607,4.757e-6,0.0095893724675953,cache,7240.0,129841.0,17.933839779005524
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00049607,0.013301737000000001,26.814233878283307,cache,7240.0,125582.0,17.345580110497238
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,32,0.00049607,0.155912523,314.29540790614226,cache,7240.0,125582.0,17.345580110497238
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,64,0.00049607,3.395e-6,0.006843792206745016,cache,7240.0,112426.0,15.528453038674034
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00049607,0.023864734000000002,48.107593686374905,cache,7240.0,107526.0,14.851657458563535
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,64,0.00049607,0.21189226800000002,427.1418711069002,cache,7240.0,107526.0,14.851657458563535
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,128,0.00049607,2.854e-6,0.005753220311649565,cache,7240.0,94598.0,13.066022099447514
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00049607,0.043540211,87.77029653073154,cache,7240.0,89241.0,12.32610497237569
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,128,0.00049607,0.24536274200000002,494.6131433063882,cache,7240.0,89241.0,12.32610497237569
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,256,0.00049607,2.5920000000000003e-6,0.005225069042675429,cache,7240.0,78235.0,10.805939226519337
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00049607,0.08282681600000001,166.96598463926463,cache,7240.0,73761.0,10.187983425414364
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,256,0.00049607,0.271772248,547.8506017295946,cache,7240.0,73761.0,10.187983425414364
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,512,0.00049607,2.1290000000000003e-6,0.0042917330215493784,cache,7240.0,63978.0,8.836740331491713
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00049607,0.16110505900000002,324.7627532404701,cache,7240.0,60701.0,8.384116022099448
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,512,0.00049607,0.296462799,597.6229141048642,cache,7240.0,60701.0,8.384116022099448
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,1024,0.00049607,2.063e-6,0.004158687282036809,cache,7240.0,53150.0,7.3411602209944755
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00049607,0.31772336500000004,640.4809099522245,cache,7240.0,50960.0,7.038674033149171
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00049607,0.310713057,626.3492188602414,cache,7240.0,50960.0,7.038674033149171
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,2048,0.00049607,2.024e-6,0.00408006934505211,cache,7240.0,43308.0,5.9817679558011045
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00049607,0.6311433040000001,1272.286782107364,cache,7240.0,41971.0,5.797099447513812
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00049607,0.32148943900000004,648.072729655089,cache,7240.0,41971.0,5.797099447513812
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,4096,0.00049607,2.0050000000000003e-6,0.0040417682988287944,cache,7240.0,34066.0,4.70524861878453
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00049607,1.2467192420000002,2513.1921744915035,cache,7240.0,33369.0,4.608977900552486
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00049607,0.369215697,744.2814461668715,cache,7240.0,33369.0,4.608977900552486
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,8192,0.00049607,2.008e-6,0.004047815832443001,cache,7240.0,27607.0,3.8131215469613258
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00049607,2.430434736,4899.378587699316,cache,7240.0,25842.0,3.5693370165745857
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00049607,0.361398082,728.5223496683935,cache,7240.0,25842.0,3.5693370165745857
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,16384,0.00049607,1.9830000000000003e-6,0.003997419718991271,cache,7240.0,20095.0,2.7755524861878453
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00049607,4.652123809,9377.958370794444,cache,7240.0,19983.0,2.760082872928177
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00049607,0.294739444,594.1488983409599,cache,7240.0,19983.0,2.760082872928177
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,32768,0.00049607,2.025e-6,0.004082085189590179,cache,7240.0,13564.0,1.8734806629834253
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00049607,8.347256864,16826.77215715524,cache,7240.0,13564.0,1.8734806629834253
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00049607,0.102558519,206.74203035861873,cache,7240.0,13564.0,1.8734806629834253
LPnetlib/lp_cre_b,cols,rcm_order,chunk_equal,vertices,65536,0.00049607,1.979e-6,0.0039893563408389945,cache,7240.0,9287.0,1.2827348066298343
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00049607,12.242037929,24678.045294010924,cache,7240.0,9287.0,1.2827348066298343
LPnetlib/lp_cre_b,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00049607,0.086126146,173.61692099905255,cache,7240.0,9287.0,1.2827348066298343
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,2,0.000616001,9.520000000000001e-7,0.0015454520366038366,bottle_conn,357265.0,3.426659e6,9.59136495318601
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,2,0.000616001,0.007941157,12.891467708656318,bottle_conn,357265.0,1.713535e6,4.7962576798734835
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,2,0.000616001,0.009379402,15.226277230069432,bottle_conn,357265.0,1.468426e6,4.110187116006326
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000616001,0.01851811,30.061818081464153,bottle_conn,357265.0,1.434097e6,4.01409877821785
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000616001,0.018204151000000002,29.55214520755648,bottle_conn,357265.0,1.41055101e6,3.948192546149217
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000616001,0.035037668,56.87923883240449,bottle_conn,357265.0,1.41056098e6,3.948220452605209
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,2,0.000616001,4.89e-7,0.0007938298801462984,total_conn,77137.0,24194.0,0.3136497400728574
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,2,0.000616001,0.032687397,53.06387002618502,total_conn,77137.0,13954.0,0.18089892010319303
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,2,0.000616001,4.88e-7,0.0007922065061582692,total_hypercut,77137.0,24194.0,0.3136497400728574
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,2,0.000616001,0.052858489,85.80909608912972,total_hypercut,77137.0,13954.0,0.18089892010319303
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,4,0.000616001,9.96e-7,0.0016168804920771232,bottle_conn,357265.0,3.48342e6,9.750241417435237
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,4,0.000616001,0.005888898,9.559883831357416,bottle_conn,357265.0,2.638537e6,7.385377800792129
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,4,0.000616001,0.009361855,15.197791886701483,bottle_conn,357265.0,2.228838e6,6.238612794424307
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000616001,0.019014934,30.868349239692794,bottle_conn,357265.0,1.803468e6,5.0479839894756
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000616001,0.020438774,33.17977405880834,bottle_conn,357265.0,1.59668642e6,4.469193511818958
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000616001,0.035989692000000004,58.424729829984045,bottle_conn,357265.0,1.59669808e6,4.469226148657159
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,4,0.000616001,8.91e-7,0.001446426223334053,total_conn,77137.0,59217.0,0.7676860650530873
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,4,0.000616001,0.061668400000000005,100.1108764433824,total_conn,77137.0,39676.0,0.5143575715933988
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,4,0.000616001,8.890000000000001e-7,0.0014431794753579947,total_hypercut,77137.0,51216.0,0.6639615230045244
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,4,0.000616001,0.092521272,150.19662630417807,total_hypercut,77137.0,37044.0,0.48023646239807094
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,8,0.000616001,1.078e-6,0.001749997159095521,bottle_conn,357265.0,3.304907e6,9.25057590304116
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,8,0.000616001,0.007283333,11.82357333835497,bottle_conn,357265.0,2.1318e6,5.966999286244104
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,8,0.000616001,0.009380327,15.22777885100836,bottle_conn,357265.0,1.786169e6,4.999563349334528
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000616001,0.016854256,27.36076077798575,bottle_conn,357265.0,1.571279e6,4.398077057646285
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000616001,0.020560290000000002,33.377039972337705,bottle_conn,357265.0,1.27869325e6,3.579117041971646
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000616001,0.037222625,60.4262411911669,bottle_conn,357265.0,1.27867007e6,3.579052160161225
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000616001,0.016793342000000003,27.26187457487894,bottle_conn,357265.0,1.633146e6,4.571245434061551
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000616001,0.020240787,32.8583671130404,bottle_conn,357265.0,1.28683981e6,3.6019196114928698
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000616001,0.037051735,60.148822810352584,bottle_conn,357265.0,1.2984546e6,3.6344299049724995
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000616001,0.016448107,26.70142905612166,bottle_conn,357265.0,1.633146e6,4.571245434061551
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000616001,0.015681944,25.457659971331214,bottle_conn,357265.0,1.28684485e6,3.601933718668216
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000616001,0.035387959000000004,57.44789213004525,bottle_conn,357265.0,1.29842766e6,3.6343544987614234
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,8,0.000616001,2.12e-6,0.003441552854621989,total_conn,77137.0,94368.0,1.2233817752829381
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,8,0.000616001,0.11260329100000001,182.79725357588705,total_conn,77137.0,73113.0,0.947833076215046
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__dynamic,parts,8,0.000616001,0.351797842,571.0994657476206,total_conn,77137.0,73113.0,0.947833076215046
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__trans,parts,8,0.000616001,0.280469758,455.3073095660559,total_conn,77137.0,73113.0,0.947833076215046
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,8,0.000616001,2.1520000000000003e-6,0.0034935008222389255,total_hypercut,77137.0,63786.0,0.8269183400961925
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,8,0.000616001,0.148528926,241.1179949383199,total_hypercut,77137.0,55602.0,0.7208213956985623
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,16,0.000616001,1.235e-6,0.0020048668752161115,bottle_conn,357265.0,2.524728e6,7.066821547030916
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,16,0.000616001,0.005555394,9.018482112853713,bottle_conn,357265.0,1.449942e6,4.0584496102333
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,16,0.000616001,0.009381436,15.229579172761083,bottle_conn,357265.0,1.156782e6,3.2378822442724586
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000616001,0.021890812000000003,35.53697477763835,bottle_conn,357265.0,1.0892e6,3.048717338670175
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000616001,0.018986433,30.82208145765997,bottle_conn,357265.0,824583.28,2.308043833009111
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000616001,0.040111868,65.11656312246247,bottle_conn,357265.0,824594.33,2.3080747624312483
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,16,0.000616001,6.1230000000000005e-6,0.009939918928703039,total_conn,77137.0,126855.0,1.6445415300050559
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,16,0.000616001,0.154711441,251.1545289699205,total_conn,77137.0,106418.0,1.3795973397980217
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,16,0.000616001,4.366e-6,0.007087650831735663,total_hypercut,77137.0,68456.0,0.8874599738128265
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,16,0.000616001,0.208171031,337.93943678662856,total_hypercut,77137.0,65492.0,0.8490348341262948
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,32,0.000616001,1.556e-6,0.0025259699253734978,bottle_conn,357265.0,1.913794e6,5.356791177417323
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,32,0.000616001,0.007944608,12.897069972289007,bottle_conn,357265.0,879812.0,2.4626313800680166
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,32,0.000616001,0.009387394,15.239251234981761,bottle_conn,357265.0,668246.92,1.8704516815249186
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000616001,0.024549205,39.85254082379736,bottle_conn,357265.0,654660.0,1.8324213119113264
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000616001,0.019386586,31.471679429091836,bottle_conn,357265.0,474735.53,1.3288050326788239
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000616001,0.042413131,68.8523736162766,bottle_conn,357265.0,474746.01,1.328834366646607
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,32,0.000616001,8.032e-6,0.013038939871850857,total_conn,77137.0,148760.0,1.9285167947936788
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,32,0.000616001,0.28131985000000004,456.6873268062877,total_conn,77137.0,136124.0,1.764704357182675
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,32,0.000616001,7.925000000000001e-6,0.01286523885513173,total_hypercut,77137.0,70655.0,0.9159676938434215
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,32,0.000616001,0.35163449300000005,570.83428923005,total_hypercut,77137.0,69192.0,0.8970014389981461
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,64,0.000616001,2.164e-6,0.0035129813100952755,bottle_conn,357265.0,1.160336e6,3.2478300421255932
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,64,0.000616001,0.007964438,12.929261478471627,bottle_conn,357265.0,481024.0,1.3464067288987167
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,64,0.000616001,0.008406575000000001,13.647015183416912,bottle_conn,357265.0,354808.3,0.9931235917316278
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000616001,0.026711071000000003,43.36205785380219,bottle_conn,357265.0,363416.0,1.017216911816159
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000616001,0.020624027,33.480508960212724,bottle_conn,357265.0,257749.88,0.7214529270989322
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000616001,0.048465679000000005,78.677922600775,bottle_conn,357265.0,257748.88,0.7214501280562048
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,64,0.000616001,1.9625000000000003e-5,0.03185871451507384,total_conn,77137.0,163323.0,2.1173107587798334
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,64,0.000616001,0.516137649,837.8844336291662,total_conn,77137.0,154237.0,1.9995203339512815
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,64,0.000616001,1.9675e-5,0.0319398832144753,total_hypercut,77137.0,71512.0,0.9270777966475232
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,64,0.000616001,0.641012792,1040.603492526798,total_hypercut,77137.0,70850.0,0.9184956635596406
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,128,0.000616001,3.3920000000000003e-6,0.005506484567395183,bottle_conn,357265.0,670238.0,1.8760247995185646
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,128,0.000616001,0.005988814,9.722084866745346,bottle_conn,357265.0,266139.0,0.744934432424111
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,128,0.000616001,0.009469303,15.372220174967248,bottle_conn,357265.0,193710.81,0.5422048339467902
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000616001,0.029472438,47.844789213004525,bottle_conn,357265.0,196834.0,0.5509467762025387
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000616001,0.021527736000000002,34.94756664356065,bottle_conn,357265.0,136933.22,0.3832819335787161
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000616001,0.053127632,86.24601583438988,bottle_conn,357265.0,136922.83,0.3832528515247785
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000616001,0.025832516000000003,41.93583451974916,bottle_conn,357265.0,219436.0,0.614210739926945
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000616001,0.020267799,32.902217691205045,bottle_conn,357265.0,145030.13,0.40594553062852506
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000616001,0.047396836000000005,76.94279067728786,bottle_conn,357265.0,152464.57,0.42675484584272183
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000616001,0.024425616,39.65190965599082,bottle_conn,357265.0,219436.0,0.614210739926945
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000616001,0.016131402,26.18729839724286,bottle_conn,357265.0,145025.68,0.40593307488838815
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000616001,0.047705512000000005,77.44388726641678,bottle_conn,357265.0,152457.07,0.4267338530222664
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,128,0.000616001,7.2499e-5,0.11769299075813187,total_conn,77137.0,172655.0,2.238290314635
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,128,0.000616001,0.841605425,1366.2403551292937,total_conn,77137.0,165433.0,2.144664687504051
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__dynamic,parts,128,0.000616001,0.8501062760000001,1380.0404155188062,total_conn,77137.0,165433.0,2.144664687504051
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__trans,parts,128,0.000616001,0.44621706400000005,724.3771747123787,total_conn,77137.0,165433.0,2.144664687504051
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,128,0.000616001,7.2446e-5,0.11760695193676633,total_hypercut,77137.0,72058.0,0.934156111852937
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,128,0.000616001,1.159029984,1881.5391273715463,total_hypercut,77137.0,71603.0,0.9282575158484255
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,256,0.000616001,6.237000000000001e-6,0.010124983563338371,bottle_conn,357265.0,492467.0,1.3784361748282088
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,256,0.000616001,0.008166099000000001,13.256632700271592,bottle_conn,357265.0,137269.0,0.38422179614571816
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,256,0.000616001,0.009606972,15.595708448525246,bottle_conn,357265.0,100860.31,0.28231231718752187
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000616001,0.041503853,67.37627536318934,bottle_conn,357265.0,104992.0,0.29387709403384044
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000616001,0.027232148,44.207960701362495,bottle_conn,357265.0,72088.94,0.20178002323205466
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000616001,0.066278496,107.59478637210005,bottle_conn,357265.0,72078.36,0.20175040935999888
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,256,0.000616001,0.00020502200000000002,0.3328273817737309,total_conn,77137.0,177717.0,2.3039138156785977
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,256,0.000616001,1.390404409,2257.1463504117687,total_conn,77137.0,173398.0,2.2479225274511583
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,256,0.000616001,0.000204918,0.33265855087897583,total_hypercut,77137.0,72255.0,0.9367100094636815
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,256,0.000616001,2.095513341,3401.8018493476475,total_hypercut,77137.0,72036.0,0.9338709050131584
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,512,0.000616001,1.1164e-5,0.018123347202358437,bottle_conn,357265.0,306258.0,0.8572292276041594
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,512,0.000616001,0.008384490000000001,13.611162968891286,bottle_conn,357265.0,85054.0,0.23806978013519375
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,512,0.000616001,0.009827884,15.954331242968761,bottle_conn,357265.0,63194.19,0.17688323793262706
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000616001,0.04357119,70.73233647347975,bottle_conn,357265.0,82879.0,0.23198186220312653
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000616001,0.033097431000000004,53.72950855599261,bottle_conn,357265.0,56317.19,0.15763422109638503
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000616001,0.08781194,142.55161923438436,bottle_conn,357265.0,56308.81,0.15761076511832953
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,512,0.000616001,0.000408532,0.6632002220775616,total_conn,77137.0,180332.0,2.3378145377704604
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,512,0.000616001,2.22082419,3605.228222032107,total_conn,77137.0,177862.0,2.3057935880316838
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,512,0.000616001,0.000407859,0.6621076913836178,total_hypercut,77137.0,72329.0,0.9376693415611185
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,512,0.000616001,3.793547835,6158.34687768364,total_hypercut,77137.0,72237.0,0.9364766584129536
LPnetlib/lp_cre_b,rows,spectral_order,split_equal__split_equal,parts,1024,0.000616001,2.0649e-5,0.03352104947881578,bottle_conn,357265.0,199086.0,0.5572502204246148
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__split_equal,parts,1024,0.000616001,0.008055112,13.076459291462188,bottle_conn,357265.0,85254.0,0.23862958868067122
LPnetlib/lp_cre_b,rows,spectral_order,balance_work__map_local,parts,1024,0.000616001,0.009365509000000001,15.203723695253743,bottle_conn,357265.0,63243.86,0.17702226638489638
LPnetlib/lp_cre_b,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000616001,0.057561896,93.44448466804437,bottle_conn,357265.0,82879.0,0.23198186220312653
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000616001,0.046466508000000004,75.4325204017526,bottle_conn,357265.0,56326.7,0.15766083999272248
LPnetlib/lp_cre_b,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000616001,0.11967525100000001,194.27768948427033,bottle_conn,357265.0,56309.91,0.15761384406532966
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,1024,0.000616001,0.000745966,1.2109818003542203,total_conn,77137.0,180332.0,2.3378145377704604
LPnetlib/lp_cre_b,rows,spectral_order,split_conn__convex,parts,1024,0.000616001,0.015375111,24.95955526046224,total_conn,77137.0,0.0,0.0
LPnetlib/lp_cre_b,rows,spectral_order,balance_work,parts,1024,0.000616001,0.000745078,1.2095402442528502,total_hypercut,77137.0,72329.0,0.9376693415611185
LPnetlib/lp_cre_b,rows,spectral_order,split_hypercut__convex,parts,1024,0.000616001,0.024453433,39.69706705021583,total_hypercut,77137.0,0.0,0.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,2,0.000616001,7.266e-6,0.01179543539702046,cache,77137.0,260550.0,3.3777564592867235
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000616001,0.0023580930000000003,3.8280668375538354,cache,77137.0,260409.0,3.375928542722688
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,2,0.000616001,0.024445118000000002,39.683568695505365,cache,77137.0,260409.0,3.375928542722688
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,4,0.000616001,4.752e-6,0.00771427319111495,cache,77137.0,260150.0,3.3725708803816588
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000616001,0.002435754,3.954139684838174,cache,77137.0,259421.0,3.3631201628271774
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,4,0.000616001,0.026051423,42.29120244934667,cache,77137.0,259421.0,3.3631201628271774
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,8,0.000616001,3.5220000000000003e-6,0.005717523185838984,cache,77137.0,259459.0,3.363612792823159
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000616001,0.0021837880000000003,3.5451046345703987,cache,77137.0,258188.0,3.3471356158523147
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,8,0.000616001,0.026872923,43.62480418051269,cache,77137.0,258188.0,3.3471356158523147
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,16,0.000616001,2.8960000000000003e-6,0.00470129106933268,cache,77137.0,257471.0,3.3378404656649856
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000616001,0.002729898,4.431645403173047,cache,77137.0,256288.0,3.322504116053256
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,16,0.000616001,0.027075846,43.95422410028555,cache,77137.0,256288.0,3.322504116053256
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,32,0.000616001,2.6430000000000004e-6,0.004290577450361282,cache,77137.0,254884.0,3.3043027340964777
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000616001,0.0036391320000000002,5.9076722278048255,cache,77137.0,252770.0,3.276896949583209
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,32,0.000616001,0.029654830000000004,48.14087964142916,cache,77137.0,252770.0,3.276896949583209
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,64,0.000616001,2.136e-6,0.003467526838430457,cache,77137.0,248848.0,3.2260523484190466
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000616001,0.004895144000000001,7.946649437257408,cache,77137.0,246279.0,3.1927479679012665
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,64,0.000616001,0.032452474,52.68250213879523,cache,77137.0,246279.0,3.1927479679012665
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,128,0.000616001,2.0830000000000002e-6,0.0033814880170649074,cache,77137.0,239132.0,3.1000946368150175
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000616001,0.007321888,11.886162522463438,cache,77137.0,236299.0,3.0633677742198944
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,128,0.000616001,0.035493533,57.61927821545744,cache,77137.0,236299.0,3.0633677742198944
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,256,0.000616001,2.042e-6,0.0033149296835557084,cache,77137.0,222602.0,2.885800588563206
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000616001,0.012158105,19.737151400728244,cache,77137.0,220391.0,2.857137301165459
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,256,0.000616001,0.03843002,62.386294827443464,cache,77137.0,220391.0,2.857137301165459
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,512,0.000616001,2.007e-6,0.003258111593974685,cache,77137.0,195028.0,2.528332706742549
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000616001,0.02162736,35.10929365374407,cache,77137.0,193509.0,2.5086404708505645
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,512,0.000616001,0.041808576,67.87095475494358,cache,77137.0,193509.0,2.5086404708505645
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,1024,0.000616001,1.964e-6,0.0031883065124894278,cache,77137.0,159485.0,2.0675551291857346
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000616001,0.039851461000000005,64.69382517236174,cache,77137.0,158420.0,2.053748525350999
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000616001,0.046517554,75.51538715034553,cache,77137.0,158420.0,2.053748525350999
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,2048,0.000616001,1.998e-6,0.003243501228082422,cache,77137.0,126187.0,1.6358816132335974
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000616001,0.073494215,119.3085969016284,cache,77137.0,125048.0,1.6211156773014248
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000616001,0.049543596,80.42778501982951,cache,77137.0,125048.0,1.6211156773014248
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,4096,0.000616001,1.992e-6,0.0032337609841542464,cache,77137.0,105228.0,1.3641702425554534
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000616001,0.128067848,207.90201314608257,cache,77137.0,99515.0,1.2901072118438621
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000616001,0.051734051,83.9837126887781,cache,77137.0,99515.0,1.2901072118438621
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,8192,0.000616001,1.995e-6,0.003238631106118334,cache,77137.0,97575.0,1.264957154154297
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000616001,0.186300609,302.43556260460616,cache,77137.0,82382.0,1.067995903392665
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000616001,0.035025047000000004,56.85875022930158,cache,77137.0,82382.0,1.067995903392665
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,16384,0.000616001,1.985e-6,0.0032223973662380417,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000616001,0.190644806,309.4878190132808,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000616001,0.018974799,30.80319512468324,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,32768,0.000616001,1.9770000000000003e-6,0.003209410374333808,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000616001,0.190650656,309.49731575111076,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000616001,0.018986647000000002,30.822428859693414,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_equal,vertices,65536,0.000616001,1.979e-6,0.003212657122309866,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000616001,0.19058902600000002,309.3972672122286,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000616001,0.018962599,30.783389962029283,cache,77137.0,77137.0,1.0
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,2,0.000760558,9.450000000000001e-7,0.0012425087895992152,bottle_conn,1.032155e6,878810.0,0.8514321976834874
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,2,0.000760558,0.002602589,3.4219467811790816,bottle_conn,1.032155e6,883980.0,0.8564411352946021
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,2,0.000760558,0.006297222000000001,8.279739349267249,bottle_conn,1.032155e6,682118.0,0.6608677960190088
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000760558,0.013752518,18.08214232182161,bottle_conn,1.032155e6,655937.0,0.6355024196947164
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000760558,0.011278698,14.8295041272329,bottle_conn,1.032155e6,654951.48,0.6345476018621234
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000760558,0.024346268,32.011060300463605,bottle_conn,1.032155e6,654920.72,0.6345178001366074
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,2,0.000760558,6.27e-7,0.0008243947207182095,total_conn,7240.0,2520.0,0.34806629834254144
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,2,0.000760558,0.266419727,350.2950820318766,total_conn,7240.0,1881.0,0.2598066298342541
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,2,0.000760558,6.26e-7,0.0008230798966022315,total_hypercut,7240.0,2520.0,0.34806629834254144
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,2,0.000760558,0.106197569,139.63112477943827,total_hypercut,7240.0,1881.0,0.2598066298342541
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,4,0.000760558,1.01e-6,0.0013279723571377857,bottle_conn,1.032155e6,654750.0,0.6343523986223
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,4,0.000760558,0.002618183,3.4424501484436427,bottle_conn,1.032155e6,658546.0,0.6380301408218727
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,4,0.000760558,0.004553138,5.986575645775864,bottle_conn,1.032155e6,506649.0,0.49086522857516557
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000760558,0.014282958,18.77957762590098,bottle_conn,1.032155e6,443680.0,0.42985791862656286
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000760558,0.013717718,18.036386442585574,bottle_conn,1.032155e6,441275.46,0.4275282879024953
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000760558,0.028692135,37.72511103689659,bottle_conn,1.032155e6,441221.58,0.42747608644050555
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,4,0.000760558,1.6590000000000001e-6,0.0021812932084075112,total_conn,7240.0,7023.0,0.9700276243093923
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,4,0.000760558,0.35763647800000004,470.22906602783746,total_conn,7240.0,4629.0,0.6393646408839779
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,4,0.000760558,1.6680000000000002e-6,0.0021931266254513137,total_hypercut,7240.0,4283.0,0.5915745856353591
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,4,0.000760558,0.30435932400000004,400.1789791179634,total_hypercut,7240.0,3271.0,0.45179558011049725
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,8,0.000760558,1.078e-6,0.0014173803970242902,bottle_conn,1.032155e6,483038.0,0.4679897883554311
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,8,0.000760558,0.00261412,3.437108018060424,bottle_conn,1.032155e6,483922.0,0.46884624886766035
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,8,0.000760558,0.004514347,5.935572303492962,bottle_conn,1.032155e6,422231.0,0.4090771250442036
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000760558,0.018222768,23.95973482627229,bottle_conn,1.032155e6,308503.0,0.2988921237604817
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000760558,0.014110702000000001,18.553091282979075,bottle_conn,1.032155e6,303994.76,0.29452433016358975
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000760558,0.027376174000000003,35.99485377841006,bottle_conn,1.032155e6,303925.76,0.2944574797389927
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000760558,0.014883659,19.569393787193086,bottle_conn,1.032155e6,324333.0,0.3142289675484787
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000760558,0.014533095000000001,19.108463785799373,bottle_conn,1.032155e6,310014.74,0.3003567681210671
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000760558,0.026381841000000003,34.687480770697306,bottle_conn,1.032155e6,306985.14,0.2974215500578886
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000760558,0.018393603,24.184352804125393,bottle_conn,1.032155e6,324333.0,0.3142289675484787
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000760558,0.012728695,16.73599515092866,bottle_conn,1.032155e6,310019.73,0.3003616026662662
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000760558,0.031650036,41.61423060437205,bottle_conn,1.032155e6,306985.03,0.29742144348474797
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,8,0.000760558,3.603e-6,0.004737311289868754,total_conn,7240.0,14069.0,1.943232044198895
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,8,0.000760558,1.2162285110000002,1599.1265768028213,total_conn,7240.0,10171.0,1.4048342541436465
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__dynamic,parts,8,0.000760558,17.377257818,22848.037648673737,total_conn,7240.0,10171.0,1.4048342541436465
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__trans,parts,8,0.000760558,13.887848519,18260.07815183063,total_conn,7240.0,10171.0,1.4048342541436465
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,8,0.000760558,3.661e-6,0.004813571088595478,total_hypercut,7240.0,5362.0,0.7406077348066298
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,8,0.000760558,0.6603383460000001,868.2287820258284,total_hypercut,7240.0,4694.0,0.6483425414364641
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,16,0.000760558,1.237e-6,0.0016264374314647928,bottle_conn,1.032155e6,401026.0,0.3885327300647674
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,16,0.000760558,0.0028122760000000003,3.6976483055861618,bottle_conn,1.032155e6,391415.0,0.37922114411110736
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,16,0.000760558,0.004959111,6.520358736611803,bottle_conn,1.032155e6,338025.0,0.3274944170206994
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000760558,0.019434253000000002,25.552624520417904,bottle_conn,1.032155e6,224621.0,0.21762332207856377
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000760558,0.015006137000000001,19.73043081526984,bottle_conn,1.032155e6,218029.32,0.21123699444366398
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000760558,0.034496811,45.35723902713534,bottle_conn,1.032155e6,217916.85,0.21112802825157076
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,16,0.000760558,4.529e-6,0.005954838421264388,total_conn,7240.0,24840.0,3.430939226519337
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,16,0.000760558,2.421669919,3184.0700104397033,total_conn,7240.0,18229.0,2.517817679558011
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,16,0.000760558,4.505e-6,0.005923282642480915,total_hypercut,7240.0,6163.0,0.851243093922652
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,16,0.000760558,1.2998121850000002,1709.024407080065,total_hypercut,7240.0,5682.0,0.7848066298342542
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,32,0.000760558,1.56e-6,0.002051125620925689,bottle_conn,1.032155e6,315118.0,0.30530104490120186
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,32,0.000760558,0.002913473,3.830704561650788,bottle_conn,1.032155e6,302653.0,0.2932243703707292
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,32,0.000760558,0.006346194,8.344128915874924,bottle_conn,1.032155e6,270866.0,0.2624276392596073
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000760558,0.021075257,27.710256154034273,bottle_conn,1.032155e6,165695.0,0.16053305947265673
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000760558,0.013320918000000001,17.514664233365504,bottle_conn,1.032155e6,159838.92,0.1548594154947658
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000760558,0.037725023,49.60177001622493,bottle_conn,1.032155e6,159755.16,0.15477826489238536
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,32,0.000760558,1.9697e-5,0.025898090612418777,total_conn,7240.0,40731.0,5.625828729281768
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,32,0.000760558,5.338335567000001,7018.9723426747205,total_conn,7240.0,30940.0,4.273480662983426
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,32,0.000760558,1.9361e-5,0.025456309709450165,total_hypercut,7240.0,6672.0,0.9215469613259668
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,32,0.000760558,2.5185999590000003,3311.5159645944163,total_hypercut,7240.0,6411.0,0.8854972375690607
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,64,0.000760558,2.1860000000000003e-6,0.0028742055175279206,bottle_conn,1.032155e6,206105.0,0.19968415596494712
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,64,0.000760558,0.003029075,3.9827008591060773,bottle_conn,1.032155e6,197228.0,0.1910837035135227
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,64,0.000760558,0.004208437000000001,5.533354458174131,bottle_conn,1.032155e6,175760.0,0.1702845018432309
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000760558,0.022051934000000002,28.994414627155326,bottle_conn,1.032155e6,118885.0,0.11518134388730375
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000760558,0.015565766000000002,20.466244520470497,bottle_conn,1.032155e6,114166.79,0.11061012154182269
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000760558,0.046160853,60.693402738515665,bottle_conn,1.032155e6,114140.75,0.1105848927728878
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,64,0.000760558,7.492600000000001e-5,0.09851451171376806,total_conn,7240.0,62032.0,8.567955801104972
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,64,0.000760558,9.995858071,13142.795251644187,total_conn,7240.0,49049.0,6.774723756906077
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,64,0.000760558,7.468000000000001e-5,0.09819106498123746,total_hypercut,7240.0,6988.0,0.9651933701657458
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,64,0.000760558,4.996371985000001,6569.3503782748985,total_hypercut,7240.0,6796.0,0.9386740331491713
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,128,0.000760558,3.3310000000000004e-6,0.004379679130322737,bottle_conn,1.032155e6,126286.0,0.12235177856039064
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,128,0.000760558,0.00293054,3.8531446648381844,bottle_conn,1.032155e6,116163.0,0.11254414307928558
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,128,0.000760558,0.006418841000000001,8.439646943428379,bottle_conn,1.032155e6,103686.01,0.10045585207648075
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000760558,0.026768625,35.19603370157174,bottle_conn,1.032155e6,80561.0,0.07805126168065843
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000760558,0.019853399,26.10372778933362,bottle_conn,1.032155e6,77425.1,0.0750130552097311
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000760558,0.057989216,76.24561966345762,bottle_conn,1.032155e6,77414.2,0.07500249478033823
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000760558,0.020398032,26.819824392091068,bottle_conn,1.032155e6,88589.0,0.08582916325551879
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000760558,0.014772032000000001,19.42262391559881,bottle_conn,1.032155e6,82761.92,0.08018361583289331
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000760558,0.044486288000000006,58.49164429274296,bottle_conn,1.032155e6,83175.65,0.0805844567918578
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000760558,0.022154168000000002,29.12883435582822,bottle_conn,1.032155e6,88589.0,0.08582916325551879
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000760558,0.015192230000000001,19.975110379484537,bottle_conn,1.032155e6,82762.04,0.0801837320945013
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000760558,0.038169946,50.186765506378215,bottle_conn,1.032155e6,83175.56,0.08058436959565181
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,128,0.000760558,0.000121706,0.16002198385921915,total_conn,7240.0,88030.0,12.158839779005525
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,128,0.000760558,17.978319465000002,23638.327997338798,total_conn,7240.0,72270.0,9.982044198895027
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__dynamic,parts,128,0.000760558,23.363402599,30718.765168468413,total_conn,7240.0,72270.0,9.982044198895027
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__trans,parts,128,0.000760558,11.606938109000001,15261.082138377351,total_conn,7240.0,72270.0,9.982044198895027
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,128,0.000760558,0.00012173,0.16005353963800262,total_hypercut,7240.0,7101.0,0.9808011049723757
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,128,0.000760558,9.964359563,13101.380253708461,total_hypercut,7240.0,7002.0,0.9671270718232045
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,256,0.000760558,6.328e-6,0.00832020700590882,bottle_conn,1.032155e6,77996.0,0.07556616980976695
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,256,0.000760558,0.003089329,4.0619242713902155,bottle_conn,1.032155e6,70727.0,0.06852362290547447
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,256,0.000760558,0.004448569,5.84908580279216,bottle_conn,1.032155e6,63909.0,0.06191802587789624
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000760558,0.039688362000000005,52.18321548126507,bottle_conn,1.032155e6,51779.0,0.050165915003076086
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000760558,0.028747497,37.797902329605364,bottle_conn,1.032155e6,49971.78,0.048414995809737876
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000760558,0.08221616300000001,108.09979383557862,bottle_conn,1.032155e6,49967.93,0.048411265749814705
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,256,0.000760558,0.000249036,0.3274385385466986,total_conn,7240.0,116653.0,16.11229281767956
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,256,0.000760558,31.160667755000002,40970.79743425222,total_conn,7240.0,99306.0,13.716298342541437
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,256,0.000760558,0.000249593,0.32817089557929835,total_hypercut,7240.0,7150.0,0.9875690607734806
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,256,0.000760558,19.780394914000002,26007.74025649589,total_hypercut,7240.0,7103.0,0.9810773480662983
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,512,0.000760558,1.1148e-5,0.014657659244922806,bottle_conn,1.032155e6,46207.0,0.044767501005178484
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,512,0.000760558,0.0035164310000000004,4.623488280972655,bottle_conn,1.032155e6,40722.0,0.0394533766730772
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,512,0.000760558,0.005221316,6.865112193941816,bottle_conn,1.032155e6,37389.75,0.03622493714606818
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000760558,0.059550724000000006,78.2987280391502,bottle_conn,1.032155e6,31498.0,0.03051673440520077
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000760558,0.041823761,54.99088958370039,bottle_conn,1.032155e6,30491.52,0.029541609545078017
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000760558,0.11483312600000001,150.98536337794093,bottle_conn,1.032155e6,30487.39,0.029537608208069523
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,512,0.000760558,0.000533037,0.7008499023085681,total_conn,7240.0,144648.0,19.97900552486188
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,512,0.000760558,51.253734264,67389.64584423542,total_conn,7240.0,127394.0,17.59585635359116
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,512,0.000760558,0.0005340000000000001,0.7021160779322551,total_hypercut,7240.0,7173.0,0.9907458563535911
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,512,0.000760558,39.883669678000004,52440.01072633514,total_hypercut,7240.0,7148.0,0.987292817679558
LPnetlib/lp_cre_b,cols,spectral_order,split_equal__split_equal,parts,1024,0.000760558,2.0801000000000003e-5,0.027349656436458498,bottle_conn,1.032155e6,28187.0,0.027308882871274177
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__split_equal,parts,1024,0.000760558,0.00433574,5.700735512610478,bottle_conn,1.032155e6,24612.0,0.02384525579975876
LPnetlib/lp_cre_b,cols,spectral_order,balance_work__map_local,parts,1024,0.000760558,0.0050660010000000005,6.660900286368693,bottle_conn,1.032155e6,22697.11,0.021990020878647102
LPnetlib/lp_cre_b,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000760558,0.095251659,125.23917834011344,bottle_conn,1.032155e6,18129.0,0.01756422242783303
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000760558,0.078886312,103.72162543816513,bottle_conn,1.032155e6,17559.61,0.01701257078636445
LPnetlib/lp_cre_b,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000760558,0.20411890900000002,268.38046408032,bottle_conn,1.032155e6,17556.8,0.017009848327043903
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,1024,0.000760558,0.001310451,1.7230125776074934,total_conn,7240.0,168242.0,23.237845303867402
LPnetlib/lp_cre_b,cols,spectral_order,split_conn__convex,parts,1024,0.000760558,81.60568056700001,107297.11681028928,total_conn,7240.0,152980.0,21.129834254143645
LPnetlib/lp_cre_b,cols,spectral_order,balance_work,parts,1024,0.000760558,0.00131477,1.7286913029644024,total_hypercut,7240.0,7188.0,0.992817679558011
LPnetlib/lp_cre_b,cols,spectral_order,split_hypercut__convex,parts,1024,0.000760558,78.515151129,103233.61417406693,total_hypercut,7240.0,7171.0,0.9904696132596685
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,2,0.000760558,3.2532e-5,0.042773858140996476,cache,7240.0,237918.0,32.86160220994475
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000760558,0.0038948370000000004,5.121025615403427,cache,7240.0,216044.0,29.840331491712707
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,2,0.000760558,0.115122631,151.36601153363713,cache,7240.0,216044.0,29.840331491712707
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,4,0.000760558,2.5609e-5,0.03367133078608075,cache,7240.0,225015.0,31.079419889502763
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000760558,0.004570402,6.009274769314109,cache,7240.0,212454.0,29.344475138121545
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,4,0.000760558,0.118283092,155.52146187404512,cache,7240.0,212454.0,29.344475138121545
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,8,0.000760558,1.2994000000000001e-5,0.017084824563018207,cache,7240.0,216416.0,29.89171270718232
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000760558,0.005900741,7.758436568940173,cache,7240.0,207758.0,28.69585635359116
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,8,0.000760558,0.12253201200000001,161.1080443569064,cache,7240.0,207758.0,28.69585635359116
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,16,0.000760558,6.920000000000001e-6,0.0090985828825678,cache,7240.0,208016.0,28.731491712707182
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000760558,0.00857917,11.280099611075027,cache,7240.0,200318.0,27.668232044198895
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,16,0.000760558,0.132060048,173.635735867613,cache,7240.0,200318.0,27.668232044198895
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,32,0.000760558,4.811e-6,0.0063256188219701845,cache,7240.0,196467.0,27.13632596685083
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000760558,0.013672439000000002,17.976852521438207,cache,7240.0,190196.0,26.270165745856353
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,32,0.000760558,0.152068466,199.9432863765814,cache,7240.0,190196.0,26.270165745856353
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,64,0.000760558,3.457e-6,0.004545346968935965,cache,7240.0,180344.0,24.90939226519337
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000760558,0.024137009,31.735921520778163,cache,7240.0,175982.0,24.306906077348067
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,64,0.000760558,0.187139736,246.05583795055733,cache,7240.0,175982.0,24.306906077348067
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,128,0.000760558,2.875e-6,0.003780119333436766,cache,7240.0,158185.0,21.848756906077348
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000760558,0.043852020000000005,57.65769343034982,cache,7240.0,155798.0,21.519060773480664
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,128,0.000760558,0.24047368800000002,316.18060424057074,cache,7240.0,155798.0,21.519060773480664
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,256,0.000760558,2.606e-6,0.0034264316462386825,cache,7240.0,130738.0,18.057734806629835
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000760558,0.083151124,109.32910310587754,cache,7240.0,129597.0,17.900138121546963
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,256,0.000760558,0.302754103,398.06839583568905,cache,7240.0,129597.0,17.900138121546963
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,512,0.000760558,2.128e-6,0.002797945718801196,cache,7240.0,101919.0,14.077209944751381
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000760558,0.16146021600000002,212.29178576781786,cache,7240.0,101358.0,13.999723756906077
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,512,0.000760558,0.36221336200000004,476.2468634870714,cache,7240.0,101358.0,13.999723756906077
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,1024,0.000760558,2.075e-6,0.0027282600406543615,cache,7240.0,75106.0,10.373756906077348
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000760558,0.318834661,419.2115012924721,cache,7240.0,74928.0,10.349171270718232
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000760558,0.40847535300000004,537.0732449070288,cache,7240.0,74928.0,10.349171270718232
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,2048,0.000760558,2.013e-6,0.0026467409454637254,cache,7240.0,52757.0,7.286878453038674
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000760558,0.6314565590000001,830.2543119656884,cache,7240.0,52608.0,7.266298342541436
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000760558,0.44848946100000003,589.6847590847773,cache,7240.0,52608.0,7.266298342541436
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,4096,0.000760558,2.002e-6,0.0026322778801879674,cache,7240.0,35644.0,4.923204419889503
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000760558,1.2471557290000002,1639.7904288693303,cache,7240.0,35563.0,4.9120165745856355
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000760558,0.47425406700000006,623.5606843922488,cache,7240.0,35563.0,4.9120165745856355
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,8192,0.000760558,2.013e-6,0.0026467409454637254,cache,7240.0,23947.0,3.307596685082873
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000760558,2.431121825,3196.4976043904603,cache,7240.0,23899.0,3.300966850828729
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000760558,0.48155025500000004,633.1538883293582,cache,7240.0,23899.0,3.300966850828729
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,16384,0.000760558,1.9990000000000003e-6,0.0026283334078400335,cache,7240.0,16059.0,2.2180939226519336
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000760558,4.643218911,6105.016199947932,cache,7240.0,16011.0,2.21146408839779
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000760558,0.36614222700000004,481.4126299374933,cache,7240.0,16011.0,2.21146408839779
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,32768,0.000760558,2.0000000000000003e-6,0.0026296482319560113,cache,7240.0,11643.0,1.6081491712707183
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000760558,8.290408417,10900.428917978641,cache,7240.0,11640.0,1.6077348066298343
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000760558,0.148538093,195.3014668177838,cache,7240.0,11640.0,1.6077348066298343
LPnetlib/lp_cre_b,cols,spectral_order,chunk_equal,vertices,65536,0.000760558,1.991e-6,0.0026178148149122093,cache,7240.0,8930.0,1.2334254143646408
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000760558,12.170773848000001,16002.42696546483,cache,7240.0,8929.0,1.2332872928176795
LPnetlib/lp_cre_b,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000760558,0.10095045600000001,132.73209406777656,cache,7240.0,8929.0,1.2332872928176795


==> results/data/results_lanka_48_20.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,2,0.003632441,1.23e-7,3.386152727601082e-5,bottle_conn,3.221753e6,1.995506e6,0.619385160811521
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,2,0.003632441,4.1500000000000005e-7,0.00011424824243532105,bottle_conn,3.221753e6,1.958645e6,0.6079438740337947
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.003632441,0.057858998,15.928406820647602,bottle_conn,3.221753e6,1.961938e6,0.6089659883920338
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,2,0.003632441,4.2400000000000004e-7,0.00011672591516283403,total_conn,52329.0,6093.0,0.1164363928223356
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,2,0.003632441,0.1895107,52.17172144021059,total_conn,52329.0,2311.0,0.04416289246880315
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,2,0.003632441,4.25e-7,0.0001170012121325577,total_hypercut,52329.0,6093.0,0.1164363928223356
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,2,0.003632441,0.21115481600000002,58.13028098735809,total_hypercut,52329.0,2311.0,0.04416289246880315
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,2,0.003632441,4.2200000000000005e-7,0.00011617532122338671,total_edgecut,2.698463e6,104656.0,0.038783559381766586
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,2,0.003632441,0.27017635700000003,74.37873237307916,total_edgecut,2.698463e6,39830.0,0.014760254263260233
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,4,0.003632441,1.3900000000000001e-7,3.826627879158946e-5,bottle_conn,3.221753e6,1.556231e6,0.4830385817907208
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,4,0.003632441,1.441e-6,0.0003967029333718015,bottle_conn,3.221753e6,1.514383e6,0.47004937994936297
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.003632441,0.058345354,16.062299153654525,bottle_conn,3.221753e6,1.256206e6,0.3899138140012596
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,4,0.003632441,1.466e-6,0.00040358535761489314,total_conn,52329.0,16418.0,0.31374572416824326
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,4,0.003632441,0.244896582,67.41928692028308,total_conn,52329.0,8972.0,0.17145368724798868
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,4,0.003632441,1.469e-6,0.0004044112485240641,total_hypercut,52329.0,15156.0,0.2896290775669323
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,4,0.003632441,0.321318217,88.45793145711107,total_hypercut,52329.0,8777.0,0.16772726404097155
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,4,0.003632441,1.472e-6,0.0004052371394332351,total_edgecut,2.698463e6,278738.0,0.10329509798726164
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,4,0.003632441,0.33163743900000003,91.29878200361686,total_edgecut,2.698463e6,158242.0,0.0586415303822954
Boeing/ct20stif,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.003632441,0.145813426,40.14199432282589,bottle_conn,3.221753e6,886441.0,0.27514244574304736
Boeing/ct20stif,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.003632441,0.10213067,28.11626396684764,bottle_conn,3.221753e6,886441.0,0.27514244574304736
Boeing/ct20stif,symmetric,natural_order,metis__symmetric,parts,8,0.003632441,0.080814311,22.247934928605858,bottle_conn,3.221753e6,690763.0,0.21440594607966532
Boeing/ct20stif,symmetric,natural_order,kahypar__symmetric,parts,8,0.003632441,29.712899104,8179.871085036206,bottle_conn,3.221753e6,727360.0,0.22576528989031747
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,8,0.003632441,1.6800000000000002e-7,4.624989091357575e-5,bottle_conn,3.221753e6,1.173713e6,0.36430880952077954
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,8,0.003632441,2.178e-6,0.0005995968000581428,bottle_conn,3.221753e6,1.225229e6,0.3802988621412008
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.003632441,0.058606387,16.134160747552404,bottle_conn,3.221753e6,879250.0,0.2729104310603575
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.003632441,0.05827283900000001,16.042335993895016,bottle_conn,3.221753e6,938904.0,0.29142643771884436
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.003632441,0.012780754,3.5185028469836124,bottle_conn,3.221753e6,938904.0,0.29142643771884436
Boeing/ct20stif,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.003632441,0.443916044,122.2087417249172,total_conn,52329.0,19174.0,0.3664125054940855
Boeing/ct20stif,symmetric,natural_order,metis,parts,8,0.003632441,0.08167853700000001,22.485853727562265,total_conn,52329.0,7620.0,0.14561715301266984
Boeing/ct20stif,symmetric,natural_order,kahypar,parts,8,0.003632441,30.065053769000002,8276.818197184759,total_conn,52329.0,5234.0,0.1000210208488601
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,8,0.003632441,2.178e-6,0.0005995968000581428,total_conn,52329.0,29235.0,0.5586768331135699
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,8,0.003632441,0.37106485,102.15302877596635,total_conn,52329.0,15107.0,0.288692694299528
Boeing/ct20stif,symmetric,natural_order,split_conn__dynamic,parts,8,0.003632441,6.006769591,1653.6454662305596,total_conn,52329.0,15107.0,0.288692694299528
Boeing/ct20stif,symmetric,natural_order,split_conn__trans,parts,8,0.003632441,4.860766278000001,1338.1542268683788,total_conn,52329.0,15107.0,0.288692694299528
Boeing/ct20stif,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.003632441,0.620304172,170.76785885854719,total_hypercut,52329.0,18600.0,0.35544344436163505
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,8,0.003632441,2.177e-6,0.000599321503088419,total_hypercut,52329.0,21893.0,0.41837222190372453
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,8,0.003632441,0.5328830010000001,146.70107539255284,total_hypercut,52329.0,13201.0,0.2522692961837604
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,8,0.003632441,2.189e-6,0.0006026250667251031,total_edgecut,2.698463e6,459760.0,0.17037847100367876
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,8,0.003632441,0.5632241720000001,155.0539078267204,total_edgecut,2.698463e6,251884.0,0.09334350702603668
Boeing/ct20stif,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.003632441,0.5652171420000001,155.60256642847057,total_edgecut,2.698463e6,1.59834e6,0.5923149585523314
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,16,0.003632441,2.27e-7,6.249241212727199e-5,bottle_conn,3.221753e6,785982.0,0.24396097404115089
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,16,0.003632441,3.467e-6,0.0009544545940319471,bottle_conn,3.221753e6,743467.0,0.23076474205192019
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.003632441,0.059730858000000005,16.443724206394542,bottle_conn,3.221753e6,519495.0,0.16124606697037297
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,16,0.003632441,3.503e-6,0.000964365284941999,total_conn,52329.0,39962.0,0.7636683292247128
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,16,0.003632441,0.5950321110000001,163.81053704657558,total_conn,52329.0,27594.0,0.5273175485868257
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,16,0.003632441,3.462e-6,0.0009530781091833287,total_hypercut,52329.0,26344.0,0.5034302203367158
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,16,0.003632441,0.9355246370000001,257.54709766793184,total_hypercut,52329.0,19193.0,0.36677559288348716
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,16,0.003632441,3.5170000000000004e-6,0.0009682194425181304,total_edgecut,2.698463e6,578068.0,0.21422120666468283
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,16,0.003632441,0.920683404,253.461351196069,total_edgecut,2.698463e6,425942.0,0.1578461516796784
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,32,0.003632441,3.4500000000000003e-7,9.497745455466448e-5,bottle_conn,3.221753e6,524378.0,0.16276170147121768
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,32,0.003632441,8.646e-6,0.0023802176002308086,bottle_conn,3.221753e6,475163.0,0.14748585630245398
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.003632441,0.059974614,16.510829494546506,bottle_conn,3.221753e6,305916.0,0.09495327543731627
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,32,0.003632441,8.649e-6,0.0023810434911399796,total_conn,52329.0,53508.0,1.0225305280055037
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,32,0.003632441,1.0564297390000001,290.8319058726625,total_conn,52329.0,37599.0,0.7185117239007052
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,32,0.003632441,8.707e-6,0.0023970107153839524,total_hypercut,52329.0,32171.0,0.614783389707428
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,32,0.003632441,1.7026242710000001,468.7273023842645,total_hypercut,52329.0,24119.0,0.4609107760515202
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,32,0.003632441,8.695e-6,0.0023937071517472685,total_edgecut,2.698463e6,733084.0,0.2716672416853594
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,32,0.003632441,1.675909343,461.37276365947855,total_edgecut,2.698463e6,538860.0,0.1996914539869548
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,64,0.003632441,5.68e-7,0.00015636867880304182,bottle_conn,3.221753e6,315726.0,0.09799820160018474
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,64,0.003632441,1.8581e-5,0.0051152929944354225,bottle_conn,3.221753e6,311914.0,0.0968149948180385
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.003632441,0.065615093,18.063636271036472,bottle_conn,3.221753e6,174838.0,0.05426797150495398
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,64,0.003632441,1.8522e-5,0.005099050473221726,total_conn,52329.0,68010.0,1.2996617554319785
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,64,0.003632441,1.862927148,512.8581986603499,total_conn,52329.0,48868.0,0.9338607655410958
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,64,0.003632441,1.83e-5,0.005037934545943073,total_hypercut,52329.0,37281.0,0.7124347875938772
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,64,0.003632441,3.128424748,861.2458531329207,total_hypercut,52329.0,30186.0,0.5768503124462535
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,64,0.003632441,1.8286e-5,0.005034080388366941,total_edgecut,2.698463e6,878436.0,0.32553197875976064
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,64,0.003632441,2.926303449,805.60247200161,total_edgecut,2.698463e6,679534.0,0.2518226116126106
Boeing/ct20stif,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.003632441,0.159561679,43.92684671272018,bottle_conn,3.221753e6,142187.0,0.04413342674003873
Boeing/ct20stif,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.003632441,0.10150313200000001,27.94350465706119,bottle_conn,3.221753e6,142187.0,0.04413342674003873
Boeing/ct20stif,symmetric,natural_order,metis__symmetric,parts,128,0.003632441,0.19881679800000002,54.733662019562054,bottle_conn,3.221753e6,115777.0,0.035936026132357135
Boeing/ct20stif,symmetric,natural_order,kahypar__symmetric,parts,128,0.003632441,48.734273374000004,13416.3977815469,bottle_conn,3.221753e6,87953.0,0.027299734026786038
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,128,0.003632441,1.01e-6,0.00027804993942090185,bottle_conn,3.221753e6,206482.0,0.06408995351288568
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,128,0.003632441,6.3723e-5,0.017542748801701116,bottle_conn,3.221753e6,173584.0,0.053878742411351835
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.003632441,0.06816422100000001,18.765403484874223,bottle_conn,3.221753e6,102570.0,0.03183670504846275
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.003632441,0.062418190000000005,17.18353856263598,bottle_conn,3.221753e6,107580.0,0.03339175908271056
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.003632441,0.015802258,4.350313742191545,bottle_conn,3.221753e6,107580.0,0.03339175908271056
Boeing/ct20stif,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.003632441,3.202905313,881.7501269807273,total_conn,52329.0,110595.0,2.113455254256722
Boeing/ct20stif,symmetric,natural_order,metis,parts,128,0.003632441,0.19888729200000002,54.753068804145755,total_conn,52329.0,35880.0,0.6856618700911541
Boeing/ct20stif,symmetric,natural_order,kahypar,parts,128,0.003632441,48.940510355,13473.174197461156,total_conn,52329.0,27135.0,0.5185461216533853
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,128,0.003632441,6.3342e-5,0.017437860656236398,total_conn,52329.0,86374.0,1.6505952722199928
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,128,0.003632441,3.4786504440000003,957.6619259610824,total_conn,52329.0,60405.0,1.1543312503583099
Boeing/ct20stif,symmetric,natural_order,split_conn__dynamic,parts,128,0.003632441,8.846736348,2435.479708548604,total_conn,52329.0,60405.0,1.1543312503583099
Boeing/ct20stif,symmetric,natural_order,split_conn__trans,parts,128,0.003632441,4.270610171,1175.6860389473636,total_conn,52329.0,60405.0,1.1543312503583099
Boeing/ct20stif,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.003632441,5.489188929,1511.157078394391,total_hypercut,52329.0,51548.0,0.9850751973093314
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,128,0.003632441,6.3842e-5,0.01757550914109823,total_hypercut,52329.0,42423.0,0.8106977010835292
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,128,0.003632441,5.966559282,1642.5756900112074,total_hypercut,52329.0,34695.0,0.6630166829100499
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,128,0.003632441,6.3648e-5,0.01752210152897184,total_edgecut,2.698463e6,1.061802e6,0.3934839944071866
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,128,0.003632441,5.609162025000001,1544.1853081715576,total_edgecut,2.698463e6,805156.0,0.29837577910091784
Boeing/ct20stif,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.003632441,3.565682755,981.6216574474299,total_edgecut,2.698463e6,2.58584e6,0.9582640191842542
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,256,0.003632441,2.0900000000000003e-6,0.0005753706667224603,bottle_conn,3.221753e6,131900.0,0.040940444534388575
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,256,0.003632441,0.000137508,0.03785553571276175,bottle_conn,3.221753e6,142594.0,0.04425975548094469
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.003632441,0.074789876,20.589426228808673,bottle_conn,3.221753e6,60943.0,0.01891609940302686
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,256,0.003632441,0.000137223,0.037777076076390505,total_conn,52329.0,115214.0,2.201723709606528
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,256,0.003632441,6.759304536,1860.8160562002245,total_conn,52329.0,80035.0,1.5294578531980354
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,256,0.003632441,0.000136851,0.037674665603653304,total_hypercut,52329.0,48033.0,0.9179040302700223
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,256,0.003632441,11.917547498000001,3280.864712737248,total_hypercut,52329.0,40651.0,0.7768350245561735
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,256,0.003632441,0.000137531,0.03786186754306539,total_edgecut,2.698463e6,1.298108e6,0.4810545855177559
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,256,0.003632441,11.381752868000001,3133.3620747040354,total_edgecut,2.698463e6,1.005468e6,0.37260766591945116
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,512,0.003632441,3.917e-6,0.0010783382304075963,bottle_conn,3.221753e6,120911.0,0.03752956852992765
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,512,0.003632441,0.00030222800000000003,0.08320245256564388,bottle_conn,3.221753e6,90125.0,0.027973901164986888
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.003632441,0.101351673,27.901808453323813,bottle_conn,3.221753e6,38579.0,0.011974536843761766
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,512,0.003632441,0.00030314100000000004,0.08345379869900159,total_conn,52329.0,155728.0,2.975940682986489
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,512,0.003632441,13.040452098000001,3589.996946406012,total_conn,52329.0,110294.0,2.1077031856140955
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,512,0.003632441,0.00030255200000000004,0.08329164878383435,total_hypercut,52329.0,50741.0,0.9696535381910604
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,512,0.003632441,22.411688722,6169.869991556642,total_hypercut,52329.0,46886.0,0.8959850178677216
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,512,0.003632441,0.00030279600000000003,0.08335882124444692,total_edgecut,2.698463e6,1.595788e6,0.5913692350052604
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,512,0.003632441,22.126711113000002,6091.4165193598465,total_edgecut,2.698463e6,1.28265e6,0.4753261393615551
Boeing/ct20stif,symmetric,natural_order,split_equal__symmetric,parts,1024,0.003632441,7.4750000000000004e-6,0.002057844848684397,bottle_conn,3.221753e6,85437.0,0.026518792719367374
Boeing/ct20stif,symmetric,natural_order,balance_work__symmetric,parts,1024,0.003632441,0.000643887,0.17726013994446158,bottle_conn,3.221753e6,59987.0,0.018619366537409913
Boeing/ct20stif,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.003632441,0.141266946,38.89036215591664,bottle_conn,3.221753e6,24250.0,0.007526958149802297
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,1024,0.003632441,0.0006442650000000001,0.17736420219901716,total_conn,52329.0,211785.0,4.047182250759617
Boeing/ct20stif,symmetric,natural_order,split_conn__convex,parts,1024,0.003632441,25.846125514,7115.360033101708,total_conn,52329.0,153047.0,2.9247071413556536
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,1024,0.003632441,0.000643511,0.17715662828384549,total_hypercut,52329.0,51954.0,0.992833801524967
Boeing/ct20stif,symmetric,natural_order,split_hypercut__convex,parts,1024,0.003632441,42.523418355000004,11706.568215423184,total_hypercut,52329.0,50217.0,0.9596399701886144
Boeing/ct20stif,symmetric,natural_order,balance_work,parts,1024,0.003632441,0.0006450490000000001,0.1775800350232805,total_edgecut,2.698463e6,1.842258e6,0.6827064147257161
Boeing/ct20stif,symmetric,natural_order,split_symcut__convex,parts,1024,0.003632441,41.026419155,11294.44887198443,total_edgecut,2.698463e6,1.609166e6,0.596326872000839
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,2,0.003632441,2.7044e-5,0.007445131249206801,cache,52329.0,1.487914e6,28.433832100747196
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.003632441,0.011695891,3.2198433505182877,cache,52329.0,1.425413e6,27.239446578379102
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,2,0.003632441,0.19849739100000002,54.64573024035353,cache,52329.0,1.425413e6,27.239446578379102
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,4,0.003632441,9.849e-6,0.002711399854808378,cache,52329.0,898157.0,17.163656863307153
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.003632441,0.012068288,3.3223631161524714,cache,52329.0,835301.0,15.962487339716027
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,4,0.003632441,0.202433836,55.7294216203374,cache,52329.0,835301.0,15.962487339716027
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,8,0.003632441,7.116e-6,0.0019590132365536013,cache,52329.0,578995.0,11.064514896137897
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.003632441,0.012743379,3.5082136227401906,cache,52329.0,504282.0,9.636759731697529
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,8,0.003632441,0.20640295700000003,56.82210860410397,cache,52329.0,504282.0,9.636759731697529
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,16,0.003632441,4.3480000000000006e-6,0.0011969912243584963,cache,52329.0,405198.0,7.743278105830419
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.003632441,0.014079576000000002,3.876064607794043,cache,52329.0,355201.0,6.787842305413824
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,16,0.003632441,0.20537876900000002,56.54015275127662,cache,52329.0,355201.0,6.787842305413824
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,32,0.003632441,3.035e-6,0.0008355263031113238,cache,52329.0,305470.0,5.837489728448852
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.003632441,0.016916601,4.657088993324323,cache,52329.0,265450.0,5.072713027193334
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,32,0.003632441,0.20652176100000003,56.854814985295015,cache,52329.0,265450.0,5.072713027193334
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,64,0.003632441,2.3540000000000002e-6,0.0006480490667295078,cache,52329.0,243760.0,4.658220107397428
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.003632441,0.022121098000000002,6.0898712463602305,cache,52329.0,216083.0,4.129316440214795
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,64,0.003632441,0.20825263200000002,57.33131852657758,cache,52329.0,216083.0,4.129316440214795
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,128,0.003632441,2.019e-6,0.0005558245818720799,cache,52329.0,192064.0,3.6703166504232834
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.003632441,0.032217213,8.869301111841871,cache,52329.0,171822.0,3.283494811672304
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,128,0.003632441,0.209709955,57.73251513238618,cache,52329.0,171822.0,3.283494811672304
Boeing/ct20stif,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.003632441,0.22114683400000001,60.881053264182405,cache,52329.0,179816.0,3.4362590532974067
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,256,0.003632441,1.6250000000000001e-6,0.0004473575758009559,cache,52329.0,156415.0,2.98906915859275
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.003632441,0.052442076000000004,14.437144608818148,cache,52329.0,138358.0,2.6440023696229624
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,256,0.003632441,0.21166376,58.27039172831713,cache,52329.0,138358.0,2.6440023696229624
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,512,0.003632441,1.5520000000000001e-6,0.00042726089701112835,cache,52329.0,132162.0,2.5255976609528177
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.003632441,0.092325032,25.416801539240417,cache,52329.0,117083.0,2.2374400428060923
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,512,0.003632441,0.21032402800000002,57.90156756847531,cache,52329.0,117083.0,2.2374400428060923
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,1024,0.003632441,1.543e-6,0.00042478322428361536,cache,52329.0,115446.0,2.2061571977297483
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.003632441,0.17291299400000001,47.602423274046295,cache,52329.0,104567.0,1.998261002503392
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.003632441,0.21423504000000002,58.978257320628195,cache,52329.0,104567.0,1.998261002503392
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,2048,0.003632441,1.4990000000000002e-6,0.00041267015761577413,cache,52329.0,100825.0,1.926751896653863
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.003632441,0.332629157,91.57179896383727,cache,52329.0,93433.0,1.7854917923140132
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.003632441,0.213950991,58.90005949167516,cache,52329.0,93433.0,1.7854917923140132
Boeing/ct20stif,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.003632441,0.255890043,70.44575342035837,cache,52329.0,98450.0,1.8813659729786543
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,4096,0.003632441,1.5470000000000002e-6,0.00042588441216251003,cache,52329.0,87535.0,1.6727818226986948
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.003632441,0.642603306,176.90674287620914,cache,52329.0,82253.0,1.5718435284450305
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.003632441,0.212763784,58.57322500214043,cache,52329.0,82253.0,1.5718435284450305
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,8192,0.003632441,1.4930000000000001e-6,0.0004110183757974321,cache,52329.0,76639.0,1.464560759808137
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.003632441,1.233747262,339.6468826334688,cache,52329.0,70788.0,1.3527489537350226
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.003632441,0.21153564100000002,58.235120955853105,cache,52329.0,70788.0,1.3527489537350226
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,16384,0.003632441,1.529e-6,0.00042092906670748405,cache,52329.0,72542.0,1.3862676527355768
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.003632441,2.2623511890000003,622.818426782431,cache,52329.0,61301.0,1.1714536872479886
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.003632441,0.211280081,58.16476606227052,cache,52329.0,61301.0,1.1714536872479886
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,32768,0.003632441,1.534e-6,0.0004223055515561024,cache,52329.0,56735.0,1.0841980546159873
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.003632441,3.7149004850000003,1022.700846345474,cache,52329.0,55871.0,1.0676871333295113
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.003632441,0.18912067100000002,52.06434763840624,cache,52329.0,55871.0,1.0676871333295113
Boeing/ct20stif,symmetric,natural_order,chunk_equal,vertices,65536,0.003632441,1.466e-6,0.00040358535761489314,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.003632441,4.331060042,1192.32770525385,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.003632441,0.169002013,46.52574205609947,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,2,0.0035366950000000003,1.23e-7,3.477823221962878e-5,bottle_conn,3.221753e6,1.951537e6,0.6057376217233289
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,2,0.0035366950000000003,4.37e-7,0.00012356168682908761,bottle_conn,3.221753e6,1.943472e6,0.6032343261572194
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.0035366950000000003,0.057835491,16.35297671979065,bottle_conn,3.221753e6,1.94033e6,0.6022590806930265
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,2,0.0035366950000000003,4.5000000000000003e-7,0.00012723743494986138,total_conn,52329.0,5924.0,0.11320682604292075
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,2,0.0035366950000000003,0.194046184,54.86653047548629,total_conn,52329.0,4195.0,0.08016587360736876
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,2,0.0035366950000000003,4.5000000000000003e-7,0.00012723743494986138,total_hypercut,52329.0,5924.0,0.11320682604292075
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,2,0.0035366950000000003,0.226858631,64.14424512150468,total_hypercut,52329.0,4195.0,0.08016587360736876
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,2,0.0035366950000000003,4.49e-7,0.00012695468509441724,total_edgecut,2.698463e6,91858.0,0.03404085955597687
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,2,0.0035366950000000003,0.311700297,88.13321391864439,total_edgecut,2.698463e6,63944.0,0.023696452387896368
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,4,0.0035366950000000003,1.36e-7,3.8453980340402545e-5,bottle_conn,3.221753e6,1.331067e6,0.41314992179723276
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,4,0.0035366950000000003,8.580000000000001e-7,0.00024259937597106903,bottle_conn,3.221753e6,1.324316e6,0.41105447872633316
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.0035366950000000003,0.058074747,16.420626319204793,bottle_conn,3.221753e6,1.245684e6,0.38664789013931233
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,4,0.0035366950000000003,8.610000000000001e-7,0.00024344762553740146,total_conn,52329.0,14757.0,0.28200424238949723
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,4,0.0035366950000000003,0.26657600600000003,75.37432716137525,total_conn,52329.0,8732.0,0.16686732022396758
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,4,0.0035366950000000003,8.580000000000001e-7,0.00024259937597106903,total_hypercut,52329.0,14757.0,0.28200424238949723
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,4,0.0035366950000000003,0.34449253100000005,97.40521334183468,total_hypercut,52329.0,8732.0,0.16686732022396758
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,4,0.0035366950000000003,8.550000000000001e-7,0.00024175112640473662,total_edgecut,2.698463e6,227546.0,0.08432429868410277
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,4,0.0035366950000000003,0.41170677600000005,116.41003139937145,total_edgecut,2.698463e6,131650.0,0.04878703172880266
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,8,0.0035366950000000003,1.7000000000000001e-7,4.806747542550319e-5,bottle_conn,3.221753e6,958117.0,0.29738996130367534
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,8,0.0035366950000000003,2.2300000000000002e-6,0.0006305321776404242,bottle_conn,3.221753e6,951635.0,0.29537801314998385
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.0035366950000000003,0.058678724,16.591400728646377,bottle_conn,3.221753e6,867357.0,0.26921896247167304
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.0035366950000000003,0.058218393,16.46124220493992,bottle_conn,3.221753e6,882716.0,0.27398624289323237
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.0035366950000000003,0.012472170000000001,3.5265042645746947,bottle_conn,3.221753e6,882716.0,0.27398624289323237
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,8,0.0035366950000000003,2.229e-6,0.00063024942778498,total_conn,52329.0,29739.0,0.5683082038640143
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,8,0.0035366950000000003,0.43731879900000004,123.65182720025335,total_conn,52329.0,19575.0,0.37407556039672074
Boeing/ct20stif,symmetric,rcm_order,split_conn__dynamic,parts,8,0.0035366950000000003,5.786392790000001,1636.1017249154932,total_conn,52329.0,19575.0,0.37407556039672074
Boeing/ct20stif,symmetric,rcm_order,split_conn__trans,parts,8,0.0035366950000000003,4.695780406,1327.731230993908,total_conn,52329.0,19575.0,0.37407556039672074
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,8,0.0035366950000000003,2.222e-6,0.0006282701787968711,total_hypercut,52329.0,29563.0,0.5649448680463988
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,8,0.0035366950000000003,0.609508763,172.3385146301844,total_hypercut,52329.0,19351.0,0.36979495117430106
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,8,0.0035366950000000003,2.215e-6,0.000626290929808762,total_edgecut,2.698463e6,454388.0,0.1683877081138411
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,8,0.0035366950000000003,0.823472618,232.83676370170454,total_edgecut,2.698463e6,297746.0,0.11033910785510122
Boeing/ct20stif,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.0035366950000000003,0.7722617650000001,218.35690241878365,total_edgecut,2.698463e6,312829.0,0.11592858601359367
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,16,0.0035366950000000003,2.3100000000000002e-7,6.531521660759551e-5,bottle_conn,3.221753e6,760196.0,0.23595725681018997
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,16,0.0035366950000000003,4.434e-6,0.0012537128590393008,bottle_conn,3.221753e6,760744.0,0.23612735054487416
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.0035366950000000003,0.059315798,16.771533310053595,bottle_conn,3.221753e6,634698.0,0.19700392922734922
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,16,0.0035366950000000003,4.4600000000000005e-6,0.0012610643552808485,total_conn,52329.0,61153.0,1.1686254275831758
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,16,0.0035366950000000003,0.7472475970000001,211.28415003272832,total_conn,52329.0,40389.0,0.7718282405549504
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,16,0.0035366950000000003,4.453e-6,0.0012590851062927394,total_hypercut,52329.0,43238.0,0.8262722391026008
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,16,0.0035366950000000003,0.9604324930000001,271.56214855960155,total_hypercut,52329.0,35873.0,0.6855281010529535
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,16,0.0035366950000000003,4.384e-6,0.0012395753662670938,total_edgecut,2.698463e6,928726.0,0.3441685137057651
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,16,0.0035366950000000003,1.447629894,409.3171432651105,total_edgecut,2.698463e6,614106.0,0.22757621653511648
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,32,0.0035366950000000003,3.44e-7,9.726595027278292e-5,bottle_conn,3.221753e6,508607.0,0.15786654035861844
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,32,0.0035366950000000003,8.715e-6,0.0024641649901956486,bottle_conn,3.221753e6,501368.0,0.1556196269546424
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.0035366950000000003,0.060385452000000006,17.07397782392884,bottle_conn,3.221753e6,416464.0,0.12926627211955727
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,32,0.0035366950000000003,8.64e-6,0.0024429587510373385,total_conn,52329.0,95891.0,1.8324638345850293
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,32,0.0035366950000000003,1.145040274,323.7599719512143,total_conn,52329.0,74905.0,1.4314242580595846
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,32,0.0035366950000000003,8.525e-6,0.002410442517661263,total_hypercut,52329.0,49563.0,0.9471421200481569
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,32,0.0035366950000000003,1.576839957,445.85126990028823,total_hypercut,52329.0,46599.0,0.8905004873014963
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,32,0.0035366950000000003,8.688e-6,0.002456530744098657,total_edgecut,2.698463e6,1.322638e6,0.4901449454745164
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,32,0.0035366950000000003,2.0094199710000002,568.1632063268108,total_edgecut,2.698463e6,1.112762e6,0.41236881884242993
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,64,0.0035366950000000003,5.660000000000001e-7,0.00016003641818138122,bottle_conn,3.221753e6,300369.0,0.09323154195867901
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,64,0.0035366950000000003,1.9566000000000002e-5,0.005532283671619973,bottle_conn,3.221753e6,298827.0,0.09275292053735963
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.0035366950000000003,0.06202158000000001,17.536592779416942,bottle_conn,3.221753e6,242837.0,0.07537418293705321
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,64,0.0035366950000000003,1.9614000000000002e-5,0.0055458556646812915,total_conn,52329.0,119361.0,2.2809723098090924
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,64,0.0035366950000000003,1.8443599890000002,521.492520276699,total_conn,52329.0,97301.0,1.8594087408511533
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,64,0.0035366950000000003,1.9208e-5,0.005431059223370971,total_hypercut,52329.0,51205.0,0.9785205144375012
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,64,0.0035366950000000003,2.874403705,812.7372320768401,total_hypercut,52329.0,50397.0,0.9630797454566302
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,64,0.0035366950000000003,1.9741e-5,0.005581764896322696,total_edgecut,2.698463e6,1.503774e6,0.5572705647622369
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,64,0.0035366950000000003,2.7845024670000003,787.3176700280912,total_edgecut,2.698463e6,1.371334e6,0.5081907737849287
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,128,0.0035366950000000003,1.0140000000000002e-6,0.00028670835342035434,bottle_conn,3.221753e6,182425.0,0.056622900638255015
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,128,0.0035366950000000003,8.830700000000001e-5,0.024968791484705353,bottle_conn,3.221753e6,173898.0,0.05397620487976577
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.0035366950000000003,0.06934549100000001,19.607427555952665,bottle_conn,3.221753e6,137706.0,0.04274256902996598
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.0035366950000000003,0.062785667,17.752638268213683,bottle_conn,3.221753e6,143281.0,0.04447299342935352
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.0035366950000000003,0.016127684,4.560100319648711,bottle_conn,3.221753e6,143281.0,0.04447299342935352
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,128,0.0035366950000000003,8.814700000000001e-5,0.02492355150783429,total_conn,52329.0,141582.0,2.705612566645646
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,128,0.0035366950000000003,3.3037673290000003,934.1397346958106,total_conn,52329.0,113062.0,2.1605992852911386
Boeing/ct20stif,symmetric,rcm_order,split_conn__dynamic,parts,128,0.0035366950000000003,8.580911326,2426.2514370054528,total_conn,52329.0,113062.0,2.1605992852911386
Boeing/ct20stif,symmetric,rcm_order,split_conn__trans,parts,128,0.0035366950000000003,4.158523161000001,1175.8218226338433,total_conn,52329.0,113062.0,2.1605992852911386
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,128,0.0035366950000000003,8.8041e-5,0.024893580023157214,total_hypercut,52329.0,51933.0,0.9924324944103652
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,128,0.0035366950000000003,5.50109411,1555.4335643870902,total_hypercut,52329.0,51608.0,0.9862217890653366
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,128,0.0035366950000000003,8.8362e-5,0.02498434272675478,total_edgecut,2.698463e6,1.604304e6,0.5945251055878846
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,128,0.0035366950000000003,4.686579803,1325.1297618256592,total_edgecut,2.698463e6,1.476924e6,0.5473204561263209
Boeing/ct20stif,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.0035366950000000003,5.109121401,1444.6033375792936,total_edgecut,2.698463e6,2.089254e6,0.7742385202242906
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,256,0.0035366950000000003,2.086e-6,0.0005898161984564685,bottle_conn,3.221753e6,125639.0,0.038997092576619
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,256,0.0035366950000000003,0.000163492,0.04622733936627275,bottle_conn,3.221753e6,109294.0,0.03392376758863885
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.0035366950000000003,0.081734965,23.11054953848155,bottle_conn,3.221753e6,78543.0,0.02437896387463595
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,256,0.0035366950000000003,0.000163603,0.04625872460022705,total_conn,52329.0,166199.0,3.17604005427201
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,256,0.0035366950000000003,6.27701415,1774.8248435332987,total_conn,52329.0,127759.0,2.4414569359246308
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,256,0.0035366950000000003,0.000163196,0.04614364540906128,total_hypercut,52329.0,52163.0,0.9968277628083854
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,256,0.0035366950000000003,10.707317782,3027.492555054931,total_hypercut,52329.0,52001.0,0.9937319650671712
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,256,0.0035366950000000003,0.00016323500000000002,0.04615467265342361,total_edgecut,2.698463e6,1.701966e6,0.6307168191670591
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,256,0.0035366950000000003,8.834343358,2497.9093074183666,total_edgecut,2.698463e6,1.55072e6,0.5746678757500103
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,512,0.0035366950000000003,3.9080000000000005e-6,0.0011049864350756852,bottle_conn,3.221753e6,82278.0,0.025538270624718903
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,512,0.0035366950000000003,0.00030262,0.08556576125450456,bottle_conn,3.221753e6,74489.0,0.023120642706005085
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.0035366950000000003,0.08985891500000001,25.40759522661694,bottle_conn,3.221753e6,46958.0,0.014575294878285208
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,512,0.0035366950000000003,0.00030169800000000004,0.08530506588778507,total_conn,52329.0,199586.0,3.8140610369011445
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,512,0.0035366950000000003,12.563861771000001,3552.4300995703616,total_conn,52329.0,146571.0,2.8009516711574842
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,512,0.0035366950000000003,0.000301983,0.08538564959658665,total_hypercut,52329.0,52306.0,0.999560473160198
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,512,0.0035366950000000003,21.255824864,6010.08140764188,total_hypercut,52329.0,52252.0,0.9985285405797932
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,512,0.0035366950000000003,0.00030153,0.08525756391207044,total_edgecut,2.698463e6,1.814764e6,0.6725176517150689
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,512,0.0035366950000000003,17.876640962,5054.617647832227,total_edgecut,2.698463e6,1.635168e6,0.6059627276712707
Boeing/ct20stif,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.0035366950000000003,7.576000000000001e-6,0.0021421129048447775,bottle_conn,3.221753e6,61010.0,0.018936895534822192
Boeing/ct20stif,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.0035366950000000003,0.000703044,0.1987855893708674,bottle_conn,3.221753e6,52611.0,0.01632992969976283
Boeing/ct20stif,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.0035366950000000003,0.13816040400000001,39.064834259103485,bottle_conn,3.221753e6,28073.0,0.008713579222243294
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,1024,0.0035366950000000003,0.0007039090000000001,0.19903016799582662,total_conn,52329.0,255989.0,4.891914617133903
Boeing/ct20stif,symmetric,rcm_order,split_conn__convex,parts,1024,0.0035366950000000003,25.172549426000003,7117.534711361879,total_conn,52329.0,178327.0,3.407804467885876
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,1024,0.0035366950000000003,0.000704118,0.19908926271561442,total_hypercut,52329.0,52327.0,0.9999617802747999
Boeing/ct20stif,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.0035366950000000003,41.551743498,11748.749467511334,total_hypercut,52329.0,52307.0,0.999579583022798
Boeing/ct20stif,symmetric,rcm_order,balance_work,parts,1024,0.0035366950000000003,0.000702865,0.19873497714674293,total_edgecut,2.698463e6,1.960356e6,0.7264713283080034
Boeing/ct20stif,symmetric,rcm_order,split_symcut__convex,parts,1024,0.0035366950000000003,36.444506052,10304.678817935954,total_edgecut,2.698463e6,1.756922e6,0.6510824865858824
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,2,0.0035366950000000003,1.7521e-5,0.004954060217236714,cache,52329.0,1.57517e6,30.101282271780466
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.0035366950000000003,0.011702637,3.308918920065202,cache,52329.0,1.467601e6,28.04565346175161
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.0035366950000000003,0.20015500800000002,56.59379957841997,cache,52329.0,1.467601e6,28.04565346175161
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,4,0.0035366950000000003,1.4703000000000001e-5,0.004157271124595138,cache,52329.0,998390.0,19.079095721301766
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.0035366950000000003,0.012065195,3.4114321421553173,cache,52329.0,891852.0,17.0431691796136
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.0035366950000000003,0.20401491100000002,57.685186593698354,cache,52329.0,891852.0,17.0431691796136
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,8,0.0035366950000000003,7.1660000000000005e-6,0.0020261854641126812,cache,52329.0,672007.0,12.841961436297273
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.0035366950000000003,0.012750827000000001,3.6052944910431917,cache,52329.0,558311.0,10.669246498117678
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.0035366950000000003,0.206986103,58.52529070219512,cache,52329.0,558311.0,10.669246498117678
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,16,0.0035366950000000003,4.402e-6,0.0012446648636650884,cache,52329.0,475285.0,9.08263104588278
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.0035366950000000003,0.014097392,3.9860355501393245,cache,52329.0,398960.0,7.624070782931071
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.0035366950000000003,0.208702182,59.01051179137585,cache,52329.0,398960.0,7.624070782931071
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,32,0.0035366950000000003,3.016e-6,0.0008527735640195154,cache,52329.0,357721.0,6.835999159166046
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.0035366950000000003,0.016809509,4.75288623983691,cache,52329.0,297278.0,5.6809417340289325
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.0035366950000000003,0.21110804800000002,59.69077005509381,cache,52329.0,297278.0,5.6809417340289325
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,64,0.0035366950000000003,2.317e-6,0.000655131415064064,cache,52329.0,284560.0,5.437902501481014
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.0035366950000000003,0.022128741,6.256898318910734,cache,52329.0,239951.0,4.585430640753693
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.0035366950000000003,0.20984358500000003,59.33324332462935,cache,52329.0,239951.0,4.585430640753693
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,128,0.0035366950000000003,2.074e-6,0.0005864232001911388,cache,52329.0,237232.0,4.533470924344054
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.0035366950000000003,0.032252339000000005,9.119344189985284,cache,52329.0,204602.0,3.9099161077031854
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.0035366950000000003,0.206203513,58.304013492823096,cache,52329.0,204602.0,3.9099161077031854
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,256,0.0035366950000000003,1.6250000000000001e-6,0.00045946851509672166,cache,52329.0,206008.0,3.936784574518909
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.0035366950000000003,0.052465992,14.834751653733216,cache,52329.0,183955.0,3.5153547745991705
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.0035366950000000003,0.204577645,57.84429955085185,cache,52329.0,183955.0,3.5153547745991705
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,512,0.0035366950000000003,1.5720000000000002e-6,0.0004444827727581824,cache,52329.0,184430.0,3.5244319593342124
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.0035366950000000003,0.092300881,26.098060760116436,cache,52329.0,168758.0,3.2249421926656345
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.0035366950000000003,0.205053584,57.97887123430208,cache,52329.0,168758.0,3.2249421926656345
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,1024,0.0035366950000000003,1.596e-6,0.00045126876928884167,cache,52329.0,165985.0,3.171950543675591
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.0035366950000000003,0.172763322,48.84880432154878,cache,52329.0,154538.0,2.9531999464923846
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.0035366950000000003,0.211170664,59.7084747200423,cache,52329.0,154538.0,2.9531999464923846
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,2048,0.0035366950000000003,1.509e-6,0.0004266695318652018,cache,52329.0,138263.0,2.642186932675954
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.0035366950000000003,0.33278356000000003,94.0945034841851,cache,52329.0,133937.0,2.559517667067974
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.0035366950000000003,0.22328946500000002,63.135063950948556,cache,52329.0,133937.0,2.559517667067974
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,4096,0.0035366950000000003,1.486e-6,0.00042016628518998667,cache,52329.0,101165.0,1.933249249937893
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.0035366950000000003,0.6423175550000001,181.61519582548115,cache,52329.0,99714.0,1.9055208393051655
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.0035366950000000003,0.24219510800000002,68.48063177627701,cache,52329.0,99714.0,1.9055208393051655
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,8192,0.0035366950000000003,1.4650000000000002e-6,0.00041422853822565983,cache,52329.0,77182.0,1.4749374151999848
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.0035366950000000003,1.223950123,346.07172034908297,cache,52329.0,75534.0,1.4434443616350399
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.0035366950000000003,0.239421185,67.69630544901383,cache,52329.0,75534.0,1.4434443616350399
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,16384,0.0035366950000000003,1.472e-6,0.00041620778721376876,cache,52329.0,64494.0,1.2324714785300694
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.0035366950000000003,2.279024228,644.3937710206845,cache,52329.0,63086.0,1.2055647919891457
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.0035366950000000003,0.22929621000000003,64.83347023138835,cache,52329.0,63086.0,1.2055647919891457
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,32768,0.0035366950000000003,1.494e-6,0.00042242828403353977,cache,52329.0,57456.0,1.0979762655506506
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.0035366950000000003,3.743396064,1058.444695966149,cache,52329.0,56688.0,1.0832998910737832
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.0035366950000000003,0.20447193800000002,57.81441091188242,cache,52329.0,56688.0,1.0832998910737832
Boeing/ct20stif,symmetric,rcm_order,chunk_equal,vertices,65536,0.0035366950000000003,1.522e-6,0.0004303452799859756,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.0035366950000000003,4.333005443,1225.1566626469062,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.0035366950000000003,0.168785093,47.72396064687511,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,2,0.0036613360000000003,1.23e-7,3.359429454166457e-5,bottle_conn,3.221753e6,1.819257e6,0.5646792289787579
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,2,0.0036613360000000003,4.54e-7,0.000123998453023705,bottle_conn,3.221753e6,1.787095e6,0.5546964649369458
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.0036613360000000003,0.058544059,15.989807818785273,bottle_conn,3.221753e6,1.822652e6,0.5657330031197302
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,2,0.0036613360000000003,4.6500000000000005e-7,0.0001270028208282441,total_conn,52329.0,3301.0,0.06308165644289017
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,2,0.0036613360000000003,0.211531561,57.77441922839095,total_conn,52329.0,1216.0,0.023237592921706893
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,2,0.0036613360000000003,4.6900000000000003e-7,0.0001280953182117129,total_hypercut,52329.0,3301.0,0.06308165644289017
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,2,0.0036613360000000003,0.228906942,62.52005879820918,total_hypercut,52329.0,1216.0,0.023237592921706893
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,2,0.0036613360000000003,5.26e-7,0.0001436634059261428,total_edgecut,2.698463e6,44432.0,0.0164656695311368
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,2,0.0036613360000000003,0.326596055,89.20133388468034,total_edgecut,2.698463e6,14502.0,0.005374170407376347
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,4,0.0036613360000000003,1.3800000000000002e-7,3.769115972967245e-5,bottle_conn,3.221753e6,1.145169e6,0.3554490365959153
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,4,0.0036613360000000003,1.4060000000000002e-6,0.00038401283028927145,bottle_conn,3.221753e6,1.111118e6,0.34487994579348574
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.0036613360000000003,0.05697934,15.562444965444307,bottle_conn,3.221753e6,1.068423e6,0.33162784359943176
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,4,0.0036613360000000003,1.384e-6,0.0003780040946801932,total_conn,52329.0,7404.0,0.14148942269105086
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,4,0.0036613360000000003,0.28970468400000005,79.12540231216147,total_conn,52329.0,4080.0,0.07796823940835865
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,4,0.0036613360000000003,1.395e-6,0.0003810084624847323,total_hypercut,52329.0,7398.0,0.14137476351545034
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,4,0.0036613360000000003,0.357233793,97.56924603478075,total_hypercut,52329.0,4080.0,0.07796823940835865
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,4,0.0036613360000000003,1.405e-6,0.0003837397059434043,total_edgecut,2.698463e6,99368.0,0.036823925323415586
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,4,0.0036613360000000003,0.469194096,128.14833055474833,total_edgecut,2.698463e6,54364.0,0.02014628327310769
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,8,0.0036613360000000003,1.7000000000000001e-7,4.643113879742258e-5,bottle_conn,3.221753e6,727898.0,0.2259322797247337
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,8,0.0036613360000000003,2.229e-6,0.0006087941669379701,bottle_conn,3.221753e6,713825.0,0.221564160877634
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.0036613360000000003,0.059096312000000005,16.14064155816347,bottle_conn,3.221753e6,657023.0,0.20393338657556925
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.0036613360000000003,0.05884497,16.071993938824516,bottle_conn,3.221753e6,662619.0,0.20567032916551953
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.0036613360000000003,0.012901223000000002,3.523638092761768,bottle_conn,3.221753e6,662619.0,0.20567032916551953
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,8,0.0036613360000000003,2.217e-6,0.0006055166747875639,total_conn,52329.0,15936.0,0.3045347703950009
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,8,0.0036613360000000003,0.48939224000000003,133.66493542247966,total_conn,52329.0,9889.0,0.1889774312522693
Boeing/ct20stif,symmetric,spectral_order,split_conn__dynamic,parts,8,0.0036613360000000003,5.819414361000001,1589.423740678266,total_conn,52329.0,9889.0,0.1889774312522693
Boeing/ct20stif,symmetric,spectral_order,split_conn__trans,parts,8,0.0036613360000000003,4.732948856,1292.683560317873,total_conn,52329.0,9889.0,0.1889774312522693
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,8,0.0036613360000000003,2.2130000000000002e-6,0.0006044241774040951,total_hypercut,52329.0,15734.0,0.3006745781497831
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,8,0.0036613360000000003,0.627951282,171.5087831327144,total_hypercut,52329.0,9862.0,0.18846146496206692
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,8,0.0036613360000000003,2.245e-6,0.0006131641564718453,total_edgecut,2.698463e6,215676.0,0.07992549832997525
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,8,0.0036613360000000003,0.8641424740000001,236.01834794730667,total_edgecut,2.698463e6,136298.0,0.05050949373773144
Boeing/ct20stif,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.0036613360000000003,0.6490413420000001,177.26899197451422,total_edgecut,2.698463e6,1.452956e6,0.5384383628754591
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,16,0.0036613360000000003,2.28e-7,6.22723508577197e-5,bottle_conn,3.221753e6,532263.0,0.1652091268325039
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,16,0.0036613360000000003,4.726e-6,0.0012907856585683477,bottle_conn,3.221753e6,530135.0,0.16454861685548208
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.0036613360000000003,0.059623277,16.284568529083373,bottle_conn,3.221753e6,466945.0,0.14493507106224468
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,16,0.0036613360000000003,4.794e-6,0.0013093581140873167,total_conn,52329.0,32182.0,0.614993598196029
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,16,0.0036613360000000003,0.851065441,232.44669186329799,total_conn,52329.0,20350.0,0.3888857039117889
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,16,0.0036613360000000003,4.806e-6,0.001312635606237723,total_hypercut,52329.0,27407.0,0.5237440042806092
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,16,0.0036613360000000003,1.080555417,295.1259914413755,total_hypercut,52329.0,19278.0,0.36839993120449466
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,16,0.0036613360000000003,4.772e-6,0.0013033493784782384,total_edgecut,2.698463e6,432952.0,0.16044392678350602
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,16,0.0036613360000000003,1.5187188420000002,414.79909027742883,total_edgecut,2.698463e6,276368.0,0.10241682024174502
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,32,0.0036613360000000003,3.4500000000000003e-7,9.422789932418112e-5,bottle_conn,3.221753e6,438277.0,0.1360368097740578
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,32,0.0036613360000000003,6.81e-6,0.001859976795355575,bottle_conn,3.221753e6,424607.0,0.13179377810775686
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.0036613360000000003,0.061123028,16.69418703992204,bottle_conn,3.221753e6,362301.0,0.11245461709820709
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,32,0.0036613360000000003,6.767000000000001e-6,0.0018482324484832859,total_conn,52329.0,63672.0,1.2167631714727971
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,32,0.0036613360000000003,1.579151651,431.3047617044707,total_conn,52329.0,42023.0,0.803053756043494
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,32,0.0036613360000000003,6.722e-6,0.0018359418529192621,total_hypercut,52329.0,37784.0,0.7220470484817214
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,32,0.0036613360000000003,1.8226832140000002,497.81916054686053,total_hypercut,52329.0,30922.0,0.5909151713199182
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,32,0.0036613360000000003,6.786000000000001e-6,0.0018534218110547627,total_edgecut,2.698463e6,805616.0,0.29854624651144
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,32,0.0036613360000000003,2.870434394,783.9855162159387,total_edgecut,2.698463e6,565302.0,0.2094903654413642
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,64,0.0036613360000000003,5.7e-7,0.00015568087714429925,bottle_conn,3.221753e6,368277.0,0.11430950789833981
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,64,0.0036613360000000003,2.9101e-5,0.007948191589081144,bottle_conn,3.221753e6,364948.0,0.11327621949913604
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.0036613360000000003,0.06526823600000001,17.82634426340549,bottle_conn,3.221753e6,287322.0,0.08918188327907198
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,64,0.0036613360000000003,2.9327000000000002e-5,0.008009917691247129,total_conn,52329.0,121212.0,2.3163446654818554
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,64,0.0036613360000000003,2.961665544,808.9029643824002,total_conn,52329.0,82527.0,1.5770796307974546
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,64,0.0036613360000000003,2.9579000000000003e-5,0.008078745026405662,total_hypercut,52329.0,45745.0,0.8741806646410212
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,64,0.0036613360000000003,3.185323841,869.9894904482953,total_hypercut,52329.0,39827.0,0.761088497773701
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,64,0.0036613360000000003,2.9148000000000003e-5,0.007961028433336903,total_edgecut,2.698463e6,1.26381e6,0.4683443871566888
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,64,0.0036613360000000003,4.874622886,1331.3781870879918,total_edgecut,2.698463e6,978186.0,0.36249746615017514
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,128,0.0036613360000000003,1.017e-6,0.0002777674597469339,bottle_conn,3.221753e6,308668.0,0.09580746879105878
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,128,0.0036613360000000003,6.4818e-5,0.01770337385041963,bottle_conn,3.221753e6,299695.0,0.09302233908061854
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.0036613360000000003,0.069626911,19.01680452162817,bottle_conn,3.221753e6,211667.0,0.06569932580182279
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.0036613360000000003,0.062525562,17.077253221228535,bottle_conn,3.221753e6,217520.0,0.06751603862865961
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.0036613360000000003,0.015293212,4.176948523708286,bottle_conn,3.221753e6,217520.0,0.06751603862865961
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,128,0.0036613360000000003,6.4544e-5,0.017628537779652016,total_conn,52329.0,211237.0,4.036710046054769
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,128,0.0036613360000000003,5.756772718000001,1572.314782909845,total_conn,52329.0,152344.0,2.911272907947792
Boeing/ct20stif,symmetric,spectral_order,split_conn__dynamic,parts,128,0.0036613360000000003,8.432530523,2303.1293830995023,total_conn,52329.0,152344.0,2.911272907947792
Boeing/ct20stif,symmetric,spectral_order,split_conn__trans,parts,128,0.0036613360000000003,4.096906262,1118.9648428879511,total_conn,52329.0,152344.0,2.911272907947792
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,128,0.0036613360000000003,6.489600000000001e-5,0.017724677549397272,total_hypercut,52329.0,49968.0,0.9548816144011925
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,128,0.0036613360000000003,5.858386615000001,1600.0680120589861,total_hypercut,52329.0,46326.0,0.8852834948116723
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,128,0.0036613360000000003,6.456200000000001e-5,0.01763345401787763,total_edgecut,2.698463e6,1.682282e6,0.6234222963220174
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,128,0.0036613360000000003,9.170268339,2504.6235415159927,total_edgecut,2.698463e6,1.426232e6,0.528534947486773
Boeing/ct20stif,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.0036613360000000003,3.8571008740000003,1053.4681531550232,total_edgecut,2.698463e6,2.569749e6,0.9523009950479218
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,256,0.0036613360000000003,2.0890000000000002e-6,0.0005705567585165634,bottle_conn,3.221753e6,250154.0,0.07764530676311933
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,256,0.0036613360000000003,0.00017046900000000002,0.0465592341156343,bottle_conn,3.221753e6,233179.0,0.07237643605825772
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.0036613360000000003,0.07546589100000001,20.611572114659786,bottle_conn,3.221753e6,149465.0,0.046392445355059805
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,256,0.0036613360000000003,0.000170463,0.04655759536955909,total_conn,52329.0,334513.0,6.392497467943206
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,256,0.0036613360000000003,10.584148899,2890.7887446003315,total_conn,52329.0,253627.0,4.8467771216724955
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,256,0.0036613360000000003,0.000170192,0.046483578671829076,total_hypercut,52329.0,51697.0,0.9879225668367444
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,256,0.0036613360000000003,10.971601664000001,2996.6115275953916,total_hypercut,52329.0,49900.0,0.9535821437443864
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,256,0.0036613360000000003,0.00017104200000000002,0.0467157343658162,total_edgecut,2.698463e6,2.008344e6,0.7442547850387424
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,256,0.0036613360000000003,15.213388968,4155.14691030815,total_edgecut,2.698463e6,1.80532e6,0.6690178816607825
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,512,0.0036613360000000003,3.914e-6,0.0010690086897241881,bottle_conn,3.221753e6,168927.0,0.052433256056562995
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,512,0.0036613360000000003,0.00033871600000000003,0.09251158593475169,bottle_conn,3.221753e6,162268.0,0.050366368868128626
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.0036613360000000003,0.09935194500000001,27.135434988758202,bottle_conn,3.221753e6,100985.0,0.03134473685599113
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,512,0.0036613360000000003,0.00033984200000000003,0.09281912394819815,total_conn,52329.0,478899.0,9.151694089319498
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,512,0.0036613360000000003,18.631000352,5088.579783991418,total_conn,52329.0,379406.0,7.250396529648952
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,512,0.0036613360000000003,0.000341346,0.0932299029643824,total_hypercut,52329.0,52231.0,0.9981272334651914
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,512,0.0036613360000000003,21.199439907000002,5790.083157350214,total_hypercut,52329.0,51515.0,0.9844445718435284
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,512,0.0036613360000000003,0.00033935700000000004,0.09268665864045256,total_edgecut,2.698463e6,2.213924e6,0.8204388942890823
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,512,0.0036613360000000003,23.993678508000002,6553.257747445195,total_edgecut,2.698463e6,2.070688e6,0.7673583073030833
Boeing/ct20stif,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.0036613360000000003,7.582e-6,0.002070828790365047,bottle_conn,3.221753e6,120217.0,0.03731415785133125
Boeing/ct20stif,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.0036613360000000003,0.000602358,0.16451863472786982,bottle_conn,3.221753e6,121451.0,0.03769717914439748
Boeing/ct20stif,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.0036613360000000003,0.11074180300000001,30.246282504528402,bottle_conn,3.221753e6,65839.0,0.020435768974219934
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,1024,0.0036613360000000003,0.0006002000000000001,0.16392923238948842,total_conn,52329.0,636936.0,12.17175944504959
Boeing/ct20stif,symmetric,spectral_order,split_conn__convex,parts,1024,0.0036613360000000003,31.57227732,8623.15759056257,total_conn,52329.0,510109.0,9.748112901068241
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,1024,0.0036613360000000003,0.00060126,0.16421874419610766,total_hypercut,52329.0,52313.0,0.9996942421983986
Boeing/ct20stif,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.0036613360000000003,41.72370542,11395.759749992898,total_hypercut,52329.0,52238.0,0.998261002503392
Boeing/ct20stif,symmetric,spectral_order,balance_work,parts,1024,0.0036613360000000003,0.0006011240000000001,0.16418159928506973,total_edgecut,2.698463e6,2.350296e6,0.8709758110450282
Boeing/ct20stif,symmetric,spectral_order,split_symcut__convex,parts,1024,0.0036613360000000003,37.838138484000005,10334.51682227471,total_edgecut,2.698463e6,2.240026e6,0.8301118080922362
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,2,0.0036613360000000003,2.7033e-5,0.007383370441827792,cache,52329.0,1.819501e6,34.77041411072254
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.0036613360000000003,0.011615105,3.172367955303747,cache,52329.0,1.634682e6,31.2385484148369
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.0036613360000000003,0.19826327000000002,54.150525928240405,cache,52329.0,1.634682e6,31.2385484148369
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,4,0.0036613360000000003,1.463e-5,0.003995809180037013,cache,52329.0,1.371716e6,26.213304286342183
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.0036613360000000003,0.011992481000000001,3.2754385284497243,cache,52329.0,1.157412e6,22.11798429169294
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.0036613360000000003,0.200952762,54.88509167145544,cache,52329.0,1.157412e6,22.11798429169294
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,8,0.0036613360000000003,7.108e-6,0.0019413678504239982,cache,52329.0,1.117845e6,21.361864358195266
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.0036613360000000003,0.012663061000000001,3.458590252301346,cache,52329.0,907647.0,17.345009459381988
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.0036613360000000003,0.203043568,55.45614169254065,cache,52329.0,907647.0,17.345009459381988
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,16,0.0036613360000000003,4.347e-6,0.001187271531484682,cache,52329.0,939906.0,17.961474516998223
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.0036613360000000003,0.014009734000000001,3.8263994345233545,cache,52329.0,814233.0,15.559880754457376
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.0036613360000000003,0.207040091,56.547689422658834,cache,52329.0,814233.0,15.559880754457376
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,32,0.0036613360000000003,3.001e-6,0.0008196461619474422,cache,52329.0,790943.0,15.114812054501328
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.0036613360000000003,0.016849948,4.602131025396194,cache,52329.0,711735.0,13.601158057673565
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.0036613360000000003,0.214905,58.69578754858882,cache,52329.0,711735.0,13.601158057673565
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,64,0.0036613360000000003,2.319e-6,0.0006333753580660174,cache,52329.0,635759.0,12.149267136769287
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.0036613360000000003,0.022068609000000003,6.027474397323819,cache,52329.0,591240.0,11.298515163675972
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.0036613360000000003,0.22381716000000001,61.12991541885257,cache,52329.0,591240.0,11.298515163675972
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,128,0.0036613360000000003,1.998e-6,0.0005457024430426489,cache,52329.0,481965.0,9.210284928051367
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.0036613360000000003,0.032164573,8.784927960722534,cache,52329.0,463326.0,8.854096199048328
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.0036613360000000003,0.23453463000000002,64.05711740195382,cache,52329.0,463326.0,8.854096199048328
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,256,0.0036613360000000003,1.6140000000000001e-6,0.00044082269422964735,cache,52329.0,342602.0,6.547077146515316
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.0036613360000000003,0.052390942,14.309241763115978,cache,52329.0,335603.0,6.413327218177301
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.0036613360000000003,0.25155758,68.70649948543372,cache,52329.0,335603.0,6.413327218177301
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,512,0.0036613360000000003,1.61e-6,0.0004397301968461785,cache,52329.0,228836.0,4.3730245179537155
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.0036613360000000003,0.09223935000000001,25.192812131964946,cache,52329.0,226089.0,4.320529725391275
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.0036613360000000003,0.263943623,72.08942937769164,cache,52329.0,226089.0,4.320529725391275
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,1024,0.0036613360000000003,1.5860000000000001e-6,0.00043317521254536596,cache,52329.0,150242.0,2.871103976762407
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.0036613360000000003,0.17287273,47.215751299525635,cache,52329.0,148803.0,2.8436048844808806
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.0036613360000000003,0.269562857,73.62417898821631,cache,52329.0,148803.0,2.8436048844808806
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,2048,0.0036613360000000003,1.508e-6,0.000411871513567725,cache,52329.0,102796.0,1.9644174358386364
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.0036613360000000003,0.33244659200000004,90.79925797577715,cache,52329.0,101520.0,1.9400332511609242
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.0036613360000000003,0.26834077,73.29039727574852,cache,52329.0,101520.0,1.9400332511609242
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,4096,0.0036613360000000003,1.491e-6,0.00040722839968798273,cache,52329.0,77361.0,1.4783580806054004
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.0036613360000000003,0.6423442380000001,175.43984982530966,cache,52329.0,76372.0,1.4594584264939134
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.0036613360000000003,0.258788766,70.68151243152772,cache,52329.0,76372.0,1.4594584264939134
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,8192,0.0036613360000000003,1.5130000000000002e-6,0.000413237135297061,cache,52329.0,64876.0,1.239771446043303
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.0036613360000000003,1.224240527,334.369893120981,cache,52329.0,64067.0,1.224311567199832
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.0036613360000000003,0.255556908,69.79881332934208,cache,52329.0,64067.0,1.224311567199832
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,16384,0.0036613360000000003,1.4820000000000002e-6,0.00040477028057517804,cache,52329.0,57915.0,1.106747692484091
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.0036613360000000003,2.26610969,618.9297267445544,cache,52329.0,57591.0,1.1005560970016626
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.0036613360000000003,0.24789284900000003,67.70557222827952,cache,52329.0,57591.0,1.1005560970016626
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,32768,0.0036613360000000003,1.4730000000000001e-6,0.0004023121614623733,cache,52329.0,55292.0,1.0566225228840604
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.0036613360000000003,3.720144277,1016.0619721872016,cache,52329.0,54632.0,1.0440100135680024
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.0036613360000000003,0.20850827100000002,56.94868512477413,cache,52329.0,54632.0,1.0440100135680024
Boeing/ct20stif,symmetric,spectral_order,chunk_equal,vertices,65536,0.0036613360000000003,1.4620000000000001e-6,0.0003993077936578342,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.0036613360000000003,4.324727341,1181.188326064584,cache,52329.0,52329.0,1.0
Boeing/ct20stif,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.0036613360000000003,0.168961397,46.14747103243188,cache,52329.0,52329.0,1.0


==> results/data/results_lanka_48_21.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,2,0.002083966,1.23e-7,5.90220761759069e-5,bottle_conn,2.332732e6,1.346017e6,0.5770131330988729
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,2,0.002083966,5.26e-7,0.00025240335015062627,bottle_conn,2.332732e6,1.327269e6,0.5689762047247605
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.002083966,0.042202914,20.25124882075811,bottle_conn,2.332732e6,1.335333e6,0.5724330956149271
HB/bcsstk30,symmetric,natural_order,balance_work,parts,2,0.002083966,5.34e-7,0.00025624218437344945,total_conn,28924.0,2619.0,0.09054764209652884
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,2,0.002083966,0.12207379700000001,58.577633704196714,total_conn,28924.0,459.0,0.015869174388051445
HB/bcsstk30,symmetric,natural_order,balance_work,parts,2,0.002083966,5.24e-7,0.00025144364159492043,total_hypercut,28924.0,2619.0,0.09054764209652884
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,2,0.002083966,0.132560973,63.60994997039299,total_hypercut,28924.0,459.0,0.015869174388051445
HB/bcsstk30,symmetric,natural_order,balance_work,parts,2,0.002083966,5.27e-7,0.00025288320442847916,total_edgecut,2.043492e6,68870.0,0.03370211383259636
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,2,0.002083966,0.173763151,83.3809913405497,total_edgecut,2.043492e6,11064.0,0.005414261470071818
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,4,0.002083966,1.36e-7,6.526018178799462e-5,bottle_conn,2.332732e6,815795.0,0.3497165555237378
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,4,0.002083966,1.588e-6,0.0007620085932304078,bottle_conn,2.332732e6,798780.0,0.34242253289276264
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.002083966,0.042363326,20.32822320517705,bottle_conn,2.332732e6,778991.0,0.33393934665448066
HB/bcsstk30,symmetric,natural_order,balance_work,parts,4,0.002083966,1.5500000000000002e-6,0.0007437741306719976,total_conn,28924.0,5182.0,0.17915917577098603
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,4,0.002083966,0.15306096,73.44695642827186,total_conn,28924.0,2357.0,0.08148942055040796
HB/bcsstk30,symmetric,natural_order,balance_work,parts,4,0.002083966,1.5720000000000002e-6,0.0007543309247847615,total_hypercut,28924.0,5157.0,0.17829484165398976
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,4,0.002083966,0.19003119300000001,91.18728088654038,total_hypercut,28924.0,2350.0,0.08124740699764901
HB/bcsstk30,symmetric,natural_order,balance_work,parts,4,0.002083966,1.5890000000000002e-6,0.0007624884475082608,total_edgecut,2.043492e6,124968.0,0.061154142027470625
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,4,0.002083966,0.203733252,97.76227251308323,total_edgecut,2.043492e6,52418.0,0.025651189238812776
HB/bcsstk30,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.002083966,0.10407745800000001,49.942013449355706,bottle_conn,2.332732e6,713051.0,0.3056720617713479
HB/bcsstk30,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.002083966,0.07060843,33.88175718797716,bottle_conn,2.332732e6,713051.0,0.3056720617713479
HB/bcsstk30,symmetric,natural_order,metis__symmetric,parts,8,0.002083966,0.053466651000000004,25.65620120481812,bottle_conn,2.332732e6,415964.0,0.17831624035680052
HB/bcsstk30,symmetric,natural_order,kahypar__symmetric,parts,8,0.002083966,11.204305647,5376.433995084372,bottle_conn,2.332732e6,490589.0,0.21030662759373986
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,8,0.002083966,1.67e-7,8.013566440143458e-5,bottle_conn,2.332732e6,475084.0,0.20365991464085886
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,8,0.002083966,1.901e-6,0.000912202982198366,bottle_conn,2.332732e6,488310.0,0.20932966152991428
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.002083966,0.042495111,20.391460801183896,bottle_conn,2.332732e6,440101.0,0.18866333552246894
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.002083966,0.042285289000000004,20.290776816896248,bottle_conn,2.332732e6,453824.0,0.1945461373188176
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.002083966,0.008292818,3.979344192755544,bottle_conn,2.332732e6,453824.0,0.1945461373188176
HB/bcsstk30,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.002083966,0.247635068,118.8287467261942,total_conn,28924.0,18123.0,0.6265730880929332
HB/bcsstk30,symmetric,natural_order,metis,parts,8,0.002083966,0.053896072,25.862260708667993,total_conn,28924.0,3606.0,0.12467155303554142
HB/bcsstk30,symmetric,natural_order,kahypar,parts,8,0.002083966,11.058125729,5306.288936095886,total_conn,28924.0,2439.0,0.08432443645415572
HB/bcsstk30,symmetric,natural_order,balance_work,parts,8,0.002083966,1.751e-6,0.0008402248405204308,total_conn,28924.0,8870.0,0.3066657447102752
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,8,0.002083966,0.23196856200000002,111.31110680308605,total_conn,28924.0,5510.0,0.19049923938597704
HB/bcsstk30,symmetric,natural_order,split_conn__dynamic,parts,8,0.002083966,1.83848294,882.2039035185795,total_conn,28924.0,5510.0,0.19049923938597704
HB/bcsstk30,symmetric,natural_order,split_conn__trans,parts,8,0.002083966,1.4990912630000002,719.3453554424593,total_conn,28924.0,5510.0,0.19049923938597704
HB/bcsstk30,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.002083966,0.3169039,152.06769208326816,total_hypercut,28924.0,16007.0,0.5534158484303693
HB/bcsstk30,symmetric,natural_order,balance_work,parts,8,0.002083966,1.878e-6,0.0009011663338077492,total_hypercut,28924.0,8172.0,0.28253353616373944
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,8,0.002083966,0.30339882,145.5872216725225,total_hypercut,28924.0,5222.0,0.18054211035818005
HB/bcsstk30,symmetric,natural_order,balance_work,parts,8,0.002083966,1.884e-6,0.0009040454594748667,total_edgecut,2.043492e6,200286.0,0.09801163890047038
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,8,0.002083966,0.39637802400000005,190.20369046328014,total_edgecut,2.043492e6,124990.0,0.06116490791253403
HB/bcsstk30,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.002083966,0.21934740300000002,105.2547896654744,total_edgecut,2.043492e6,1.866683e6,0.9134770285374252
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,16,0.002083966,2.28e-7,0.00010940677535046157,bottle_conn,2.332732e6,326915.0,0.14014254530739065
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,16,0.002083966,3.716e-6,0.0017831384965013824,bottle_conn,2.332732e6,284010.0,0.12174994812948937
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.002083966,0.042811594,20.543326522601618,bottle_conn,2.332732e6,253857.0,0.10882390261718877
HB/bcsstk30,symmetric,natural_order,balance_work,parts,16,0.002083966,4.137e-6,0.0019851571474774543,total_conn,28924.0,14116.0,0.48803761582077165
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,16,0.002083966,0.354026169,169.88097166652432,total_conn,28924.0,8425.0,0.29128059742774165
HB/bcsstk30,symmetric,natural_order,balance_work,parts,16,0.002083966,3.7250000000000003e-6,0.0017874571850020587,total_hypercut,28924.0,12243.0,0.4232817037754114
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,16,0.002083966,0.505790486,242.70572840439814,total_hypercut,28924.0,7523.0,0.2600954224865164
HB/bcsstk30,symmetric,natural_order,balance_work,parts,16,0.002083966,3.6680000000000003e-6,0.0017601054911644432,total_edgecut,2.043492e6,301034.0,0.14731352018994937
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,16,0.002083966,0.6566311220000001,315.0872528630506,total_edgecut,2.043492e6,183752.0,0.08992058691690498
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,32,0.002083966,3.42e-7,0.00016411016302569236,bottle_conn,2.332732e6,192438.0,0.08249468863118438
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,32,0.002083966,8.935e-6,0.004287497972615676,bottle_conn,2.332732e6,173903.0,0.07454906950305479
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.002083966,0.044179641000000006,21.199789727855446,bottle_conn,2.332732e6,157582.0,0.06755255211485932
HB/bcsstk30,symmetric,natural_order,balance_work,parts,32,0.002083966,9.043000000000001e-6,0.00433932223462379,total_conn,28924.0,23170.0,0.8010648596321394
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,32,0.002083966,0.6149013830000001,295.0630590902155,total_conn,28924.0,15094.0,0.5218503664776656
HB/bcsstk30,symmetric,natural_order,balance_work,parts,32,0.002083966,8.958000000000001e-6,0.004298534621006293,total_hypercut,28924.0,17358.0,0.6001244641128475
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,32,0.002083966,0.901745825,432.706591662244,total_hypercut,28924.0,12585.0,0.43510579449592035
HB/bcsstk30,symmetric,natural_order,balance_work,parts,32,0.002083966,8.956e-6,0.0042975749124505875,total_edgecut,2.043492e6,475682.0,0.23277898812425005
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,32,0.002083966,1.219689002,585.2729852598362,total_edgecut,2.043492e6,324594.0,0.15884280437603868
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,64,0.002083966,5.660000000000001e-7,0.00027159752126474236,bottle_conn,2.332732e6,138737.0,0.059474041595862705
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,64,0.002083966,2.6907000000000002e-5,0.012911439054188024,bottle_conn,2.332732e6,129756.0,0.055624049397873396
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.002083966,0.046158419000000006,22.149314816076657,bottle_conn,2.332732e6,100637.0,0.043141260976400204
HB/bcsstk30,symmetric,natural_order,balance_work,parts,64,0.002083966,2.6506e-5,0.01271901748876901,total_conn,28924.0,37130.0,1.2837090305628545
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,64,0.002083966,1.0384795310000001,498.31884541302503,total_conn,28924.0,24772.0,0.8564513898492602
HB/bcsstk30,symmetric,natural_order,balance_work,parts,64,0.002083966,2.6862e-5,0.012889845611684644,total_hypercut,28924.0,22078.0,0.7633107454017425
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,64,0.002083966,1.622307277,778.4710868603422,total_hypercut,28924.0,17364.0,0.6003319043009265
HB/bcsstk30,symmetric,natural_order,balance_work,parts,64,0.002083966,2.6675e-5,0.012800112861726151,total_edgecut,2.043492e6,708228.0,0.3465773293949768
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,64,0.002083966,2.066309829,991.5276108151477,total_edgecut,2.043492e6,509368.0,0.24926351558998028
HB/bcsstk30,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.002083966,0.107472944,51.571351931845335,bottle_conn,2.332732e6,93000.0,0.03986741726010532
HB/bcsstk30,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.002083966,0.07031243100000001,33.73972080158698,bottle_conn,2.332732e6,93000.0,0.03986741726010532
HB/bcsstk30,symmetric,natural_order,metis__symmetric,parts,128,0.002083966,0.18308482,87.85403408692848,bottle_conn,2.332732e6,76002.0,0.03258068222153252
HB/bcsstk30,symmetric,natural_order,kahypar__symmetric,parts,128,0.002083966,32.396260594000005,15545.484232468287,bottle_conn,2.332732e6,76641.0,0.03285460995948099
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,128,0.002083966,1.017e-6,0.0004880118005764009,bottle_conn,2.332732e6,97688.0,0.041877078035539445
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,128,0.002083966,6.8336e-5,0.032791321931355887,bottle_conn,2.332732e6,88955.0,0.03813339895024375
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.002083966,0.047243728000000006,22.67010498251891,bottle_conn,2.332732e6,62627.0,0.02684706172847974
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.002083966,0.045244763,21.710893075990683,bottle_conn,2.332732e6,63909.0,0.027396631932000762
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.002083966,0.010190887000000001,4.8901407220655235,bottle_conn,2.332732e6,63909.0,0.027396631932000762
HB/bcsstk30,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.002083966,1.7182429060000002,824.5062088345012,total_conn,28924.0,65945.0,2.2799405338127507
HB/bcsstk30,symmetric,natural_order,metis,parts,128,0.002083966,0.184558318,88.56109840563617,total_conn,28924.0,34669.0,1.198623980085742
HB/bcsstk30,symmetric,natural_order,kahypar,parts,128,0.002083966,32.448281754,15570.446808633154,total_conn,28924.0,25672.0,0.8875674180611257
HB/bcsstk30,symmetric,natural_order,balance_work,parts,128,0.002083966,6.840600000000001e-5,0.032824911730805595,total_conn,28924.0,54636.0,1.8889503526483198
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,128,0.002083966,1.848841532,887.1745182023124,total_conn,28924.0,37812.0,1.3072880652745125
HB/bcsstk30,symmetric,natural_order,split_conn__dynamic,parts,128,0.002083966,3.0475249530000004,1462.367885560513,total_conn,28924.0,37812.0,1.3072880652745125
HB/bcsstk30,symmetric,natural_order,split_conn__trans,parts,128,0.002083966,1.3998888870000001,671.7426709456872,total_conn,28924.0,37812.0,1.3072880652745125
HB/bcsstk30,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.002083966,2.8517893410000004,1368.4433148141575,total_hypercut,28924.0,28760.0,0.9943299681925045
HB/bcsstk30,symmetric,natural_order,balance_work,parts,128,0.002083966,6.818e-5,0.03271646466401083,total_hypercut,28924.0,25282.0,0.874083805835984
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,128,0.002083966,3.028394147,1453.1878864626392,total_hypercut,28924.0,21609.0,0.7470958373668926
HB/bcsstk30,symmetric,natural_order,balance_work,parts,128,0.002083966,6.780000000000001e-5,0.032534120038426734,total_edgecut,2.043492e6,917772.0,0.4491194484734954
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,128,0.002083966,3.540707969,1699.023865552509,total_edgecut,2.043492e6,716712.0,0.3507290461621577
HB/bcsstk30,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.002083966,1.485484105,712.8159024667389,total_edgecut,2.043492e6,2.025693e6,0.9912899096252885
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,256,0.002083966,2.0730000000000003e-6,0.0009947379179890653,bottle_conn,2.332732e6,66725.0,0.028603800179360508
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,256,0.002083966,0.000117899,0.05657433950457925,bottle_conn,2.332732e6,62080.0,0.026612572725885356
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.002083966,0.059107597000000005,28.363033274055336,bottle_conn,2.332732e6,40968.0,0.017562240325935428
HB/bcsstk30,symmetric,natural_order,balance_work,parts,256,0.002083966,0.00011800700000000001,0.05662616376658737,total_conn,28924.0,80413.0,2.7801479740008297
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,256,0.002083966,3.5302282860000003,1693.9951448344168,total_conn,28924.0,55267.0,1.9107661457613054
HB/bcsstk30,symmetric,natural_order,balance_work,parts,256,0.002083966,0.00011877,0.056992292580589125,total_hypercut,28924.0,27461.0,0.9494191674733785
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,256,0.002083966,5.7736220860000005,2770.4972566730935,total_hypercut,28924.0,24967.0,0.863193195961831
HB/bcsstk30,symmetric,natural_order,balance_work,parts,256,0.002083966,0.00011801400000000001,0.05662952274653234,total_edgecut,2.043492e6,1.154284e6,0.564858585206108
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,256,0.002083966,6.396838701,3069.5504154098485,total_edgecut,2.043492e6,940100.0,0.46004584309603364
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,512,0.002083966,3.8860000000000006e-6,0.001864713723736376,bottle_conn,2.332732e6,48886.0,0.020956543657822672
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,512,0.002083966,0.00023481200000000001,0.11267554269119555,bottle_conn,2.332732e6,42549.0,0.01823998641935722
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.002083966,0.070558126,33.85761859838404,bottle_conn,2.332732e6,27905.0,0.011962368587561709
HB/bcsstk30,symmetric,natural_order,balance_work,parts,512,0.002083966,0.00023448700000000002,0.11251959005089335,total_conn,28924.0,116492.0,4.027520398285161
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,512,0.002083966,6.759487729000001,3243.5691028548454,total_conn,28924.0,79198.0,2.7381413359148112
HB/bcsstk30,symmetric,natural_order,balance_work,parts,512,0.002083966,0.000234491,0.11252150946800475,total_hypercut,28924.0,28334.0,0.9796017148388881
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,512,0.002083966,11.243255399,5395.124200202883,total_hypercut,28924.0,27113.0,0.9373876365647905
HB/bcsstk30,symmetric,natural_order,balance_work,parts,512,0.002083966,0.00023435300000000002,0.11245528957766107,total_edgecut,2.043492e6,1.351698e6,0.6614647867473912
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,512,0.002083966,12.187002355,5847.985214250137,total_edgecut,2.043492e6,1.16553e6,0.570361909907159
HB/bcsstk30,symmetric,natural_order,split_equal__symmetric,parts,1024,0.002083966,7.454e-6,0.0035768337871155288,bottle_conn,2.332732e6,34423.0,0.014756517251017263
HB/bcsstk30,symmetric,natural_order,balance_work__symmetric,parts,1024,0.002083966,0.00046294500000000003,0.22214613866061156,bottle_conn,2.332732e6,34326.0,0.014714935106133066
HB/bcsstk30,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.002083966,0.11785818,56.554751852957295,bottle_conn,2.332732e6,22029.0,0.009443433707772689
HB/bcsstk30,symmetric,natural_order,balance_work,parts,1024,0.002083966,0.000463897,0.2226029599331275,total_conn,28924.0,175222.0,6.05801410593279
HB/bcsstk30,symmetric,natural_order,split_conn__convex,parts,1024,0.002083966,12.892746472,6186.639547862105,total_conn,28924.0,113241.0,3.915122389710967
HB/bcsstk30,symmetric,natural_order,balance_work,parts,1024,0.002083966,0.000463969,0.22263750944113292,total_hypercut,28924.0,28758.0,0.9942608214631448
HB/bcsstk30,symmetric,natural_order,split_hypercut__convex,parts,1024,0.002083966,21.623070839,10375.92304241048,total_hypercut,28924.0,28131.0,0.9725833218088784
HB/bcsstk30,symmetric,natural_order,balance_work,parts,1024,0.002083966,0.000464644,0.2229614110786836,total_edgecut,2.043492e6,1.551278e6,0.7591309386090085
HB/bcsstk30,symmetric,natural_order,split_symcut__convex,parts,1024,0.002083966,22.338057142,10719.012278511262,total_edgecut,2.043492e6,1.355568e6,0.6633586038017276
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,2,0.002083966,1.0326e-5,0.004954975273109063,cache,28924.0,1.163977e6,40.242601299958515
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.002083966,0.008578099,4.116237500995698,cache,28924.0,1.133527e6,39.18984234545706
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,2,0.002083966,0.130327501,62.53820887672832,cache,28924.0,1.133527e6,39.18984234545706
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,4,0.002083966,6.0890000000000005e-6,0.002921832697846318,cache,28924.0,680599.0,23.530597427741668
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.002083966,0.008756487,4.201837745913321,cache,28924.0,647003.0,22.369070667957406
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,4,0.002083966,0.132371977,63.51925943129591,cache,28924.0,647003.0,22.369070667957406
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,8,0.002083966,4.653e-6,0.002232761954849551,cache,28924.0,419164.0,14.491909832664915
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.002083966,0.009111235,4.3720650912730825,cache,28924.0,368130.0,12.727492739593417
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,8,0.002083966,0.133821231,64.21469016289134,cache,28924.0,368130.0,12.727492739593417
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,16,0.002083966,3.067e-6,0.0014717130701748494,cache,28924.0,269809.0,9.328204950905823
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.002083966,0.009918614000000001,4.75948935827168,cache,28924.0,222763.0,7.701666436177569
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,16,0.002083966,0.13446465700000002,64.52344088147312,cache,28924.0,222763.0,7.701666436177569
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,32,0.002083966,2.3650000000000002e-6,0.0011348553671221124,cache,28924.0,185720.0,6.420965288341861
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.002083966,0.011377568000000001,5.4595746763622826,cache,28924.0,156677.0,5.416851057944959
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,32,0.002083966,0.134470696,64.52633872145707,cache,28924.0,156677.0,5.416851057944959
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,64,0.002083966,2.004e-6,0.000961627972817215,cache,28924.0,135441.0,4.682651085603651
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.002083966,0.014320477000000002,6.871742149344088,cache,28924.0,117391.0,4.0586018531323464
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,64,0.002083966,0.133465738,64.04410532609457,cache,28924.0,117391.0,4.0586018531323464
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,128,0.002083966,1.6200000000000002e-6,0.0007773639301217007,cache,28924.0,102407.0,3.540554556769465
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.002083966,0.01982749,9.514305895585629,cache,28924.0,91788.0,3.173419997234131
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,128,0.002083966,0.133909109,64.25685879712049,cache,28924.0,91788.0,3.173419997234131
HB/bcsstk30,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.002083966,0.140750953,67.5399469089227,cache,28924.0,101369.0,3.50466740423178
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,256,0.002083966,1.5410000000000002e-6,0.0007394554421713214,cache,28924.0,78950.0,2.729567141474208
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.002083966,0.031067495,14.907870377923633,cache,28924.0,72440.0,2.5044945374083807
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,256,0.002083966,0.135743252,65.13698016186444,cache,28924.0,72440.0,2.5044945374083807
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,512,0.002083966,1.505e-6,0.0007221806881686169,cache,28924.0,61885.0,2.139572673212557
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.002083966,0.053157376000000006,25.507794273035167,cache,28924.0,57727.0,1.9958166228737382
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,512,0.002083966,0.136673877,65.5835445491913,cache,28924.0,57727.0,1.9958166228737382
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,1024,0.002083966,1.486e-6,0.0007130634568894118,cache,28924.0,49931.0,1.7262826718296225
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.002083966,0.096888553,46.49238663202759,cache,28924.0,46807.0,1.618275480569769
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.002083966,0.140384493,67.36409951026073,cache,28924.0,46807.0,1.618275480569769
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,2048,0.002083966,1.469e-6,0.0007049059341659125,cache,28924.0,42421.0,1.4666367030839442
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.002083966,0.18317264200000002,87.89617584931808,cache,28924.0,39907.0,1.3797192642787997
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.002083966,0.140759409,67.54400455669622,cache,28924.0,39907.0,1.3797192642787997
HB/bcsstk30,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.002083966,0.148532106,71.27376646260063,cache,28924.0,52228.0,1.8056976904992394
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,4096,0.002083966,1.464e-6,0.000702506662776648,cache,28924.0,36930.0,1.2767943576268843
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.002083966,0.34568544100000004,165.87863765531685,cache,28924.0,35613.0,1.231261236343521
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.002083966,0.139886852,67.12530434757574,cache,28924.0,35613.0,1.231261236343521
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,8192,0.002083966,1.45e-6,0.0006957887028867074,cache,28924.0,33245.0,1.1493915087816347
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.002083966,0.6321817660000001,303.35512479570207,cache,28924.0,32373.0,1.119243534780805
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.002083966,0.13621201900000002,65.36192001213072,cache,28924.0,32373.0,1.119243534780805
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,16384,0.002083966,1.5320000000000001e-6,0.0007351367536706454,cache,28924.0,31873.0,1.1019568524408796
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.002083966,1.063867193,510.5012236284086,cache,28924.0,29588.0,1.0229567141474207
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.002083966,0.129377969,62.0825718845701,cache,28924.0,29588.0,1.0229567141474207
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,32768,0.002083966,1.4570000000000002e-6,0.0006991476828316777,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.002083966,1.324225138,635.435097309649,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.002083966,0.11294422300000001,54.19676856532209,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,natural_order,chunk_equal,vertices,65536,0.002083966,1.489e-6,0.0007145030197229706,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.002083966,1.3133847920000001,630.2333109081435,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.002083966,0.11372117000000001,54.56958990693707,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,2,0.002088726,1.22e-7,5.840880996358546e-5,bottle_conn,2.332732e6,1.535434e6,0.6582127736919628
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,2,0.002088726,4.82e-7,0.00023076267542990322,bottle_conn,2.332732e6,1.511468e6,0.6479389831322243
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.002088726,0.042016545,20.115872067470796,bottle_conn,2.332732e6,1.515039e6,0.6494698062186312
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,2,0.002088726,4.86e-7,0.00023267771837952897,total_conn,28924.0,5557.0,0.19212418752593002
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,2,0.002088726,0.12271778400000001,58.75245676072401,total_conn,28924.0,1318.0,0.045567694648043146
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,2,0.002088726,4.92e-7,0.0002355502828039676,total_hypercut,28924.0,5557.0,0.19212418752593002
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,2,0.002088726,0.135119038,64.68969027052854,total_hypercut,28924.0,1318.0,0.045567694648043146
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,2,0.002088726,4.75e-7,0.00022741135026805814,total_edgecut,2.043492e6,123962.0,0.06066184746502556
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,2,0.002088726,0.179975359,86.16513558982844,total_edgecut,2.043492e6,22098.0,0.01081384218778444
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,4,0.002088726,1.36e-7,6.51114602872756e-5,bottle_conn,2.332732e6,1.086437e6,0.46573588393351656
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,4,0.002088726,1.3580000000000002e-6,0.0006501570813979431,bottle_conn,2.332732e6,1.096496e6,0.4700479952261983
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.002088726,0.042173747000000004,20.191134212912562,bottle_conn,2.332732e6,1.003823e6,0.4303207569493624
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,4,0.002088726,1.354e-6,0.0006482420384483174,total_conn,28924.0,12331.0,0.42632415986723826
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,4,0.002088726,0.15780996900000002,75.55321712852717,total_conn,28924.0,6722.0,0.23240215737795603
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,4,0.002088726,1.3520000000000001e-6,0.0006472845169735045,total_hypercut,28924.0,12265.0,0.42404231779836815
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,4,0.002088726,0.19492575,93.32279580950302,total_hypercut,28924.0,6722.0,0.23240215737795603
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,4,0.002088726,1.3520000000000001e-6,0.0006472845169735045,total_edgecut,2.043492e6,273082.0,0.13363497385847364
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,4,0.002088726,0.224367222,107.41821665455403,total_edgecut,2.043492e6,140546.0,0.0687773673691896
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,8,0.002088726,1.66e-7,7.947428240946874e-5,bottle_conn,2.332732e6,898583.0,0.38520627315954
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,8,0.002088726,1.928e-6,0.0009230507017196129,bottle_conn,2.332732e6,828304.0,0.35507893748617503
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.002088726,0.042532576,20.362927449555375,bottle_conn,2.332732e6,688705.0,0.2952353720873208
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.002088726,0.042434301,20.31587723808676,bottle_conn,2.332732e6,713051.0,0.3056720617713479
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.002088726,0.008382728,4.0133210387575975,bottle_conn,2.332732e6,713051.0,0.3056720617713479
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,8,0.002088726,1.8960000000000001e-6,0.0009077303581226069,total_conn,28924.0,27020.0,0.9341723136495643
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,8,0.002088726,0.238304058,114.09062653502663,total_conn,28924.0,18123.0,0.6265730880929332
HB/bcsstk30,symmetric,rcm_order,split_conn__dynamic,parts,8,0.002088726,1.8485741580000001,885.0247270345657,total_conn,28924.0,18123.0,0.6265730880929332
HB/bcsstk30,symmetric,rcm_order,split_conn__trans,parts,8,0.002088726,1.505395091,720.7240638551922,total_conn,28924.0,18123.0,0.6265730880929332
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,8,0.002088726,1.887e-6,0.0009034215114859489,total_hypercut,28924.0,20538.0,0.7100677637947725
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,8,0.002088726,0.308741036,147.81308606298768,total_hypercut,28924.0,16007.0,0.5534158484303693
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,8,0.002088726,1.8990000000000002e-6,0.0009091666403348262,total_edgecut,2.043492e6,582792.0,0.2851941676307027
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,8,0.002088726,0.42752285,204.68115492410206,total_edgecut,2.043492e6,382914.0,0.18738218696231745
HB/bcsstk30,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.002088726,0.43262336700000004,207.12308220417614,total_edgecut,2.043492e6,382914.0,0.18738218696231745
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,16,0.002088726,2.2500000000000002e-7,0.0001077211659164486,bottle_conn,2.332732e6,539092.0,0.23109898608155588
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,16,0.002088726,3.5620000000000004e-6,0.001705345746641733,bottle_conn,2.332732e6,514815.0,0.22069187544904428
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.002088726,0.04285862,20.51902451542232,bottle_conn,2.332732e6,419525.0,0.17984277662414713
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,16,0.002088726,3.5040000000000002e-6,0.0016775776238721596,total_conn,28924.0,41526.0,1.4356935416954777
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,16,0.002088726,0.327796878,156.93627503080828,total_conn,28924.0,31995.0,1.1061748029318212
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,16,0.002088726,3.5220000000000003e-6,0.0016861953171454754,total_hypercut,28924.0,26288.0,0.9088646107039137
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,16,0.002088726,0.496374535,237.64463840637788,total_hypercut,28924.0,23102.0,0.7987138708339095
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,16,0.002088726,3.5450000000000004e-6,0.0016972068141058235,total_edgecut,2.043492e6,832648.0,0.40746330301268613
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,16,0.002088726,0.540362274,258.7042407668598,total_edgecut,2.043492e6,679532.0,0.332534700404993
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,32,0.002088726,3.44e-7,0.00016469369366781475,bottle_conn,2.332732e6,327657.0,0.14046062728165945
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,32,0.002088726,6.188000000000001e-6,0.0029625714430710397,bottle_conn,2.332732e6,288339.0,0.12360571210066137
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.002088726,0.044054662,21.09164246531139,bottle_conn,2.332732e6,254534.0,0.1091141202675661
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,32,0.002088726,6.1060000000000005e-6,0.002923313062603712,total_conn,28924.0,55484.0,1.918268565896833
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,32,0.002088726,0.52421554,250.97381849031422,total_conn,28924.0,42187.0,1.4585465357488592
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,32,0.002088726,6.056e-6,0.00289937502573339,total_hypercut,28924.0,28220.0,0.9756603512653852
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,32,0.002088726,0.8258922230000001,395.40476970172256,total_hypercut,28924.0,27230.0,0.941432720232333
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,32,0.002088726,6.1e-6,0.002920440498179273,total_edgecut,2.043492e6,1.00206e6,0.490366490301895
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,32,0.002088726,0.798259206,382.17516610603786,total_edgecut,2.043492e6,870546.0,0.4260090081096476
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,64,0.002088726,5.68e-7,0.0002719360988468569,bottle_conn,2.332732e6,197010.0,0.08445462230551988
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,64,0.002088726,1.7674e-5,0.00846161727292139,bottle_conn,2.332732e6,199156.0,0.08537457367584446
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.002088726,0.045226321,21.65258679214028,bottle_conn,2.332732e6,149715.0,0.06418011156017922
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,64,0.002088726,1.7758000000000002e-5,0.00850183317486353,total_conn,28924.0,70554.0,2.4392891716221823
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,64,0.002088726,0.9069970690000001,434.23458557991813,total_conn,28924.0,52361.0,1.8102959480016596
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,64,0.002088726,1.7483000000000002e-5,0.00837017397207676,total_hypercut,28924.0,28601.0,0.9888328032084083
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,64,0.002088726,1.4892893100000002,713.0132482671256,total_hypercut,28924.0,28513.0,0.9857903471165814
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,64,0.002088726,1.7574e-5,0.008413741199180745,total_edgecut,2.043492e6,1.119744e6,0.5479561456565526
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,64,0.002088726,1.3079534030000002,626.1967357135403,total_edgecut,2.043492e6,982640.0,0.48086314994137486
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,128,0.002088726,1.013e-6,0.00048498462699272195,bottle_conn,2.332732e6,139410.0,0.05976254451861594
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,128,0.002088726,5.3341e-5,0.025537576493996822,bottle_conn,2.332732e6,128203.0,0.05495830639782024
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.002088726,0.050245322,24.055487411943933,bottle_conn,2.332732e6,89879.0,0.03852950103140867
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.002088726,0.045630486000000005,21.846085125574156,bottle_conn,2.332732e6,93000.0,0.03986741726010532
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.002088726,0.010238771,4.901921554095655,bottle_conn,2.332732e6,93000.0,0.03986741726010532
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,128,0.002088726,5.3907000000000004e-5,0.025808555071368866,total_conn,28924.0,90673.0,3.1348706956160974
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,128,0.002088726,1.7150652320000002,821.1058951724641,total_conn,28924.0,65945.0,2.2799405338127507
HB/bcsstk30,symmetric,rcm_order,split_conn__dynamic,parts,128,0.002088726,2.891372646,1384.2757001157645,total_conn,28924.0,65945.0,2.2799405338127507
HB/bcsstk30,symmetric,rcm_order,split_conn__trans,parts,128,0.002088726,1.36619464,654.0803532871233,total_conn,28924.0,65945.0,2.2799405338127507
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,128,0.002088726,5.3402e-5,0.025566780898978615,total_hypercut,28924.0,28856.0,0.9976490112017702
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,128,0.002088726,2.8361669820000004,1357.8453957101126,total_hypercut,28924.0,28760.0,0.9943299681925045
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,128,0.002088726,5.3666000000000004e-5,0.025693173733653915,total_edgecut,2.043492e6,1.233984e6,0.6038604506403744
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,128,0.002088726,2.570294398,1230.5560413381172,total_edgecut,2.043492e6,1.083206e6,0.5300759679998748
HB/bcsstk30,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.002088726,2.598855323,1244.229890852127,total_edgecut,2.043492e6,1.083206e6,0.5300759679998748
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,256,0.002088726,2.058e-6,0.0009852895975824498,bottle_conn,2.332732e6,94937.0,0.04069777411207117
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,256,0.002088726,0.000142284,0.06811999276113766,bottle_conn,2.332732e6,96555.0,0.0413913814360158
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.002088726,0.057694983000000005,27.62209260573192,bottle_conn,2.332732e6,55154.0,0.02364352184477257
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,256,0.002088726,0.00014255,0.06824734311728776,total_conn,28924.0,120317.0,4.159763518185589
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,256,0.002088726,3.282098019,1571.33966781665,total_conn,28924.0,85339.0,2.950456368413774
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,256,0.002088726,0.00014268,0.0683095820131506,total_hypercut,28924.0,28867.0,0.9980293182132485
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,256,0.002088726,5.524919274,2645.114425731283,total_hypercut,28924.0,28866.0,0.9979947448485686
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,256,0.002088726,0.000142344,0.06814871840538204,total_edgecut,2.043492e6,1.364592e6,0.6677745741113741
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,256,0.002088726,4.9028382420000005,2347.2864521244055,total_edgecut,2.043492e6,1.206998e6,0.5906546245348648
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,512,0.002088726,3.873e-6,0.0018542403359751351,bottle_conn,2.332732e6,75702.0,0.03245207764972573
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,512,0.002088726,0.00018224900000000002,0.08725366563158597,bottle_conn,2.332732e6,69421.0,0.029759526597997542
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.002088726,0.067214946,32.17987711169392,bottle_conn,2.332732e6,34917.0,0.014968286112592445
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,512,0.002088726,0.00018193900000000002,0.08710524980298996,total_conn,28924.0,161271.0,5.575681095284193
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,512,0.002088726,6.329690392000001,3030.4072396283673,total_conn,28924.0,109596.0,3.789102475452911
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,512,0.002088726,0.00018237,0.08731159568081213,total_hypercut,28924.0,28913.0,0.9996196929885216
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,512,0.002088726,10.775191232000001,5158.738499927707,total_hypercut,28924.0,28912.0,0.9995851196238418
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,512,0.002088726,0.00018238500000000002,0.08731877709187325,total_edgecut,2.043492e6,1.49615e6,0.7321535880737483
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,512,0.002088726,9.383132758,4492.275558402586,total_edgecut,2.043492e6,1.330154e6,0.65092204911984
HB/bcsstk30,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.002088726,7.444e-6,0.003563894929253526,bottle_conn,2.332732e6,50887.0,0.021814336151773972
HB/bcsstk30,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.002088726,0.00050489,0.24172150870913658,bottle_conn,2.332732e6,51217.0,0.02195580118076144
HB/bcsstk30,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.002088726,0.088278429,42.2642457651219,bottle_conn,2.332732e6,23393.0,0.010028155827587567
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,1024,0.002088726,0.000506138,0.24231900210941984,total_conn,28924.0,223591.0,7.730293182132485
HB/bcsstk30,symmetric,rcm_order,split_conn__convex,parts,1024,0.002088726,12.452055510000001,5961.555278193502,total_conn,28924.0,146210.0,5.0549716498409625
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,1024,0.002088726,0.0005059800000000001,0.24224335791290963,total_hypercut,28924.0,28913.0,0.9996196929885216
HB/bcsstk30,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.002088726,21.199229884,10149.358931712442,total_hypercut,28924.0,28913.0,0.9996196929885216
HB/bcsstk30,symmetric,rcm_order,balance_work,parts,1024,0.002088726,0.0005048730000000001,0.2417133697766007,total_edgecut,2.043492e6,1.635968e6,0.8005747025190214
HB/bcsstk30,symmetric,rcm_order,split_symcut__convex,parts,1024,0.002088726,18.458473648000002,8837.192455113789,total_edgecut,2.043492e6,1.478224e6,0.7233813491807162
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,2,0.002088726,1.4838000000000001e-5,0.0071038518216367304,cache,28924.0,1.158877e6,40.06627714009127
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.002088726,0.008554834,4.095718634229669,cache,28924.0,1.116851e6,38.61329691605587
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.002088726,0.13043886600000001,62.44900767261959,cache,28924.0,1.116851e6,38.61329691605587
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,4,0.002088726,6.052000000000001e-6,0.0028974599827837643,cache,28924.0,704003.0,24.339752454708893
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.002088726,0.008758119,4.193043510733337,cache,28924.0,650857.0,22.50231641543355
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.002088726,0.132603921,63.48555100094508,cache,28924.0,650857.0,22.50231641543355
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,8,0.002088726,3.9760000000000006e-6,0.0019035526919279986,cache,28924.0,459679.0,15.892649702669063
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.002088726,0.009133904,4.372954614439616,cache,28924.0,389875.0,13.47929055455677
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.002088726,0.133564017,63.94520726988605,cache,28924.0,389875.0,13.47929055455677
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,16,0.002088726,3.0250000000000003e-6,0.0014482512306544756,cache,28924.0,314716.0,10.880791038583874
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.002088726,0.009868139000000001,4.724477504469232,cache,28924.0,245202.0,8.477458166228738
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.002088726,0.13416615,64.2334849089828,cache,28924.0,245202.0,8.477458166228738
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,32,0.002088726,2.3720000000000003e-6,0.0011356204691280716,cache,28924.0,229488.0,7.934172313649564
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.002088726,0.011385345000000002,5.4508561678267045,cache,28924.0,185153.0,6.401362190568386
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.002088726,0.134490533,64.38878675326491,cache,28924.0,185153.0,6.401362190568386
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,64,0.002088726,2.002e-6,0.0009584789962876893,cache,28924.0,177246.0,6.127990596044807
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.002088726,0.014306043000000001,6.849171696048214,cache,28924.0,148270.0,5.126192781081455
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.002088726,0.134216324,64.25750625022143,cache,28924.0,148270.0,5.126192781081455
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,128,0.002088726,1.6230000000000002e-6,0.0007770286768106492,cache,28924.0,140584.0,4.8604619001521225
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.002088726,0.019872971,9.514398250416761,cache,28924.0,122307.0,4.228564513898492
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.002088726,0.132414197,63.39471859880138,cache,28924.0,122307.0,4.228564513898492
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,256,0.002088726,1.5440000000000002e-6,0.0007392065785555407,cache,28924.0,113515.0,3.9245954916332457
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.002088726,0.031020092000000003,14.851202120335556,cache,28924.0,101369.0,3.50466740423178
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.002088726,0.132071499,63.230648251613665,cache,28924.0,101369.0,3.50466740423178
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,512,0.002088726,1.5270000000000002e-6,0.0007310676460196312,cache,28924.0,98541.0,3.406893928917162
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.002088726,0.053112837,25.428341007867957,cache,28924.0,85180.0,2.944959203429678
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.002088726,0.133012514,63.68116928692418,cache,28924.0,85180.0,2.944959203429678
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,1024,0.002088726,1.4870000000000001e-6,0.0007119172165233736,cache,28924.0,83911.0,2.901085603650947
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.002088726,0.096892344,46.38825006247828,cache,28924.0,75427.0,2.6077651777070945
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.002088726,0.13402972300000002,64.16816901786066,cache,28924.0,75427.0,2.6077651777070945
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,2048,0.002088726,1.46e-6,0.0006989906766133998,cache,28924.0,69220.0,2.3931683031392614
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.002088726,0.183105852,87.66389272695415,cache,28924.0,65401.0,2.261132623426912
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.002088726,0.136319918,65.2646244648652,cache,28924.0,65401.0,2.261132623426912
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,4096,0.002088726,1.4510000000000002e-6,0.0006946818299767419,cache,28924.0,53244.0,1.8408242290139676
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.002088726,0.345660077,165.48847335648622,cache,28924.0,52228.0,1.8056976904992394
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.002088726,0.140306846,67.17340905413157,cache,28924.0,52228.0,1.8056976904992394
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,8192,0.002088726,1.4530000000000001e-6,0.0006956393514515548,cache,28924.0,41193.0,1.4241806112570876
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.002088726,0.632727235,302.9249576057367,cache,28924.0,39679.0,1.3718365371317938
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.002088726,0.139990748,67.02207374255886,cache,28924.0,39679.0,1.3718365371317938
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,16384,0.002088726,1.4840000000000001e-6,0.0007104809343111544,cache,28924.0,33108.0,1.1446549578204952
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.002088726,1.06264709,508.7537044112057,cache,28924.0,33108.0,1.1446549578204952
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.002088726,0.125831028,60.24295575389018,cache,28924.0,33108.0,1.1446549578204952
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,32768,0.002088726,1.449e-6,0.0006937243085019289,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.002088726,1.3131265950000002,628.6734569302054,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.002088726,0.113693978,54.43221274595136,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,rcm_order,chunk_equal,vertices,65536,0.002088726,1.4820000000000002e-6,0.0007095234128363415,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.002088726,1.3130535380000001,628.6384801070127,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.002088726,0.113900549,54.53111083023815,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,2,0.002088276,1.22e-7,5.842139640545599e-5,bottle_conn,2.332732e6,1.24285e6,0.5327873069002355
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,2,0.002088276,5.210000000000001e-7,0.0002494880944855948,bottle_conn,2.332732e6,1.200413e6,0.5145953328543528
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.002088276,0.042232495,20.22361747201998,bottle_conn,2.332732e6,1.237929e6,0.530677763240698
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,2,0.002088276,5.26e-7,0.00025188241401040857,total_conn,28924.0,664.0,0.02295671414742083
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,2,0.002088276,0.124553729,59.644285046612616,total_conn,28924.0,408.0,0.014105932789379062
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,2,0.002088276,5.23e-7,0.0002504458222955203,total_hypercut,28924.0,664.0,0.02295671414742083
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,2,0.002088276,0.133969362,64.15309183268879,total_hypercut,28924.0,408.0,0.014105932789379062
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,2,0.002088276,5.26e-7,0.00025188241401040857,total_edgecut,2.043492e6,12978.0,0.006350893470588581
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,2,0.002088276,0.18797838700000002,90.0160644474198,total_edgecut,2.043492e6,5904.0,0.0028891720642899507
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,4,0.002088276,1.4e-7,6.704094669478556e-5,bottle_conn,2.332732e6,698307.0,0.29935157574895016
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,4,0.002088276,1.647e-6,0.0007886888514736559,bottle_conn,2.332732e6,655929.0,0.2811848939355228
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.002088276,0.041976337,20.100952651852534,bottle_conn,2.332732e6,668322.0,0.28649754879686135
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,4,0.002088276,1.633e-6,0.0007819847568041773,total_conn,28924.0,1873.0,0.06475591204536026
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,4,0.002088276,0.16263031800000002,77.87778914281446,total_conn,28924.0,993.0,0.03433135112709169
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,4,0.002088276,1.632e-6,0.0007815058928992145,total_hypercut,28924.0,1873.0,0.06475591204536026
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,4,0.002088276,0.196937568,94.3062928463479,total_hypercut,28924.0,993.0,0.03433135112709169
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,4,0.002088276,1.6290000000000002e-6,0.0007800693011843263,total_edgecut,2.043492e6,35926.0,0.017580690308550265
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,4,0.002088276,0.25817705900000004,123.63167464453934,total_edgecut,2.043492e6,20246.0,0.009907550408810018
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,8,0.002088276,1.72e-7,8.236459165359368e-5,bottle_conn,2.332732e6,386444.0,0.16566155049101225
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,8,0.002088276,2.364e-6,0.0011320342713319505,bottle_conn,2.332732e6,362909.0,0.15557252183276948
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.002088276,0.042167645000000004,20.192563147783147,bottle_conn,2.332732e6,365847.0,0.15683198927266398
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.002088276,0.042352146,20.280914017112682,bottle_conn,2.332732e6,392487.0,0.16825207524910707
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.002088276,0.008411608000000001,4.028015453895941,bottle_conn,2.332732e6,392487.0,0.16825207524910707
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,8,0.002088276,2.2860000000000002e-6,0.0010946828867448557,total_conn,28924.0,4250.0,0.14693679988936523
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,8,0.002088276,0.23910219800000002,114.49741221945759,total_conn,28924.0,2307.0,0.07976075231641544
HB/bcsstk30,symmetric,spectral_order,split_conn__dynamic,parts,8,0.002088276,1.8225044240000001,872.7315852885347,total_conn,28924.0,2307.0,0.07976075231641544
HB/bcsstk30,symmetric,spectral_order,split_conn__trans,parts,8,0.002088276,1.4899778750000001,713.4966235306061,total_conn,28924.0,2307.0,0.07976075231641544
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,8,0.002088276,2.284e-6,0.0010937251589349301,total_hypercut,28924.0,4227.0,0.14614161250172866
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,8,0.002088276,0.306634275,146.83608632192298,total_hypercut,28924.0,2304.0,0.07965703222237588
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,8,0.002088276,2.2870000000000003e-6,0.0010951617506498184,total_edgecut,2.043492e6,83048.0,0.04064023739755282
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,8,0.002088276,0.416314858,199.35815859589442,total_edgecut,2.043492e6,51600.0,0.025250894057818676
HB/bcsstk30,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.002088276,0.23781693,113.88194376605392,total_edgecut,2.043492e6,1.863692e6,0.9120133575272132
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,16,0.002088276,2.2500000000000002e-7,0.00010774437861661965,bottle_conn,2.332732e6,249203.0,0.10682881702655941
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,16,0.002088276,4.243e-6,0.002031819548756965,bottle_conn,2.332732e6,224047.0,0.09604489499865394
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.002088276,0.042657403,20.427090576149897,bottle_conn,2.332732e6,219896.0,0.09426543640675397
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,16,0.002088276,4.2170000000000005e-6,0.0020193690872279337,total_conn,28924.0,9566.0,0.33072880652745124
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,16,0.002088276,0.387068218,185.35299835845453,total_conn,28924.0,5359.0,0.1852786613193196
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,16,0.002088276,4.172e-6,0.0019978202115046094,total_hypercut,28924.0,9376.0,0.3241598672382796
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,16,0.002088276,0.521638281,249.79374421771834,total_hypercut,28924.0,5241.0,0.18119900428709723
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,16,0.002088276,4.167e-6,0.001995425891979796,total_edgecut,2.043492e6,188574.0,0.0922802731794399
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,16,0.002088276,0.778965884,373.0186450450036,total_edgecut,2.043492e6,114042.0,0.05580741201825111
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,32,0.002088276,3.44e-7,0.00016472918330718737,bottle_conn,2.332732e6,171224.0,0.07340063067682014
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,32,0.002088276,6.8500000000000005e-6,0.003280217748994865,bottle_conn,2.332732e6,155328.0,0.0665863030986843
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.002088276,0.04394466,21.04351148986054,bottle_conn,2.332732e6,142620.0,0.06113861343694861
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,32,0.002088276,6.8450000000000005e-6,0.003277823429470051,total_conn,28924.0,19182.0,0.663186281288895
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,32,0.002088276,0.668651267,320.192956773913,total_conn,28924.0,11900.0,0.41142303969022265
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,32,0.002088276,6.902e-6,0.0033051186720529277,total_hypercut,28924.0,17149.0,0.5928986308947587
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,32,0.002088276,0.928525126,444.6371676923932,total_hypercut,28924.0,11265.0,0.3894689531185175
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,32,0.002088276,6.8380000000000004e-6,0.003274471382135312,total_edgecut,2.043492e6,378676.0,0.1853082860123749
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,32,0.002088276,1.482781734,710.0506513506836,total_edgecut,2.043492e6,242822.0,0.11882698831216369
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,64,0.002088276,5.74e-7,0.0002748678814486208,bottle_conn,2.332732e6,130322.0,0.055866683356682205
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,64,0.002088276,1.7019e-5,0.00814978479856111,bottle_conn,2.332732e6,132636.0,0.05685865328721859
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.002088276,0.045576575,21.82497667932783,bottle_conn,2.332732e6,106591.0,0.04569363304485899
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,64,0.002088276,1.7396e-5,0.008330316490732069,total_conn,28924.0,38886.0,1.3444198589406722
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,64,0.002088276,1.235453971,591.614312954801,total_conn,28924.0,24472.0,0.846079380445305
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,64,0.002088276,1.6914e-5,0.008099504088540021,total_hypercut,28924.0,24275.0,0.8392684276033744
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,64,0.002088276,1.6751048320000002,802.147241073498,total_hypercut,28924.0,18935.0,0.6546466602129719
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,64,0.002088276,1.6961000000000002e-5,0.008122010692073271,total_edgecut,2.043492e6,730286.0,0.35737159724628237
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,64,0.002088276,2.789730977,1335.9014694417788,total_edgecut,2.043492e6,491366.0,0.2404540854576382
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,128,0.002088276,1.013e-6,0.0004850891357272698,bottle_conn,2.332732e6,110987.0,0.047578118703734504
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,128,0.002088276,4.2974000000000006e-5,0.020578697451869393,bottle_conn,2.332732e6,110760.0,0.04748080791106737
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.002088276,0.05104095,24.441668630008678,bottle_conn,2.332732e6,82222.0,0.03524708367699333
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.002088276,0.044874468,21.488762979606143,bottle_conn,2.332732e6,87554.0,0.03753281559990603
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.002088276,0.010337365000000001,4.950190970925299,bottle_conn,2.332732e6,87554.0,0.03753281559990603
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,128,0.002088276,4.3037e-5,0.020608865877882042,total_conn,28924.0,73833.0,2.5526552344074127
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,128,0.002088276,2.370677296,1135.2317873691027,total_conn,28924.0,48706.0,1.6839303000968053
HB/bcsstk30,symmetric,spectral_order,split_conn__dynamic,parts,128,0.002088276,2.827739684,1354.102467298384,total_conn,28924.0,48706.0,1.6839303000968053
HB/bcsstk30,symmetric,spectral_order,split_conn__trans,parts,128,0.002088276,1.351200865,647.0413226029509,total_conn,28924.0,48706.0,1.6839303000968053
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,128,0.002088276,4.2572000000000005e-5,0.020386194162074364,total_hypercut,28924.0,27317.0,0.9444406029594801
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,128,0.002088276,2.962604582,1418.6843989970673,total_hypercut,28924.0,24357.0,0.8421034435071221
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,128,0.002088276,4.2969e-5,0.020576303132344577,total_edgecut,2.043492e6,1.132918e6,0.554402953375888
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,128,0.002088276,5.856070956,2804.2610057291276,total_edgecut,2.043492e6,878564.0,0.42993268385684896
HB/bcsstk30,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.002088276,1.476381474,706.9857978543066,total_edgecut,2.043492e6,2.036431e6,0.996544640253057
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,256,0.002088276,2.0620000000000003e-6,0.0009874173720331987,bottle_conn,2.332732e6,96466.0,0.04135322874637978
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,256,0.002088276,8.836500000000001e-5,0.04231480896203376,bottle_conn,2.332732e6,95840.0,0.04108487387320961
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.002088276,0.061103768,29.260388952418168,bottle_conn,2.332732e6,63399.0,0.027178004159929214
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,256,0.002088276,8.9085e-5,0.04265959097360694,total_conn,28924.0,129436.0,4.475038030701148
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,256,0.002088276,4.397444016000001,2105.7772133568556,total_conn,28924.0,90735.0,3.1370142442262483
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,256,0.002088276,8.851900000000001e-5,0.04238855400339802,total_hypercut,28924.0,28606.0,0.9890056700318075
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,256,0.002088276,5.6376706510000005,2699.6769828317715,total_hypercut,28924.0,27421.0,0.9480362328861844
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,256,0.002088276,8.880900000000001e-5,0.04252742453583722,total_edgecut,2.043492e6,1.442118e6,0.7057125743580107
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,256,0.002088276,8.004484948,3833.0589194148665,total_edgecut,2.043492e6,1.240066e6,0.6068367285019955
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,512,0.002088276,3.876e-6,0.0018560764956356342,bottle_conn,2.332732e6,87977.0,0.03771414804615361
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,512,0.002088276,0.000204939,0.09813788981916184,bottle_conn,2.332732e6,78884.0,0.03381614347468976
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.002088276,0.078852525,37.75962803767318,bottle_conn,2.332732e6,45908.0,0.01967992894168726
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,512,0.002088276,0.000203734,0.09756085881368172,total_conn,28924.0,204807.0,7.080867099986171
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,512,0.002088276,8.105727113,3881.5401378936504,total_conn,28924.0,147433.0,5.0972548748444195
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,512,0.002088276,0.00020343300000000002,0.09741672077828793,total_hypercut,28924.0,28883.0,0.9985824920481261
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,512,0.002088276,10.850769981000001,5196.042084954288,total_hypercut,28924.0,28668.0,0.9911492186419583
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,512,0.002088276,0.00020415800000000002,0.09776389710938593,total_edgecut,2.043492e6,1.632132e6,0.798697523650692
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,512,0.002088276,12.829847353000002,6143.750803533633,total_edgecut,2.043492e6,1.49829e6,0.7332008150753709
HB/bcsstk30,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.002088276,7.474000000000001e-6,0.0035790288256916233,bottle_conn,2.332732e6,81264.0,0.03483640641102364
HB/bcsstk30,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.002088276,0.000480647,0.2301644993286328,bottle_conn,2.332732e6,66121.0,0.028344876308122838
HB/bcsstk30,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.002088276,0.104624729,50.10100628460989,bottle_conn,2.332732e6,32485.0,0.01392573171714539
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,1024,0.002088276,0.00048068700000000004,0.23018365388483134,total_conn,28924.0,306512.0,10.59715115475038
HB/bcsstk30,symmetric,spectral_order,split_conn__convex,parts,1024,0.002088276,14.420874255000001,6905.636158726146,total_conn,28924.0,222209.0,7.682512792144932
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,1024,0.002088276,0.00048024300000000004,0.22997103831102786,total_hypercut,28924.0,28914.0,0.9996542663532015
HB/bcsstk30,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.002088276,21.23749681,10169.87065407063,total_hypercut,28924.0,28893.0,0.9989282256949247
HB/bcsstk30,symmetric,spectral_order,balance_work,parts,1024,0.002088276,0.00048082800000000004,0.23025117369543108,total_edgecut,2.043492e6,1.754948e6,0.8587985663755963
HB/bcsstk30,symmetric,spectral_order,split_symcut__convex,parts,1024,0.002088276,21.149743426,10127.848725934695,total_edgecut,2.043492e6,1.65646e6,0.8106026350971768
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,2,0.002088276,1.6078e-5,0.007699173863991158,cache,28924.0,1.249809e6,43.210102337159455
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.002088276,0.008463453000000001,4.0528421530487355,cache,28924.0,1.174774e6,40.61588991840686
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.002088276,0.129885589,62.19752034692732,cache,28924.0,1.174774e6,40.61588991840686
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,4,0.002088276,7.514e-6,0.0035981833818901333,cache,28924.0,829761.0,28.68762965011755
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.002088276,0.00867845,4.155796456024013,cache,28924.0,748584.0,25.881067625501313
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.002088276,0.131758775,63.09452150960888,cache,28924.0,748584.0,25.881067625501313
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,8,0.002088276,4.597e-6,0.00220133737111378,cache,28924.0,593052.0,20.503803070114785
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.002088276,0.009045446,4.331537593689723,cache,28924.0,490290.0,16.950974968883973
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.002088276,0.13306415900000002,63.71962278932479,cache,28924.0,490290.0,16.950974968883973
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,16,0.002088276,3.0830000000000004e-6,0.0014763374190001706,cache,28924.0,432724.0,14.96072465772369
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.002088276,0.009782727,4.684594852404567,cache,28924.0,368946.0,12.755704605172175
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.002088276,0.135056051,64.67346797070886,cache,28924.0,368946.0,12.755704605172175
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,32,0.002088276,2.3880000000000003e-6,0.0011435270050510567,cache,28924.0,308163.0,10.654231779836813
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.002088276,0.011285132000000002,5.404042377540134,cache,28924.0,278374.0,9.624325819388742
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.002088276,0.138527654,66.33589333976926,cache,28924.0,278374.0,9.624325819388742
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,64,0.002088276,2.2810000000000003e-6,0.0010922885672200418,cache,28924.0,215258.0,7.44219333425529
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.002088276,0.014230408000000002,6.814428744093214,cache,28924.0,200330.0,6.92608214631448
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.002088276,0.140398456,67.23175289090139,cache,28924.0,200330.0,6.92608214631448
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,128,0.002088276,1.6790000000000001e-6,0.0008040124964324639,cache,28924.0,145928.0,5.0452219610012445
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.002088276,0.019782165,9.472964780517518,cache,28924.0,139503.0,4.8230880929332045
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.002088276,0.14337080900000002,68.65510545540916,cache,28924.0,139503.0,4.8230880929332045
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,256,0.002088276,1.6120000000000002e-6,0.0007719286147999595,cache,28924.0,93746.0,3.2411146452772783
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.002088276,0.030943442,14.81769746910849,cache,28924.0,91298.0,3.156479048541004
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.002088276,0.146548062,70.17657723404378,cache,28924.0,91298.0,3.156479048541004
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,512,0.002088276,1.508e-6,0.000722126768683833,cache,28924.0,62824.0,2.172037062646937
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.002088276,0.053060391000000005,25.40870603311057,cache,28924.0,60804.0,2.1021988659936386
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.002088276,0.147529606,70.64660322677653,cache,28924.0,60804.0,2.1021988659936386
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,1024,0.002088276,1.4730000000000001e-6,0.0007053665320101366,cache,28924.0,46457.0,1.6061748029318212
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.002088276,0.096790424,46.34944039964066,cache,28924.0,44401.0,1.5350919651500483
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.002088276,0.146971598,70.37939333689609,cache,28924.0,44401.0,1.5350919651500483
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,2048,0.002088276,1.5040000000000001e-6,0.000720211313063982,cache,28924.0,37709.0,1.303727008712488
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.002088276,0.183064429,87.66294733071682,cache,28924.0,36077.0,1.2473032775549717
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.002088276,0.146829336,70.31126920004827,cache,28924.0,36077.0,1.2473032775549717
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,4096,0.002088276,1.4540000000000002e-6,0.0006962681178158443,cache,28924.0,33182.0,1.147213386806804
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.002088276,0.34583843000000003,165.60954107598806,cache,28924.0,32094.0,1.1095975660351265
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.002088276,0.146667983,70.23400307239082,cache,28924.0,32094.0,1.1095975660351265
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,8192,0.002088276,1.474e-6,0.0007058453959150993,cache,28924.0,30926.0,1.0692158760890609
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.002088276,0.632267213,302.7699465970973,cache,28924.0,30347.0,1.0491978979394274
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.002088276,0.14358832000000002,68.75926362224152,cache,28924.0,30347.0,1.0491978979394274
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,16384,0.002088276,1.4650000000000002e-6,0.0007015356207704346,cache,28924.0,29485.0,1.0193956575853962
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.002088276,1.062209014,508.6535563306766,cache,28924.0,29462.0,1.0186004701977596
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.002088276,0.132595143,63.49502795607477,cache,28924.0,29462.0,1.0186004701977596
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,32768,0.002088276,1.45e-6,0.0006943526621959933,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.002088276,1.3128283870000002,628.6661279447736,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.002088276,0.11392801300000001,54.556013189827404,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,spectral_order,chunk_equal,vertices,65536,0.002088276,1.446e-6,0.0006924372065761422,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.002088276,1.312322575,628.4239128352766,cache,28924.0,28924.0,1.0
HB/bcsstk30,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.002088276,0.11390258600000001,54.54383711731592,cache,28924.0,28924.0,1.0


==> results/data/results_lanka_48_22.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,2,0.00444621,1.64e-7,3.688534729578675e-5,bottle_conn,3.763776e6,2.052072e6,0.5452162934244759
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,2,0.00444621,6.67e-7,0.00015001540637981563,bottle_conn,3.763776e6,2.042172e6,0.5425859562311891
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.00444621,0.08808363400000001,19.810947751005916,bottle_conn,3.763776e6,1.953e6,0.5188937917665664
Chen/pkustk03,symmetric,natural_order,balance_work,parts,2,0.00444621,6.67e-7,0.00015001540637981563,total_conn,63336.0,2154.0,0.03400909435392194
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,2,0.00444621,0.26351604700000003,59.2675665341943,total_conn,63336.0,666.0,0.010515346722243274
Chen/pkustk03,symmetric,natural_order,balance_work,parts,2,0.00444621,6.64e-7,0.00014934067441708783,total_hypercut,63336.0,2154.0,0.03400909435392194
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,2,0.00444621,0.28944278100000004,65.09876524050821,total_hypercut,63336.0,666.0,0.010515346722243274
Chen/pkustk03,symmetric,natural_order,balance_work,parts,2,0.00444621,6.68e-7,0.0001502403170340582,total_edgecut,3.130416e6,33898.0,0.010828592749334273
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,2,0.00444621,0.28870939900000003,64.93381981507846,total_edgecut,3.130416e6,9792.0,0.003128018768112609
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,4,0.00444621,1.8100000000000002e-7,4.070882841791099e-5,bottle_conn,3.763776e6,1.161324e6,0.30855290006631636
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,4,0.00444621,1.7550000000000001e-6,0.0003947181981957668,bottle_conn,3.763776e6,1.19106e6,0.31645347650869765
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.00444621,0.093622879,21.056782967965976,bottle_conn,3.763776e6,1.106508e6,0.29398880273427536
Chen/pkustk03,symmetric,natural_order,balance_work,parts,4,0.00444621,1.7610000000000002e-6,0.0003960676621212224,total_conn,63336.0,6882.0,0.10865858279651383
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,4,0.00444621,0.362397548,81.50706961659482,total_conn,63336.0,2904.0,0.045850701023114816
Chen/pkustk03,symmetric,natural_order,balance_work,parts,4,0.00444621,1.7410000000000001e-6,0.00039156944903637035,total_hypercut,63336.0,5964.0,0.09416445623342175
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,4,0.00444621,0.468490485,105.36850148778399,total_hypercut,63336.0,2850.0,0.04499810534293293
Chen/pkustk03,symmetric,natural_order,balance_work,parts,4,0.00444621,1.7470000000000002e-6,0.00039291891296182595,total_edgecut,3.130416e6,112388.0,0.035901937633848025
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,4,0.00444621,0.38869172900000004,87.42091106807821,total_edgecut,3.130416e6,43704.0,0.013961083766502598
Chen/pkustk03,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.00444621,0.20690381600000002,46.53487262185097,bottle_conn,3.763776e6,1.003776e6,0.2666938733867265
Chen/pkustk03,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.00444621,0.135382215,30.448902548462623,bottle_conn,3.763776e6,1.003776e6,0.2666938733867265
Chen/pkustk03,symmetric,natural_order,metis__symmetric,parts,8,0.00444621,0.11107874300000001,24.98279276057586,bottle_conn,3.763776e6,577980.0,0.1535638677753405
Chen/pkustk03,symmetric,natural_order,kahypar__symmetric,parts,8,0.00444621,8.460905125,1902.9477071483354,bottle_conn,3.763776e6,770340.0,0.20467211651277867
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,8,0.00444621,2.2500000000000002e-7,5.0604897204585486e-5,bottle_conn,3.763776e6,761484.0,0.20231916033260217
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,8,0.00444621,2.824e-6,0.0006351476875811084,bottle_conn,3.763776e6,688044.0,0.18280684078967505
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.00444621,0.08860229900000001,19.927601035488653,bottle_conn,3.763776e6,669588.0,0.17790325460388717
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.00444621,0.08823945100000001,19.845992654418033,bottle_conn,3.763776e6,645912.0,0.17161276335254808
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.00444621,0.018540226,4.169894359465703,bottle_conn,3.763776e6,645912.0,0.17161276335254808
Chen/pkustk03,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.00444621,0.635260414,142.87683532716628,total_conn,63336.0,22434.0,0.35420613868889733
Chen/pkustk03,symmetric,natural_order,metis,parts,8,0.00444621,0.11147427600000001,25.071752346380404,total_conn,63336.0,4758.0,0.07512315270935961
Chen/pkustk03,symmetric,natural_order,kahypar,parts,8,0.00444621,8.240634654,1853.4065314053994,total_conn,63336.0,3048.0,0.04812428950359985
Chen/pkustk03,symmetric,natural_order,balance_work,parts,8,0.00444621,2.7990000000000002e-6,0.0006295249212250434,total_conn,63336.0,13452.0,0.21239105721864343
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,8,0.00444621,0.537288159,120.84183135749325,total_conn,63336.0,6474.0,0.1022167487684729
Chen/pkustk03,symmetric,natural_order,split_conn__dynamic,parts,8,0.00444621,11.519217061,2590.7946455520546,total_conn,63336.0,6474.0,0.1022167487684729
Chen/pkustk03,symmetric,natural_order,split_conn__trans,parts,8,0.00444621,9.466696662,2129.160939766678,total_conn,63336.0,6474.0,0.1022167487684729
Chen/pkustk03,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00444621,0.9640351500000001,216.8217762993651,total_hypercut,63336.0,22434.0,0.35420613868889733
Chen/pkustk03,symmetric,natural_order,balance_work,parts,8,0.00444621,2.83e-6,0.000636497151506564,total_hypercut,63336.0,11388.0,0.17980295566502463
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,8,0.00444621,0.773318391,173.92754525764641,total_hypercut,63336.0,5688.0,0.08980674497915878
Chen/pkustk03,symmetric,natural_order,balance_work,parts,8,0.00444621,2.813e-6,0.0006326736703844398,total_edgecut,3.130416e6,224690.0,0.07177640288063951
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,8,0.00444621,0.576983032,129.76963121400024,total_edgecut,3.130416e6,95832.0,0.030613183679102075
Chen/pkustk03,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.00444621,0.862973528,194.09194077652654,total_edgecut,3.130416e6,2.11731e6,0.6763669748685158
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,16,0.00444621,2.96e-7,6.657355365581023e-5,bottle_conn,3.763776e6,533904.0,0.14185328776207723
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,16,0.00444621,5.28e-6,0.0011875282544009393,bottle_conn,3.763776e6,543240.0,0.1443337754425343
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.00444621,0.089389041,20.104547693428785,bottle_conn,3.763776e6,429912.0,0.11422358822629189
Chen/pkustk03,symmetric,natural_order,balance_work,parts,16,0.00444621,5.274000000000001e-6,0.0011861787904754839,total_conn,63336.0,23028.0,0.3635846911708981
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,16,0.00444621,0.855114667,192.32439920741487,total_conn,63336.0,9864.0,0.1557408109132247
Chen/pkustk03,symmetric,natural_order,balance_work,parts,16,0.00444621,5.157e-6,0.0011598642439290992,total_hypercut,63336.0,19380.0,0.3059871163319439
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,16,0.00444621,1.345447553,302.6054893943381,total_hypercut,63336.0,8436.0,0.13319439181508147
Chen/pkustk03,symmetric,natural_order,balance_work,parts,16,0.00444621,5.1700000000000005e-6,0.001162788082434253,total_edgecut,3.130416e6,392692.0,0.12544403044196042
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,16,0.00444621,0.951480964,213.99820611262177,total_edgecut,3.130416e6,145674.0,0.04653502921017526
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,32,0.00444621,4.5500000000000004e-7,0.00010233434768038398,bottle_conn,3.763776e6,437244.0,0.1161716318930776
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,32,0.00444621,1.1503000000000002e-5,0.0025871472557526527,bottle_conn,3.763776e6,438828.0,0.11659248584400347
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.00444621,0.090236836,20.29522582154239,bottle_conn,3.763776e6,262584.0,0.06976610722848543
Chen/pkustk03,symmetric,natural_order,balance_work,parts,32,0.00444621,1.1437e-5,0.002572303152572641,total_conn,63336.0,36888.0,0.5824175824175825
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,32,0.00444621,1.462134481,328.84962271237754,total_conn,63336.0,15150.0,0.2392004547176961
Chen/pkustk03,symmetric,natural_order,balance_work,parts,32,0.00444621,1.1691e-5,0.0026294304587502616,total_hypercut,63336.0,28626.0,0.45197044334975367
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,32,0.00444621,2.4784095240000004,557.4207075239362,total_hypercut,63336.0,12150.0,0.1918340280409246
Chen/pkustk03,symmetric,natural_order,balance_work,parts,32,0.00444621,1.1763e-5,0.002645624025855729,total_edgecut,3.130416e6,617674.0,0.19731371166004774
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,32,0.00444621,1.866056785,419.6960523681968,total_edgecut,3.130416e6,215784.0,0.06893141358848152
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,64,0.00444621,7.580000000000001e-7,0.00017048227591589244,bottle_conn,3.763776e6,349776.0,0.09293220425445085
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,64,0.00444621,2.3484e-5,0.0052818018042332686,bottle_conn,3.763776e6,341784.0,0.09080880477477937
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.00444621,0.097119727,21.84326133943291,bottle_conn,3.763776e6,166764.0,0.04430763148497679
Chen/pkustk03,symmetric,natural_order,balance_work,parts,64,0.00444621,2.3318000000000003e-5,0.005244466635628997,total_conn,63336.0,60960.0,0.962485790071997
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,64,0.00444621,2.7877374030000004,626.9918431653027,total_conn,63336.0,22704.0,0.3584691170898067
Chen/pkustk03,symmetric,natural_order,balance_work,parts,64,0.00444621,2.3255e-5,0.005230297264411712,total_hypercut,63336.0,43476.0,0.6864342553997727
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,64,0.00444621,4.815384455,1083.031268203706,total_hypercut,63336.0,17334.0,0.27368321333838574
Chen/pkustk03,symmetric,natural_order,balance_work,parts,64,0.00444621,2.3701000000000002e-5,0.005330607416203914,total_edgecut,3.130416e6,1.044276e6,0.3335901682076759
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,64,0.00444621,3.934619355,884.9378133286552,total_edgecut,3.130416e6,313454.0,0.10013173967932697
Chen/pkustk03,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.00444621,0.20592257600000002,46.314181291481965,bottle_conn,3.763776e6,156372.0,0.041546574503902464
Chen/pkustk03,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.00444621,0.13838482700000002,31.124221977819314,bottle_conn,3.763776e6,156372.0,0.041546574503902464
Chen/pkustk03,symmetric,natural_order,metis__symmetric,parts,128,0.00444621,0.229291726,51.570152107075465,bottle_conn,3.763776e6,75816.0,0.02014360046931592
Chen/pkustk03,symmetric,natural_order,kahypar__symmetric,parts,128,0.00444621,24.598107906000003,5532.376542268585,bottle_conn,3.763776e6,78840.0,0.020947048921083507
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,128,0.00444621,1.347e-6,0.0003029546512647851,bottle_conn,3.763776e6,242682.0,0.06447833239810233
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,128,0.00444621,8.94e-5,0.02010701248928863,bottle_conn,3.763776e6,220632.0,0.05861985410396368
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.00444621,0.10307120500000001,23.181812150123367,bottle_conn,3.763776e6,107388.0,0.02853198490027037
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.00444621,0.09405619800000001,21.154241027751727,bottle_conn,3.763776e6,109800.0,0.029172830689180227
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.00444621,0.026252664000000002,5.904503835851209,bottle_conn,3.763776e6,109800.0,0.029172830689180227
Chen/pkustk03,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.00444621,4.910749117,1104.4797967257507,total_conn,63336.0,125982.0,1.9891057218643426
Chen/pkustk03,symmetric,natural_order,metis,parts,128,0.00444621,0.22857824300000001,51.409682178754494,total_conn,63336.0,28284.0,0.44657067070860174
Chen/pkustk03,symmetric,natural_order,kahypar,parts,128,0.00444621,24.671060597,5548.784379730152,total_conn,63336.0,20340.0,0.3211443728685108
Chen/pkustk03,symmetric,natural_order,balance_work,parts,128,0.00444621,9.008900000000001e-5,0.020261975930061786,total_conn,63336.0,96714.0,1.5269988632057598
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,128,0.00444621,5.376648237,1209.2654726160033,total_conn,63336.0,53754.0,0.8487116331943918
Chen/pkustk03,symmetric,natural_order,split_conn__dynamic,parts,128,0.00444621,17.638300956000002,3967.041807741875,total_conn,63336.0,53754.0,0.8487116331943918
Chen/pkustk03,symmetric,natural_order,split_conn__trans,parts,128,0.00444621,9.170147546,2062.4638840720527,total_conn,63336.0,53754.0,0.8487116331943918
Chen/pkustk03,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00444621,8.714215928,1959.9200055777842,total_hypercut,63336.0,62610.0,0.9885373247442213
Chen/pkustk03,symmetric,natural_order,balance_work,parts,128,0.00444621,8.859900000000001e-5,0.019926859055240307,total_hypercut,63336.0,56424.0,0.8908677529367185
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,128,0.00444621,9.413936154,2117.2945393942255,total_hypercut,63336.0,35622.0,0.5624289503599849
Chen/pkustk03,symmetric,natural_order,balance_work,parts,128,0.00444621,8.9543e-5,0.020139174712845324,total_edgecut,3.130416e6,1.51632e6,0.4843829062974378
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,128,0.00444621,9.529956709,2143.3887983248655,total_edgecut,3.130416e6,844690.0,0.26983314677665843
Chen/pkustk03,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.00444621,5.043230365,1134.2762408883073,total_edgecut,3.130416e6,3.05358e6,0.975455019396783
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,256,0.00444621,2.741e-6,0.0006164801032789725,bottle_conn,3.763776e6,147804.0,0.0392701372238943
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,256,0.00444621,0.00018477400000000002,0.04155764122702257,bottle_conn,3.763776e6,136380.0,0.036234887517216756
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.00444621,0.15276429600000002,34.35831775827053,bottle_conn,3.763776e6,79236.0,0.021052262408814977
Chen/pkustk03,symmetric,natural_order,balance_work,parts,256,0.00444621,0.000184839,0.04157226041954834,total_conn,63336.0,157890.0,2.492895035998484
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,256,0.00444621,11.023253967,2479.2472616003292,total_conn,63336.0,106182.0,1.6764873057976506
Chen/pkustk03,symmetric,natural_order,balance_work,parts,256,0.00444621,0.00018436600000000002,0.041465877680091585,total_hypercut,63336.0,59934.0,0.9462864721485411
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,256,0.00444621,17.516437991,3939.633528555781,total_hypercut,63336.0,55866.0,0.8820575975748389
Chen/pkustk03,symmetric,natural_order,balance_work,parts,256,0.00444621,0.000183727,0.04132215977203056,total_edgecut,3.130416e6,1.997804e6,0.6381912180361972
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,256,0.00444621,20.361433714,4579.503377933116,total_edgecut,3.130416e6,1.618308e6,0.5169626017756107
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,512,0.00444621,5.174e-6,0.0011636877250512233,bottle_conn,3.763776e6,93012.0,0.024712416466867317
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,512,0.00444621,0.000312473,0.07027850686314861,bottle_conn,3.763776e6,93240.0,0.024772993929500588
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.00444621,0.22900600200000001,51.50588973530265,bottle_conn,3.763776e6,53676.0,0.014261210018874662
Chen/pkustk03,symmetric,natural_order,balance_work,parts,512,0.00444621,0.000313007,0.07039860915251417,total_conn,63336.0,233676.0,3.689465706707086
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,512,0.00444621,21.25182205,4779.7612011128585,total_conn,63336.0,170790.0,2.696570670708602
Chen/pkustk03,symmetric,natural_order,balance_work,parts,512,0.00444621,0.000313293,0.07046293359962756,total_hypercut,63336.0,61368.0,0.9689276241000379
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,512,0.00444621,34.071871640000005,7663.126941822362,total_hypercut,63336.0,59148.0,0.933876468359227
Chen/pkustk03,symmetric,natural_order,balance_work,parts,512,0.00444621,0.000313299,0.07046428306355301,total_edgecut,3.130416e6,2.274006e6,0.7264229418709846
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,512,0.00444621,35.155043222,7906.743770986976,total_edgecut,3.130416e6,2.031416e6,0.6489284491262504
Chen/pkustk03,symmetric,natural_order,split_equal__symmetric,parts,1024,0.00444621,9.855000000000001e-6,0.0022164944975608444,bottle_conn,3.763776e6,60756.0,0.01614229964801306
Chen/pkustk03,symmetric,natural_order,balance_work__symmetric,parts,1024,0.00444621,0.000853366,0.19193110536839242,bottle_conn,3.763776e6,56004.0,0.014879737795235423
Chen/pkustk03,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.00444621,0.599022081,134.726448143475,bottle_conn,3.763776e6,33756.0,0.008968652757231035
Chen/pkustk03,symmetric,natural_order,balance_work,parts,1024,0.00444621,0.0008542840000000001,0.19213757334898712,total_conn,63336.0,308742.0,4.8746684350132625
Chen/pkustk03,symmetric,natural_order,split_conn__convex,parts,1024,0.00444621,38.972905124,8765.4215891737,total_conn,63336.0,231948.0,3.6621826449412658
Chen/pkustk03,symmetric,natural_order,balance_work,parts,1024,0.00444621,0.0008557450000000001,0.19246616781483558,total_hypercut,63336.0,62730.0,0.9904319818112921
Chen/pkustk03,symmetric,natural_order,split_hypercut__convex,parts,1024,0.00444621,67.322974531,15141.65424732525,total_hypercut,63336.0,61074.0,0.9642857142857143
Chen/pkustk03,symmetric,natural_order,balance_work,parts,1024,0.00444621,0.000853441,0.1919479736674606,total_edgecut,3.130416e6,2.43454e6,0.7777049440074418
Chen/pkustk03,symmetric,natural_order,split_symcut__convex,parts,1024,0.00444621,55.440912937,12469.252000467814,total_edgecut,3.130416e6,2.252042e6,0.7194066219952875
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,2,0.00444621,3.8632000000000006e-5,0.008688748394700206,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.00444621,0.017579152,3.9537385773501477,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,2,0.00444621,0.29394330300000004,66.11098058796145,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,4,0.00444621,2.1372e-5,0.004806790502472893,cache,63336.0,989190.0,15.618131868131869
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.00444621,0.018157223,4.083752904158823,cache,63336.0,964368.0,15.22622205380826
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,4,0.00444621,0.302546054,68.04583094365763,cache,63336.0,964368.0,15.22622205380826
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,8,0.00444621,9.780000000000001e-6,0.002199626198492649,cache,63336.0,702174.0,11.086491095111786
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.00444621,0.019204591,4.319317126271589,cache,63336.0,521736.0,8.237589996210685
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,8,0.00444621,0.306490313,68.93293681584991,cache,63336.0,521736.0,8.237589996210685
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,16,0.00444621,5.867000000000001e-6,0.001319550808441347,cache,63336.0,535992.0,8.462675255778704
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.00444621,0.021390429000000002,4.81093538091993,cache,63336.0,440658.0,6.957464948844259
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,16,0.00444621,0.30657763200000004,68.95257578926773,cache,63336.0,440658.0,6.957464948844259
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,32,0.00444621,4.106e-6,0.0009234831463201244,cache,63336.0,436104.0,6.88556271314892
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.00444621,0.025552294000000003,5.746983160939318,cache,63336.0,370482.0,5.849469496021221
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,32,0.00444621,0.309289735,69.56255664937105,cache,63336.0,370482.0,5.849469496021221
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,64,0.00444621,3.1170000000000004e-6,0.0007010465092741909,cache,63336.0,361860.0,5.713338385752179
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.00444621,0.034189947000000005,7.689683348289893,cache,63336.0,325488.0,5.139067828723001
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,64,0.00444621,0.31330107100000004,70.46474885351795,cache,63336.0,325488.0,5.139067828723001
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,128,0.00444621,2.736e-6,0.0006153555500077594,cache,63336.0,290928.0,4.593406593406593
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.00444621,0.050644834,11.39056274894798,cache,63336.0,266730.0,4.211348995831754
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,128,0.00444621,0.31761311200000003,71.43457281594887,cache,63336.0,266730.0,4.211348995831754
Chen/pkustk03,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00444621,0.32346889500000003,72.75160080158157,cache,63336.0,215712.0,3.405835543766578
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,256,0.00444621,2.4560000000000003e-6,0.0005523805668198309,cache,63336.0,215472.0,3.4020462296324365
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.00444621,0.083015105,18.670981577568313,cache,63336.0,199896.0,3.1561197423266387
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,256,0.00444621,0.325186313,73.13786640756959,cache,63336.0,199896.0,3.1561197423266387
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,512,0.00444621,2.042e-6,0.00045926755596339356,cache,63336.0,158268.0,2.4988632057597573
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.00444621,0.147339506,33.138224690241806,cache,63336.0,139188.0,2.197612732095491
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,512,0.00444621,0.32361188900000004,72.78376167567436,cache,63336.0,139188.0,2.197612732095491
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,1024,0.00444621,1.995e-6,0.0004486967552139912,cache,63336.0,124824.0,1.9708222811671088
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.00444621,0.27560757,61.98707888291377,cache,63336.0,92778.0,1.4648541114058355
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.00444621,0.31948383,71.85531722523228,cache,63336.0,92778.0,1.4648541114058355
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,2048,0.00444621,1.9600000000000003e-6,0.00044082488231550026,cache,63336.0,102498.0,1.6183213338385751
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.00444621,0.532660299,119.80097633715008,cache,63336.0,81966.0,1.294145509662751
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.00444621,0.32251147500000005,72.53626684299662,cache,63336.0,81966.0,1.294145509662751
Chen/pkustk03,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00444621,0.364981045,82.08812561709861,cache,63336.0,132114.0,2.0859226979916636
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,4096,0.00444621,1.947e-6,0.0004379010438103464,cache,63336.0,88686.0,1.4002463054187193
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.00444621,1.0329274860000002,232.3163966614263,cache,63336.0,74910.0,1.1827396741189844
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.00444621,0.32120290300000004,72.24195505835308,cache,63336.0,74910.0,1.1827396741189844
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,8192,0.00444621,1.933e-6,0.0004347522946509499,cache,63336.0,78336.0,1.2368321333838574
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.00444621,1.985109204,446.47220981465114,cache,63336.0,70686.0,1.1160477453580901
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.00444621,0.31853404,71.6416993349392,cache,63336.0,70686.0,1.1160477453580901
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,16384,0.00444621,1.917e-6,0.0004311537241830683,cache,63336.0,69900.0,1.1036377415687761
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.00444621,3.7277806050000004,838.4175747434333,cache,63336.0,67074.0,1.0590185676392574
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.00444621,0.30953403100000004,69.6175014225599,cache,63336.0,67074.0,1.0590185676392574
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,32768,0.00444621,1.933e-6,0.0004347522946509499,cache,63336.0,64608.0,1.020083364910951
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.00444621,6.413173009,1442.3909372251874,cache,63336.0,64002.0,1.0105153467222432
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.00444621,0.29230330600000004,65.74212778973553,cache,63336.0,64002.0,1.0105153467222432
Chen/pkustk03,symmetric,natural_order,chunk_equal,vertices,65536,0.00444621,1.9210000000000003e-6,0.00043205336680003875,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.00444621,8.384393927,1885.73952354927,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.00444621,0.254139596,57.1587028053106,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,2,0.004600743,1.58e-7,3.4342279062316675e-5,bottle_conn,3.763776e6,2.210592e6,0.5873335713921338
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,2,0.004600743,5.550000000000001e-7,0.00012063268911130226,bottle_conn,3.763776e6,2.19792e6,0.5839667397847268
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.004600743,0.08662937100000001,18.82943059414534,bottle_conn,3.763776e6,2.19696e6,0.5837116767841657
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,2,0.004600743,5.490000000000001e-7,0.0001193285519317206,total_conn,63336.0,5814.0,0.09179613489958317
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,2,0.004600743,0.28234378400000004,61.369171023028244,total_conn,63336.0,4302.0,0.06792345585449033
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,2,0.004600743,5.51e-7,0.00011976326432491448,total_hypercut,63336.0,5814.0,0.09179613489958317
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,2,0.004600743,0.34206066500000004,74.34900514982037,total_hypercut,63336.0,4302.0,0.06792345585449033
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,2,0.004600743,5.48e-7,0.00011911119573512364,total_edgecut,3.130416e6,89824.0,0.028693949941477427
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,2,0.004600743,0.48834210200000006,106.14418192887541,total_edgecut,3.130416e6,64008.0,0.020447122682736095
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,4,0.004600743,2.1700000000000002e-7,4.7166294661536194e-5,bottle_conn,3.763776e6,1.530492e6,0.4066373769321022
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,4,0.004600743,1.145e-6,0.0002488728451034974,bottle_conn,3.763776e6,1.519944e6,0.4038348722134367
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.004600743,0.08807830600000001,19.144365594861526,bottle_conn,3.763776e6,1.439088e6,0.38235219099117485
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,4,0.004600743,1.114e-6,0.00024213480300899225,total_conn,63336.0,16776.0,0.26487305797650623
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,4,0.004600743,0.381974625,83.02455168654281,total_conn,63336.0,9156.0,0.14456233421750664
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,4,0.004600743,1.1120000000000001e-6,0.0002417000906157984,total_hypercut,63336.0,16776.0,0.26487305797650623
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,4,0.004600743,0.5257402280000001,114.2728963560886,total_hypercut,63336.0,9156.0,0.14456233421750664
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,4,0.004600743,1.1240000000000002e-6,0.0002443083649749617,total_edgecut,3.130416e6,257424.0,0.08223316006562706
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,4,0.004600743,0.609121722,132.39638075849922,total_edgecut,3.130416e6,135216.0,0.04319425916555499
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,8,0.004600743,2.22e-7,4.8253075644520894e-5,bottle_conn,3.763776e6,1.043364e6,0.2772120338723665
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,8,0.004600743,2.61e-6,0.0005672996731180159,bottle_conn,3.763776e6,1.03098e6,0.2739217211651278
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.004600743,0.088401829,19.214685323653157,bottle_conn,3.763776e6,978552.0,0.2599920930469826
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.004600743,0.088098744,19.148807920807574,bottle_conn,3.763776e6,1.003776e6,0.2666938733867265
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.004600743,0.018639364000000002,4.0513812660259445,bottle_conn,3.763776e6,1.003776e6,0.2666938733867265
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,8,0.004600743,2.593e-6,0.0005636046177758679,total_conn,63336.0,34428.0,0.5435771125426297
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,8,0.004600743,0.615790319,133.845841639057,total_conn,63336.0,22434.0,0.35420613868889733
Chen/pkustk03,symmetric,rcm_order,split_conn__dynamic,parts,8,0.004600743,11.312452713,2458.8316958804267,total_conn,63336.0,22434.0,0.35420613868889733
Chen/pkustk03,symmetric,rcm_order,split_conn__trans,parts,8,0.004600743,9.321300529,2026.0424303204938,total_conn,63336.0,22434.0,0.35420613868889733
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,8,0.004600743,2.629e-6,0.0005714294408533579,total_hypercut,63336.0,34428.0,0.5435771125426297
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,8,0.004600743,0.93959908,204.22768235478486,total_hypercut,63336.0,22434.0,0.35420613868889733
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,8,0.004600743,2.5920000000000003e-6,0.0005633872615792711,total_edgecut,3.130416e6,527140.0,0.16839295480217326
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,8,0.004600743,1.252777818,272.2990217014947,total_edgecut,3.130416e6,336960.0,0.10764064584387506
Chen/pkustk03,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.004600743,1.269576612,275.95034367275025,total_edgecut,3.130416e6,336960.0,0.10764064584387506
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,16,0.004600743,2.99e-7,6.498950278248535e-5,bottle_conn,3.763776e6,800004.0,0.21255356323011784
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,16,0.004600743,3.9810000000000005e-6,0.0008652950186524221,bottle_conn,3.763776e6,795018.0,0.21122882977095342
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.004600743,0.089649932,19.48596824469439,bottle_conn,3.763776e6,750900.0,0.1995070907514156
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,16,0.004600743,3.941e-6,0.0008566007707885444,total_conn,63336.0,71586.0,1.1302576733611216
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,16,0.004600743,1.024377871,222.65487791863183,total_conn,63336.0,46590.0,0.7356006062902615
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,16,0.004600743,3.979e-6,0.0008648603062592282,total_hypercut,63336.0,53934.0,0.8515536187949981
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,16,0.004600743,1.5110850070000001,328.44368985618195,total_hypercut,63336.0,45402.0,0.71684350132626
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,16,0.004600743,3.978e-6,0.0008646429500626312,total_edgecut,3.130416e6,1.101222e6,0.3517813606881641
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,16,0.004600743,2.256345278,490.4306278355474,total_edgecut,3.130416e6,713686.0,0.22798439568415188
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,32,0.004600743,4.4600000000000005e-7,9.694086368223568e-5,bottle_conn,3.763776e6,551496.0,0.1465273172473601
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,32,0.004600743,1.7111000000000003e-5,0.0037191818799702575,bottle_conn,3.763776e6,538836.0,0.14316367392746007
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.004600743,0.090671796,19.708076717173725,bottle_conn,3.763776e6,474948.0,0.1261892312401163
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,32,0.004600743,1.7373e-5,0.003776129203478656,total_conn,63336.0,112710.0,1.7795566502463054
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,32,0.004600743,1.665795546,362.07098418668465,total_conn,63336.0,92928.0,1.4672224327396741
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,32,0.004600743,1.7334e-5,0.0037676523118113747,total_hypercut,63336.0,60522.0,0.9555702917771883
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,32,0.004600743,2.455106045,533.6325121833582,total_hypercut,63336.0,57720.0,0.9113300492610837
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,32,0.004600743,1.7235e-5,0.0037461340483482776,total_edgecut,3.130416e6,1.64372e6,0.5250803727044584
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,32,0.004600743,3.094609992,672.6326578120099,total_edgecut,3.130416e6,1.405966e6,0.44913072256211317
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,64,0.004600743,7.5e-7,0.00016301714744770574,bottle_conn,3.763776e6,306660.0,0.08147668724174871
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,64,0.004600743,4.3738e-5,0.009506725326757004,bottle_conn,3.763776e6,316812.0,0.08417397847268275
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.004600743,0.097245784,21.13697374532766,bottle_conn,3.763776e6,269676.0,0.07165038514513085
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,64,0.004600743,4.4223e-5,0.009612143082106521,total_conn,63336.0,131814.0,2.0811860553239865
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,64,0.004600743,2.643731133,574.6313438938015,total_conn,63336.0,114612.0,1.8095869647593785
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,64,0.004600743,4.4217e-5,0.009610838944926939,total_hypercut,63336.0,62370.0,0.9847480106100795
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,64,0.004600743,4.54154008,987.131878481367,total_hypercut,63336.0,61596.0,0.9725274725274725
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,64,0.004600743,4.3913000000000005e-5,0.00954476266116147,total_edgecut,3.130416e6,1.810134e6,0.5782407194443167
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,64,0.004600743,3.857476307,838.4463785523338,total_edgecut,3.130416e6,1.697874e6,0.5423796709446923
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,128,0.004600743,1.3410000000000002e-6,0.0002914746596364979,bottle_conn,3.763776e6,191880.0,0.05098071723715758
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,128,0.004600743,0.000128355,0.02789875461420036,bottle_conn,3.763776e6,203904.0,0.05417538131918584
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.004600743,0.10565191600000001,22.964098624939496,bottle_conn,3.763776e6,149136.0,0.039624037137172885
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.004600743,0.09390001,20.409749034014723,bottle_conn,3.763776e6,156372.0,0.041546574503902464
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.004600743,0.024401992,5.303924170508981,bottle_conn,3.763776e6,156372.0,0.041546574503902464
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,128,0.004600743,0.000128447,0.02791875138428728,total_conn,63336.0,152064.0,2.400909435392194
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,128,0.004600743,4.854101269,1055.0689897262246,total_conn,63336.0,125982.0,1.9891057218643426
Chen/pkustk03,symmetric,rcm_order,split_conn__dynamic,parts,128,0.004600743,16.382979406,3560.9420926141715,total_conn,63336.0,125982.0,1.9891057218643426
Chen/pkustk03,symmetric,rcm_order,split_conn__trans,parts,128,0.004600743,8.314205571,1807.1441006376579,total_conn,63336.0,125982.0,1.9891057218643426
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,128,0.004600743,0.000129008,0.028040688210578164,total_hypercut,63336.0,62868.0,0.9926108374384236
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,128,0.004600743,8.702193204,1891.4756168731876,total_hypercut,63336.0,62610.0,0.9885373247442213
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,128,0.004600743,0.000128591,0.027950050676597237,total_edgecut,3.130416e6,1.915378e6,0.6118605322743047
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,128,0.004600743,6.817795961000001,1481.8901992569463,total_edgecut,3.130416e6,1.79028e6,0.5718984313905884
Chen/pkustk03,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.004600743,7.021159685000001,1526.0925648313762,total_edgecut,3.130416e6,1.79028e6,0.5718984313905884
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,256,0.004600743,2.728e-6,0.000592947704316455,bottle_conn,3.763776e6,119304.0,0.0316979543947355
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,256,0.004600743,0.000301045,0.0654339962045261,bottle_conn,3.763776e6,116412.0,0.03092957710554507
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.004600743,0.135475555,29.446451366659687,bottle_conn,3.763776e6,84252.0,0.022384966586746928
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,256,0.004600743,0.00030232500000000004,0.06571221213617019,total_conn,63336.0,176274.0,2.78315649867374
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,256,0.004600743,9.358063066,2034.0329955400682,total_conn,63336.0,143532.0,2.266199317923456
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,256,0.004600743,0.000300784,0.0653772662372143,total_hypercut,63336.0,63138.0,0.9968738158393331
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,256,0.004600743,16.988227595,3692.496536972398,total_hypercut,63336.0,62970.0,0.9942212959454338
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,256,0.004600743,0.000300911,0.0654048704741821,total_edgecut,3.130416e6,2.016224e6,0.6440754200080756
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,256,0.004600743,12.932561856000001,2810.972457274836,total_edgecut,3.130416e6,1.877892e6,0.5998857659812625
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,512,0.004600743,5.1140000000000005e-6,0.0011115595893967563,bottle_conn,3.763776e6,71916.0,0.019107407029536297
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,512,0.004600743,0.00038970300000000003,0.0847043618824177,bottle_conn,3.763776e6,66948.0,0.017787456001632403
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.004600743,0.24385815100000002,53.004080210522524,bottle_conn,3.763776e6,47664.0,0.01266387797786053
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,512,0.004600743,0.00038939000000000004,0.08463632939288285,total_conn,63336.0,205458.0,3.2439370973853734
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,512,0.004600743,18.220582431,3960.3564969832046,total_conn,63336.0,160800.0,2.5388404698749527
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,512,0.004600743,0.000389103,0.08457394816445953,total_hypercut,63336.0,63240.0,0.9984842743463433
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,512,0.004600743,33.521026471,7286.002819761939,total_hypercut,63336.0,63228.0,0.9982948086396363
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,512,0.004600743,0.000389898,0.08474674634075409,total_edgecut,3.130416e6,2.110566e6,0.674212628609105
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,512,0.004600743,25.179059773000002,5472.824666146316,total_edgecut,3.130416e6,1.96073e6,0.6263480636439375
Chen/pkustk03,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.004600743,9.854000000000001e-6,0.0021418279612662565,bottle_conn,3.763776e6,45540.0,0.012099551089119013
Chen/pkustk03,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.004600743,0.0009063410000000001,0.19699883257986808,bottle_conn,3.763776e6,45900.0,0.01219519971432944
Chen/pkustk03,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.004600743,0.5648877250000001,122.78184741029874,bottle_conn,3.763776e6,27540.0,0.007317119828597664
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,1024,0.004600743,0.0009073250000000001,0.19721271107731947,total_conn,63336.0,247494.0,3.9076354679802954
Chen/pkustk03,symmetric,rcm_order,split_conn__convex,parts,1024,0.004600743,36.3428823,7899.350670098286,total_conn,63336.0,180744.0,2.8537324744221295
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,1024,0.004600743,0.0009069340000000001,0.1971277248044501,total_hypercut,63336.0,63294.0,0.9993368700265252
Chen/pkustk03,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.004600743,66.56212932700001,14467.691267910424,total_hypercut,63336.0,63270.0,0.998957938613111
Chen/pkustk03,symmetric,rcm_order,balance_work,parts,1024,0.004600743,0.0009065550000000001,0.19704534680593985,total_edgecut,3.130416e6,2.225534e6,0.7109387378546493
Chen/pkustk03,symmetric,rcm_order,split_symcut__convex,parts,1024,0.004600743,51.892135154,11279.077130367856,total_edgecut,3.130416e6,2.04226e6,0.6523925254662639
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,2,0.004600743,3.8809e-5,0.008435376633730682,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.004600743,0.017683845,3.8436932904098318,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.004600743,0.29513480200000003,64.14937804611125,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,4,0.004600743,2.1263000000000003e-5,0.004621644808240757,cache,63336.0,959364.0,15.147214854111406
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.004600743,0.018274577,3.9720925511379357,cache,63336.0,931224.0,14.702917771883289
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.004600743,0.302939579,65.84579469011854,cache,63336.0,931224.0,14.702917771883289
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,8,0.004600743,1.0064e-5,0.002187472762551614,cache,63336.0,655446.0,10.348711633194393
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.004600743,0.019347237,4.20524184897961,cache,63336.0,521706.0,8.237116331943918
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.004600743,0.30653046700000003,66.62629644820413,cache,63336.0,521706.0,8.237116331943918
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,16,0.004600743,5.505000000000001e-6,0.0011965458622661602,cache,63336.0,471306.0,7.441360363774157
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.004600743,0.021563125000000002,4.686878836744413,cache,63336.0,402510.0,6.355153467222433
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.004600743,0.308244882,66.99893517199287,cache,63336.0,402510.0,6.355153467222433
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,32,0.004600743,4.107000000000001e-6,0.0008926818994236367,cache,63336.0,366288.0,5.783251231527093
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.004600743,0.025664722,5.578386360637836,cache,63336.0,302538.0,4.7767146646456995
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.004600743,0.309075861,67.17955360688481,cache,63336.0,302538.0,4.7767146646456995
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,64,0.004600743,3.069e-6,0.0006670661673560119,cache,63336.0,303348.0,4.789503599848428
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.004600743,0.034500679,7.498936367451953,cache,63336.0,258426.0,4.0802387267904505
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.004600743,0.307958171,66.93661675951037,cache,63336.0,258426.0,4.0802387267904505
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,128,0.004600743,2.702e-6,0.0005872964432049345,cache,63336.0,263388.0,4.158582796513831
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.004600743,0.050776291,11.036541489059484,cache,63336.0,233364.0,3.6845395983327016
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.004600743,0.30460707800000003,66.20823593058773,cache,63336.0,233364.0,3.6845395983327016
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,256,0.004600743,2.48e-6,0.0005390433675604136,cache,63336.0,236448.0,3.733232284956423
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.004600743,0.083107289,18.06388424652279,cache,63336.0,215712.0,3.405835543766578
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.004600743,0.305423545,66.38570009235465,cache,63336.0,215712.0,3.405835543766578
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,512,0.004600743,2.043e-6,0.00044405870964755046,cache,63336.0,214836.0,3.392004547176961
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.004600743,0.147472074,32.05396910890263,cache,63336.0,197550.0,3.1190791966654037
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.004600743,0.30775313400000004,66.89205069702872,cache,63336.0,197550.0,3.1190791966654037
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,1024,0.004600743,1.995e-6,0.00043362561221089725,cache,63336.0,196236.0,3.098332701780978
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.004600743,0.275694839,59.92398162644599,cache,63336.0,183702.0,2.9004357711254265
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.004600743,0.31176334,67.76369382075895,cache,63336.0,183702.0,2.9004357711254265
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,2048,0.004600743,1.961e-6,0.00042623550152660124,cache,63336.0,175614.0,2.7727358848048502
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.004600743,0.532665016,115.77804193800871,cache,63336.0,169740.0,2.6799924213717317
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.004600743,0.319167916,69.37312429753194,cache,63336.0,169740.0,2.6799924213717317
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,4096,0.004600743,1.935e-6,0.0004205842404150808,cache,63336.0,132456.0,2.0913224706328153
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.004600743,1.033159304,224.5635767961827,cache,63336.0,132114.0,2.0859226979916636
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.004600743,0.34615577000000003,75.23910159728548,cache,63336.0,132114.0,2.0859226979916636
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,8192,0.004600743,1.918e-6,0.0004168891850729328,cache,63336.0,96828.0,1.528798787419477
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.004600743,1.984761132,431.40013080495913,cache,63336.0,96360.0,1.5214096248579008
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.004600743,0.34434548800000003,74.84562558699758,cache,63336.0,96360.0,1.5214096248579008
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,16384,0.004600743,1.9200000000000003e-6,0.00041732389746612674,cache,63336.0,80328.0,1.2682834406972339
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.004600743,3.7484657680000004,814.7522624063114,cache,63336.0,79542.0,1.2558734369079196
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.004600743,0.335787155,72.98541887690749,cache,63336.0,79542.0,1.2558734369079196
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,32768,0.004600743,1.9070000000000001e-6,0.00041449826691036644,cache,63336.0,69174.0,1.0921750663129974
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.004600743,6.417383018000001,1394.8579648982786,cache,63336.0,69060.0,1.09037514209928
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.004600743,0.30903582700000004,67.17085196891024,cache,63336.0,69060.0,1.09037514209928
Chen/pkustk03,symmetric,rcm_order,chunk_equal,vertices,65536,0.004600743,1.906e-6,0.0004142809107137695,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.004600743,8.390838831,1823.8008145640824,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.004600743,0.253651882,55.13280833117607,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,2,0.004590071,1.61e-7,3.50757101578603e-5,bottle_conn,3.763776e6,1.923996e6,0.511187700862113
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,2,0.004590071,7.100000000000001e-7,0.00015468170318062619,bottle_conn,3.763776e6,1.924194e6,0.5112403076059787
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.004590071,0.087962075,19.163554332819686,bottle_conn,3.763776e6,1.923996e6,0.511187700862113
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,2,0.004590071,7.12e-7,0.00015511742628817723,total_conn,63336.0,840.0,0.013262599469496022
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,2,0.004590071,0.276592954,60.25897072180365,total_conn,63336.0,540.0,0.008525956801818871
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,2,0.004590071,7.070000000000001e-7,0.0001540281185192996,total_hypercut,63336.0,840.0,0.013262599469496022
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,2,0.004590071,0.335513308,73.0954505932479,total_hypercut,63336.0,540.0,0.008525956801818871
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,2,0.004590071,7.100000000000001e-7,0.00015468170318062619,total_edgecut,3.130416e6,11070.0,0.0035362712176273056
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,2,0.004590071,0.450650109,98.17933295585188,total_edgecut,3.130416e6,7920.0,0.0025300151800910805
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,4,0.004590071,1.8000000000000002e-7,3.921507967959537e-5,bottle_conn,3.763776e6,1.090224e6,0.28966229658725706
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,4,0.004590071,1.6290000000000002e-6,0.0003548964711003381,bottle_conn,3.763776e6,1.05243e6,0.27962078508391575
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.004590071,0.08795362200000001,19.161712749105625,bottle_conn,3.763776e6,1.068828e6,0.2839775799622507
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,4,0.004590071,1.6230000000000002e-6,0.00035358930177768495,total_conn,63336.0,3762.0,0.059397499052671464
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,4,0.004590071,0.377764586,82.30037966732976,total_conn,63336.0,2130.0,0.03363016294050777
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,4,0.004590071,1.621e-6,0.0003531535786701338,total_hypercut,63336.0,3762.0,0.059397499052671464
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,4,0.004590071,0.5359942240000001,116.77253445534939,total_hypercut,63336.0,2130.0,0.03363016294050777
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,4,0.004590071,1.6200000000000002e-6,0.00035293571711635834,total_edgecut,3.130416e6,51952.0,0.016595877353041896
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,4,0.004590071,0.605562247,131.9287320392212,total_edgecut,3.130416e6,30456.0,0.009729058374350246
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,8,0.004590071,2.22e-7,4.836526493816762e-5,bottle_conn,3.763776e6,633264.0,0.1682523083201551
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,8,0.004590071,2.549e-6,0.0005553291005738255,bottle_conn,3.763776e6,646560.0,0.17178493087792684
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.004590071,0.08839282300000001,19.25739776138539,bottle_conn,3.763776e6,620292.0,0.1648057695250727
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.004590071,0.088185338,19.212194756900274,bottle_conn,3.763776e6,654192.0,0.1738126817323879
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.004590071,0.019130452000000003,4.167789997148192,bottle_conn,3.763776e6,654192.0,0.1738126817323879
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,8,0.004590071,2.566e-6,0.0005590327469880095,total_conn,63336.0,9768.0,0.15422508525956802
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,8,0.004590071,0.585117815,127.47467631764302,total_conn,63336.0,4734.0,0.07474422129594543
Chen/pkustk03,symmetric,spectral_order,split_conn__dynamic,parts,8,0.004590071,11.274091534,2456.1910990047863,total_conn,63336.0,4734.0,0.07474422129594543
Chen/pkustk03,symmetric,spectral_order,split_conn__trans,parts,8,0.004590071,9.287371944,2023.361282211103,total_conn,63336.0,4734.0,0.07474422129594543
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,8,0.004590071,2.559e-6,0.0005575077161115808,total_hypercut,63336.0,9732.0,0.15365668813944677
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,8,0.004590071,0.908997636,198.0356373572435,total_hypercut,63336.0,4734.0,0.07474422129594543
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,8,0.004590071,2.5470000000000003e-6,0.0005548933774662745,total_edgecut,3.130416e6,135960.0,0.04343192725823022
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,8,0.004590071,1.120542307,244.12308807423676,total_edgecut,3.130416e6,63504.0,0.0202861217167303
Chen/pkustk03,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.004590071,1.093897796,238.31827350818756,total_edgecut,3.130416e6,632154.0,0.20193929496910315
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,16,0.004590071,2.98e-7,6.492274302510788e-5,bottle_conn,3.763776e6,392838.0,0.10437337397337142
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,16,0.004590071,5.201000000000001e-6,0.0011330979411865308,bottle_conn,3.763776e6,400152.0,0.1063166352088966
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.004590071,0.08924348400000001,19.442724088581638,bottle_conn,3.763776e6,367584.0,0.09766362291485997
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,16,0.004590071,5.144e-6,0.0011206798326213255,total_conn,63336.0,19074.0,0.30115574081091323
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,16,0.004590071,1.006058248,219.18141309796732,total_conn,63336.0,10470.0,0.16530882910193256
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,16,0.004590071,5.1260000000000006e-6,0.001116758324653366,total_hypercut,63336.0,18336.0,0.28950359984842744
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,16,0.004590071,1.648070111,359.0511151134699,total_hypercut,63336.0,10242.0,0.1617089806744979
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,16,0.004590071,5.122e-6,0.0011158868784382637,total_edgecut,3.130416e6,262730.0,0.08392814245774363
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,16,0.004590071,2.1852669330000003,476.0856494376667,total_edgecut,3.130416e6,144144.0,0.046046276277657665
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,32,0.004590071,4.5000000000000003e-7,9.803769919898843e-5,bottle_conn,3.763776e6,275688.0,0.07324771718614498
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,32,0.004590071,1.3650000000000001e-5,0.0029738102090359824,bottle_conn,3.763776e6,297804.0,0.07912373106157221
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.004590071,0.091838761,20.008135168279534,bottle_conn,3.763776e6,260316.0,0.06916352088965974
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,32,0.004590071,1.3875e-5,0.003022829058635476,total_conn,63336.0,37368.0,0.5899962106858658
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,32,0.004590071,1.795769721,391.2291816401097,total_conn,63336.0,22908.0,0.3616900341038272
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,32,0.004590071,1.3678e-5,0.002979910332541697,total_hypercut,63336.0,31632.0,0.49943160287987876
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,32,0.004590071,2.925722157,637.4023750395146,total_hypercut,63336.0,19788.0,0.31242895035998486
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,32,0.004590071,1.3833000000000001e-5,0.0030136788733769043,total_edgecut,3.130416e6,517454.0,0.16529879734833963
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,32,0.004590071,4.178529275,910.3408803480381,total_edgecut,3.130416e6,317724.0,0.10149577564132052
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,64,0.004590071,7.53e-7,0.00016404974999297396,bottle_conn,3.763776e6,221844.0,0.058941871142172114
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,64,0.004590071,3.0708000000000005e-5,0.006690092593338971,bottle_conn,3.763776e6,229524.0,0.06098237514666122
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.004590071,0.096339822,20.988743311377974,bottle_conn,3.763776e6,184632.0,0.04905499158292098
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,64,0.004590071,3.0844000000000005e-5,0.006719721764652443,total_conn,63336.0,67356.0,1.0634710117468738
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,64,0.004590071,3.2853147930000004,715.7437854447132,total_conn,63336.0,43920.0,0.6934444865479348
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,64,0.004590071,2.9922000000000003e-5,0.006518853412071404,total_hypercut,63336.0,45504.0,0.7184539598332702
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,64,0.004590071,5.380624159,1172.2311395618933,total_hypercut,63336.0,32412.0,0.5117468738158394
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,64,0.004590071,3.0983000000000005e-5,0.006750004520627241,total_edgecut,3.130416e6,891962.0,0.2849340151596465
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,64,0.004590071,7.3565319780000005,1602.7054871264518,total_edgecut,3.130416e6,598164.0,0.1910813131545456
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,128,0.004590071,1.337e-6,0.00029128089739788337,bottle_conn,3.763776e6,181404.0,0.048197342243534155
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,128,0.004590071,0.00011304300000000001,0.024627723623447218,bottle_conn,3.763776e6,177876.0,0.04725998571647197
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.004590071,0.10870152300000001,23.681882698546495,bottle_conn,3.763776e6,129684.0,0.03445582308830281
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.004590071,0.093828807,20.44168968192431,bottle_conn,3.763776e6,135852.0,0.036094602866908125
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.004590071,0.022868475000000003,4.98216149597686,bottle_conn,3.763776e6,135852.0,0.036094602866908125
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,128,0.004590071,0.00011322300000000001,0.024666938703126817,total_conn,63336.0,113652.0,1.7944297082228118
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,128,0.004590071,6.711072193000001,1462.0846154667324,total_conn,63336.0,80016.0,1.2633573323228495
Chen/pkustk03,symmetric,spectral_order,split_conn__dynamic,parts,128,0.004590071,16.214032154,3532.414238036841,total_conn,63336.0,80016.0,1.2633573323228495
Chen/pkustk03,symmetric,spectral_order,split_conn__trans,parts,128,0.004590071,8.261534998,1799.8708512351986,total_conn,63336.0,80016.0,1.2633573323228495
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,128,0.004590071,0.000112477,0.02450441398401027,total_hypercut,63336.0,54744.0,0.8643425539977264
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,128,0.004590071,9.524152879,2074.946744614626,total_hypercut,63336.0,46296.0,0.7309586964759378
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,128,0.004590071,0.000113258,0.024674563857508956,total_edgecut,3.130416e6,1.387188e6,0.44313215879295276
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,128,0.004590071,14.567733637000002,3173.7490851448706,total_edgecut,3.130416e6,1.037982e6,0.3315795728107702
Chen/pkustk03,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.004590071,7.519897558,1638.2965662186925,total_edgecut,3.130416e6,2.780166e6,0.8881139120168055
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,256,0.004590071,2.731e-6,0.000594979903360972,bottle_conn,3.763776e6,128508.0,0.03414337091261541
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,256,0.004590071,0.00021588300000000002,0.047032605813722705,bottle_conn,3.763776e6,125904.0,0.033451512523593324
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.004590071,0.14000437000000002,30.501569583564176,bottle_conn,3.763776e6,89484.0,0.02377505993980513
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,256,0.004590071,0.00021465700000000002,0.04676550754879391,total_conn,63336.0,177492.0,2.802387267904509
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,256,0.004590071,12.227766366,2663.960179700924,total_conn,63336.0,132534.0,2.0925539977264114
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,256,0.004590071,0.000214503,0.046731956869512474,total_hypercut,63336.0,59814.0,0.9443918150814703
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,256,0.004590071,17.902876902000003,3900.3485789217643,total_hypercut,63336.0,54552.0,0.861311102690413
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,256,0.004590071,0.00021475700000000002,0.046787293704171465,total_edgecut,3.130416e6,1.860752e6,0.594410455351621
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,256,0.004590071,24.499816245,5337.568034350667,total_edgecut,3.130416e6,1.55835e6,0.4978092368554211
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,512,0.004590071,5.155000000000001e-6,0.0011230763097128565,bottle_conn,3.763776e6,96360.0,0.025601948681324288
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,512,0.004590071,0.000467179,0.10178034283129825,bottle_conn,3.763776e6,85464.0,0.022706983624955365
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.004590071,0.24702562100000003,53.81738561342515,bottle_conn,3.763776e6,59208.0,0.015731010559608224
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,512,0.004590071,0.00046639,0.10160845006536935,total_conn,63336.0,258780.0,4.08582796513831
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,512,0.004590071,22.49643841,4901.109026418109,total_conn,63336.0,197688.0,3.121258052292535
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,512,0.004590071,0.000467279,0.1018021289866758,total_hypercut,63336.0,62100.0,0.9804850322091702
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,512,0.004590071,34.19956048,7450.769384613005,total_hypercut,63336.0,59634.0,0.941549829480864
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,512,0.004590071,0.00046724500000000003,0.10179472169384744,total_edgecut,3.130416e6,2.230964e6,0.7126733315955451
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,512,0.004590071,41.007614109,8933.98252641408,total_edgecut,3.130416e6,1.970344e6,0.6294192209597702
Chen/pkustk03,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.004590071,9.990000000000001e-6,0.002176436922217543,bottle_conn,3.763776e6,58512.0,0.015546089884201397
Chen/pkustk03,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.004590071,0.0007954220000000001,0.17329187282723948,bottle_conn,3.763776e6,58590.0,0.01556681375299699
Chen/pkustk03,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.004590071,0.451876098,98.44642882430358,bottle_conn,3.763776e6,37560.0,0.009979339896954547
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,1024,0.004590071,0.0007940130000000001,0.17298490589796978,total_conn,63336.0,353544.0,5.582038651004169
Chen/pkustk03,symmetric,spectral_order,split_conn__convex,parts,1024,0.004590071,41.37650257,9014.349139697402,total_conn,63336.0,272154.0,4.296987495263357
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,1024,0.004590071,0.000797636,0.1737742183072985,total_hypercut,63336.0,62754.0,0.9908109132247064
Chen/pkustk03,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.004590071,66.928546094,14581.157043976007,total_hypercut,63336.0,61842.0,0.9764115195149677
Chen/pkustk03,symmetric,spectral_order,balance_work,parts,1024,0.004590071,0.000795222,0.17324830051648438,total_edgecut,3.130416e6,2.488832e6,0.7950483258455107
Chen/pkustk03,symmetric,spectral_order,split_symcut__convex,parts,1024,0.004590071,66.031523042,14385.730208094821,total_edgecut,3.130416e6,2.286362e6,0.7303700211090155
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,2,0.004590071,3.8407e-5,0.008367408695856773,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.004590071,0.017585632,3.831233111644678,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.004590071,0.293039412,63.84202161578764,cache,63336.0,1.565208e6,24.712769988632058
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,4,0.004590071,2.1266000000000003e-5,0.004633043802590418,cache,63336.0,1.025742e6,16.195244410761653
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.004590071,0.018138273,3.9516323385847407,cache,63336.0,1.013892e6,16.008147025388404
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.004590071,0.302212822,65.84055497180762,cache,63336.0,1.013892e6,16.008147025388404
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,8,0.004590071,1.0111e-5,0.002202798170224382,cache,63336.0,756642.0,11.946475937855249
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.004590071,0.019227216000000002,4.188871152537728,cache,63336.0,521736.0,8.237589996210685
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.004590071,0.305473241,66.55087492110688,cache,63336.0,521736.0,8.237589996210685
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,16,0.004590071,6.074000000000001e-6,0.0013232910776325682,cache,63336.0,600234.0,9.47697991663509
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.004590071,0.021430703000000002,4.668926254081909,cache,63336.0,490746.0,7.748294808639637
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.004590071,0.30551816600000004,66.56066235141026,cache,63336.0,490746.0,7.748294808639637
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,32,0.004590071,3.949000000000001e-6,0.0008603352758595674,cache,63336.0,496656.0,7.841606669192876
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.004590071,0.025565322,5.569700773691736,cache,63336.0,431208.0,6.808260704812429
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.004590071,0.31059299300000004,67.66627204677226,cache,63336.0,431208.0,6.808260704812429
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,64,0.004590071,3.0600000000000003e-6,0.0006666563545531213,cache,63336.0,403866.0,6.376563092080334
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.004590071,0.034399037,7.49422764920194,cache,63336.0,371910.0,5.872015915119364
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.004590071,0.31703424900000005,69.06957408719822,cache,63336.0,371910.0,5.872015915119364
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,128,0.004590071,2.723e-6,0.0005932370109307677,cache,63336.0,314010.0,4.957843880257673
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.004590071,0.050605341000000005,11.024958219600526,cache,63336.0,297882.0,4.70320197044335
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.004590071,0.32601630000000004,71.02641767414927,cache,63336.0,297882.0,4.70320197044335
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,256,0.004590071,2.526e-6,0.0005503182848369884,cache,63336.0,234960.0,3.709738537324744
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.004590071,0.082986944,18.079664562922883,cache,63336.0,228030.0,3.600322091701402
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.004590071,0.33547823800000004,73.087810188557,cache,63336.0,228030.0,3.600322091701402
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,512,0.004590071,2.0560000000000003e-6,0.00044792335456248937,cache,63336.0,172830.0,2.7287798408488064
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.004590071,0.147360644,32.10421886720271,cache,63336.0,167940.0,2.6515725653656688
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.004590071,0.339430865,73.94893564827211,cache,63336.0,167940.0,2.6515725653656688
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,1024,0.004590071,2.013e-6,0.00043855530775014154,cache,63336.0,127350.0,2.0107048124289504
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.004590071,0.27574808500000003,60.074906248726876,cache,63336.0,123942.0,1.956896551724138
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.004590071,0.34180387700000003,74.46592372972009,cache,63336.0,123942.0,1.956896551724138
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,2048,0.004590071,1.964e-6,0.0004278800916151406,cache,63336.0,98400.0,1.5536187949981053
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.004590071,0.532351519,115.97892908410348,cache,63336.0,95892.0,1.5140204622963245
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.004590071,0.345595335,75.29193666067475,cache,63336.0,95892.0,1.5140204622963245
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,4096,0.004590071,1.9480000000000002e-6,0.00042439430675473216,cache,63336.0,80532.0,1.2715043577112544
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.004590071,1.032660624,224.97704806744818,cache,63336.0,79194.0,1.2503789314134142
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.004590071,0.34107586500000003,74.30731790423286,cache,63336.0,79194.0,1.2503789314134142
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,8192,0.004590071,1.941e-6,0.0004228692758783034,cache,63336.0,72342.0,1.142194012883668
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.004590071,1.9836480790000002,432.160652634785,cache,63336.0,70644.0,1.1153846153846154
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.004590071,0.334506576,72.87612239549236,cache,63336.0,70644.0,1.1153846153846154
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,16384,0.004590071,1.938e-6,0.00042221569121697676,cache,63336.0,67248.0,1.0617658203865101
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.004590071,3.730817426,812.8016812811828,cache,63336.0,66498.0,1.0499242137173173
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.004590071,0.32891838500000004,71.65867042143793,cache,63336.0,66498.0,1.0499242137173173
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,32768,0.004590071,1.93e-6,0.0004204727987867726,cache,63336.0,64086.0,1.0118416066691929
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.004590071,6.428605263000001,1400.5459312067287,cache,63336.0,63876.0,1.0085259568018188
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.004590071,0.310855093,67.72337356001682,cache,63336.0,63876.0,1.0085259568018188
Chen/pkustk03,symmetric,spectral_order,chunk_equal,vertices,65536,0.004590071,1.912e-6,0.000416551290818813,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.004590071,8.390927947,1828.0606001519366,cache,63336.0,63336.0,1.0
Chen/pkustk03,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.004590071,0.254116962,55.36231618203727,cache,63336.0,63336.0,1.0


==> results/data/results_lanka_48_23.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,2,0.0008458160000000001,1.72e-7,0.0002033539209473455,bottle_conn,1.344512e6,2.636979e6,1.9612907880331303
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,2,0.0008458160000000001,6.070000000000001e-7,0.0007176501745060392,bottle_conn,1.344512e6,2.603555e6,1.936431210729246
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.0008458160000000001,0.013891913,16.424273127961637,bottle_conn,1.344512e6,2.486891e6,1.849660694735339
Mulvey/finan512,symmetric,natural_order,balance_work,parts,2,0.0008458160000000001,5.870000000000001e-7,0.0006940043697447199,total_conn,74752.0,34330.0,0.459251926369863
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,2,0.0008458160000000001,0.285780737,337.87577558239616,total_conn,74752.0,17227.0,0.23045537243150685
Mulvey/finan512,symmetric,natural_order,balance_work,parts,2,0.0008458160000000001,5.900000000000001e-7,0.0006975512404589178,total_hypercut,74752.0,34330.0,0.459251926369863
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,2,0.0008458160000000001,0.21354128700000002,252.467779044142,total_hypercut,74752.0,17227.0,0.23045537243150685
Mulvey/finan512,symmetric,natural_order,balance_work,parts,2,0.0008458160000000001,6.000000000000001e-7,0.0007093741428395774,total_edgecut,596992.0,177142.0,0.2967242442109777
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,2,0.0008458160000000001,0.126886473,150.0166383705203,total_edgecut,596992.0,88780.0,0.1487122105488851
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,4,0.0008458160000000001,1.8600000000000002e-7,0.000219905984280269,bottle_conn,1.344512e6,1.801816e6,1.3401263804265042
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,4,0.0008458160000000001,1.325e-6,0.0015665345654373999,bottle_conn,1.344512e6,1.840726e6,1.3690662485719727
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.0008458160000000001,0.014146675000000001,16.725475753591798,bottle_conn,1.344512e6,1.631382e6,1.2133636590822543
Mulvey/finan512,symmetric,natural_order,balance_work,parts,4,0.0008458160000000001,1.2980000000000001e-6,0.001534612729009619,total_conn,74752.0,46130.0,0.617107234589041
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,4,0.0008458160000000001,0.35991962,425.52945321441064,total_conn,74752.0,42973.0,0.5748742508561644
Mulvey/finan512,symmetric,natural_order,balance_work,parts,4,0.0008458160000000001,1.285e-6,0.0015192429559147615,total_hypercut,74752.0,45625.0,0.6103515625
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,4,0.0008458160000000001,0.357479934,422.64503627266447,total_hypercut,74752.0,42948.0,0.5745398116438356
Mulvey/finan512,symmetric,natural_order,balance_work,parts,4,0.0008458160000000001,1.303e-6,0.0015405241801999489,total_edgecut,596992.0,236022.0,0.3953520315180103
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,4,0.0008458160000000001,0.203570635,240.67957451738909,total_edgecut,596992.0,221580.0,0.3711607525728988
Mulvey/finan512,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.0008458160000000001,0.04685124,55.39176369328553,bottle_conn,1.344512e6,371960.0,0.27665056169078445
Mulvey/finan512,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.0008458160000000001,0.039598434,46.816841960899296,bottle_conn,1.344512e6,371960.0,0.27665056169078445
Mulvey/finan512,symmetric,natural_order,metis__symmetric,parts,8,0.0008458160000000001,0.045998519,54.383599979191686,bottle_conn,1.344512e6,216736.0,0.16120049504950495
Mulvey/finan512,symmetric,natural_order,kahypar__symmetric,parts,8,0.0008458160000000001,20.743953081,24525.37322656464,bottle_conn,1.344512e6,260519.0,0.19376472653274943
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,8,0.0008458160000000001,2.33e-7,0.0002754736254693692,bottle_conn,1.344512e6,915358.0,0.680810584063214
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,8,0.0008458160000000001,2.464e-6,0.002913163146594531,bottle_conn,1.344512e6,934563.0,0.6950945770658796
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.0008458160000000001,0.014244338,16.84094176511203,bottle_conn,1.344512e6,828310.0,0.6160673909939071
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.0008458160000000001,0.014087737000000001,16.655793931540664,bottle_conn,1.344512e6,839838.0,0.6246415056169079
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.0008458160000000001,0.006681994,7.900056277015331,bottle_conn,1.344512e6,839838.0,0.6246415056169079
Mulvey/finan512,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.0008458160000000001,1.070558887,1265.7113213748614,total_conn,74752.0,9078.0,0.12144156678082192
Mulvey/finan512,symmetric,natural_order,metis,parts,8,0.0008458160000000001,0.045926198,54.29809556688452,total_conn,74752.0,644.0,0.00861515410958904
Mulvey/finan512,symmetric,natural_order,kahypar,parts,8,0.0008458160000000001,20.455117094000002,24183.885258732396,total_conn,74752.0,445.0,0.005953017979452055
Mulvey/finan512,symmetric,natural_order,balance_work,parts,8,0.0008458160000000001,2.385e-6,0.00281976221778732,total_conn,74752.0,46740.0,0.625267551369863
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,8,0.0008458160000000001,0.9832927890000001,1162.537465595354,total_conn,74752.0,45814.0,0.6128799229452054
Mulvey/finan512,symmetric,natural_order,split_conn__dynamic,parts,8,0.0008458160000000001,15.82629496,18711.274035960538,total_conn,74752.0,45814.0,0.6128799229452054
Mulvey/finan512,symmetric,natural_order,split_conn__trans,parts,8,0.0008458160000000001,13.013158179000001,15385.329881439935,total_conn,74752.0,45814.0,0.6128799229452054
Mulvey/finan512,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0008458160000000001,1.833438066,2167.6559275303375,total_hypercut,74752.0,9078.0,0.12144156678082192
Mulvey/finan512,symmetric,natural_order,balance_work,parts,8,0.0008458160000000001,2.397e-6,0.0028339497006441114,total_hypercut,74752.0,45748.0,0.6119970034246576
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,8,0.0008458160000000001,0.689387823,815.0564933744454,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,8,0.0008458160000000001,2.351e-6,0.002779564349693077,total_edgecut,596992.0,236688.0,0.3964676243567753
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,8,0.0008458160000000001,0.41843981900000005,494.7173132217882,total_edgecut,596992.0,235620.0,0.39467865566037735
Mulvey/finan512,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.0008458160000000001,0.656890006,776.6346415768913,total_edgecut,596992.0,464769.0,0.7785179700900514
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,16,0.0008458160000000001,3.2e-7,0.0003783328761811079,bottle_conn,1.344512e6,469432.0,0.34914675361766945
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,16,0.0008458160000000001,4.182e-6,0.004944337775591854,bottle_conn,1.344512e6,478826.0,0.35613367526656514
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.0008458160000000001,0.015054424,17.798698534905935,bottle_conn,1.344512e6,422274.0,0.31407231768849964
Mulvey/finan512,symmetric,natural_order,balance_work,parts,16,0.0008458160000000001,4.196e-6,0.004960889838924777,total_conn,74752.0,47892.0,0.6406785102739726
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,16,0.0008458160000000001,1.7150961720000002,2027.7414614999007,total_conn,74752.0,46060.0,0.6161708047945206
Mulvey/finan512,symmetric,natural_order,balance_work,parts,16,0.0008458160000000001,4.2000000000000004e-6,0.004965618999877042,total_hypercut,74752.0,45941.0,0.6145788741438356
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,16,0.0008458160000000001,1.360761381,1608.8148970934576,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,16,0.0008458160000000001,4.180000000000001e-6,0.004941973195115723,total_edgecut,596992.0,237808.0,0.3983436963979417
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,16,0.0008458160000000001,0.934559436,1104.9204980752313,total_edgecut,596992.0,235720.0,0.39484616209262435
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,32,0.0008458160000000001,4.91e-7,0.0005805045068903874,bottle_conn,1.344512e6,246022.0,0.18298237576161464
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,32,0.0008458160000000001,9.528000000000001e-6,0.01126486138829249,bottle_conn,1.344512e6,250719.0,0.18647583658606245
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.0008458160000000001,0.015783593000000002,18.660787925506256,bottle_conn,1.344512e6,220287.0,0.16384160200875858
Mulvey/finan512,symmetric,natural_order,balance_work,parts,32,0.0008458160000000001,9.392000000000001e-6,0.011104069915915518,total_conn,74752.0,50427.0,0.6745906464041096
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,32,0.0008458160000000001,3.123821598,3693.2637807750148,total_conn,74752.0,46552.0,0.6227525684931506
Mulvey/finan512,symmetric,natural_order,balance_work,parts,32,0.0008458160000000001,9.39e-6,0.011101705335439385,total_hypercut,74752.0,46356.0,0.6201305650684932
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,32,0.0008458160000000001,2.6746580210000004,3162.222068393126,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,32,0.0008458160000000001,9.277000000000001e-6,0.010968106538537933,total_edgecut,596992.0,240242.0,0.40242080295883365
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,32,0.0008458160000000001,2.1108018740000003,2495.5804501215393,total_edgecut,596992.0,235920.0,0.39518117495711835
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,64,0.0008458160000000001,8.25e-7,0.0009753894464044189,bottle_conn,1.344512e6,134364.0,0.09993514375476009
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,64,0.0008458160000000001,2.1294e-5,0.025175688329376597,bottle_conn,1.344512e6,136818.0,0.10176034129855294
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.0008458160000000001,0.018188746000000002,21.50437683846132,bottle_conn,1.344512e6,120760.0,0.08981697448591013
Mulvey/finan512,symmetric,natural_order,balance_work,parts,64,0.0008458160000000001,2.1436000000000003e-5,0.02534357354318197,total_conn,74752.0,55845.0,0.7470703125
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,64,0.0008458160000000001,5.891146545000001,6965.045051169522,total_conn,74752.0,47536.0,0.635916095890411
Mulvey/finan512,symmetric,natural_order,balance_work,parts,64,0.0008458160000000001,2.1449e-5,0.025358943316276823,total_hypercut,74752.0,47098.0,0.630056720890411
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,64,0.0008458160000000001,5.375057808,6354.8783754386295,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,64,0.0008458160000000001,2.1422000000000003e-5,0.025327021479849044,total_edgecut,596992.0,245152.0,0.41064536878216124
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,64,0.0008458160000000001,4.0612569,4801.584387148032,total_edgecut,596992.0,236320.0,0.39585120068610635
Mulvey/finan512,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.0008458160000000001,0.050188461000000004,59.33732750385426,bottle_conn,1.344512e6,131947.0,0.0981374654893374
Mulvey/finan512,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.0008458160000000001,0.042278231,49.98513979399774,bottle_conn,1.344512e6,131947.0,0.0981374654893374
Mulvey/finan512,symmetric,natural_order,metis__symmetric,parts,128,0.0008458160000000001,0.183649104,217.12654288876067,bottle_conn,1.344512e6,30961.0,0.023027685881568925
Mulvey/finan512,symmetric,natural_order,kahypar__symmetric,parts,128,0.0008458160000000001,86.700922004,102505.65371664759,bottle_conn,1.344512e6,39448.0,0.029340013328255903
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,128,0.0008458160000000001,1.492e-6,0.0017639770351944156,bottle_conn,1.344512e6,78586.0,0.058449459729626806
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,128,0.0008458160000000001,8.594700000000001e-5,0.10161429909105527,bottle_conn,1.344512e6,79941.0,0.059457260329398326
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.0008458160000000001,0.024022378,28.401423004530532,bottle_conn,1.344512e6,68280.0,0.050784225057121095
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.0008458160000000001,0.017457603000000002,20.63995360693106,bottle_conn,1.344512e6,69145.0,0.05142758115955826
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.0008458160000000001,0.010607143000000001,12.540721622669706,bottle_conn,1.344512e6,69145.0,0.05142758115955826
Mulvey/finan512,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.0008458160000000001,9.237576984,10921.497091566014,total_conn,74752.0,126548.0,1.6929045376712328
Mulvey/finan512,symmetric,natural_order,metis,parts,128,0.0008458160000000001,0.18327168500000002,216.68032408940005,total_conn,74752.0,20905.0,0.2796580693493151
Mulvey/finan512,symmetric,natural_order,kahypar,parts,128,0.0008458160000000001,87.18764594800001,103081.10268427175,total_conn,74752.0,13950.0,0.18661708047945205
Mulvey/finan512,symmetric,natural_order,balance_work,parts,128,0.0008458160000000001,8.593600000000001e-5,0.10160129389843654,total_conn,74752.0,65538.0,0.8767390839041096
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,128,0.0008458160000000001,12.508887207,14789.1352339043,total_conn,74752.0,51104.0,0.6836472602739726
Mulvey/finan512,symmetric,natural_order,split_conn__dynamic,parts,128,0.0008458160000000001,22.224015878000003,26275.237023182348,total_conn,74752.0,51104.0,0.6836472602739726
Mulvey/finan512,symmetric,natural_order,split_conn__trans,parts,128,0.0008458160000000001,11.619864782,13738.05269940507,total_conn,74752.0,51104.0,0.6836472602739726
Mulvey/finan512,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0008458160000000001,10.653323362,12595.320213852658,total_hypercut,74752.0,73462.0,0.9827429366438356
Mulvey/finan512,symmetric,natural_order,balance_work,parts,128,0.0008458160000000001,8.548900000000001e-5,0.10107281016202105,total_hypercut,74752.0,48842.0,0.6533872003424658
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,128,0.0008458160000000001,10.812403039000001,12783.398563044444,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,128,0.0008458160000000001,8.6098e-5,0.10179282491700321,total_edgecut,596992.0,255606.0,0.4281564912092624
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,128,0.0008458160000000001,8.141239462,9625.307941679986,total_edgecut,596992.0,237120.0,0.39719125214408235
Mulvey/finan512,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.0008458160000000001,5.5680089740000005,6583.002655423875,total_edgecut,596992.0,585715.0,0.981110299635506
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,256,0.0008458160000000001,3.068e-6,0.003627266450386372,bottle_conn,1.344512e6,50644.0,0.03766719821020564
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,256,0.0008458160000000001,0.00011264700000000001,0.13318144844741645,bottle_conn,1.344512e6,50580.0,0.03761959729626809
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.0008458160000000001,0.098534546,116.4964318480615,bottle_conn,1.344512e6,41151.0,0.030606643897562832
Mulvey/finan512,symmetric,natural_order,balance_work,parts,256,0.0008458160000000001,0.00011132400000000001,0.1316172784624552,total_conn,74752.0,90583.0,1.2117802868150684
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,256,0.0008458160000000001,24.82537147,29350.794345342245,total_conn,74752.0,61184.0,0.8184931506849316
Mulvey/finan512,symmetric,natural_order,balance_work,parts,256,0.0008458160000000001,0.00011293300000000001,0.13351958345550333,total_hypercut,74752.0,54759.0,0.7325422731164384
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,256,0.0008458160000000001,22.610308369000002,26731.94686432983,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,256,0.0008458160000000001,0.000112442,0.13293907894861293,total_edgecut,596992.0,292602.0,0.49012717088336194
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,256,0.0008458160000000001,17.101828031,20219.324334134137,total_edgecut,596992.0,241920.0,0.40523156089193824
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,512,0.0008458160000000001,5.728e-6,0.006772158483641832,bottle_conn,1.344512e6,36572.0,0.027200947258187357
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,512,0.0008458160000000001,0.00041891000000000004,0.49527320362821226,bottle_conn,1.344512e6,36240.0,0.02695401751713633
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.0008458160000000001,0.342662931,405.12703826837037,bottle_conn,1.344512e6,27660.0,0.020572519992383853
Mulvey/finan512,symmetric,natural_order,balance_work,parts,512,0.0008458160000000001,0.00042004300000000004,0.496612738467941,total_conn,74752.0,116218.0,1.5547142551369864
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,512,0.0008458160000000001,50.159837435,59303.48614237611,total_conn,74752.0,76480.0,1.0231164383561644
Mulvey/finan512,symmetric,natural_order,balance_work,parts,512,0.0008458160000000001,0.00042075200000000004,0.4974509822467298,total_hypercut,74752.0,57489.0,0.7690630351027398
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,512,0.0008458160000000001,46.995396581,55562.1986117548,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,512,0.0008458160000000001,0.000421304,0.49810360645814217,total_edgecut,596992.0,312330.0,0.5231728398370498
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,512,0.0008458160000000001,36.04729443,42618.36431327854,total_edgecut,596992.0,248040.0,0.41548295454545453
Mulvey/finan512,symmetric,natural_order,split_equal__symmetric,parts,1024,0.0008458160000000001,1.1046e-5,0.01305957796967662,bottle_conn,1.344512e6,28685.0,0.021334878379664888
Mulvey/finan512,symmetric,natural_order,balance_work__symmetric,parts,1024,0.0008458160000000001,0.002547184,3.01151077775781,bottle_conn,1.344512e6,29323.0,0.021809399990479816
Mulvey/finan512,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.0008458160000000001,0.218101392,257.85914667019773,bottle_conn,1.344512e6,19080.0,0.014191022467631379
Mulvey/finan512,symmetric,natural_order,balance_work,parts,1024,0.0008458160000000001,0.0025489280000000002,3.013572691932997,total_conn,74752.0,174952.0,2.3404323630136985
Mulvey/finan512,symmetric,natural_order,split_conn__convex,parts,1024,0.0008458160000000001,93.04559840900001,110006.90269396653,total_conn,74752.0,105720.0,1.4142765410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,1024,0.0008458160000000001,0.0025578370000000003,3.024105715663927,total_hypercut,74752.0,68611.0,0.9178483518835616
Mulvey/finan512,symmetric,natural_order,split_hypercut__convex,parts,1024,0.0008458160000000001,105.39525928100001,124607.7861863573,total_hypercut,74752.0,45568.0,0.6095890410958904
Mulvey/finan512,symmetric,natural_order,balance_work,parts,1024,0.0008458160000000001,0.0025506580000000004,3.0156180540448516,total_edgecut,596992.0,373662.0,0.6259078848627787
Mulvey/finan512,symmetric,natural_order,split_symcut__convex,parts,1024,0.0008458160000000001,77.952654935,92162.66296097495,total_edgecut,596992.0,259008.0,0.4338550600343053
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,2,0.0008458160000000001,3.1727e-5,0.037510522383118784,cache,74752.0,509952.0,6.821917808219178
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.0008458160000000001,0.004774993,5.645427610733303,cache,74752.0,501248.0,6.705479452054795
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,2,0.0008458160000000001,0.130734983,154.56669417461953,cache,74752.0,501248.0,6.705479452054795
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,4,0.0008458160000000001,2.0796000000000002e-5,0.02458690779081975,cache,74752.0,466944.0,6.2465753424657535
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.0008458160000000001,0.005401899,6.386612454718283,cache,74752.0,457216.0,6.116438356164384
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,4,0.0008458160000000001,0.140183215,165.73724663520196,cache,74752.0,457216.0,6.116438356164384
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,8,0.0008458160000000001,9.781e-6,0.011563980818523176,cache,74752.0,425760.0,5.695633561643835
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.0008458160000000001,0.006604695000000001,7.808666423903071,cache,74752.0,417280.0,5.582191780821918
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,8,0.0008458160000000001,0.157170727,185.82141624183038,cache,74752.0,417280.0,5.582191780821918
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,16,0.0008458160000000001,6.25e-6,0.007389313987912264,cache,74752.0,383392.0,5.128852739726027
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.0008458160000000001,0.009271617000000001,10.961742270186424,cache,74752.0,371744.0,4.973030821917808
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,16,0.0008458160000000001,0.18515288000000002,218.90444257379855,cache,74752.0,371744.0,4.973030821917808
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,32,0.0008458160000000001,4.629e-6,0.005472821512007339,cache,74752.0,323104.0,4.322345890410959
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.0008458160000000001,0.014326644000000001,16.93825134544629,cache,74752.0,313504.0,4.193921232876712
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,32,0.0008458160000000001,0.22627838400000003,267.5267244885412,cache,74752.0,313504.0,4.193921232876712
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,64,0.0008458160000000001,3.411e-6,0.004032792002042997,cache,74752.0,254672.0,3.406892123287671
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.0008458160000000001,0.02448563,28.949121321895067,cache,74752.0,246896.0,3.3028681506849313
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,64,0.0008458160000000001,0.270592799,319.91922474864504,cache,74752.0,246896.0,3.3028681506849313
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,128,0.0008458160000000001,2.8850000000000003e-6,0.003410907336820301,cache,74752.0,192040.0,2.5690282534246576
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.0008458160000000001,0.043577293,51.52100811524019,cache,74752.0,176496.0,2.3610873287671232
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,128,0.0008458160000000001,0.304179262,359.6281720847087,cache,74752.0,176496.0,2.3610873287671232
Mulvey/finan512,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0008458160000000001,0.227039696,268.4268162342637,cache,74752.0,243744.0,3.2607020547945207
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,256,0.0008458160000000001,2.624e-6,0.003102329584685085,cache,74752.0,157396.0,2.1055757705479454
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.0008458160000000001,0.081719972,96.61672515062376,cache,74752.0,149225.0,1.9962676583904109
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,256,0.0008458160000000001,0.29826814,352.63951024809177,cache,74752.0,149225.0,1.9962676583904109
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,512,0.0008458160000000001,2.1120000000000003e-6,0.0024969969827953126,cache,74752.0,140074.0,1.8738495291095891
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.0008458160000000001,0.157499786,186.2104594852781,cache,74752.0,135202.0,1.8086740154109588
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,512,0.0008458160000000001,0.34125286600000004,403.45993218383194,cache,74752.0,135202.0,1.8086740154109588
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,1024,0.0008458160000000001,2.051e-6,0.0024248772782732883,cache,74752.0,131074.0,1.7534514126712328
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.0008458160000000001,0.309554678,365.9834739470523,cache,74752.0,125856.0,1.6836472602739727
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.0008458160000000001,0.331902676,392.4052938227699,cache,74752.0,125856.0,1.6836472602739727
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,2048,0.0008458160000000001,2.003e-6,0.0023681273468461224,cache,74752.0,125702.0,1.6815871147260273
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.0008458160000000001,0.6136992210000001,725.5705980969856,cache,74752.0,122288.0,1.6359160958904109
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.0008458160000000001,0.298115558,352.45911403898714,cache,74752.0,122288.0,1.6359160958904109
Mulvey/finan512,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0008458160000000001,0.41799710500000004,494.193896781333,cache,74752.0,108747.0,1.4547704409246576
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,4096,0.0008458160000000001,1.9760000000000002e-6,0.0023362055104183418,cache,74752.0,123111.0,1.646925834760274
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.0008458160000000001,1.20938436,1429.8433228976514,cache,74752.0,121231.0,1.6217760059931507
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.0008458160000000001,0.33485088500000004,395.8909325432482,cache,74752.0,121231.0,1.6217760059931507
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,8192,0.0008458160000000001,1.9940000000000003e-6,0.002357486734703529,cache,74752.0,121753.0,1.6287590967465753
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.0008458160000000001,2.3559668300000003,2785.4365843162104,cache,74752.0,120762.0,1.6155019263698631
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.0008458160000000001,0.39501338,467.02046307944045,cache,74752.0,120762.0,1.6155019263698631
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,16384,0.0008458160000000001,1.974e-6,0.0023338409299422094,cache,74752.0,120963.0,1.6181908176369864
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.0008458160000000001,4.495382791,5314.847190169019,cache,74752.0,120541.0,1.6125454837328768
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.0008458160000000001,0.391660253,463.056093760345,cache,74752.0,120541.0,1.6125454837328768
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,32768,0.0008458160000000001,1.9710000000000003e-6,0.002330294059228012,cache,74752.0,120792.0,1.6159032534246576
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.0008458160000000001,7.966612915000001,9418.84867985472,cache,74752.0,113809.0,1.5224876926369864
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.0008458160000000001,0.350453318,414.33753676922635,cache,74752.0,113809.0,1.5224876926369864
Mulvey/finan512,symmetric,natural_order,chunk_equal,vertices,65536,0.0008458160000000001,1.9480000000000002e-6,0.0023031013837524947,cache,74752.0,91315.0,1.2215726669520548
Mulvey/finan512,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.0008458160000000001,11.510472219,13608.718940053155,cache,74752.0,83321.0,1.1146323844178083
Mulvey/finan512,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.0008458160000000001,0.163909781,193.78893399982974,cache,74752.0,83321.0,1.1146323844178083
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,2,0.0008418550000000001,1.6900000000000002e-7,0.0002007471595464777,bottle_conn,1.344512e6,791659.0,0.5888076863575781
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,2,0.0008418550000000001,5.84e-7,0.0006937061607996626,bottle_conn,1.344512e6,787857.0,0.5859798945639756
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.0008418550000000001,0.01401428,16.646904752005987,bottle_conn,1.344512e6,787872.0,0.5859910510281797
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,2,0.0008418550000000001,5.53e-7,0.0006568827173325573,total_conn,74752.0,1929.0,0.02580532962328767
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,2,0.0008418550000000001,0.258653431,307.242257871011,total_conn,74752.0,1844.0,0.024668236301369863
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,2,0.0008418550000000001,5.550000000000001e-7,0.0006592584233626931,total_hypercut,74752.0,1929.0,0.02580532962328767
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,2,0.0008418550000000001,0.42922406100000005,509.85509499854487,total_hypercut,74752.0,1844.0,0.024668236301369863
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,2,0.0008418550000000001,5.54e-7,0.0006580705703476251,total_edgecut,596992.0,4530.0,0.007588041380789022
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,2,0.0008418550000000001,0.317521846,377.1692821210303,total_edgecut,596992.0,4270.0,0.007152524656946827
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,4,0.0008418550000000001,1.9e-7,0.00022569207286290394,bottle_conn,1.344512e6,531228.0,0.39510841108149275
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,4,0.0008418550000000001,1.4030000000000002e-6,0.0016665577801402854,bottle_conn,1.344512e6,529028.0,0.3934721296648896
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.0008418550000000001,0.014081684,16.726970796633623,bottle_conn,1.344512e6,519840.0,0.38663842345773036
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,4,0.0008418550000000001,1.381e-6,0.0016404250138087912,total_conn,74752.0,5787.0,0.07741598886986302
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,4,0.0008418550000000001,0.40570822,481.92173236483717,total_conn,74752.0,3688.0,0.049336472602739725
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,4,0.0008418550000000001,1.4000000000000001e-6,0.0016629942210950818,total_hypercut,74752.0,5787.0,0.07741598886986302
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,4,0.0008418550000000001,0.6890370530000001,818.4747408995611,total_hypercut,74752.0,3688.0,0.049336472602739725
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,4,0.0008418550000000001,1.398e-6,0.0016606185150649458,total_edgecut,596992.0,13590.0,0.022764124142367066
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,4,0.0008418550000000001,0.465413069,552.8423172636618,total_edgecut,596992.0,8540.0,0.014305049313893654
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,8,0.0008418550000000001,2.33e-7,0.0002767697525108243,bottle_conn,1.344512e6,363164.0,0.27010841108149275
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,8,0.0008418550000000001,3.075e-6,0.00365264802133384,bottle_conn,1.344512e6,360964.0,0.2684721296648896
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.0008418550000000001,0.014335859000000001,17.028893336738513,bottle_conn,1.344512e6,359360.0,0.26727913175932977
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.0008418550000000001,0.014146057,16.80343645877259,bottle_conn,1.344512e6,371960.0,0.27665056169078445
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.0008418550000000001,0.007192327,8.543427312304376,bottle_conn,1.344512e6,371960.0,0.27665056169078445
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,8,0.0008418550000000001,3.057e-6,0.0036312666670626176,total_conn,74752.0,13431.0,0.17967412243150685
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,8,0.0008418550000000001,1.06724144,1267.7259623094237,total_conn,74752.0,9078.0,0.12144156678082192
Mulvey/finan512,symmetric,rcm_order,split_conn__dynamic,parts,8,0.0008418550000000001,15.908339425000001,18896.76895071004,total_conn,74752.0,9078.0,0.12144156678082192
Mulvey/finan512,symmetric,rcm_order,split_conn__trans,parts,8,0.0008418550000000001,13.071738453,15527.303933575258,total_conn,74752.0,9078.0,0.12144156678082192
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,8,0.0008418550000000001,2.9870000000000004e-6,0.0035481169560078636,total_hypercut,74752.0,13431.0,0.17967412243150685
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,8,0.0008418550000000001,1.8080829820000002,2147.7368216616874,total_hypercut,74752.0,9078.0,0.12144156678082192
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,8,0.0008418550000000001,3.058e-6,0.0036324545200776856,total_edgecut,596992.0,31626.0,0.052975584262435677
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,8,0.0008418550000000001,1.225765161,1456.0288422590588,total_edgecut,596992.0,21038.0,0.0352400032161235
Mulvey/finan512,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.0008418550000000001,1.2326434050000001,1464.1991851328316,total_edgecut,596992.0,21038.0,0.0352400032161235
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,16,0.0008418550000000001,3.2100000000000003e-7,0.0003813008178368009,bottle_conn,1.344512e6,282317.0,0.20997730031416603
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,16,0.0008418550000000001,8.066e-6,0.009581222419537806,bottle_conn,1.344512e6,276932.0,0.20597212966488956
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.0008418550000000001,0.014766392000000001,17.540303258874747,bottle_conn,1.344512e6,279536.0,0.20790889185072353
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,16,0.0008418550000000001,7.887000000000001e-6,0.00936859672984065,total_conn,74752.0,28640.0,0.3831335616438356
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,16,0.0008418550000000001,2.163857558,2570.3447244477966,total_conn,74752.0,19432.0,0.2599529109589041
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,16,0.0008418550000000001,8.08e-6,0.009597852361748756,total_hypercut,74752.0,28640.0,0.3831335616438356
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,16,0.0008418550000000001,3.4549878190000003,4104.017697822072,total_hypercut,74752.0,19432.0,0.2599529109589041
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,16,0.0008418550000000001,8.011e-6,0.00951589050370907,total_edgecut,596992.0,67622.0,0.11327119961406518
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,16,0.0008418550000000001,2.359467179,2802.700202528939,total_edgecut,596992.0,45050.0,0.07546164772727272
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,32,0.0008418550000000001,4.92e-7,0.0005844236834134143,bottle_conn,1.344512e6,251926.0,0.1873735600723534
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,32,0.0008418550000000001,8.819e-6,0.010475675739883946,bottle_conn,1.344512e6,250618.0,0.18640071639375477
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.0008418550000000001,0.016142611,19.1750491474185,bottle_conn,1.344512e6,248243.0,0.18463427622810358
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,32,0.0008418550000000001,8.723000000000001e-6,0.010361641850437427,total_conn,74752.0,61733.0,0.8258374357876712
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,32,0.0008418550000000001,4.195491994,4983.627814766201,total_conn,74752.0,39827.0,0.5327884203767124
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,32,0.0008418550000000001,8.638000000000001e-6,0.010260674344156654,total_hypercut,74752.0,60003.0,0.8026942422945206
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,32,0.0008418550000000001,6.593503096,7832.112532443235,total_hypercut,74752.0,39803.0,0.5324673587328768
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,32,0.0008418550000000001,8.707e-6,0.010342636202196338,total_edgecut,596992.0,146916.0,0.24609375
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,32,0.0008418550000000001,4.43631502,5269.69017229808,total_edgecut,596992.0,92552.0,0.15503055317324185
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,64,0.0008418550000000001,8.26e-7,0.0009811665904460982,bottle_conn,1.344512e6,230773.0,0.17164071425171362
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,64,0.0008418550000000001,2.8698000000000002e-5,0.034089005826419036,bottle_conn,1.344512e6,228501.0,0.1699508818069307
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.0008418550000000001,0.018875975,22.421883816096592,bottle_conn,1.344512e6,219979.0,0.16361252261043413
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,64,0.0008418550000000001,2.8230000000000002e-5,0.03353309061536725,total_conn,74752.0,121723.0,1.6283577696917808
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,64,0.0008418550000000001,7.718376553000001,9168.296859910555,total_conn,74752.0,79905.0,1.0689346104452055
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,64,0.0008418550000000001,2.8363000000000003e-5,0.033691075066371284,total_hypercut,74752.0,72625.0,0.9715459118150684
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,64,0.0008418550000000001,8.047578677,9559.340595470716,total_hypercut,74752.0,64753.0,0.8662376926369864
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,64,0.0008418550000000001,2.8465000000000003e-5,0.033812236073908215,total_edgecut,596992.0,284798.0,0.4770549689108062
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,64,0.0008418550000000001,8.27172866,9825.597828604688,total_edgecut,596992.0,186040.0,0.3116289665523156
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,128,0.0008418550000000001,1.494e-6,0.0017746524045114656,bottle_conn,1.344512e6,158463.0,0.11785911914508758
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,128,0.0008418550000000001,0.00010730300000000001,0.12746019207583253,bottle_conn,1.344512e6,151002.0,0.11230989384996191
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.0008418550000000001,0.027928741000000003,33.17523920390091,bottle_conn,1.344512e6,126101.0,0.09378941950685453
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.0008418550000000001,0.017475433000000002,20.758245778667348,bottle_conn,1.344512e6,131947.0,0.0981374654893374
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.0008418550000000001,0.009806514,11.648697222205724,bottle_conn,1.344512e6,131947.0,0.0981374654893374
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,128,0.0008418550000000001,0.000106607,0.12663344637734525,total_conn,74752.0,163325.0,2.184891374143836
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,128,0.0008418550000000001,9.270662789000001,11012.184745591581,total_conn,74752.0,126548.0,1.6929045376712328
Mulvey/finan512,symmetric,rcm_order,split_conn__dynamic,parts,128,0.0008418550000000001,22.300225751000003,26489.39039502052,total_conn,74752.0,126548.0,1.6929045376712328
Mulvey/finan512,symmetric,rcm_order,split_conn__trans,parts,128,0.0008418550000000001,11.60181768,13781.254111456246,total_conn,74752.0,126548.0,1.6929045376712328
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,128,0.0008418550000000001,0.000107028,0.12713353249668885,total_hypercut,74752.0,74034.0,0.9903949058219178
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,128,0.0008418550000000001,10.673454499,12678.495107827357,total_hypercut,74752.0,73462.0,0.9827429366438356
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,128,0.0008418550000000001,0.000106772,0.12682944212483147,total_edgecut,596992.0,329732.0,0.5523223091766724
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,128,0.0008418550000000001,7.760348458,9218.153313812949,total_edgecut,596992.0,289480.0,0.48489762006861065
Mulvey/finan512,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.0008418550000000001,7.7042795150000005,9151.551650818728,total_edgecut,596992.0,289480.0,0.48489762006861065
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,256,0.0008418550000000001,3.0320000000000004e-6,0.0036015703416859197,bottle_conn,1.344512e6,94702.0,0.07043596487052552
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,256,0.0008418550000000001,0.000190306,0.2260555558855147,bottle_conn,1.344512e6,88860.0,0.06609089394516375
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.0008418550000000001,0.061057316,72.52711690255447,bottle_conn,1.344512e6,78177.0,0.05814526013899467
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,256,0.0008418550000000001,0.00019043300000000002,0.22620641321842835,total_conn,74752.0,180395.0,2.4132464683219177
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,256,0.0008418550000000001,18.344741131000003,21790.856063098752,total_conn,74752.0,147837.0,1.977699593321918
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,256,0.0008418550000000001,0.000189903,0.22557685112044235,total_hypercut,74752.0,74446.0,0.9959064640410958
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,256,0.0008418550000000001,20.767103016,24668.2659317816,total_hypercut,74752.0,74225.0,0.9929500214041096
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,256,0.0008418550000000001,0.00018986800000000002,0.22553527626491499,total_edgecut,596992.0,348106.0,0.5830999410377359
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,256,0.0008418550000000001,15.68485064,18631.297123613924,total_edgecut,596992.0,313282.0,0.5247675010720412
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,512,0.0008418550000000001,5.726000000000001e-6,0.006801646364278885,bottle_conn,1.344512e6,61618.0,0.0458292674219345
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,512,0.0008418550000000001,0.000469836,0.5580961091874491,bottle_conn,1.344512e6,57728.0,0.042936024371667936
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.0008418550000000001,0.14270786000000002,169.51596177488997,bottle_conn,1.344512e6,46608.0,0.03466536557501904
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,512,0.0008418550000000001,0.000469864,0.558129369071871,total_conn,74752.0,199581.0,2.669908497431507
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,512,0.0008418550000000001,33.385310719,39656.84199654335,total_conn,74752.0,176357.0,2.3592278467465753
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,512,0.0008418550000000001,0.000469104,0.5572266007804194,total_hypercut,74752.0,74610.0,0.9981003852739726
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,512,0.0008418550000000001,41.008786214000004,48712.41034857547,total_hypercut,74752.0,74515.0,0.9968295162671232
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,512,0.0008418550000000001,0.000470618,0.5590250102452322,total_edgecut,596992.0,363470.0,0.6088356292881647
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,512,0.0008418550000000001,28.508256234,33863.61812188559,total_edgecut,596992.0,342636.0,0.5739373391938251
Mulvey/finan512,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.0008418550000000001,1.1052e-5,0.013128151522530601,bottle_conn,1.344512e6,42680.0,0.03174385948210206
Mulvey/finan512,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.0008418550000000001,0.001263183,1.5004757351325346,bottle_conn,1.344512e6,41021.0,0.03050995454112719
Mulvey/finan512,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.0008418550000000001,0.45855325900000005,544.6938712723687,bottle_conn,1.344512e6,26560.0,0.019754379284082253
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,1024,0.0008418550000000001,0.001263714,1.5011064850835356,total_conn,74752.0,218945.0,2.9289517337328768
Mulvey/finan512,symmetric,rcm_order,split_conn__convex,parts,1024,0.0008418550000000001,58.070632731,68979.37617641993,total_conn,74752.0,195972.0,2.6216288527397262
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,1024,0.0008418550000000001,0.00126792,1.5061025948649114,total_hypercut,74752.0,74679.0,0.9990234375
Mulvey/finan512,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.0008418550000000001,81.15130968700001,96395.82788841309,total_hypercut,74752.0,74633.0,0.998408069349315
Mulvey/finan512,symmetric,rcm_order,balance_work,parts,1024,0.0008418550000000001,0.0012692600000000001,1.5076943179051026,total_edgecut,596992.0,378412.0,0.6338644403945112
Mulvey/finan512,symmetric,rcm_order,split_symcut__convex,parts,1024,0.0008418550000000001,50.769612442,60306.837213059254,total_edgecut,596992.0,359984.0,0.6029963550600344
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,2,0.0008418550000000001,3.1693e-5,0.03764662560654745,cache,74752.0,513163.0,6.864873180650685
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.0008418550000000001,0.004790901,5.690886197741891,cache,74752.0,493733.0,6.604947024828767
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.0008418550000000001,0.136145034,161.72028912342384,cache,74752.0,493733.0,6.604947024828767
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,4,0.0008418550000000001,2.4625000000000002e-5,0.02925088049604742,cache,74752.0,444746.0,5.949620077054795
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.0008418550000000001,0.005467202,6.494232379685337,cache,74752.0,416860.0,5.576573202054795
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.0008418550000000001,0.148271479,176.1247233787291,cache,74752.0,416860.0,5.576573202054795
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,8,0.0008418550000000001,9.755e-6,0.011587506161987515,cache,74752.0,393511.0,5.264220355308219
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.0008418550000000001,0.006762407000000001,8.032745544066378,cache,74752.0,357755.0,4.785892016267123
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.0008418550000000001,0.161889743,192.30121933111997,cache,74752.0,357755.0,4.785892016267123
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,16,0.0008418550000000001,6.9860000000000005e-6,0.008298341163264458,cache,74752.0,352986.0,4.722094392123288
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.0008418550000000001,0.009402521,11.168812919089392,cache,74752.0,319832.0,4.27857448630137
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.0008418550000000001,0.175409655,208.36088756377285,cache,74752.0,319832.0,4.27857448630137
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,32,0.0008418550000000001,4.789e-6,0.005688628089160247,cache,74752.0,322217.0,4.310479987157534
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.0008418550000000001,0.014411199000000001,17.11838618289373,cache,74752.0,296234.0,3.962890625
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.0008418550000000001,0.178083298,211.53678246253807,cache,74752.0,296234.0,3.962890625
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,64,0.0008418550000000001,3.49e-6,0.004145607022587025,cache,74752.0,297465.0,3.9793584118150687
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.0008418550000000001,0.024607244,29.22978897791187,cache,74752.0,280725.0,3.7554179152397262
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.0008418550000000001,0.18272544400000001,217.05096958502355,cache,74752.0,280725.0,3.7554179152397262
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,128,0.0008418550000000001,2.8570000000000003e-6,0.0033936960640490346,cache,74752.0,279572.0,3.7399935787671232
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.0008418550000000001,0.043685831,51.89234606909741,cache,74752.0,265932.0,3.557523544520548
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.0008418550000000001,0.19585518600000001,232.6471732067874,cache,74752.0,265932.0,3.557523544520548
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,256,0.0008418550000000001,2.531e-6,0.003006455981136894,cache,74752.0,256421.0,3.430289490582192
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.0008418550000000001,0.081801396,97.16803487536451,cache,74752.0,243744.0,3.2607020547945207
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.0008418550000000001,0.21829456000000003,259.301851268924,cache,74752.0,243744.0,3.2607020547945207
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,512,0.0008418550000000001,2.119e-6,0.0025170605389289126,cache,74752.0,229449.0,3.0694697131849313
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.0008418550000000001,0.15775317500000002,187.3875845602865,cache,74752.0,212504.0,2.842786815068493
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.0008418550000000001,0.22737098800000002,270.08331363477083,cache,74752.0,212504.0,2.842786815068493
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,1024,0.0008418550000000001,2.041e-6,0.0024244080037536153,cache,74752.0,205567.0,2.749986622431507
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.0008418550000000001,0.30968692600000003,367.86254877621445,cache,74752.0,199667.0,2.6710589683219177
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.0008418550000000001,0.26557256700000004,315.461174430276,cache,74752.0,199667.0,2.6710589683219177
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,2048,0.0008418550000000001,2.001e-6,0.0023768938831508985,cache,74752.0,144875.0,1.9380752354452055
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.0008418550000000001,0.6134758100000001,728.7190905797316,cache,74752.0,144389.0,1.9315737371575343
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.0008418550000000001,0.40666638800000005,483.0598951125788,cache,74752.0,144389.0,1.9315737371575343
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,4096,0.0008418550000000001,1.992e-6,0.0023662032060152876,cache,74752.0,109924.0,1.470515839041096
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.0008418550000000001,1.209261948,1436.4254509387006,cache,74752.0,108747.0,1.4547704409246576
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.0008418550000000001,0.407985166,484.626409536084,cache,74752.0,108747.0,1.4547704409246576
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,8192,0.0008418550000000001,1.9660000000000003e-6,0.002335319027623522,cache,74752.0,91871.0,1.2290105950342465
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.0008418550000000001,2.352687037,2794.64639041165,cache,74752.0,91303.0,1.2214121361301369
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.0008418550000000001,0.40509111200000003,481.18869876641463,cache,74752.0,91303.0,1.2214121361301369
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,16384,0.0008418550000000001,1.958e-6,0.0023258162035029784,cache,74752.0,82945.0,1.1096024186643836
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.0008418550000000001,5.225486576000001,6207.109984498518,cache,74752.0,82354.0,1.1016962756849316
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.0008418550000000001,0.378116628,449.14697661711335,cache,74752.0,82354.0,1.1016962756849316
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,32768,0.0008418550000000001,1.9600000000000003e-6,0.0023281919095331145,cache,74752.0,78626.0,1.0518247003424657
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.0008418550000000001,7.963510823000001,9459.480341626528,cache,74752.0,78440.0,1.0493364726027397
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.0008418550000000001,0.309302516,367.40592619869216,cache,74752.0,78440.0,1.0493364726027397
Mulvey/finan512,symmetric,rcm_order,chunk_equal,vertices,65536,0.0008418550000000001,1.9600000000000003e-6,0.0023281919095331145,cache,74752.0,76679.0,1.0257785744863013
Mulvey/finan512,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.0008418550000000001,11.506739636,13668.315370224089,cache,74752.0,76592.0,1.0246147260273972
Mulvey/finan512,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.0008418550000000001,0.145965849,173.38597383159808,cache,74752.0,76592.0,1.0246147260273972
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,2,0.000960481,1.6300000000000002e-7,0.00016970663657063493,bottle_conn,1.344512e6,679556.0,0.5054294792460016
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,2,0.000960481,5.13e-7,0.0005341073899431639,bottle_conn,1.344512e6,679556.0,0.5054294792460016
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.000960481,0.014209599000000002,14.794253087775814,bottle_conn,1.344512e6,679556.0,0.5054294792460016
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,2,0.000960481,4.81e-7,0.0005007907496348184,total_conn,74752.0,146.0,0.001953125
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,2,0.000960481,0.261755034,272.5249473961484,total_conn,74752.0,146.0,0.001953125
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,2,0.000960481,4.78e-7,0.000497667314605911,total_hypercut,74752.0,146.0,0.001953125
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,2,0.000960481,0.306422505,319.0302619208501,total_hypercut,74752.0,146.0,0.001953125
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,2,0.000960481,4.800000000000001e-7,0.0004997496046251827,total_edgecut,596992.0,324.0,0.0005427208404802745
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,2,0.000960481,0.270527646,281.6585086014195,total_edgecut,596992.0,324.0,0.0005427208404802745
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,4,0.000960481,1.85e-7,0.00019261182678262246,bottle_conn,1.344512e6,350728.0,0.260858958492003
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,4,0.000960481,2.2080000000000003e-6,0.0022988481812758403,bottle_conn,1.344512e6,350728.0,0.260858958492003
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.000960481,0.014308485000000001,14.897207753198659,bottle_conn,1.344512e6,352581.0,0.2622371537033511
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,4,0.000960481,2.1910000000000003e-6,0.002281148716112032,total_conn,74752.0,438.0,0.005859375
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,4,0.000960481,0.321214904,334.43129432024165,total_conn,74752.0,292.0,0.00390625
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,4,0.000960481,2.192e-6,0.002282189861121667,total_hypercut,74752.0,438.0,0.005859375
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,4,0.000960481,0.47934942,499.07225650481377,total_hypercut,74752.0,292.0,0.00390625
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,4,0.000960481,2.198e-6,0.002288436731179482,total_edgecut,596992.0,972.0,0.0016281625214408233
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,4,0.000960481,0.331216526,344.84443315380526,total_edgecut,596992.0,648.0,0.001085441680960549
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,8,0.000960481,2.2900000000000003e-7,0.00023842220720659754,bottle_conn,1.344512e6,182664.0,0.13585895849200305
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,8,0.000960481,4.9000000000000005e-6,0.005101610547215406,bottle_conn,1.344512e6,182664.0,0.13585895849200305
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.000960481,0.014566753000000002,15.166102192547278,bottle_conn,1.344512e6,185409.0,0.13790059144135566
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.000960481,0.014416681,15.009855478661214,bottle_conn,1.344512e6,210995.0,0.15693054431645087
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.000960481,0.009058617,9.431333883751995,bottle_conn,1.344512e6,210995.0,0.15693054431645087
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,8,0.000960481,5.031000000000001e-6,0.005238000543477696,total_conn,74752.0,1022.0,0.013671875
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,8,0.000960481,0.9021078130000001,939.2250476584129,total_conn,74752.0,730.0,0.009765625
Mulvey/finan512,symmetric,spectral_order,split_conn__dynamic,parts,8,0.000960481,16.094996925,16757.22572856725,total_conn,74752.0,730.0,0.009765625
Mulvey/finan512,symmetric,spectral_order,split_conn__trans,parts,8,0.000960481,13.189648440000001,13732.336652156577,total_conn,74752.0,730.0,0.009765625
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,8,0.000960481,4.987000000000001e-6,0.005192190163053721,total_hypercut,74752.0,1022.0,0.013671875
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,8,0.000960481,1.277199809,1329.7502074481433,total_hypercut,74752.0,730.0,0.009765625
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,8,0.000960481,4.79e-6,0.004987084596155468,total_edgecut,596992.0,2268.0,0.003799045883361921
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,8,0.000960481,0.932783617,971.1630079095786,total_edgecut,596992.0,1620.0,0.0027136042024013722
Mulvey/finan512,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.000960481,1.052309831,1095.6071291363392,total_edgecut,596992.0,89403.0,0.14975577562178388
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,16,0.000960481,3.1700000000000005e-7,0.0003300429680545477,bottle_conn,1.344512e6,98632.0,0.07335895849200305
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,16,0.000960481,1.0310000000000001e-5,0.010734205049345068,bottle_conn,1.344512e6,98632.0,0.07335895849200305
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.000960481,0.015279575,15.908253260605884,bottle_conn,1.344512e6,101394.0,0.07541323543412033
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,16,0.000960481,1.0037e-5,0.010449972461714495,total_conn,74752.0,2190.0,0.029296875
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,16,0.000960481,1.5825947100000002,1647.7105845925116,total_conn,74752.0,2190.0,0.029296875
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,16,0.000960481,1.0104e-5,0.010519729177360094,total_hypercut,74752.0,2190.0,0.029296875
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,16,0.000960481,2.48462896,2586.8590425005805,total_hypercut,74752.0,2190.0,0.029296875
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,16,0.000960481,1.019e-5,0.010609267648188772,total_edgecut,596992.0,4860.0,0.008140812607204116
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,16,0.000960481,1.762853519,1835.3861440257538,total_edgecut,596992.0,4860.0,0.008140812607204116
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,32,0.000960481,4.91e-7,0.0005112021997311764,bottle_conn,1.344512e6,89710.0,0.0667230935833968
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,32,0.000960481,1.3238000000000001e-5,0.013782677637558683,bottle_conn,1.344512e6,89428.0,0.06651335205635948
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.000960481,0.016376404,17.050211300379708,bottle_conn,1.344512e6,89614.0,0.06665169221249048
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,32,0.000960481,1.3039e-5,0.013575489780641157,total_conn,74752.0,10952.0,0.1465111301369863
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,32,0.000960481,3.769833311,3924.943138906444,total_conn,74752.0,6524.0,0.08727525684931507
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,32,0.000960481,1.3211000000000001e-5,0.013754566722298515,total_hypercut,74752.0,10932.0,0.1462435787671233
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,32,0.000960481,4.812204359,5010.202553720479,total_hypercut,74752.0,6452.0,0.08631207191780822
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,32,0.000960481,1.32e-5,0.013743114127192521,total_edgecut,596992.0,25124.0,0.042084316037735846
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,32,0.000960481,3.9537040950000004,4116.3792880858655,total_edgecut,596992.0,15272.0,0.025581582332761577
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,64,0.000960481,8.280000000000001e-7,0.0008620680679784401,bottle_conn,1.344512e6,87188.0,0.06484732006854532
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,64,0.000960481,5.5761000000000004e-5,0.05805528688230168,bottle_conn,1.344512e6,86221.0,0.06412810000952018
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.000960481,0.019570067,20.375277595288193,bottle_conn,1.344512e6,83655.0,0.062219600866336634
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,64,0.000960481,5.5753000000000006e-5,0.0580469577222246,total_conn,74752.0,22288.0,0.2981592465753425
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,64,0.000960481,7.803345305000001,8124.414022765677,total_conn,74752.0,14320.0,0.1915667808219178
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,64,0.000960481,5.6043000000000005e-5,0.05834888977501898,total_hypercut,74752.0,19810.0,0.2650096318493151
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,64,0.000960481,9.940680793,10349.690200014367,total_hypercut,74752.0,12970.0,0.1735070633561644
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,64,0.000960481,5.6253000000000005e-5,0.058567530227042496,total_edgecut,596992.0,51964.0,0.08704304245283019
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,64,0.000960481,7.6350727030000005,7949.217842934947,total_edgecut,596992.0,32696.0,0.05476790308747856
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,128,0.000960481,1.494e-6,0.0015554706443958808,bottle_conn,1.344512e6,81013.0,0.06025457563785225
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,128,0.000960481,0.000133139,0.1386170054379004,bottle_conn,1.344512e6,80794.0,0.0600916912604722
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.000960481,0.029670379,30.891167029852753,bottle_conn,1.344512e6,71669.0,0.0533048422029703
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.000960481,0.017354931,18.068999803223594,bottle_conn,1.344512e6,74642.0,0.055516053408225435
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.000960481,0.012305689000000002,12.812006692480123,bottle_conn,1.344512e6,74642.0,0.055516053408225435
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,128,0.000960481,0.000132776,0.1382390697994026,total_conn,74752.0,46390.0,0.6205854023972602
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,128,0.000960481,16.152306375000002,16816.893176439724,total_conn,74752.0,31108.0,0.4161494006849315
Mulvey/finan512,symmetric,spectral_order,split_conn__dynamic,parts,128,0.000960481,22.107927628000002,23017.558523281565,total_conn,74752.0,31108.0,0.4161494006849315
Mulvey/finan512,symmetric,spectral_order,split_conn__trans,parts,128,0.000960481,11.531404717000001,12005.864475195242,total_conn,74752.0,31108.0,0.4161494006849315
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,128,0.000960481,0.000133248,0.1387304902439507,total_hypercut,74752.0,33700.0,0.4508240582191781
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,128,0.000960481,19.331726147,20127.130205594905,total_hypercut,74752.0,24054.0,0.3217840325342466
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,128,0.000960481,0.00013248,0.1379308908765504,total_edgecut,596992.0,104182.0,0.17451155124356776
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,128,0.000960481,15.812221261000001,16462.815257147202,total_edgecut,596992.0,71172.0,0.11921767795883362
Mulvey/finan512,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.000960481,8.830238916,9193.55918128521,total_edgecut,596992.0,510804.0,0.8556295561749572
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,256,0.000960481,3.0260000000000003e-6,0.0031505047991579223,bottle_conn,1.344512e6,70297.0,0.05228439761043412
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,256,0.000960481,0.000300347,0.31270478020908277,bottle_conn,1.344512e6,69760.0,0.05188499619192689
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.000960481,0.06148134400000001,64.01099449130176,bottle_conn,1.344512e6,55219.0,0.04106991979246002
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,256,0.000960481,0.000301253,0.3136480575878128,total_conn,74752.0,86509.0,1.1572800727739727
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,256,0.000960481,32.961616226000004,34317.82224323022,total_conn,74752.0,59598.0,0.7972763270547946
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,256,0.000960481,0.000301882,0.3143029377988737,total_hypercut,74752.0,48260.0,0.645601455479452
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,256,0.000960481,33.599456629,34981.906595757755,total_hypercut,74752.0,37072.0,0.4959332191780822
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,256,0.000960481,0.00030151200000000004,0.3139177141453085,total_edgecut,596992.0,182846.0,0.30627881110634647
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,256,0.000960481,30.244763115,31489.184184799076,total_edgecut,596992.0,129756.0,0.2173496462264151
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,512,0.000960481,5.7170000000000005e-6,0.005952226020087852,bottle_conn,1.344512e6,56278.0,0.04185756616527037
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,512,0.000960481,0.0006798640000000001,0.7078370108310316,bottle_conn,1.344512e6,63126.0,0.046950863956587964
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.000960481,0.14891880300000002,155.04606858438638,bottle_conn,1.344512e6,37837.0,0.028141809072734197
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,512,0.000960481,0.0006798150000000001,0.7077859947255595,total_conn,74752.0,143909.0,1.925152504280822
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,512,0.000960481,58.426755124,60830.72452656534,total_conn,74752.0,103960.0,1.3907320205479452
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,512,0.000960481,0.000680542,0.7085429071475646,total_hypercut,74752.0,56514.0,0.7560199058219178
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,512,0.000960481,55.604347651000005,57892.18907089261,total_hypercut,74752.0,47050.0,0.6294145976027398
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,512,0.000960481,0.000684985,0.7131687144253764,total_edgecut,596992.0,274584.0,0.45994586192109777
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,512,0.000960481,53.109311783,55294.494928062086,total_edgecut,596992.0,207494.0,0.34756579652658665
Mulvey/finan512,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.000960481,1.1051000000000001e-5,0.011505693501485195,bottle_conn,1.344512e6,41598.0,0.030939106530845393
Mulvey/finan512,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.000960481,0.001231471,1.2821398861612048,bottle_conn,1.344512e6,40816.0,0.030357482863670984
Mulvey/finan512,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.000960481,0.43265483000000005,450.4564171493242,bottle_conn,1.344512e6,25508.0,0.018971939261233816
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,1024,0.000960481,0.001238972,1.2899495148784828,total_conn,74752.0,210432.0,2.815068493150685
Mulvey/finan512,symmetric,spectral_order,split_conn__convex,parts,1024,0.000960481,99.032180682,103106.86071041488,total_conn,74752.0,160106.0,2.1418289811643834
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,1024,0.000960481,0.001235507,1.2863419474200948,total_hypercut,74752.0,62940.0,0.8419841609589042
Mulvey/finan512,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.000960481,100.951064571,105104.69709551777,total_hypercut,74752.0,54697.0,0.731712863869863
Mulvey/finan512,symmetric,spectral_order,balance_work,parts,1024,0.000960481,0.0012357960000000002,1.2866428383278796,total_edgecut,596992.0,351298.0,0.58844674635506
Mulvey/finan512,symmetric,spectral_order,split_symcut__convex,parts,1024,0.000960481,84.86380940000001,88355.53165549345,total_edgecut,596992.0,288604.0,0.48343026372212694
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,2,0.000960481,3.4793000000000004e-5,0.03622455832025829,cache,74752.0,554913.0,7.423386665239726
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.000960481,0.004898417,5.0999624146651525,cache,74752.0,548044.0,7.331496147260274
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.000960481,0.131986966,137.41757098786962,cache,74752.0,548044.0,7.331496147260274
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,4,0.000960481,2.4378000000000003e-5,0.025381033044901462,cache,74752.0,520706.0,6.96578017979452
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.000960481,0.005509592000000001,5.736284215929311,cache,74752.0,506568.0,6.7766481164383565
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.000960481,0.14469220900000002,150.64557133352977,cache,74752.0,506568.0,6.7766481164383565
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,8,0.000960481,1.2168000000000001e-5,0.01266865247724838,cache,74752.0,477485.0,6.387588291952055
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.000960481,0.006809042,7.089200098700547,cache,74752.0,452906.0,6.058781035958904
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.000960481,0.16614083500000001,172.9767012569744,cache,74752.0,452906.0,6.058781035958904
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,16,0.000960481,7.0540000000000006e-6,0.007344236897970913,cache,74752.0,418916.0,5.604077482876712
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.000960481,0.009373916000000001,9.759605864145154,cache,74752.0,395045.0,5.284741545376712
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.000960481,0.20058150800000002,208.83443607942272,cache,74752.0,395045.0,5.284741545376712
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,32,0.000960481,4.704e-6,0.00489754612532679,cache,74752.0,355786.0,4.759551583904109
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.000960481,0.014365778000000001,14.956858074235722,cache,74752.0,337639.0,4.516788848458904
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.000960481,0.234897491,244.56235053061957,cache,74752.0,337639.0,4.516788848458904
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,64,0.000960481,3.3750000000000003e-6,0.0035138644075208155,cache,74752.0,293307.0,3.923734482020548
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.000960481,0.024561392,25.57197071050859,cache,74752.0,280448.0,3.7517123287671232
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.000960481,0.269671961,280.7676164338493,cache,74752.0,280448.0,3.7517123287671232
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,128,0.000960481,2.847e-6,0.0029641398424331143,cache,74752.0,230280.0,3.08058647260274
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.000960481,0.043551111,45.34302188174467,cache,74752.0,220521.0,2.9500347816780823
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.000960481,0.31818240200000003,331.27401999623106,cache,74752.0,220521.0,2.9500347816780823
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,256,0.000960481,2.587e-6,0.002693442139927807,cache,74752.0,170630.0,2.2826145119863015
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.000960481,0.081754954,85.11876237010415,cache,74752.0,167042.0,2.2346157962328768
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.000960481,0.36923664900000003,384.4288944809945,cache,74752.0,167042.0,2.2346157962328768
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,512,0.000960481,2.094e-6,0.0021801576501773593,cache,74752.0,129822.0,1.7367026969178083
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.000960481,0.15752954800000002,164.01110277038276,cache,74752.0,126765.0,1.6958074700342465
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.000960481,0.395504469,411.7775041880058,cache,74752.0,126765.0,1.6958074700342465
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,1024,0.000960481,2.035e-6,0.002118730094608847,cache,74752.0,103054.0,1.3786119434931507
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.000960481,0.309657249,322.39809949389945,cache,74752.0,101469.0,1.3574084974315068
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.000960481,0.39965946500000005,416.1034575384625,cache,74752.0,101469.0,1.3574084974315068
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,2048,0.000960481,2.037e-6,0.0021208123846281185,cache,74752.0,88907.0,1.189359482020548
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.000960481,0.613720844,638.9723940400695,cache,74752.0,87392.0,1.1690924657534247
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.000960481,0.40820959300000004,425.0053806374098,cache,74752.0,87392.0,1.1690924657534247
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,4096,0.000960481,1.974e-6,0.0020552202490210633,cache,74752.0,81619.0,1.0918637628424657
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.000960481,1.2094264940000001,1259.1883587494183,cache,74752.0,80267.0,1.073777290239726
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.000960481,0.38183101500000005,397.54145579142124,cache,74752.0,80267.0,1.073777290239726
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,8192,0.000960481,1.9710000000000003e-6,0.0020520968139921564,cache,74752.0,78011.0,1.043597495719178
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.000960481,2.354383822,2451.2549670425547,cache,74752.0,76934.0,1.0291898544520548
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.000960481,0.363670753,378.6339896364426,cache,74752.0,76934.0,1.0291898544520548
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,16384,0.000960481,1.9590000000000002e-6,0.0020396030738765265,cache,74752.0,76230.0,1.0197720462328768
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.000960481,4.498323309,4683.4068648937355,cache,74752.0,75482.0,1.009765625
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.000960481,0.317839937,330.9174642705062,cache,74752.0,75482.0,1.009765625
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,32768,0.000960481,1.9320000000000003e-6,0.00201149215861636,cache,74752.0,75195.0,1.0059262628424657
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.000960481,7.966811194000001,8294.605717343708,cache,74752.0,75044.0,1.00390625
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.000960481,0.34380254200000004,357.94830090340156,cache,74752.0,75044.0,1.00390625
Mulvey/finan512,symmetric,spectral_order,chunk_equal,vertices,65536,0.000960481,1.941e-6,0.002020862463703082,cache,74752.0,74997.0,1.003277504280822
Mulvey/finan512,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.000960481,11.509183149,11982.728600565759,cache,74752.0,74898.0,1.001953125
Mulvey/finan512,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.000960481,0.158202633,164.71188185919348,cache,74752.0,74898.0,1.001953125


==> results/data/results_lanka_48_24.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,2,0.00044720800000000005,6.480000000000001e-7,0.0014489901790665641,bottle_conn,1.109694e6,1.518555e6,1.3684448145164343
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,2,0.00044720800000000005,0.002300134,5.143320334162179,bottle_conn,1.109694e6,1.482344e6,1.335813296278073
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,2,0.00044720800000000005,0.0031448030000000003,7.032081268671401,bottle_conn,1.109694e6,1.337382e6,1.2051808877041779
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.00044720800000000005,0.010606133,23.7163311032003,bottle_conn,1.109694e6,1.350808e6,1.2172797185530426
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.00044720800000000005,0.012503036,27.95798822919089,bottle_conn,1.109694e6,1.1979928e6,1.0795704040933807
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00044720800000000005,0.024737348000000003,55.31508380887641,bottle_conn,1.109694e6,1.19793492e6,1.0795182455704004
Bomhof/circuit_4,rows,natural_order,balance_work,parts,2,0.00044720800000000005,4.6200000000000003e-7,0.0010330763313715317,total_conn,80209.0,11030.0,0.1375157401289132
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,2,0.00044720800000000005,0.080111662,179.1373633745371,total_conn,80209.0,4114.0,0.05129100225660462
Bomhof/circuit_4,rows,natural_order,balance_work,parts,2,0.00044720800000000005,4.6700000000000004e-7,0.00104425681114828,total_hypercut,80209.0,11030.0,0.1375157401289132
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,2,0.00044720800000000005,0.078838637,176.29075732097814,total_hypercut,80209.0,4114.0,0.05129100225660462
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,4,0.00044720800000000005,6.81e-7,0.001522781345593102,bottle_conn,1.109694e6,2.393012e6,2.1564611505514133
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,4,0.00044720800000000005,0.0023066280000000002,5.15784154129622,bottle_conn,1.109694e6,2.350128e6,2.1178162628616537
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,4,0.00044720800000000005,0.00352717,7.8870905708305745,bottle_conn,1.109694e6,1.896234e6,1.708789990754208
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.00044720800000000005,0.011181307000000001,25.002475358222572,bottle_conn,1.109694e6,2.163228e6,1.9493914538602535
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.00044720800000000005,0.012920161000000001,28.890719754566106,bottle_conn,1.109694e6,1.1747544e6,1.0586291355995436
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00044720800000000005,0.025732839,57.54109720756337,bottle_conn,1.109694e6,1.16791745e6,1.0524680227161722
Bomhof/circuit_4,rows,natural_order,balance_work,parts,4,0.00044720800000000005,1.147e-6,0.002564802060786032,total_conn,80209.0,23233.0,0.28965577428966827
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,4,0.00044720800000000005,0.160174277,358.16505295075217,total_conn,80209.0,17099.0,0.21318056577192085
Bomhof/circuit_4,rows,natural_order,balance_work,parts,4,0.00044720800000000005,1.1430000000000001e-6,0.002555857676964634,total_hypercut,80209.0,22777.0,0.2839706267376479
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,4,0.00044720800000000005,0.255319962,570.9199343482227,total_hypercut,80209.0,16681.0,0.2079691805159022
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00044720800000000005,0.060439046,135.14750630579059,bottle_conn,1.109694e6,2.88895e6,2.6033753449149044
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00044720800000000005,0.06344501500000001,141.86914142859698,bottle_conn,1.109694e6,2.72028e6,2.451378488123753
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00044720800000000005,0.067460989,150.84924464678627,bottle_conn,1.109694e6,2.88895e6,2.6033753449149044
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00044720800000000005,0.061545804,137.62232339314144,bottle_conn,1.109694e6,2.720275e6,2.451373982377124
Bomhof/circuit_4,rows,natural_order,metis__plaid,parts,8,0.00044720800000000005,0.124897587,279.28298912362925,bottle_conn,1.109694e6,954209.0,0.8598847970701833
Bomhof/circuit_4,rows,natural_order,kahypar__greedy_secconn,parts,8,0.00044720800000000005,314.668552721,703629.0780151518,bottle_conn,1.109694e6,501010.26,0.4514850580430281
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,8,0.00044720800000000005,7.47e-7,0.001670363678646178,bottle_conn,1.109694e6,2.82816e6,2.5485944773964713
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,8,0.00044720800000000005,0.002033771,4.547707107207384,bottle_conn,1.109694e6,2.78571e6,2.510340688514131
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,8,0.00044720800000000005,0.0029368840000000003,6.56715443373106,bottle_conn,1.109694e6,2.172524e6,1.9577685379933567
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.00044720800000000005,0.011122076,24.870029158691256,bottle_conn,1.109694e6,1.471814e6,1.3263241938768706
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.00044720800000000005,0.013392321,29.94651482084399,bottle_conn,1.109694e6,678122.47,0.6110896066843652
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00044720800000000005,0.026796444000000003,59.91942004615302,bottle_conn,1.109694e6,677952.0,0.6109359877587875
Bomhof/circuit_4,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00044720800000000005,0.011486388,25.68466574837659,bottle_conn,1.109694e6,1.45987e6,1.315560866328916
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00044720800000000005,0.013011225000000001,29.094347596644067,bottle_conn,1.109694e6,675163.74,0.6084233491394925
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00044720800000000005,0.026274508000000002,58.75232106760165,bottle_conn,1.109694e6,700685.57,0.6314223290384556
Bomhof/circuit_4,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00044720800000000005,0.010309632,23.05332641634318,bottle_conn,1.109694e6,1.45987e6,1.315560866328916
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00044720800000000005,0.012382066,27.687487701472243,bottle_conn,1.109694e6,675158.57,0.6084186901974779
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00044720800000000005,0.027423841,61.32233994025151,bottle_conn,1.109694e6,700684.11,0.6314210133604399
Bomhof/circuit_4,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.00044720800000000005,0.555622045,1242.4242075275934,total_conn,80209.0,93156.0,1.1614158012193145
Bomhof/circuit_4,rows,natural_order,metis,parts,8,0.00044720800000000005,0.123587999,276.35462469365484,total_conn,80209.0,15279.0,0.19048984527920806
Bomhof/circuit_4,rows,natural_order,kahypar,parts,8,0.00044720800000000005,313.388157159,700765.9906777159,total_conn,80209.0,11604.0,0.14467204428430724
Bomhof/circuit_4,rows,natural_order,balance_work,parts,8,0.00044720800000000005,1.7920000000000002e-6,0.004007083951986548,total_conn,80209.0,29740.0,0.3707813337655375
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,8,0.00044720800000000005,0.401920689,898.7332270442388,total_conn,80209.0,26170.0,0.32627261279906244
Bomhof/circuit_4,rows,natural_order,split_conn__dynamic,parts,8,0.00044720800000000005,14.458677502,32330.990281926977,total_conn,80209.0,26170.0,0.32627261279906244
Bomhof/circuit_4,rows,natural_order,split_conn__trans,parts,8,0.00044720800000000005,11.820860798,26432.579019158868,total_conn,80209.0,26170.0,0.32627261279906244
Bomhof/circuit_4,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00044720800000000005,0.57708351,1290.4141026099712,total_hypercut,80209.0,50102.0,0.6246431198493935
Bomhof/circuit_4,rows,natural_order,balance_work,parts,8,0.00044720800000000005,1.79e-6,0.004002611760075848,total_hypercut,80209.0,28735.0,0.3582515677791769
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,8,0.00044720800000000005,0.558435541,1248.7154545535857,total_hypercut,80209.0,25408.0,0.31677243202134425
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,16,0.00044720800000000005,8.610000000000001e-7,0.0019252786175560366,bottle_conn,1.109694e6,3.04742e6,2.746180478582384
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,16,0.00044720800000000005,0.002310597,5.1667166061430025,bottle_conn,1.109694e6,3.00205e6,2.705295333668561
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,16,0.00044720800000000005,0.0032944510000000003,7.366708556197564,bottle_conn,1.109694e6,2.312017e6,2.0834725609041773
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.00044720800000000005,0.012002257,26.838198332766854,bottle_conn,1.109694e6,816265.0,0.7355766544651048
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.00044720800000000005,0.013650481,30.523785352677052,bottle_conn,1.109694e6,377588.02,0.34026318967210784
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00044720800000000005,0.028115216000000002,62.86832078138137,bottle_conn,1.109694e6,377515.23,0.34019759501267915
Bomhof/circuit_4,rows,natural_order,balance_work,parts,16,0.00044720800000000005,4.349e-6,0.009724781309815566,total_conn,80209.0,33359.0,0.41590095874527794
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,16,0.00044720800000000005,0.727382336,1626.4966995223697,total_conn,80209.0,30869.0,0.3848570609283248
Bomhof/circuit_4,rows,natural_order,balance_work,parts,16,0.00044720800000000005,4.403e-6,0.009845530491404447,total_hypercut,80209.0,31815.0,0.39665124861299855
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,16,0.00044720800000000005,1.125240078,2516.144787213109,total_hypercut,80209.0,29788.0,0.3713797703499607
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,32,0.00044720800000000005,1.111e-6,0.0024843026063934453,bottle_conn,1.109694e6,3.156102e6,2.8441191896144344
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,32,0.00044720800000000005,0.002329919,5.209922452192268,bottle_conn,1.109694e6,2.472863e6,2.228418825369877
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,32,0.00044720800000000005,0.0032795610000000003,7.333413087422407,bottle_conn,1.109694e6,1.936376e6,1.7449639269924861
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.00044720800000000005,0.012493144000000001,27.93586876800057,bottle_conn,1.109694e6,652050.0,0.587594417920616
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.00044720800000000005,0.014188199,31.72617439759575,bottle_conn,1.109694e6,302744.51,0.2728180110913459
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00044720800000000005,0.029559741,66.0984172912828,bottle_conn,1.109694e6,302724.76,0.2728002133921604
Bomhof/circuit_4,rows,natural_order,balance_work,parts,32,0.00044720800000000005,1.0013e-5,0.022390028800915902,total_conn,80209.0,38036.0,0.474211123440013
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,32,0.00044720800000000005,1.5318391100000002,3425.3392381173862,total_conn,80209.0,33586.0,0.418731065092446
Bomhof/circuit_4,rows,natural_order,balance_work,parts,32,0.00044720800000000005,1.0069000000000001e-5,0.022515250174415486,total_hypercut,80209.0,33251.0,0.4145544764303258
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,32,0.00044720800000000005,2.256878819,5046.597598880163,total_hypercut,80209.0,31882.0,0.39748656634542257
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,64,0.00044720800000000005,1.7190000000000002e-6,0.003843848947246024,bottle_conn,1.109694e6,3.210299e6,2.892958779627537
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,64,0.00044720800000000005,0.0023717210000000002,5.303395735317794,bottle_conn,1.109694e6,1.605323e6,1.4466357392218034
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,64,0.00044720800000000005,0.003380512,7.559149210210908,bottle_conn,1.109694e6,1.280038e6,1.1535053807626245
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.00044720800000000005,0.012874945,28.789612439849016,bottle_conn,1.109694e6,652050.0,0.587594417920616
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.00044720800000000005,0.014518416000000001,32.46457129568344,bottle_conn,1.109694e6,302785.56,0.27285500327117207
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00044720800000000005,0.030588566,68.39896871254538,bottle_conn,1.109694e6,302740.77,0.2728146407928672
Bomhof/circuit_4,rows,natural_order,balance_work,parts,64,0.00044720800000000005,3.9383000000000006e-5,0.08806416700953472,total_conn,80209.0,48455.0,0.6041092645463726
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,64,0.00044720800000000005,3.205883692,7168.663557002557,total_conn,80209.0,38342.0,0.47802615666571086
Bomhof/circuit_4,rows,natural_order,balance_work,parts,64,0.00044720800000000005,3.9414000000000006e-5,0.08813348598415055,total_hypercut,80209.0,34143.0,0.4256754229575235
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,64,0.00044720800000000005,4.508924384,10082.387578039748,total_hypercut,80209.0,32373.0,0.40360807390691816
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00044720800000000005,0.061795020000000006,138.17959428274986,bottle_conn,1.109694e6,708309.0,0.6382921778436218
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00044720800000000005,0.064704062,144.68449133289207,bottle_conn,1.109694e6,708290.0,0.6382750560064306
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00044720800000000005,0.062589635,139.95642967031,bottle_conn,1.109694e6,708309.0,0.6382921778436218
Bomhof/circuit_4,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00044720800000000005,0.062768241,140.35580982451117,bottle_conn,1.109694e6,708290.0,0.6382750560064306
Bomhof/circuit_4,rows,natural_order,metis__plaid,parts,128,0.00044720800000000005,0.254228958,568.4803447165524,bottle_conn,1.109694e6,700643.0,0.6313839671116542
Bomhof/circuit_4,rows,natural_order,kahypar__greedy_secconn,parts,128,0.00044720800000000005,2222.735070955,4.970248901976261e6,bottle_conn,1.109694e6,60593.0,0.05460334110124052
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,128,0.00044720800000000005,2.481e-6,0.005547754065222447,bottle_conn,1.109694e6,3.237394e6,2.9173754206114477
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,128,0.00044720800000000005,0.002367889,5.294827015616894,bottle_conn,1.109694e6,828179.0,0.7463129475332839
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,128,0.00044720800000000005,0.003525888,7.884223895815817,bottle_conn,1.109694e6,682844.0,0.6153444102608466
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.00044720800000000005,0.013794244,30.84525321550598,bottle_conn,1.109694e6,652050.0,0.587594417920616
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.00044720800000000005,0.015196607,33.98107144773796,bottle_conn,1.109694e6,302805.68,0.2728731343956082
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00044720800000000005,0.03170975,70.90604372014812,bottle_conn,1.109694e6,302750.69,0.2728235801941797
Bomhof/circuit_4,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00044720800000000005,0.012185026000000002,27.246887354430154,bottle_conn,1.109694e6,708305.0,0.6382885732463184
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00044720800000000005,0.013819031,30.900679325951234,bottle_conn,1.109694e6,310505.46,0.27981178595180295
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00044720800000000005,0.028455409,63.62902497271963,bottle_conn,1.109694e6,311537.96,0.2807422226307433
Bomhof/circuit_4,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00044720800000000005,0.011991369,26.813851720005005,bottle_conn,1.109694e6,708305.0,0.6382885732463184
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00044720800000000005,0.013514987000000001,30.220807767302908,bottle_conn,1.109694e6,310475.52,0.279784805540987
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00044720800000000005,0.031316053,70.02569945081484,bottle_conn,1.109694e6,311538.75,0.2807429345387107
Bomhof/circuit_4,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.00044720800000000005,4.659818042,10419.80027638146,total_conn,80209.0,141919.0,1.7693650338490694
Bomhof/circuit_4,rows,natural_order,metis,parts,128,0.00044720800000000005,0.253810052,567.5436307042808,total_conn,80209.0,30621.0,0.38176513857547156
Bomhof/circuit_4,rows,natural_order,kahypar,parts,128,0.00044720800000000005,2242.710994295,5.01491698336121e6,total_conn,80209.0,26112.0,0.32554950192621773
Bomhof/circuit_4,rows,natural_order,balance_work,parts,128,0.00044720800000000005,0.000132229,0.295676732079927,total_conn,80209.0,54453.0,0.6788889027415876
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,128,0.00044720800000000005,6.411910467,14337.647061322694,total_conn,80209.0,44716.0,0.5574935481055742
Bomhof/circuit_4,rows,natural_order,split_conn__dynamic,parts,128,0.00044720800000000005,19.852248706,44391.533036081644,total_conn,80209.0,44716.0,0.5574935481055742
Bomhof/circuit_4,rows,natural_order,split_conn__trans,parts,128,0.00044720800000000005,10.362584442000001,23171.733157725263,total_conn,80209.0,44716.0,0.5574935481055742
Bomhof/circuit_4,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00044720800000000005,8.331374157,18629.75205497218,total_hypercut,80209.0,51544.0,0.6426211522397736
Bomhof/circuit_4,rows,natural_order,balance_work,parts,128,0.00044720800000000005,0.000131514,0.294077923471852,total_hypercut,80209.0,35842.0,0.44685758456033614
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,128,0.00044720800000000005,9.130548706,20416.78303160945,total_hypercut,80209.0,32608.0,0.4065379196848234
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,256,0.00044720800000000005,4.644e-6,0.010384429616643709,bottle_conn,1.109694e6,3.239003e6,2.918825369876741
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,256,0.00044720800000000005,0.002043263,4.568932130015563,bottle_conn,1.109694e6,677260.0,0.6103123924252992
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,256,0.00044720800000000005,0.003719125,8.316320369939714,bottle_conn,1.109694e6,569993.0,0.513648807689327
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.00044720800000000005,0.01555949,34.7925126563031,bottle_conn,1.109694e6,652050.0,0.587594417920616
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.00044720800000000005,0.017051713,38.1292664710828,bottle_conn,1.109694e6,302797.21,0.27286550166081824
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00044720800000000005,0.035313535,78.9644527825978,bottle_conn,1.109694e6,302743.68,0.27281726313740545
Bomhof/circuit_4,rows,natural_order,balance_work,parts,256,0.00044720800000000005,0.000181979,0.40692250585857137,total_conn,80209.0,55603.0,0.69322644591006
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,256,0.00044720800000000005,0.017280861,38.64166338705927,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,natural_order,balance_work,parts,256,0.00044720800000000005,0.00018214700000000002,0.40729816997907015,total_hypercut,80209.0,35778.0,0.4460596691144385
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,256,0.00044720800000000005,0.023608023000000002,52.789804744101176,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,512,0.00044720800000000005,8.296e-6,0.01855065204558058,bottle_conn,1.109694e6,2.71667e6,2.448125339057434
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,512,0.00044720800000000005,0.002611991,5.840662510509651,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,512,0.00044720800000000005,0.003727831,8.335787821326988,bottle_conn,1.109694e6,569659.0,0.513347823814493
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.00044720800000000005,0.019005434,42.49797409706445,bottle_conn,1.109694e6,652050.0,0.587594417920616
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.00044720800000000005,0.020364055000000002,45.53598102001753,bottle_conn,1.109694e6,302784.51,0.27285405706437993
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00044720800000000005,0.041680366,93.20129783009249,bottle_conn,1.109694e6,302736.33,0.27281063968986047
Bomhof/circuit_4,rows,natural_order,balance_work,parts,512,0.00044720800000000005,0.000296735,0.6635279333106742,total_conn,80209.0,55603.0,0.69322644591006
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,512,0.00044720800000000005,0.017283857,38.648362730541486,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,natural_order,balance_work,parts,512,0.00044720800000000005,0.00029687,0.6638298062646464,total_hypercut,80209.0,35778.0,0.4460596691144385
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,512,0.00044720800000000005,0.023526223000000002,52.60689209495358,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,natural_order,split_equal__split_equal,parts,1024,0.00044720800000000005,1.5490000000000002e-5,0.03463712634836586,bottle_conn,1.109694e6,1.723464e6,1.5530984217270707
Bomhof/circuit_4,rows,natural_order,balance_work__split_equal,parts,1024,0.00044720800000000005,0.00279829,6.257244950895332,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,natural_order,balance_work__map_local,parts,1024,0.00044720800000000005,0.0038740880000000004,8.662832507468561,bottle_conn,1.109694e6,569715.0,0.5133982881767406
Bomhof/circuit_4,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.00044720800000000005,0.025648227000000003,57.351896656589325,bottle_conn,1.109694e6,652050.0,0.587594417920616
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.00044720800000000005,0.026709683,59.725414124970925,bottle_conn,1.109694e6,302772.85,0.2728435496632405
Bomhof/circuit_4,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00044720800000000005,0.056557137,126.46718529185523,bottle_conn,1.109694e6,302698.38,0.27277644107294446
Bomhof/circuit_4,rows,natural_order,balance_work,parts,1024,0.00044720800000000005,0.000479218,1.0715774315307418,total_conn,80209.0,55603.0,0.69322644591006
Bomhof/circuit_4,rows,natural_order,split_conn__convex,parts,1024,0.00044720800000000005,0.017370780000000002,38.84273089926835,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,natural_order,balance_work,parts,1024,0.00044720800000000005,0.00047865900000000004,1.0703274538917014,total_hypercut,80209.0,35778.0,0.4460596691144385
Bomhof/circuit_4,rows,natural_order,split_hypercut__convex,parts,1024,0.00044720800000000005,0.023644893,52.872249601974914,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,2,0.00044720800000000005,3.8839000000000005e-5,0.08684773080982451,cache,80209.0,250632.0,3.1247366255657094
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,2,0.00044720800000000005,0.0030957930000000003,6.922490205899716,cache,80209.0,246465.0,3.072784849580471
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,2,0.00044720800000000005,0.08917999400000001,199.41502388150482,cache,80209.0,246465.0,3.072784849580471
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,4,0.00044720800000000005,2.167e-5,0.04845619935242661,cache,80209.0,216477.0,2.69891159346208
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,4,0.00044720800000000005,0.003645502,8.151692277419007,cache,80209.0,213034.0,2.6559862359585584
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,4,0.00044720800000000005,0.09370383,209.53075526376986,cache,80209.0,213034.0,2.6559862359585584
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,8,0.00044720800000000005,1.0161000000000001e-5,0.022720971002307654,cache,80209.0,191127.0,2.382862272313581
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,8,0.00044720800000000005,0.004692402,10.492661133074542,cache,80209.0,174032.0,2.1697315762570284
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,8,0.00044720800000000005,0.09769415000000001,218.45349367632062,cache,80209.0,174032.0,2.1697315762570284
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,16,0.00044720800000000005,5.91e-6,0.013215327096116348,cache,80209.0,175281.0,2.1853033948808736
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,16,0.00044720800000000005,0.006788008000000001,15.178637233680972,cache,80209.0,165331.0,2.0612524779014825
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,16,0.00044720800000000005,0.10326653200000001,230.91387452818375,cache,80209.0,165331.0,2.0612524779014825
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,32,0.00044720800000000005,3.366e-6,0.007526698985706874,cache,80209.0,165275.0,2.060554301886322
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,32,0.00044720800000000005,0.010966105,24.521263036439418,cache,80209.0,157603.0,1.964904187809348
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,32,0.00044720800000000005,0.10877169900000001,243.22395619040805,cache,80209.0,157603.0,1.964904187809348
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,64,0.00044720800000000005,2.708e-6,0.006055347847086814,cache,80209.0,155610.0,1.9400566021269434
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,64,0.00044720800000000005,0.019181155000000002,42.890903114434444,cache,80209.0,145883.0,1.8187859217793514
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,64,0.00044720800000000005,0.11268725,251.97950394447324,cache,80209.0,145883.0,1.8187859217793514
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,128,0.00044720800000000005,2.2140000000000003e-6,0.004950716445144094,cache,80209.0,148348.0,1.8495181338752509
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,128,0.00044720800000000005,0.034716330000000004,77.62904509758323,cache,80209.0,138324.0,1.7245446271615406
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,128,0.00044720800000000005,0.12061492000000001,269.7065347668199,cache,80209.0,138324.0,1.7245446271615406
Bomhof/circuit_4,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00044720800000000005,0.150225944,335.91962576698086,cache,80209.0,227533.0,2.8367514867408894
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,256,0.00044720800000000005,1.952e-6,0.004364859304842489,cache,80209.0,140985.0,1.7577204553105013
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,256,0.00044720800000000005,0.06565016600000001,146.8000706606322,cache,80209.0,127740.0,1.5925893602962262
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,256,0.00044720800000000005,0.128686527,287.7554225326917,cache,80209.0,127740.0,1.5925893602962262
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,512,0.00044720800000000005,1.5920000000000002e-6,0.0035598647609166203,cache,80209.0,125827.0,1.5687391689211934
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,512,0.00044720800000000005,0.12714888700000002,284.3171119479079,cache,80209.0,121927.0,1.5201161964368088
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,512,0.00044720800000000005,0.134024701,299.6920918230443,cache,80209.0,121927.0,1.5201161964368088
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,1024,0.00044720800000000005,1.5500000000000002e-6,0.003465948730791936,cache,80209.0,119972.0,1.4957423730504058
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.00044720800000000005,0.250597214,560.3594166472872,cache,80209.0,116248.0,1.4493136680422396
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,1024,0.00044720800000000005,0.13676270100000001,305.8145225487916,cache,80209.0,116248.0,1.4493136680422396
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,2048,0.00044720800000000005,1.5630000000000001e-6,0.003495017978211481,cache,80209.0,116941.0,1.4579535962298495
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.00044720800000000005,0.498334798,1114.3244262177777,cache,80209.0,113759.0,1.4182822376541286
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,2048,0.00044720800000000005,0.133041717,297.4940452764709,cache,80209.0,113759.0,1.4182822376541286
Bomhof/circuit_4,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00044720800000000005,0.15413079100000002,344.65123834994006,cache,80209.0,201120.0,2.5074492887331847
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,4096,0.00044720800000000005,1.483e-6,0.0033161303017835097,cache,80209.0,114192.0,1.4236806343427795
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.00044720800000000005,0.983345302,2198.854452514266,cache,80209.0,111687.0,1.392449725093194
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,4096,0.00044720800000000005,0.13295225200000002,297.29399295182554,cache,80209.0,111687.0,1.392449725093194
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,8192,0.00044720800000000005,1.492e-6,0.0033362551653816565,cache,80209.0,110349.0,1.3757683053023975
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.00044720800000000005,1.918006244,4288.846004543747,cache,80209.0,108899.0,1.35769053348128
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,8192,0.00044720800000000005,0.108105037,241.7332359886227,cache,80209.0,108899.0,1.35769053348128
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,16384,0.00044720800000000005,1.4820000000000002e-6,0.0033138942058281605,cache,80209.0,105274.0,1.3124961039284868
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.00044720800000000005,3.6811068600000003,8231.308160855799,cache,80209.0,103858.0,1.2948422246880027
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,16384,0.00044720800000000005,0.11198294700000001,250.40461485483266,cache,80209.0,103858.0,1.2948422246880027
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,32768,0.00044720800000000005,1.4870000000000001e-6,0.0033250746856049087,cache,80209.0,104653.0,1.3047538306175117
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.00044720800000000005,6.597384322000001,14752.3843983113,cache,80209.0,94213.0,1.174593873505467
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,32768,0.00044720800000000005,0.10447919100000001,233.6254964133021,cache,80209.0,94213.0,1.174593873505467
Bomhof/circuit_4,rows,natural_order,chunk_equal,vertices,65536,0.00044720800000000005,1.528e-6,0.0034167546197742434,cache,80209.0,104407.0,1.301686843122343
Bomhof/circuit_4,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.00044720800000000005,10.176970432000001,22756.68242070804,cache,80209.0,83184.0,1.037090600805396
Bomhof/circuit_4,rows,natural_order,chunk_conn__convex,vertices,65536,0.00044720800000000005,0.13519082600000001,302.2996592189764,cache,80209.0,83184.0,1.037090600805396
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,2,0.000446069,6.6e-7,0.0014795917223568553,bottle_conn,1.109694e6,2.127188e6,1.9169140321566125
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,2,0.000446069,0.002240319,5.0223597694527085,bottle_conn,1.109694e6,2.085847e6,1.8796596178766398
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,2,0.000446069,0.00342053,7.668163445565597,bottle_conn,1.109694e6,1.583612e6,1.42707088620827
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000446069,0.011286602000000001,25.302368019297464,bottle_conn,1.109694e6,1.861215e6,1.6772326425122601
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000446069,0.012979821,29.09823592314194,bottle_conn,1.109694e6,1.52068536e6,1.3703645869942525
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000446069,0.024807064,55.612615985419296,bottle_conn,1.109694e6,1.52063437e6,1.3703186373901275
Bomhof/circuit_4,cols,natural_order,balance_work,parts,2,0.000446069,4.64e-7,0.0010401978169296679,total_conn,80209.0,16858.0,0.21017591542096273
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,2,0.000446069,0.075777578,169.87860174098626,total_conn,80209.0,8859.0,0.11044895211260582
Bomhof/circuit_4,cols,natural_order,balance_work,parts,2,0.000446069,4.6500000000000005e-7,0.0010424396225696025,total_hypercut,80209.0,16858.0,0.21017591542096273
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,2,0.000446069,0.078656841,176.33334977324137,total_hypercut,80209.0,8859.0,0.11044895211260582
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,4,0.000446069,6.890000000000001e-7,0.0015446040859149596,bottle_conn,1.109694e6,2.70921e6,2.4414027650865915
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,4,0.000446069,0.0022675480000000003,5.083401895222488,bottle_conn,1.109694e6,2.66692e6,2.403293160096387
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,4,0.000446069,0.003486606,7.816292995029917,bottle_conn,1.109694e6,1.923291e6,1.7331723880637364
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000446069,0.011486732000000001,25.75102058201758,bottle_conn,1.109694e6,2.338106e6,2.1069826456662826
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000446069,0.013053602000000001,29.263638585061955,bottle_conn,1.109694e6,1.11677454e6,1.0063806238476554
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000446069,0.025548608,57.275013506878985,bottle_conn,1.109694e6,1.11672699e6,1.006337774197211
Bomhof/circuit_4,cols,natural_order,balance_work,parts,4,0.000446069,1.229e-6,0.002755179131479659,total_conn,80209.0,26240.0,0.32714533281801295
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,4,0.000446069,0.15571332300000001,349.0790057143626,total_conn,80209.0,21328.0,0.26590532234537273
Bomhof/circuit_4,cols,natural_order,balance_work,parts,4,0.000446069,1.223e-6,0.002741728297640051,total_hypercut,80209.0,25771.0,0.32129810869104464
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,4,0.000446069,0.254056656,569.5456442837319,total_hypercut,80209.0,20826.0,0.2596466730666135
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000446069,0.067221115,150.69667472969428,bottle_conn,1.109694e6,2.639276e6,2.378381788132584
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000446069,0.06968287000000001,156.21545097283158,bottle_conn,1.109694e6,2.629955e6,2.3699821752663346
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000446069,0.068127773,152.72922574758613,bottle_conn,1.109694e6,2.639276e6,2.378381788132584
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000446069,0.068658327,153.918624697076,bottle_conn,1.109694e6,2.629955e6,2.3699821752663346
Bomhof/circuit_4,cols,natural_order,metis__plaid,parts,8,0.000446069,0.11857318400000001,265.8180326362065,bottle_conn,1.109694e6,956009.0,0.8615068658567137
Bomhof/circuit_4,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000446069,441.270989348,989243.79265988,bottle_conn,1.109694e6,486230.65,0.4381664224551994
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,8,0.000446069,7.520000000000001e-7,0.0016858378412308412,bottle_conn,1.109694e6,2.998702e6,2.7022782857256145
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,8,0.000446069,0.002248124,5.039857062472398,bottle_conn,1.109694e6,2.959705e6,2.6671361654654344
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,8,0.000446069,0.003378774,7.574554609264486,bottle_conn,1.109694e6,2.094173e6,1.8871625871636686
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000446069,0.01145632,25.68284278889589,bottle_conn,1.109694e6,1.479545e6,1.3332909793150183
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000446069,0.013022791,29.19456631148993,bottle_conn,1.109694e6,587197.94,0.5291530277716199
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000446069,0.026360108,59.09423878368593,bottle_conn,1.109694e6,587156.73,0.5291158914079016
Bomhof/circuit_4,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000446069,0.011665422,26.151608831817498,bottle_conn,1.109694e6,1.46032e6,1.3159663835255484
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000446069,0.013251612000000001,29.70753851982541,bottle_conn,1.109694e6,581484.39,0.5240042660409086
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000446069,0.025528382000000002,57.22967074600567,bottle_conn,1.109694e6,595303.06,0.5364569511955548
Bomhof/circuit_4,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000446069,0.010865707,24.35880323447718,bottle_conn,1.109694e6,1.46032e6,1.3159663835255484
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000446069,0.011882635,26.63855816028462,bottle_conn,1.109694e6,581522.24,0.524038374542892
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000446069,0.02767779,62.048225722926276,bottle_conn,1.109694e6,595307.56,0.5364610063675211
Bomhof/circuit_4,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000446069,0.477088669,1069.5400689131054,total_conn,80209.0,77340.0,0.964230946651872
Bomhof/circuit_4,cols,natural_order,metis,parts,8,0.000446069,0.11824707200000001,265.08695291535616,total_conn,80209.0,16153.0,0.20138637808724708
Bomhof/circuit_4,cols,natural_order,kahypar,parts,8,0.000446069,440.54260385500004,987610.893953626,total_conn,80209.0,12703.0,0.15837374858182998
Bomhof/circuit_4,cols,natural_order,balance_work,parts,8,0.000446069,2.7220000000000004e-6,0.006102194951902061,total_conn,80209.0,31178.0,0.3887094964405491
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,8,0.000446069,0.39189054300000004,878.5424295344443,total_conn,80209.0,28096.0,0.3502848807490431
Bomhof/circuit_4,cols,natural_order,split_conn__dynamic,parts,8,0.000446069,14.346056862000001,32161.071184054486,total_conn,80209.0,28096.0,0.3502848807490431
Bomhof/circuit_4,cols,natural_order,split_conn__trans,parts,8,0.000446069,11.746339946,26333.011139532227,total_conn,80209.0,28096.0,0.3502848807490431
Bomhof/circuit_4,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000446069,0.6331654090000001,1419.4337849077162,total_hypercut,80209.0,56103.0,0.6994601603311349
Bomhof/circuit_4,cols,natural_order,balance_work,parts,8,0.000446069,2.7660000000000003e-6,0.006200834400059184,total_hypercut,80209.0,30181.0,0.3762794698849256
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,8,0.000446069,0.5545354610000001,1243.1607240135495,total_hypercut,80209.0,27271.0,0.33999925195426944
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,16,0.000446069,8.6e-7,0.001927952850343781,bottle_conn,1.109694e6,3.144727e6,2.8338686160328885
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,16,0.000446069,0.0016323330000000001,3.659373325651413,bottle_conn,1.109694e6,3.104253e6,2.7973954982184277
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,16,0.000446069,0.003497979,7.841789050572894,bottle_conn,1.109694e6,2.17881e6,1.963433162655651
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000446069,0.012158607,27.25723374634866,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000446069,0.013634598000000001,30.566118694641414,bottle_conn,1.109694e6,336211.0,0.302976315993418
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000446069,0.027651502,61.989293136263676,bottle_conn,1.109694e6,329560.57,0.2969832854823041
Bomhof/circuit_4,cols,natural_order,balance_work,parts,16,0.000446069,4.094e-6,0.009177952289892372,total_conn,80209.0,34212.0,0.42653567554763183
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,16,0.000446069,0.6794682510000001,1523.2357572483184,total_conn,80209.0,31636.0,0.3944195788502537
Bomhof/circuit_4,cols,natural_order,balance_work,parts,16,0.000446069,4.205e-6,0.009426792715925116,total_hypercut,80209.0,32600.0,0.4064381802540862
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,16,0.000446069,1.119527968,2509.764112726955,total_hypercut,80209.0,30500.0,0.38025657968557147
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,32,0.000446069,1.1150000000000001e-6,0.0024996132885271114,bottle_conn,1.109694e6,3.217095e6,2.899082990446015
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,32,0.000446069,0.002116985,4.74586891265701,bottle_conn,1.109694e6,2.733125e6,2.462953751214299
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,32,0.000446069,0.0035122010000000004,7.873672010384045,bottle_conn,1.109694e6,1.926572e6,1.736129059001851
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000446069,0.012350259,27.686880280853412,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000446069,0.013787015000000001,30.907807984863332,bottle_conn,1.109694e6,335922.0,0.3027158838382473
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000446069,0.028444428,63.76687911511448,bottle_conn,1.109694e6,329647.94,0.29706201889890366
Bomhof/circuit_4,cols,natural_order,balance_work,parts,32,0.000446069,8.413e-6,0.018860310848770035,total_conn,80209.0,37468.0,0.4671296238576718
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,32,0.000446069,1.409335016,3159.4551874261606,total_conn,80209.0,33777.0,0.4211123440012966
Bomhof/circuit_4,cols,natural_order,balance_work,parts,32,0.000446069,8.527e-6,0.01911587669172258,total_hypercut,80209.0,33836.0,0.42184792230298346
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,32,0.000446069,2.2589726320000003,5064.177586875574,total_hypercut,80209.0,32114.0,0.40037900983680136
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,64,0.000446069,1.5630000000000001e-6,0.0035039422152178252,bottle_conn,1.109694e6,3.253035e6,2.9314702972170705
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,64,0.000446069,0.001723745,3.864301262809117,bottle_conn,1.109694e6,1.544245e6,1.3915953406975257
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,64,0.000446069,0.003542472,7.941533708910505,bottle_conn,1.109694e6,1.05388658e6,0.9497091810895617
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000446069,0.012332256000000002,27.64652105391767,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000446069,0.014113253000000001,31.639170173224326,bottle_conn,1.109694e6,336334.0,0.30308715736049757
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000446069,0.029365201,65.83107321961401,bottle_conn,1.109694e6,329482.56,0.29691298682339456
Bomhof/circuit_4,cols,natural_order,balance_work,parts,64,0.000446069,3.4048e-5,0.07632899842849425,total_conn,80209.0,41972.0,0.5232829233627149
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,64,0.000446069,2.917564795,6540.61321230572,total_conn,80209.0,37130.0,0.46291563290902515
Bomhof/circuit_4,cols,natural_order,balance_work,parts,64,0.000446069,3.3653000000000005e-5,0.07544348520072008,total_hypercut,80209.0,34865.0,0.43467690658155567
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,64,0.000446069,4.466420194,10012.84598122712,total_hypercut,80209.0,32770.0,0.4085576431572517
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000446069,0.068723412,154.06453261715114,bottle_conn,1.109694e6,920625.0,0.8296205981108306
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000446069,0.07093260400000001,159.01711170244965,bottle_conn,1.109694e6,920602.0,0.829599871676336
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000446069,0.068091153,152.64713082505173,bottle_conn,1.109694e6,920625.0,0.8296205981108306
Bomhof/circuit_4,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000446069,0.067536653,151.404049597708,bottle_conn,1.109694e6,920602.0,0.829599871676336
Bomhof/circuit_4,cols,natural_order,metis__plaid,parts,128,0.000446069,0.255087165,571.8558451719352,bottle_conn,1.109694e6,851150.0,0.7670132486973886
Bomhof/circuit_4,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000446069,1653.9536307750002,3.7078425776617522e6,bottle_conn,1.109694e6,93967.0,0.08467829870216474
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,128,0.000446069,2.477e-6,0.005552952570118076,bottle_conn,1.109694e6,3.271052e6,2.9477063046209135
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,128,0.000446069,0.002333223,5.230632480625195,bottle_conn,1.109694e6,898910.0,0.8100521404999937
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,128,0.000446069,0.003496915,7.839403769372003,bottle_conn,1.109694e6,672832.0,0.6063221032104346
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000446069,0.012585644,28.214567701409422,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000446069,0.014526665000000001,32.56595952644098,bottle_conn,1.109694e6,336375.0,0.3031241044828574
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000446069,0.030654820000000003,68.72214836718086,bottle_conn,1.109694e6,329676.2,0.2970874853788522
Bomhof/circuit_4,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000446069,0.012114966000000001,27.159399106416274,bottle_conn,1.109694e6,920635.0,0.829629609604089
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000446069,0.013271206,29.75146445953429,bottle_conn,1.109694e6,343633.72,0.3096652951173927
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000446069,0.028042497000000003,62.86582793244992,bottle_conn,1.109694e6,347166.61,0.3128489565591956
Bomhof/circuit_4,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000446069,0.010972564,24.598355859743673,bottle_conn,1.109694e6,920635.0,0.829629609604089
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000446069,0.012565427,28.169245116786865,bottle_conn,1.109694e6,343641.0,0.3096718554844849
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000446069,0.030492266,68.35773389318693,bottle_conn,1.109694e6,347164.5,0.31284705513411804
Bomhof/circuit_4,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000446069,4.626481411,10371.67212023252,total_conn,80209.0,124431.0,1.5513346382575521
Bomhof/circuit_4,cols,natural_order,metis,parts,128,0.000446069,0.25333715900000003,567.9326718512159,total_conn,80209.0,33918.0,0.42287025146803975
Bomhof/circuit_4,cols,natural_order,kahypar,parts,128,0.000446069,1616.740480336,3.624417927127866e6,total_conn,80209.0,28373.0,0.35373835853831864
Bomhof/circuit_4,cols,natural_order,balance_work,parts,128,0.000446069,0.00010057000000000001,0.22545839320822564,total_conn,80209.0,47391.0,0.5908439202583251
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,128,0.000446069,6.27896266,14076.21390412694,total_conn,80209.0,40340.0,0.5029360794923263
Bomhof/circuit_4,cols,natural_order,split_conn__dynamic,parts,128,0.000446069,19.604781594000002,43950.10994711581,total_conn,80209.0,40340.0,0.5029360794923263
Bomhof/circuit_4,cols,natural_order,split_conn__trans,parts,128,0.000446069,10.224964719,22922.3835751868,total_conn,80209.0,40340.0,0.5029360794923263
Bomhof/circuit_4,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000446069,8.291059889000001,18586.944820195982,total_hypercut,80209.0,66729.0,0.8319390592078195
Bomhof/circuit_4,cols,natural_order,balance_work,parts,128,0.000446069,0.000100777,0.2259224469756921,total_hypercut,80209.0,36326.0,0.45289182011993667
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,128,0.000446069,9.185666422,20592.478791397745,total_hypercut,80209.0,33228.0,0.41426772556695635
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,256,0.000446069,4.641e-6,0.010404219974936613,bottle_conn,1.109694e6,3.260527e6,2.93822170796634
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,256,0.000446069,0.002414284,5.412355487603936,bottle_conn,1.109694e6,898910.0,0.8100521404999937
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,256,0.000446069,0.003629418,8.136449742080261,bottle_conn,1.109694e6,673143.0,0.606602360650774
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000446069,0.014487342,32.47780500326183,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000446069,0.015576463,34.919402603633074,bottle_conn,1.109694e6,336372.0,0.3031214010348799
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000446069,0.03402626,76.28026157388207,bottle_conn,1.109694e6,329593.36,0.2970128341686987
Bomhof/circuit_4,cols,natural_order,balance_work,parts,256,0.000446069,0.000186966,0.4191414332760178,total_conn,80209.0,47391.0,0.5908439202583251
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,256,0.000446069,0.017459037,39.13976761442736,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,natural_order,balance_work,parts,256,0.000446069,0.00018623600000000002,0.4175049151588656,total_hypercut,80209.0,36326.0,0.45289182011993667
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,256,0.000446069,0.023527388,52.74383111133031,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,512,0.000446069,8.315000000000001e-6,0.01864061389605644,bottle_conn,1.109694e6,2.624373e6,2.364951959729439
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,512,0.000446069,0.00250637,5.618794401762956,bottle_conn,1.109694e6,896010.0,0.8074388074550282
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,512,0.000446069,0.0037252480000000004,8.351281976555198,bottle_conn,1.109694e6,673234.0,0.6066843652394264
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000446069,0.017048284,38.21893922240729,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000446069,0.018337516,41.1091467911915,bottle_conn,1.109694e6,336186.0,0.3029537872602717
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000446069,0.040009323,89.69312595136627,bottle_conn,1.109694e6,329665.73,0.2970780503454105
Bomhof/circuit_4,cols,natural_order,balance_work,parts,512,0.000446069,0.000276539,0.6199466898618824,total_conn,80209.0,47391.0,0.5908439202583251
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,512,0.000446069,0.017499826,39.23120862467466,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,natural_order,balance_work,parts,512,0.000446069,0.000276941,0.6208478957291361,total_hypercut,80209.0,36326.0,0.45289182011993667
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,512,0.000446069,0.023470496,52.61629030486315,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,natural_order,split_equal__split_equal,parts,1024,0.000446069,1.5509e-5,0.03476816366974616,bottle_conn,1.109694e6,1.429655e6,1.2883326394483525
Bomhof/circuit_4,cols,natural_order,balance_work__split_equal,parts,1024,0.000446069,0.0026918660000000002,6.034640380748271,bottle_conn,1.109694e6,895110.0,0.8066277730617629
Bomhof/circuit_4,cols,natural_order,balance_work__map_local,parts,1024,0.000446069,0.003895331,8.732575005212198,bottle_conn,1.109694e6,673203.0,0.606656429610325
Bomhof/circuit_4,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000446069,0.022124153,49.598050974176644,bottle_conn,1.109694e6,866710.0,0.7810351322076176
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000446069,0.023368102,52.386742858167686,bottle_conn,1.109694e6,336445.0,0.30318718493566693
Bomhof/circuit_4,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000446069,0.052529055000000005,117.75993175943633,bottle_conn,1.109694e6,329566.74,0.29698884557364463
Bomhof/circuit_4,cols,natural_order,balance_work,parts,1024,0.000446069,0.000454375,1.0186204376452972,total_conn,80209.0,47391.0,0.5908439202583251
Bomhof/circuit_4,cols,natural_order,split_conn__convex,parts,1024,0.000446069,0.017399754,39.00686665067512,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,natural_order,balance_work,parts,1024,0.000446069,0.00045463400000000004,1.0192010653060402,total_hypercut,80209.0,36326.0,0.45289182011993667
Bomhof/circuit_4,cols,natural_order,split_hypercut__convex,parts,1024,0.000446069,0.023636401,52.988217069556505,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,2,0.000446069,3.8324e-5,0.08591495934485473,cache,80209.0,247135.0,3.0811380269047115
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000446069,0.0030537610000000003,6.845938632812413,cache,80209.0,243088.0,3.0306823423805307
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,2,0.000446069,0.08562162300000001,191.94703734175656,cache,80209.0,243088.0,3.0306823423805307
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,4,0.000446069,2.1208e-5,0.047544214011733615,cache,80209.0,207994.0,2.5931503945941228
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000446069,0.0035824040000000004,8.031053491724375,cache,80209.0,197227.0,2.458913588250695
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,4,0.000446069,0.09735655,218.2544628745777,cache,80209.0,197227.0,2.458913588250695
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,8,0.000446069,1.0073e-5,0.022581708211061518,cache,80209.0,184398.0,2.2989689436347542
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000446069,0.0046152630000000005,10.346522623181617,cache,80209.0,166723.0,2.078607138849755
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,8,0.000446069,0.09832840400000001,220.43317065297074,cache,80209.0,166723.0,2.078607138849755
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,16,0.000446069,5.7850000000000005e-6,0.01296884562702183,cache,80209.0,169342.0,2.1112593349873454
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000446069,0.006702197,15.02502303455295,cache,80209.0,158254.0,1.9730204839855876
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,16,0.000446069,0.103259504,231.48773844405238,cache,80209.0,158254.0,1.9730204839855876
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,32,0.000446069,3.7530000000000003e-6,0.008413496566674663,cache,80209.0,159590.0,1.9896769689187
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000446069,0.010861478,24.349322638425896,cache,80209.0,152691.0,1.9036641773367078
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,32,0.000446069,0.105953985,237.52824114654908,cache,80209.0,152691.0,1.9036641773367078
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,64,0.000446069,2.5640000000000004e-6,0.00574798966079239,cache,80209.0,152179.0,1.8972808537695272
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000446069,0.019041734,42.68786667533499,cache,80209.0,146145.0,1.8220523881359947
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,64,0.000446069,0.10909236000000001,244.56386792177895,cache,80209.0,146145.0,1.8220523881359947
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,128,0.000446069,2.1580000000000003e-6,0.00483781657097893,cache,80209.0,145042.0,1.8083008141231034
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000446069,0.034555867000000004,77.46753753343094,cache,80209.0,139163.0,1.7350047999601041
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,128,0.000446069,0.116443002,261.0425786145193,cache,80209.0,139163.0,1.7350047999601041
Bomhof/circuit_4,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000446069,0.153579819,344.2961044143395,cache,80209.0,214629.0,2.6758717849617875
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,256,0.000446069,1.947e-6,0.004364795580952723,cache,80209.0,137562.0,1.7150444463838224
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000446069,0.065550806,146.95216659306072,cache,80209.0,128591.0,1.6031991422408958
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,256,0.000446069,0.12527013,280.8312839493442,cache,80209.0,128591.0,1.6031991422408958
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,512,0.000446069,1.5860000000000001e-6,0.0035555037449363216,cache,80209.0,126697.0,1.5795858320138638
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000446069,0.12694934400000002,284.5957553652014,cache,80209.0,122536.0,1.5277088606016782
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,512,0.000446069,0.130200389,291.8839663818826,cache,80209.0,122536.0,1.5277088606016782
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,1024,0.000446069,1.534e-6,0.003438929851659721,cache,80209.0,120800.0,1.5060654041317059
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000446069,0.250704812,562.0314615003508,cache,80209.0,116895.0,1.4573800945031106
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,1024,0.000446069,0.12652058300000002,283.6345565372174,cache,80209.0,116895.0,1.4573800945031106
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,2048,0.000446069,1.5020000000000002e-6,0.0033671920711818132,cache,80209.0,117373.0,1.4633395254896582
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000446069,0.49776732900000004,1115.897605527396,cache,80209.0,114326.0,1.4253512698076276
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,2048,0.000446069,0.126384667,283.32985928185997,cache,80209.0,114326.0,1.4253512698076276
Bomhof/circuit_4,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000446069,0.153019714,343.0404578663839,cache,80209.0,187978.0,2.3436023388896507
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,4096,0.000446069,1.4930000000000001e-6,0.0033470158204224015,cache,80209.0,114801.0,1.4312732985076488
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000446069,0.9831089620000001,2203.939215681879,cache,80209.0,112574.0,1.403508334476181
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,4096,0.000446069,0.12552923400000002,281.4121447578738,cache,80209.0,112574.0,1.403508334476181
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,8192,0.000446069,1.486e-6,0.0033313231809428585,cache,80209.0,111623.0,1.3916518096472965
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000446069,1.9166239360000001,4296.698349358508,cache,80209.0,110372.0,1.376055056165767
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,8192,0.000446069,0.101909733,228.46181420363217,cache,80209.0,110372.0,1.376055056165767
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,16384,0.000446069,1.491e-6,0.003342532209142532,cache,80209.0,107703.0,1.3427794885860689
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000446069,3.675088096,8238.833220869417,cache,80209.0,106505.0,1.3278435088331733
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,16384,0.000446069,0.10962822600000001,245.76517534282814,cache,80209.0,106505.0,1.3278435088331733
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,32768,0.000446069,1.4710000000000002e-6,0.0032976960963438397,cache,80209.0,107052.0,1.3346631924098293
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000446069,6.579822968,14750.68423943381,cache,80209.0,99188.0,1.2366193319951626
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,32768,0.000446069,0.10369505700000001,232.46416361594285,cache,80209.0,99188.0,1.2366193319951626
Bomhof/circuit_4,cols,natural_order,chunk_equal,vertices,65536,0.000446069,1.4820000000000002e-6,0.0033223559583831206,cache,80209.0,106808.0,1.3316211397723448
Bomhof/circuit_4,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000446069,9.821094703,22016.98549551751,cache,80209.0,86609.0,1.0797915445897592
Bomhof/circuit_4,cols,natural_order,chunk_conn__convex,vertices,65536,0.000446069,0.15043610100000002,337.24849967157553,cache,80209.0,86609.0,1.0797915445897592
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,2,0.000430848,6.590000000000001e-7,0.0015295417409387998,bottle_conn,1.109694e6,3.426281e6,3.0875908133233128
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,2,0.000430848,0.0028700540000000004,6.66140727124183,bottle_conn,1.109694e6,3.444351e6,3.1038745816414255
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,2,0.000430848,0.00415579,9.645605874925728,bottle_conn,1.109694e6,2.949724e6,2.658141794044124
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000430848,0.011318201,26.26959159610814,bottle_conn,1.109694e6,2.326155e6,2.096213010073047
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000430848,0.013478271,31.283123050356505,bottle_conn,1.109694e6,2.16487324e6,1.9508740607771153
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000430848,0.025870286000000003,60.045041406714205,bottle_conn,1.109694e6,2.16485136e6,1.9508543436298653
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,2,0.000430848,4.6200000000000003e-7,0.0010723039215686275,total_conn,80209.0,37716.0,0.470221546210525
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,2,0.000430848,0.21637076100000002,502.19743621880576,total_conn,80209.0,10760.0,0.13414953434153273
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,2,0.000430848,4.63e-7,0.001074624925727867,total_hypercut,80209.0,37716.0,0.470221546210525
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,2,0.000430848,0.177505722,411.99151905080214,total_hypercut,80209.0,10760.0,0.13414953434153273
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,4,0.000430848,6.91e-7,0.0016038138740344624,bottle_conn,1.109694e6,3.599193e6,3.2434103455547203
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,4,0.000430848,0.002871999,6.665921624331551,bottle_conn,1.109694e6,3.54122e6,3.1911680156872073
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,4,0.000430848,0.004165754000000001,9.668732360368391,bottle_conn,1.109694e6,3.10017e6,2.7937161055209816
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000430848,0.012701138,29.479394125074272,bottle_conn,1.109694e6,3.002548e6,2.705744106032834
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000430848,0.013753737,31.92248078208556,bottle_conn,1.109694e6,2.4955107e6,2.248827784956934
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000430848,0.027487855000000002,63.79942578357101,bottle_conn,1.109694e6,2.49552717e6,2.2488426268863306
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,4,0.000430848,1.37e-6,0.003179775698158051,total_conn,80209.0,82042.0,1.0228527970676606
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,4,0.000430848,0.363560735,843.8259780711528,total_conn,80209.0,47734.0,0.5951202483511825
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,4,0.000430848,1.353e-6,0.0031403186274509805,total_hypercut,80209.0,50993.0,0.635751598947749
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,4,0.000430848,0.326610712,758.0648210041593,total_hypercut,80209.0,40839.0,0.5091573264845591
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,8,0.000430848,7.53e-7,0.0017477161319073085,bottle_conn,1.109694e6,3.491219e6,3.146109648245372
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,8,0.000430848,0.002876314,6.675936757278669,bottle_conn,1.109694e6,3.401205e6,3.0649935928282934
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,8,0.000430848,0.004161562000000001,9.659002710932858,bottle_conn,1.109694e6,2.433362e6,2.1928225258494685
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000430848,0.014219193000000001,33.00280609402852,bottle_conn,1.109694e6,2.228802e6,2.0084834197535537
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000430848,0.013882710000000001,32.221827651515156,bottle_conn,1.109694e6,1.74638537e6,1.5737539988501335
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000430848,0.029252142000000002,67.8943432486631,bottle_conn,1.109694e6,1.74005838e6,1.5680524360769725
Bomhof/circuit_4,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000430848,0.014099837,32.725780321598336,bottle_conn,1.109694e6,2.339566e6,2.108298323682024
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000430848,0.013623011,31.619065192364825,bottle_conn,1.109694e6,1.74727842e6,1.5745587702555839
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000430848,0.028748993,66.72653232694593,bottle_conn,1.109694e6,1.82465083e6,1.6442828653664885
Bomhof/circuit_4,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000430848,0.012873123,29.87857202540107,bottle_conn,1.109694e6,2.339566e6,2.108298323682024
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000430848,0.012547505,29.122811293077838,bottle_conn,1.109694e6,1.74727654e6,1.5745570760948515
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000430848,0.026134456,60.65818107546049,bottle_conn,1.109694e6,1.82464939e6,1.644281567711459
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,8,0.000430848,3.204e-6,0.007436497326203209,total_conn,80209.0,108692.0,1.3551097757109551
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,8,0.000430848,0.542425464,1258.9717580213903,total_conn,80209.0,91827.0,1.1448465882880974
Bomhof/circuit_4,rows,rcm_order,split_conn__dynamic,parts,8,0.000430848,15.752489074000001,36561.59265912805,total_conn,80209.0,91827.0,1.1448465882880974
Bomhof/circuit_4,rows,rcm_order,split_conn__trans,parts,8,0.000430848,12.613266909,29275.444957386364,total_conn,80209.0,91827.0,1.1448465882880974
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,8,0.000430848,3.1900000000000004e-6,0.007404003267973857,total_hypercut,80209.0,51219.0,0.6385692378660749
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,8,0.000430848,0.561717865,1303.7495009841057,total_hypercut,80209.0,49180.0,0.6131481504569313
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,16,0.000430848,8.680000000000001e-7,0.002014631610219846,bottle_conn,1.109694e6,3.605528e6,3.2491191265339814
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,16,0.000430848,0.002874254,6.671155488710636,bottle_conn,1.109694e6,3.026362e6,2.7272040760786305
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,16,0.000430848,0.0041688870000000005,9.676004066399289,bottle_conn,1.109694e6,2.145299e6,1.9332347475970852
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000430848,0.016196483,37.5921044080511,bottle_conn,1.109694e6,1.35375e6,1.2199308998696938
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000430848,0.014386888,33.392026886512184,bottle_conn,1.109694e6,959431.38,0.8645909412865168
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000430848,0.030764143,71.40370385843731,bottle_conn,1.109694e6,959207.65,0.8643893271478443
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,16,0.000430848,5.392e-6,0.012514854426619133,total_conn,80209.0,128262.0,1.5990973581518284
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,16,0.000430848,0.788224722,1829.472858177362,total_conn,80209.0,117627.0,1.4665062524155643
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,16,0.000430848,5.521e-6,0.012814263963161023,total_hypercut,80209.0,51627.0,0.643655948833672
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,16,0.000430848,1.0599942,2460.250946969697,total_hypercut,80209.0,51525.0,0.6423842710917728
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,32,0.000430848,1.114e-6,0.002585598633392751,bottle_conn,1.109694e6,3.549369e6,3.1985114815435605
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,32,0.000430848,0.0028948050000000003,6.718854445187167,bottle_conn,1.109694e6,2.69928e6,2.432454352280899
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,32,0.000430848,0.004187280000000001,9.71869429590018,bottle_conn,1.109694e6,2.040514e6,1.8388078154878733
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000430848,0.017304325000000002,40.163410297831255,bottle_conn,1.109694e6,716855.0,0.6459933999823375
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000430848,0.014728365,34.18459642379679,bottle_conn,1.109694e6,522147.82,0.470533155987146
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000430848,0.034083046,79.10689152554961,bottle_conn,1.109694e6,522074.55,0.47046712877604097
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,32,0.000430848,1.0743e-5,0.02493454768270945,total_conn,80209.0,141724.0,1.7669338852248502
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,32,0.000430848,1.277660865,2965.456181762478,total_conn,80209.0,130063.0,1.6215511974965402
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,32,0.000430848,1.0946e-5,0.025405711527035055,total_hypercut,80209.0,51635.0,0.6437556882644092
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,32,0.000430848,2.0844769160000003,4838.079591874629,total_hypercut,80209.0,51604.0,0.6433691979703026
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,64,0.000430848,1.5690000000000001e-6,0.0036416555258467027,bottle_conn,1.109694e6,3.278435e6,2.9543594900936654
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,64,0.000430848,0.0029224840000000004,6.783097519310755,bottle_conn,1.109694e6,1.459342e6,1.315085059484867
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,64,0.000430848,0.004106796,9.531890597147951,bottle_conn,1.109694e6,1.098489e6,0.9899026218038486
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000430848,0.019342683000000003,44.894447693850275,bottle_conn,1.109694e6,676260.0,0.609411243099449
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000430848,0.01653361,38.374577577243016,bottle_conn,1.109694e6,481086.23,0.4335305318403091
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000430848,0.039707900000000004,92.1622010546643,bottle_conn,1.109694e6,480989.0,0.43344291309135674
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,64,0.000430848,3.8412000000000004e-5,0.08915441176470588,total_conn,80209.0,147094.0,1.833883978107195
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,64,0.000430848,2.403303096,5578.076481729056,total_conn,80209.0,141560.0,1.7648892268947376
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,64,0.000430848,3.8608e-5,0.08960932857991681,total_hypercut,80209.0,51640.0,0.64381802540862
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,64,0.000430848,4.1614958170000005,9658.849099914589,total_hypercut,80209.0,51636.0,0.6437681556932514
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,128,0.000430848,2.481e-6,0.005758411319073084,bottle_conn,1.109694e6,2.972054e6,2.6782644584903585
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,128,0.000430848,0.003004554,6.973582330659537,bottle_conn,1.109694e6,836250.0,0.7535861237422208
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,128,0.000430848,0.004300725,9.982000612745098,bottle_conn,1.109694e6,653469.0,0.5888731488139973
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000430848,0.022043044,51.161996806298276,bottle_conn,1.109694e6,676260.0,0.609411243099449
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000430848,0.019256515000000002,44.694451407456924,bottle_conn,1.109694e6,481086.22,0.4335305228288158
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000430848,0.046672308,108.32662098930481,bottle_conn,1.109694e6,480990.0,0.43344381424068257
Bomhof/circuit_4,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000430848,0.017099422,39.68782958259061,bottle_conn,1.109694e6,708291.0,0.6382759571557565
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000430848,0.014768192000000001,34.27703505644682,bottle_conn,1.109694e6,499557.48,0.45017588632541944
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000430848,0.035204953000000004,81.71084233882948,bottle_conn,1.109694e6,507520.1,0.4573513959704206
Bomhof/circuit_4,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000430848,0.015358479000000001,35.647093638591805,bottle_conn,1.109694e6,708291.0,0.6382759571557565
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000430848,0.013108291000000001,30.424397931521096,bottle_conn,1.109694e6,499543.49,0.4501632792463508
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000430848,0.026756031000000003,62.100859235739755,bottle_conn,1.109694e6,507520.37,0.45735163928073863
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,128,0.000430848,0.000127755,0.2965198863636364,total_conn,80209.0,151936.0,1.8942512685608848
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,128,0.000430848,4.667665769,10833.671663788622,total_conn,80209.0,145052.0,1.808425488411525
Bomhof/circuit_4,rows,rcm_order,split_conn__dynamic,parts,128,0.000430848,24.795332571000003,57550.070027016496,total_conn,80209.0,145052.0,1.808425488411525
Bomhof/circuit_4,rows,rcm_order,split_conn__trans,parts,128,0.000430848,14.03891898,32584.389343805702,total_conn,80209.0,145052.0,1.808425488411525
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,128,0.000430848,0.000128279,0.2977360925430778,total_hypercut,80209.0,51693.0,0.6444787991372539
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,128,0.000430848,8.298411042,19260.646543560604,total_hypercut,80209.0,51649.0,0.6439302322681993
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,256,0.000430848,4.666e-6,0.010829805407011289,bottle_conn,1.109694e6,2.80675e6,2.529300870330019
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,256,0.000430848,0.003154809,7.3223248106060606,bottle_conn,1.109694e6,681660.0,0.6142774494590401
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,256,0.000430848,0.004446309,10.319901682263815,bottle_conn,1.109694e6,569680.0,0.5133667479503359
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000430848,0.026555655,61.63578570632799,bottle_conn,1.109694e6,676260.0,0.609411243099449
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000430848,0.024545174000000003,56.9694509432561,bottle_conn,1.109694e6,481105.7,0.43354807721768346
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000430848,0.059991158,139.2397272355912,bottle_conn,1.109694e6,480996.0,0.43344922113663764
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,256,0.000430848,0.000277496,0.6440693701723114,total_conn,80209.0,153186.0,1.9098355546135721
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,256,0.000430848,0.017491711,40.598333983214495,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,256,0.000430848,0.000277038,0.6430063502673797,total_hypercut,80209.0,51750.0,0.6451894425812564
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,256,0.000430848,0.02364844,54.88812759952466,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,512,0.000430848,8.31e-6,0.019287544563279857,bottle_conn,1.109694e6,1.446294e6,1.3033268630811736
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,512,0.000430848,0.0034143280000000003,7.924669489007725,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,512,0.000430848,0.004707230000000001,10.925500408496733,bottle_conn,1.109694e6,570053.0,0.5137028766488779
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000430848,0.038334711,88.97502367424242,bottle_conn,1.109694e6,676260.0,0.609411243099449
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000430848,0.035065837,81.38795352421272,bottle_conn,1.109694e6,481100.09,0.43354302176996545
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000430848,0.086651133,201.11764009581105,bottle_conn,1.109694e6,480998.0,0.43345102343528935
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,512,0.000430848,0.000538281,1.2493524398395723,total_conn,80209.0,153186.0,1.9098355546135721
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,512,0.000430848,0.017363917,40.30172357768865,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,512,0.000430848,0.000539064,1.2511697860962567,total_hypercut,80209.0,51750.0,0.6451894425812564
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,512,0.000430848,0.023617359,54.81598846925134,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,rcm_order,split_equal__split_equal,parts,1024,0.000430848,1.5471e-5,0.035908255347593586,bottle_conn,1.109694e6,2.083831e6,1.8778429008357258
Bomhof/circuit_4,rows,rcm_order,balance_work__split_equal,parts,1024,0.000430848,0.003929038,9.119313539809864,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,rcm_order,balance_work__map_local,parts,1024,0.000430848,0.005212933,12.099239174836601,bottle_conn,1.109694e6,569648.0,0.5133379111719086
Bomhof/circuit_4,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000430848,0.059790771000000006,138.7746281751337,bottle_conn,1.109694e6,676260.0,0.609411243099449
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000430848,0.056362095,130.8166569184492,bottle_conn,1.109694e6,481087.98,0.43353210885162935
Bomhof/circuit_4,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000430848,0.142264726,330.1970207590612,bottle_conn,1.109694e6,480986.0,0.43344020964337915
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,1024,0.000430848,0.001040177,2.414255143345217,total_conn,80209.0,153186.0,1.9098355546135721
Bomhof/circuit_4,rows,rcm_order,split_conn__convex,parts,1024,0.000430848,0.017477421,40.56516683377897,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,rcm_order,balance_work,parts,1024,0.000430848,0.001040155,2.4142040812537138,total_hypercut,80209.0,51750.0,0.6451894425812564
Bomhof/circuit_4,rows,rcm_order,split_hypercut__convex,parts,1024,0.000430848,0.023638417000000002,54.864864174836605,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,2,0.000430848,3.8061e-5,0.08833973930481283,cache,80209.0,281751.0,3.512710543704572
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000430848,0.0030865050000000002,7.163790942513369,cache,80209.0,278662.0,3.4741986560111706
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,2,0.000430848,0.08663351700000001,201.0767532865419,cache,80209.0,278662.0,3.4741986560111706
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,4,0.000430848,2.1468000000000002e-5,0.049827317290552585,cache,80209.0,266106.0,3.317657619469137
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000430848,0.003549028,8.237308749257279,cache,80209.0,261893.0,3.2651323417571594
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,4,0.000430848,0.09009718400000001,209.11593879976235,cache,80209.0,261893.0,3.2651323417571594
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,8,0.000430848,1.0073e-5,0.023379474896019013,cache,80209.0,258191.0,3.2189779201835207
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000430848,0.004635679,10.75943023989899,cache,80209.0,255471.0,3.185066513732873
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,8,0.000430848,0.091341828,212.00476270053477,cache,80209.0,255471.0,3.185066513732873
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,16,0.000430848,5.81e-6,0.013485034165181225,cache,80209.0,254053.0,3.167387699634704
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000430848,0.006710752,15.57568330362448,cache,80209.0,252233.0,3.1446969791419916
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,16,0.000430848,0.09213494700000001,213.84559519830663,cache,80209.0,252233.0,3.1446969791419916
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,32,0.000430848,3.774e-6,0.008759469696969698,cache,80209.0,251697.0,3.138014437282599
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000430848,0.010742833,24.934160075014855,cache,80209.0,250498.0,3.1230659901008613
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,32,0.000430848,0.09247696100000001,214.63941111482472,cache,80209.0,250498.0,3.1230659901008613
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,64,0.000430848,2.6760000000000003e-6,0.006211007130124777,cache,80209.0,250235.0,3.119787056315376
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000430848,0.019005543,44.11194435160428,cache,80209.0,248726.0,3.1009737061925717
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,64,0.000430848,0.09275016500000001,215.2735187351456,cache,80209.0,248726.0,3.1009737061925717
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,128,0.000430848,2.183e-6,0.0050667520796197265,cache,80209.0,248878.0,3.1028687553765786
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000430848,0.034493385,80.05929005124777,cache,80209.0,247622.0,3.0872096647508385
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,128,0.000430848,0.093223678,216.37254437759952,cache,80209.0,247622.0,3.0872096647508385
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,256,0.000430848,1.9830000000000003e-6,0.004602551247771837,cache,80209.0,238722.0,2.9762495480557045
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000430848,0.065472796,151.96263183303626,cache,80209.0,231613.0,2.887618596416861
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,256,0.000430848,0.110101103,255.54511799985147,cache,80209.0,231613.0,2.887618596416861
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,512,0.000430848,1.5950000000000002e-6,0.0037020016339869284,cache,80209.0,231933.0,2.891608173646349
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000430848,0.126914008,294.56794043374924,cache,80209.0,224827.0,2.8030146242940317
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,512,0.000430848,0.10784716100000001,250.31370924316698,cache,80209.0,224827.0,2.8030146242940317
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,1024,0.000430848,1.548e-6,0.003592914438502674,cache,80209.0,226415.0,2.8228129012953658
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000430848,0.25053743,581.4984170751634,cache,80209.0,221599.0,2.762769763991572
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000430848,0.10679931100000001,247.8816450349079,cache,80209.0,221599.0,2.762769763991572
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,2048,0.000430848,1.5720000000000002e-6,0.003648618538324421,cache,80209.0,220105.0,2.7441434253014
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000430848,0.49801125700000004,1155.8861988450685,cache,80209.0,212934.0,2.6547394930743433
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000430848,0.113525701,263.49362420157456,cache,80209.0,212934.0,2.6547394930743433
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,4096,0.000430848,1.4840000000000001e-6,0.0034443701723113488,cache,80209.0,210211.0,2.620790684337169
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000430848,0.983637705,2283.0272044897506,cache,80209.0,206907.0,2.579598299442706
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000430848,0.11910470100000001,276.44250640597147,cache,80209.0,206907.0,2.579598299442706
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,8192,0.000430848,1.481e-6,0.0034374071598336307,cache,80209.0,202897.0,2.529603909785685
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000430848,1.917336544,4450.146093285799,cache,80209.0,191883.0,2.3922876485182463
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000430848,0.154809416,359.3132984254308,cache,80209.0,191883.0,2.3922876485182463
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,16384,0.000430848,1.469e-6,0.003409555109922757,cache,80209.0,171753.0,2.1413183059257688
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000430848,3.670386118,8518.981445892752,cache,80209.0,167505.0,2.0883566682043164
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000430848,0.24082561000000002,558.9572424613785,cache,80209.0,167505.0,2.0883566682043164
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,32768,0.000430848,1.475e-6,0.0034234811348781936,cache,80209.0,145851.0,1.8183869640564025
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000430848,6.576420039,15263.898263424688,cache,80209.0,119980.0,1.495842112481143
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000430848,0.27664853,642.1023887774807,cache,80209.0,119980.0,1.495842112481143
Bomhof/circuit_4,rows,rcm_order,chunk_equal,vertices,65536,0.000430848,1.483e-6,0.0034420491681521094,cache,80209.0,114351.0,1.4256629555286813
Bomhof/circuit_4,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000430848,10.028114356000001,23275.295129604874,cache,80209.0,82264.0,1.025620566270618
Bomhof/circuit_4,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000430848,0.10202681400000001,236.8046596479501,cache,80209.0,82264.0,1.025620566270618
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,2,0.00042342700000000004,6.590000000000001e-7,0.0015563485559494316,bottle_conn,1.109694e6,3.539089e6,3.1892476664738205
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,2,0.00042342700000000004,0.0028701720000000003,6.778434063014404,bottle_conn,1.109694e6,3.489742e6,3.1447786506910913
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,2,0.00042342700000000004,0.004200542000000001,9.920345183467282,bottle_conn,1.109694e6,2.839775e6,2.5590613268162214
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00042342700000000004,0.011503287000000001,27.16710790762044,bottle_conn,1.109694e6,2.23171e6,2.011103961993126
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00042342700000000004,0.013291381000000001,31.390017641765876,bottle_conn,1.109694e6,2.2291522e6,2.0087990022474664
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00042342700000000004,0.025072035000000003,59.21217825032414,bottle_conn,1.109694e6,2.22914177e6,2.0087896032599977
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,2,0.00042342700000000004,4.44e-7,0.0010485868874682057,total_conn,80209.0,41842.0,0.5216621576132354
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,2,0.00042342700000000004,0.19840356,468.5661518986744,total_conn,80209.0,28051.0,0.3497238464511464
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,2,0.00042342700000000004,6.75e-7,0.0015941354708131506,total_hypercut,80209.0,41842.0,0.5216621576132354
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,2,0.00042342700000000004,0.25158699900000003,594.1685320019744,total_hypercut,80209.0,28051.0,0.3497238464511464
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,4,0.00042342700000000004,6.94e-7,0.0016390074322138173,bottle_conn,1.109694e6,3.06893e6,2.7655642005814216
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,4,0.00042342700000000004,0.0028697030000000004,6.777326434072461,bottle_conn,1.109694e6,3.067522e6,2.7642953823306247
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,4,0.00042342700000000004,0.0041978630000000005,9.914018236909786,bottle_conn,1.109694e6,2.719541e6,2.45071253877195
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00042342700000000004,0.01306211,30.84855240690839,bottle_conn,1.109694e6,2.798657e6,2.5220078688359133
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00042342700000000004,0.013475811,31.82558268603561,bottle_conn,1.109694e6,2.43874194e6,2.197670655153583
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00042342700000000004,0.026715296000000003,63.09303846944101,bottle_conn,1.109694e6,2.43873484e6,2.1976642569933693
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,4,0.00042342700000000004,1.065e-6,0.0025151915206163044,total_conn,80209.0,80312.0,1.0012841451707415
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,4,0.00042342700000000004,0.252291943,595.8333856839549,total_conn,80209.0,53917.0,0.6722063608821953
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,4,0.00042342700000000004,1.066e-6,0.0025175532027952867,total_hypercut,80209.0,62098.0,0.7742023962398235
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,4,0.00042342700000000004,0.353104248,833.9200098245979,total_hypercut,80209.0,47437.0,0.591417421985064
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,8,0.00042342700000000004,7.450000000000001e-7,0.001759453223341922,bottle_conn,1.109694e6,2.958633e6,2.6661701333881234
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,8,0.00042342700000000004,0.002872771,6.784572074997579,bottle_conn,1.109694e6,2.928812e6,2.639296959341945
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,8,0.00042342700000000004,0.0042106470000000005,9.944209981885898,bottle_conn,1.109694e6,2.785636e6,2.510274003464018
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00042342700000000004,0.013417719000000002,31.688387844894162,bottle_conn,1.109694e6,2.167219e6,1.9529879408197215
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00042342700000000004,0.013587508000000002,32.089375500381415,bottle_conn,1.109694e6,1.57650056e6,1.420662416846446
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00042342700000000004,0.028728627000000003,67.84788641253392,bottle_conn,1.109694e6,1.57268335e6,1.4172225406283174
Bomhof/circuit_4,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00042342700000000004,0.013508089000000001,31.901813063408802,bottle_conn,1.109694e6,2.33561e6,2.104733376948961
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00042342700000000004,0.013462978,31.795275218632725,bottle_conn,1.109694e6,1.52650183e6,1.3756060950135804
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00042342700000000004,0.028081242000000003,66.31896879509337,bottle_conn,1.109694e6,1.54365492e6,1.391063590503328
Bomhof/circuit_4,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00042342700000000004,0.012419104,29.329976595729605,bottle_conn,1.109694e6,2.33561e6,2.104733376948961
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00042342700000000004,0.012279427,29.000103914015874,bottle_conn,1.109694e6,1.52651904e6,1.3756216037934783
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00042342700000000004,0.028030887,66.20004628897071,bottle_conn,1.109694e6,1.54366031e6,1.3910684476981943
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,8,0.00042342700000000004,2.7720000000000003e-6,0.006546583000139339,total_conn,80209.0,103563.0,1.2911643331795684
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,8,0.00042342700000000004,0.43632311,1030.4565131651973,total_conn,80209.0,77340.0,0.964230946651872
Bomhof/circuit_4,cols,rcm_order,split_conn__dynamic,parts,8,0.00042342700000000004,15.633106211000001,36920.42834065849,total_conn,80209.0,77340.0,0.964230946651872
Bomhof/circuit_4,cols,rcm_order,split_conn__trans,parts,8,0.00042342700000000004,12.560684885,29664.345648718667,total_conn,80209.0,77340.0,0.964230946651872
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,8,0.00042342700000000004,2.7830000000000003e-6,0.006572561504108146,total_hypercut,80209.0,62256.0,0.7761722499968832
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,8,0.00042342700000000004,0.587999738,1388.6685024809472,total_hypercut,80209.0,56103.0,0.6994601603311349
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,16,0.00042342700000000004,8.64e-7,0.002040493402640833,bottle_conn,1.109694e6,2.78396e6,2.508763677193893
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,16,0.00042342700000000004,0.002878259,6.797532986795835,bottle_conn,1.109694e6,2.425754e6,2.1859665817784
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,16,0.00042342700000000004,0.00421176,9.946838534151105,bottle_conn,1.109694e6,1.64183665e6,1.4795399903036333
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00042342700000000004,0.014630765,34.5532169653801,bottle_conn,1.109694e6,1.237974e6,1.1155994355200622
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00042342700000000004,0.013952451000000001,32.951254879825804,bottle_conn,1.109694e6,837819.96,0.7550008921378326
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00042342700000000004,0.032527046000000004,76.81854487314224,bottle_conn,1.109694e6,837779.41,0.7549643505326694
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,16,0.00042342700000000004,5.591e-6,0.013204165062690853,total_conn,80209.0,113422.0,1.4140807141343241
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,16,0.00042342700000000004,0.646386023,1526.558351262437,total_conn,80209.0,102317.0,1.2756299168422496
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,16,0.00042342700000000004,5.521e-6,0.013038847310162081,total_hypercut,80209.0,66265.0,0.826154172225062
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,16,0.00042342700000000004,1.0597291960000002,2502.7435567405955,total_hypercut,80209.0,64857.0,0.808600032415315
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,32,0.00042342700000000004,1.1100000000000002e-6,0.002621467218670515,bottle_conn,1.109694e6,2.737684e6,2.46706209099085
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,32,0.00042342700000000004,0.002890206,6.825748003788138,bottle_conn,1.109694e6,1.910839e6,1.7219512766582499
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,32,0.00042342700000000004,0.004229666,9.989126815247964,bottle_conn,1.109694e6,1.243583e6,1.120653982088756
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00042342700000000004,0.016329226000000002,38.564442040776804,bottle_conn,1.109694e6,843282.0,0.7599230058015993
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00042342700000000004,0.014925175,35.24851981569432,bottle_conn,1.109694e6,589306.87,0.5310534886193852
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00042342700000000004,0.034845147,82.29316269392362,bottle_conn,1.109694e6,589066.0,0.5308364287812676
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,32,0.00042342700000000004,1.2081e-5,0.028531482404286924,total_conn,80209.0,119921.0,1.4951065341794563
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,32,0.00042342700000000004,1.2565531110000001,2967.579089193651,total_conn,80209.0,111567.0,1.390953633632136
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,32,0.00042342700000000004,1.214e-5,0.02867082165284689,total_hypercut,80209.0,66623.0,0.8306175117505517
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,32,0.00042342700000000004,2.1055162330000003,4972.5601650343515,total_hypercut,80209.0,66467.0,0.8286725928511763
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,64,0.00042342700000000004,1.574e-6,0.003717287749718369,bottle_conn,1.109694e6,2.374646e6,2.1399106420328486
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,64,0.00042342700000000004,0.002938356,6.939463000706143,bottle_conn,1.109694e6,1.334403e6,1.2024963638624702
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,64,0.00042342700000000004,0.004266395,10.07586903999981,bottle_conn,1.109694e6,897409.0,0.8086995153618926
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00042342700000000004,0.017394886000000002,41.08119227163124,bottle_conn,1.109694e6,843282.0,0.7599230058015993
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00042342700000000004,0.015659253,36.9821787462774,bottle_conn,1.109694e6,589308.32,0.5310547952859076
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00042342700000000004,0.037248067,87.96809603544412,bottle_conn,1.109694e6,589062.0,0.5308328241839643
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,64,0.00042342700000000004,4.4561e-5,0.10523891957763676,total_conn,80209.0,126780.0,1.5806206286077622
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,64,0.00042342700000000004,2.443710679,5771.267961183391,total_conn,80209.0,120038.0,1.4965652233539877
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,64,0.00042342700000000004,4.436e-5,0.10476422145966129,total_hypercut,80209.0,66740.0,0.8320762009250832
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,64,0.00042342700000000004,4.1657644430000005,9838.211646871834,total_hypercut,80209.0,66654.0,0.8310040020446583
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,128,0.00042342700000000004,2.48e-6,0.005856971803876464,bottle_conn,1.109694e6,2.007202e6,1.8087887291451517
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,128,0.00042342700000000004,0.003018142,7.127892175038436,bottle_conn,1.109694e6,898910.0,0.8100521404999937
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,128,0.00042342700000000004,0.0043498,10.272845142137841,bottle_conn,1.109694e6,589224.16,0.5309789545586441
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00042342700000000004,0.019586605,46.25733597526846,bottle_conn,1.109694e6,843282.0,0.7599230058015993
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00042342700000000004,0.017940375,42.36946392176219,bottle_conn,1.109694e6,589302.1,0.5310491901371008
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00042342700000000004,0.041599854000000006,98.2456338400716,bottle_conn,1.109694e6,589056.0,0.5308274172880091
Bomhof/circuit_4,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00042342700000000004,0.015888389,37.52332515404071,bottle_conn,1.109694e6,920634.0,0.8296287084547632
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00042342700000000004,0.014690421,34.694105477449476,bottle_conn,1.109694e6,598162.35,0.5390335984514649
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00042342700000000004,0.034820895000000004,82.23588717771895,bottle_conn,1.109694e6,578779.25,0.5215665309535782
Bomhof/circuit_4,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00042342700000000004,0.012715902000000001,30.03091914308724,bottle_conn,1.109694e6,920634.0,0.8296287084547632
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00042342700000000004,0.011323262,26.741946073349123,bottle_conn,1.109694e6,598162.35,0.5390335984514649
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00042342700000000004,0.022924848,54.14120497748136,bottle_conn,1.109694e6,578779.15,0.5215664408386457
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,128,0.00042342700000000004,0.00013883800000000001,0.3278912303655648,total_conn,80209.0,131857.0,1.6439177648393573
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,128,0.00042342700000000004,4.625923996,10924.962262680461,total_conn,80209.0,124431.0,1.5513346382575521
Bomhof/circuit_4,cols,rcm_order,split_conn__dynamic,parts,128,0.00042342700000000004,27.050392082000002,63884.42891454725,total_conn,80209.0,124431.0,1.5513346382575521
Bomhof/circuit_4,cols,rcm_order,split_conn__trans,parts,128,0.00042342700000000004,14.345288905,33879.0131592931,total_conn,80209.0,124431.0,1.5513346382575521
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,128,0.00042342700000000004,0.000138975,0.32821478082408534,total_hypercut,80209.0,66803.0,0.8328616489421387
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,128,0.00042342700000000004,8.235778275000001,19450.29078211829,total_hypercut,80209.0,66729.0,0.8319390592078195
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,256,0.00042342700000000004,4.676000000000001e-6,0.011043225868921916,bottle_conn,1.109694e6,1.399902e6,1.2615207435563318
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,256,0.00042342700000000004,0.003128337,7.3881377427514066,bottle_conn,1.109694e6,898910.0,0.8100521404999937
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,256,0.00042342700000000004,0.00445362,10.5180349859598,bottle_conn,1.109694e6,589436.51,0.5311703136179884
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00042342700000000004,0.023931689000000003,56.51904342425023,bottle_conn,1.109694e6,843282.0,0.7599230058015993
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00042342700000000004,0.022140774000000002,52.28947138467788,bottle_conn,1.109694e6,589296.43,0.5310440806204233
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00042342700000000004,0.050638759000000005,119.59265469608692,bottle_conn,1.109694e6,589075.0,0.5308445391252002
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,256,0.00042342700000000004,0.000245686,0.5802322478254811,total_conn,80209.0,131857.0,1.6439177648393573
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,256,0.00042342700000000004,0.017305400000000002,40.86985478016282,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,256,0.00042342700000000004,0.00024559500000000004,0.5800173347471937,total_hypercut,80209.0,66803.0,0.8328616489421387
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,256,0.00042342700000000004,0.023434296,55.34435924019961,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,512,0.00042342700000000004,8.28e-6,0.019554728441974648,bottle_conn,1.109694e6,1.063045e6,0.9579622850984145
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,512,0.00042342700000000004,0.003322714,7.847194439655477,bottle_conn,1.109694e6,898910.0,0.8100521404999937
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,512,0.00042342700000000004,0.004656321000000001,10.99675032532172,bottle_conn,1.109694e6,589562.44,0.5312837953525926
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00042342700000000004,0.032574142,76.92977065704359,bottle_conn,1.109694e6,843282.0,0.7599230058015993
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00042342700000000004,0.030575656000000003,72.20998188589769,bottle_conn,1.109694e6,589305.26,0.5310520377689706
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00042342700000000004,0.069378092,163.84900348820457,bottle_conn,1.109694e6,589050.0,0.530822010392054
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,512,0.00042342700000000004,0.00043794700000000005,1.0342916252388252,total_conn,80209.0,131857.0,1.6439177648393573
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,512,0.00042342700000000004,0.017267403,40.78011794240802,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,512,0.00042342700000000004,0.000439026,1.0368398803099472,total_hypercut,80209.0,66803.0,0.8328616489421387
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,512,0.00042342700000000004,0.023453371,55.3894083277637,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,rcm_order,split_equal__split_equal,parts,1024,0.00042342700000000004,1.5461e-5,0.03651396816924759,bottle_conn,1.109694e6,993180.0,0.895003487447891
Bomhof/circuit_4,cols,rcm_order,balance_work__split_equal,parts,1024,0.00042342700000000004,0.003709622,8.760948168161217,bottle_conn,1.109694e6,898910.0,0.8100521404999937
Bomhof/circuit_4,cols,rcm_order,balance_work__map_local,parts,1024,0.00042342700000000004,0.005038651,11.899692272812077,bottle_conn,1.109694e6,589491.16,0.5312195614286461
Bomhof/circuit_4,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00042342700000000004,0.04968293100000001,117.33529274231451,bottle_conn,1.109694e6,843282.0,0.7599230058015993
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00042342700000000004,0.047723872,112.70861801443931,bottle_conn,1.109694e6,589315.44,0.5310612114691077
Bomhof/circuit_4,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00042342700000000004,0.104124434,245.90882017443383,bottle_conn,1.109694e6,589038.0,0.5308111966001439
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,1024,0.00042342700000000004,0.000823123,1.9439549202105675,total_conn,80209.0,131857.0,1.6439177648393573
Bomhof/circuit_4,cols,rcm_order,split_conn__convex,parts,1024,0.00042342700000000004,0.017352311000000002,40.98064365286106,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,rcm_order,balance_work,parts,1024,0.00042342700000000004,0.00082196,1.9412082838364109,total_hypercut,80209.0,66803.0,0.8328616489421387
Bomhof/circuit_4,cols,rcm_order,split_hypercut__convex,parts,1024,0.00042342700000000004,0.023371803,55.196770635788454,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,2,0.00042342700000000004,3.8041000000000004e-5,0.08984075177067122,cache,80209.0,260426.0,3.2468426236457257
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00042342700000000004,0.0030133900000000003,7.116669461323912,cache,80209.0,254632.0,3.174606340934309
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,2,0.00042342700000000004,0.084178577,198.80304515300156,cache,80209.0,254632.0,3.174606340934309
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,4,0.00042342700000000004,2.1486e-5,0.050743103297616825,cache,80209.0,243600.0,3.0370656659477118
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00042342700000000004,0.003537099,8.353503673596629,cache,80209.0,238068.0,2.9680958495929386
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,4,0.00042342700000000004,0.089683336,211.8035363828948,cache,80209.0,238068.0,2.9680958495929386
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,8,0.00042342700000000004,9.962e-6,0.023527077867023124,cache,80209.0,234108.0,2.9187248313780247
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00042342700000000004,0.004570175,10.793300852331098,cache,80209.0,230542.0,2.8742659801269186
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,8,0.00042342700000000004,0.09387516400000001,221.70330186785444,cache,80209.0,230542.0,2.8742659801269186
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,16,0.00042342700000000004,5.8580000000000005e-6,0.013834734204479166,cache,80209.0,229033.0,2.8554526300041143
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00042342700000000004,0.006634218000000001,15.667914422084563,cache,80209.0,226714.0,2.8265406625191685
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,16,0.00042342700000000004,0.09527076200000001,224.999260793478,cache,80209.0,226714.0,2.8265406625191685
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,32,0.00042342700000000004,3.633e-6,0.008579991356243225,cache,80209.0,225942.0,2.816915807453029
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00042342700000000004,0.010661984000000001,25.18021760539597,cache,80209.0,224404.0,2.7977409018938024
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,32,0.00042342700000000004,0.095233417,224.91106377250387,cache,80209.0,224404.0,2.7977409018938024
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,64,0.00042342700000000004,2.7e-6,0.0063765418832526025,cache,80209.0,223983.0,2.7924921143512575
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00042342700000000004,0.018942554,44.73629220621264,cache,80209.0,222761.0,2.77725691630615
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,64,0.00042342700000000004,0.097475194,230.20542856265658,cache,80209.0,222761.0,2.77725691630615
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,128,0.00042342700000000004,2.17e-6,0.005124850328391907,cache,80209.0,222180.0,2.770013340148861
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00042342700000000004,0.034409021000000005,81.26317169193274,cache,80209.0,221090.0,2.756423842710918
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,128,0.00042342700000000004,0.099360134,234.65705776910775,cache,80209.0,221090.0,2.756423842710918
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,256,0.00042342700000000004,1.9200000000000003e-6,0.004534429783646296,cache,80209.0,218387.0,2.7227243825505867
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00042342700000000004,0.065395384,154.44311298051375,cache,80209.0,214629.0,2.6758717849617875
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,256,0.00042342700000000004,0.10775401400000001,254.48073457762496,cache,80209.0,214629.0,2.6758717849617875
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,512,0.00042342700000000004,1.5860000000000001e-6,0.003745627935866159,cache,80209.0,211127.0,2.6322108491565785
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00042342700000000004,0.126680223,299.17842508862213,cache,80209.0,204365.0,2.547906095325961
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,512,0.00042342700000000004,0.10933564100000001,258.21603487732244,cache,80209.0,204365.0,2.547906095325961
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,1024,0.00042342700000000004,1.565e-6,0.003696032610107527,cache,80209.0,205214.0,2.5584909424129463
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00042342700000000004,0.250329477,591.198664704896,cache,80209.0,200025.0,2.4937974541510304
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00042342700000000004,0.10689459300000001,252.4510553176817,cache,80209.0,200025.0,2.4937974541510304
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,2048,0.00042342700000000004,1.4990000000000002e-6,0.003540161586294686,cache,80209.0,199856.0,2.491690458676707
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00042342700000000004,0.497753021,1175.534439230375,cache,80209.0,194546.0,2.425488411524891
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00042342700000000004,0.108324685,255.82847810838703,cache,80209.0,194546.0,2.425488411524891
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,4096,0.00042342700000000004,1.492e-6,0.0035236298110418087,cache,80209.0,193794.0,2.4161129050355945
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00042342700000000004,0.9843775100000001,2324.786822758114,cache,80209.0,187978.0,2.3436023388896507
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00042342700000000004,0.1070218,252.75147782262349,cache,80209.0,187978.0,2.3436023388896507
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,8192,0.00042342700000000004,1.489e-6,0.0035165447645048612,cache,80209.0,185501.0,2.3127205176476457
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00042342700000000004,1.9156827250000001,4524.233752217029,cache,80209.0,177658.0,2.214938473238664
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00042342700000000004,0.11946672100000001,282.1424259671679,cache,80209.0,177658.0,2.214938473238664
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,16384,0.00042342700000000004,1.483e-6,0.0035023746714309668,cache,80209.0,167559.0,2.089029909361792
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00042342700000000004,3.675429026,8680.195230819007,cache,80209.0,150603.0,1.8776321859142988
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00042342700000000004,0.184578253,435.91517073781307,cache,80209.0,150603.0,1.8776321859142988
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,32768,0.00042342700000000004,1.474e-6,0.0034811195318201244,cache,80209.0,144742.0,1.8045605854704585
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00042342700000000004,6.5811289230000005,15542.534895035036,cache,80209.0,124569.0,1.5530551434377688
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00042342700000000004,0.20059390900000001,473.7390600977264,cache,80209.0,124569.0,1.5530551434377688
Bomhof/circuit_4,cols,rcm_order,chunk_equal,vertices,65536,0.00042342700000000004,1.4710000000000002e-6,0.0034740344852831778,cache,80209.0,111669.0,1.3922253113740353
Bomhof/circuit_4,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00042342700000000004,9.823533826,23200.06477149544,cache,80209.0,81757.0,1.019299579847648
Bomhof/circuit_4,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00042342700000000004,0.09066969100000001,214.13299340854505,cache,80209.0,81757.0,1.019299579847648
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,2,0.00048316300000000005,7.56e-7,0.0015646893491430428,bottle_conn,1.109694e6,1.218944e6,1.098450563849133
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,2,0.00048316300000000005,0.0033722060000000004,6.979437581106169,bottle_conn,1.109694e6,1.461542e6,1.3170675880017375
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,2,0.00048316300000000005,0.00438439,9.074349650118075,bottle_conn,1.109694e6,1.106888e6,0.9974713749916644
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00048316300000000005,0.011943410000000002,24.719214840540356,bottle_conn,1.109694e6,844854.0,0.7613396125418359
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00048316300000000005,0.014409417,29.82309696727605,bottle_conn,1.109694e6,817714.04,0.7368824558842347
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00048316300000000005,0.025335248,52.436233734785155,bottle_conn,1.109694e6,817595.66,0.7367757778270406
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,2,0.00048316300000000005,4.5500000000000004e-7,0.0009417111823546091,total_conn,80209.0,9220.0,0.11494969392462193
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,2,0.00048316300000000005,0.177754836,367.8982786347464,total_conn,80209.0,1580.0,0.019698537570596815
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,2,0.00048316300000000005,4.56e-7,0.0009437808772608829,total_hypercut,80209.0,9220.0,0.11494969392462193
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,2,0.00048316300000000005,0.187775181,388.63733564035323,total_hypercut,80209.0,1580.0,0.019698537570596815
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,4,0.00048316300000000005,6.860000000000001e-7,0.0014198107057038722,bottle_conn,1.109694e6,2.380824e6,2.1454779425679513
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,4,0.00048316300000000005,0.003406801,7.051038676388713,bottle_conn,1.109694e6,2.310329e6,2.081951420842142
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,4,0.00048316300000000005,0.004419607,9.147238095632321,bottle_conn,1.109694e6,2.253329e6,2.030585909268681
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00048316300000000005,0.012590750000000001,26.05901114116768,bottle_conn,1.109694e6,2.033704e6,1.8326709885788335
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00048316300000000005,0.014453684000000001,29.91471615169208,bottle_conn,1.109694e6,1.96554536e6,1.7712498760919677
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00048316300000000005,0.026611748,55.078199282643745,bottle_conn,1.109694e6,1.96160813e6,1.7677018439317504
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,4,0.00048316300000000005,1.0840000000000001e-6,0.002243549278400871,total_conn,80209.0,43633.0,0.5439913226695259
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,4,0.00048316300000000005,0.371760544,769.4309042704015,total_conn,80209.0,30785.0,0.38380979690558414
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,4,0.00048316300000000005,1.082e-6,0.002239409888588323,total_hypercut,80209.0,41311.0,0.5150419528980539
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,4,0.00048316300000000005,0.372746581,771.4717000266991,total_hypercut,80209.0,27419.0,0.34184443142290766
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,8,0.00048316300000000005,7.49e-7,0.0015502014847991257,bottle_conn,1.109694e6,2.871645e6,2.587780955831067
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,8,0.00048316300000000005,0.0034005000000000003,7.037997528784282,bottle_conn,1.109694e6,2.85791e6,2.5754036698405147
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,8,0.00048316300000000005,0.004868827,10.076986441428668,bottle_conn,1.109694e6,2.55944e6,2.3064376305540084
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00048316300000000005,0.012757789,26.40473090861676,bottle_conn,1.109694e6,2.018246e6,1.8187410222998412
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00048316300000000005,0.014509383,30.029996088276626,bottle_conn,1.109694e6,1.69397742e6,1.526526610038443
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00048316300000000005,0.027569687000000002,57.06084075146482,bottle_conn,1.109694e6,1.67588675e6,1.5102242149637648
Bomhof/circuit_4,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00048316300000000005,0.012712344,26.310673623601144,bottle_conn,1.109694e6,2.092969e6,1.886077603375345
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00048316300000000005,0.014459834000000001,29.927444775365664,bottle_conn,1.109694e6,1.70089575e6,1.5327610584539522
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00048316300000000005,0.026428717,54.69938095425353,bottle_conn,1.109694e6,1.68416743e6,1.517686344163346
Bomhof/circuit_4,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00048316300000000005,0.012473186,25.815689529206498,bottle_conn,1.109694e6,2.092969e6,1.886077603375345
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00048316300000000005,0.013866579,28.699587923744158,bottle_conn,1.109694e6,1.70091824e6,1.5327813253022906
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00048316300000000005,0.027493104,56.90233730645765,bottle_conn,1.109694e6,1.68416263e6,1.5176820186465818
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,8,0.00048316300000000005,2.881e-6,0.005962791024975008,total_conn,80209.0,91748.0,1.1438616614095676
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,8,0.00048316300000000005,0.8298129430000001,1717.4596212872261,total_conn,80209.0,61108.0,0.7618596416860951
Bomhof/circuit_4,rows,spectral_order,split_conn__dynamic,parts,8,0.00048316300000000005,15.381783155,31835.598245312656,total_conn,80209.0,61108.0,0.7618596416860951
Bomhof/circuit_4,rows,spectral_order,split_conn__trans,parts,8,0.00048316300000000005,12.294085498000001,25445.00613250601,total_conn,80209.0,61108.0,0.7618596416860951
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,8,0.00048316300000000005,2.945e-6,0.006095251498976536,total_hypercut,80209.0,45051.0,0.5616701367676944
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,8,0.00048316300000000005,0.606437989,1255.1416168042667,total_hypercut,80209.0,38773.0,0.48339961849667745
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,16,0.00048316300000000005,8.690000000000001e-7,0.0017985648735519898,bottle_conn,1.109694e6,2.820014e6,2.5412537149880956
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,16,0.00048316300000000005,0.0035499810000000002,7.347377593069005,bottle_conn,1.109694e6,2.604854e6,2.347362426038169
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,16,0.00048316300000000005,0.004978013,10.302968149465086,bottle_conn,1.109694e6,1.980391e6,1.7846280145697824
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00048316300000000005,0.014602338000000001,30.222384578289315,bottle_conn,1.109694e6,1.25936e6,1.1348714150026944
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00048316300000000005,0.014802779,30.637236294997752,bottle_conn,1.109694e6,1.00391356e6,0.9046760278058636
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00048316300000000005,0.031299675,64.78077791552747,bottle_conn,1.109694e6,1.00390656e6,0.9046697197605827
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,16,0.00048316300000000005,5.353e-6,0.011079076833284004,total_conn,80209.0,117137.0,1.460397212282911
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,16,0.00048316300000000005,1.141243468,2362.025792537922,total_conn,80209.0,95670.0,1.1927589173284794
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,16,0.00048316300000000005,5.38e-6,0.011134958595753398,total_hypercut,80209.0,46211.0,0.5761323542245883
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,16,0.00048316300000000005,1.183778433,2450.060192936959,total_hypercut,80209.0,44419.0,0.5537907217394556
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,32,0.00048316300000000005,1.1120000000000001e-6,0.0023015007357765392,bottle_conn,1.109694e6,2.511468e6,2.2632076950943234
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,32,0.00048316300000000005,0.003585752,7.4214126495613275,bottle_conn,1.109694e6,2.000284e6,1.80255457810892
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,32,0.00048316300000000005,0.004991499,10.330880054971095,bottle_conn,1.109694e6,1.452276e6,1.3087175383484095
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00048316300000000005,0.017369232000000002,35.94901099628904,bottle_conn,1.109694e6,717753.0,0.646802632076951
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00048316300000000005,0.015626687,32.34247448583604,bottle_conn,1.109694e6,546362.7,0.4923543787746892
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00048316300000000005,0.034098264,70.57300331358154,bottle_conn,1.109694e6,546371.92,0.4923626873714736
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,32,0.00048316300000000005,1.1391e-5,0.023575894677365608,total_conn,80209.0,136054.0,1.6962435636898603
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,32,0.00048316300000000005,1.707261001,3533.5093974497217,total_conn,80209.0,122045.0,1.5215873530401824
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,32,0.00048316300000000005,1.1219e-5,0.023219907153486503,total_hypercut,80209.0,48141.0,0.6001944918899376
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,32,0.00048316300000000005,2.287407786,4734.236243255382,total_hypercut,80209.0,46207.0,0.5760824845092196
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,64,0.00048316300000000005,1.573e-6,0.003255630087568791,bottle_conn,1.109694e6,2.269635e6,2.0452800501759945
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,64,0.00048316300000000005,0.003622305,7.497066207470357,bottle_conn,1.109694e6,1.412141e6,1.2725499101554123
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,64,0.00048316300000000005,0.005035875,10.422724836131906,bottle_conn,1.109694e6,1.106117e6,0.9967765888614338
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00048316300000000005,0.017851828,36.947837479277176,bottle_conn,1.109694e6,671260.0,0.6049054964701981
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00048316300000000005,0.016819099,34.810403528415875,bottle_conn,1.109694e6,508466.85,0.45820455909466934
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00048316300000000005,0.038227459000000005,79.11917717209306,bottle_conn,1.109694e6,508365.0,0.4581127770358315
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,64,0.00048316300000000005,4.1284e-5,0.08544528451061029,total_conn,80209.0,149777.0,1.8673340896906832
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,64,0.00048316300000000005,3.312093325,6855.022683856172,total_conn,80209.0,138535.0,1.727175254647234
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,64,0.00048316300000000005,4.1282e-5,0.08544114512079774,total_hypercut,80209.0,49557.0,0.6178483711304218
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,64,0.00048316300000000005,4.5675220560000005,9453.377133596736,total_hypercut,80209.0,48239.0,0.6014162999164683
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,128,0.00048316300000000005,2.487e-6,0.005147331231903105,bottle_conn,1.109694e6,2.052625e6,1.8497216349732448
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,128,0.00048316300000000005,0.0035982160000000004,7.447209326873126,bottle_conn,1.109694e6,781110.0,0.7038967499148414
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,128,0.00048316300000000005,0.005060529,10.473751094351181,bottle_conn,1.109694e6,628503.0,0.5663750547448215
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00048316300000000005,0.019463382,40.28326258426245,bottle_conn,1.109694e6,671260.0,0.6049054964701981
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00048316300000000005,0.018243842,37.75918685826522,bottle_conn,1.109694e6,508460.95,0.45819924231364684
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00048316300000000005,0.041756807,86.42385075016091,bottle_conn,1.109694e6,508366.0,0.45811367818515736
Bomhof/circuit_4,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00048316300000000005,0.016246625,33.62555700664165,bottle_conn,1.109694e6,708291.0,0.6382759571557565
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00048316300000000005,0.015769278,32.63759435221654,bottle_conn,1.109694e6,527525.16,0.4753789423030133
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00048316300000000005,0.035261653000000004,72.9808636008966,bottle_conn,1.109694e6,543146.96,0.4894565168415797
Bomhof/circuit_4,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00048316300000000005,0.016325177,33.788135680919275,bottle_conn,1.109694e6,708291.0,0.6382759571557565
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00048316300000000005,0.014753605000000001,30.535461117676643,bottle_conn,1.109694e6,527523.42,0.47537737430318633
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00048316300000000005,0.02999887,62.08850843297189,bottle_conn,1.109694e6,543147.47,0.4894569764277359
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,128,0.00048316300000000005,7.0877e-5,0.1466937658719728,total_conn,80209.0,161176.0,2.0094503110623494
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,128,0.00048316300000000005,6.291968021000001,13022.454163501758,total_conn,80209.0,152071.0,1.8959343714545749
Bomhof/circuit_4,rows,spectral_order,split_conn__dynamic,parts,128,0.00048316300000000005,25.056915156000002,51860.16966530964,total_conn,80209.0,152071.0,1.8959343714545749
Bomhof/circuit_4,rows,spectral_order,split_conn__trans,parts,128,0.00048316300000000005,13.728949104000002,28414.73602904196,total_conn,80209.0,152071.0,1.8959343714545749
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,128,0.00048316300000000005,7.1351e-5,0.14767480125754662,total_hypercut,80209.0,50748.0,0.6326970788814222
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,128,0.00048316300000000005,8.811183723000001,18236.4620697363,total_hypercut,80209.0,49770.0,0.6205039334737997
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,256,0.00048316300000000005,4.626e-6,0.009574408636422905,bottle_conn,1.109694e6,1.489446e6,1.342213258790261
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,256,0.00048316300000000005,0.003855231,7.979151963209103,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,256,0.00048316300000000005,0.004964575000000001,10.27515558931458,bottle_conn,1.109694e6,570054.0,0.5137037777982039
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00048316300000000005,0.022718208,47.01975937727019,bottle_conn,1.109694e6,671260.0,0.6049054964701981
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00048316300000000005,0.021376845000000002,44.24354720870596,bottle_conn,1.109694e6,508462.02,0.4582002065434255
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00048316300000000005,0.051103586000000006,105.76883163652846,bottle_conn,1.109694e6,508374.0,0.45812088737976414
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,256,0.00048316300000000005,0.000225695,0.4671197918714802,total_conn,80209.0,164879.0,2.0556172000648307
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,256,0.00048316300000000005,0.017385306,35.98227927221248,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,256,0.00048316300000000005,0.00022507100000000003,0.46582830224996535,total_hypercut,80209.0,51197.0,0.6382949544315476
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,256,0.00048316300000000005,0.024159196,50.00216490087196,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,512,0.00048316300000000005,8.26e-6,0.017095679925822133,bottle_conn,1.109694e6,858761.0,0.7738718962164345
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,512,0.00048316300000000005,0.003969123000000001,8.214873655474447,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,512,0.00048316300000000005,0.005346568,11.065764555646851,bottle_conn,1.109694e6,569238.0,0.5129684399483101
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00048316300000000005,0.029377993,60.80348246864929,bottle_conn,1.109694e6,671260.0,0.6049054964701981
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00048316300000000005,0.027440712000000003,56.79390185092815,bottle_conn,1.109694e6,508450.2,0.4581895549583939
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00048316300000000005,0.06661455100000001,137.87179688842068,bottle_conn,1.109694e6,508370.0,0.4581172827824608
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,512,0.00048316300000000005,0.000362575,0.750419630642247,total_conn,80209.0,164879.0,2.0556172000648307
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,512,0.00048316300000000005,0.017360962,35.93189461941415,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,512,0.00048316300000000005,0.000362168,0.7495772648153936,total_hypercut,80209.0,51197.0,0.6382949544315476
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,512,0.00048316300000000005,0.02406086,49.79863938256861,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,spectral_order,split_equal__split_equal,parts,1024,0.00048316300000000005,1.5467e-5,0.032011971115337885,bottle_conn,1.109694e6,953605.0,0.8593405028773698
Bomhof/circuit_4,rows,spectral_order,balance_work__split_equal,parts,1024,0.00048316300000000005,0.004295582,8.890544184881707,bottle_conn,1.109694e6,681760.0,0.6143675643916251
Bomhof/circuit_4,rows,spectral_order,balance_work__map_local,parts,1024,0.00048316300000000005,0.005633732000000001,11.660106423712081,bottle_conn,1.109694e6,570127.0,0.5137695616989909
Bomhof/circuit_4,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00048316300000000005,0.042874505,88.7371446075134,bottle_conn,1.109694e6,671260.0,0.6049054964701981
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00048316300000000005,0.039732614,82.23438880874569,bottle_conn,1.109694e6,508462.03,0.45820021555491874
Bomhof/circuit_4,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00048316300000000005,0.102119282,211.3557577877445,bottle_conn,1.109694e6,508374.0,0.45812088737976414
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,1024,0.00048316300000000005,0.000634739,1.3137160751133674,total_conn,80209.0,164879.0,2.0556172000648307
Bomhof/circuit_4,rows,spectral_order,split_conn__convex,parts,1024,0.00048316300000000005,0.017370927,35.95251912915517,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,rows,spectral_order,balance_work,parts,1024,0.00048316300000000005,0.0006336930000000001,1.311551174241405,total_hypercut,80209.0,51197.0,0.6382949544315476
Bomhof/circuit_4,rows,spectral_order,split_hypercut__convex,parts,1024,0.00048316300000000005,0.024101665,49.88309328321912,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,2,0.00048316300000000005,3.7879e-5,0.07839797335474777,cache,80209.0,292918.0,3.6519343215848594
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00048316300000000005,0.00305281,6.318385306821921,cache,80209.0,289628.0,3.6109164806941862
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,2,0.00048316300000000005,0.08468268300000001,175.26731765470453,cache,80209.0,289628.0,3.6109164806941862
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,4,0.00048316300000000005,2.1393e-5,0.04427698312991681,cache,80209.0,283591.0,3.5356506127741274
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00048316300000000005,0.0035813090000000004,7.412216995092754,cache,80209.0,280774.0,3.5005298657257913
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,4,0.00048316300000000005,0.090274768,186.84122749465502,cache,80209.0,280774.0,3.5005298657257913
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,8,0.00048316300000000005,1.0159e-5,0.021026030552836205,cache,80209.0,277337.0,3.4576793127953223
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00048316300000000005,0.004612843,9.54717766054106,cache,80209.0,275163.0,3.4305751224924883
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,8,0.00048316300000000005,0.09409402800000001,194.74593046239053,cache,80209.0,275163.0,3.4305751224924883
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,16,0.00048316300000000005,5.804000000000001e-6,0.012012509236013519,cache,80209.0,272655.0,3.3993068109563764
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00048316300000000005,0.006676032,13.81734942452133,cache,80209.0,270625.0,3.373997930406812
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,16,0.00048316300000000005,0.09808770600000001,203.01162547628854,cache,80209.0,270625.0,3.373997930406812
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,32,0.00048316300000000005,3.841e-6,0.007949698134997919,cache,80209.0,268036.0,3.341719757134486
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00048316300000000005,0.010697476000000001,22.140511587186932,cache,80209.0,266164.0,3.3183807303419814
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,32,0.00048316300000000005,0.10326694,213.73105970448896,cache,80209.0,266164.0,3.3183807303419814
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,64,0.00048316300000000005,2.595e-6,0.005370858281780682,cache,80209.0,263181.0,3.2811903901058486
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00048316300000000005,0.018959725,39.240846256853274,cache,80209.0,261665.0,3.2622897679811493
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,64,0.00048316300000000005,0.10831721200000001,224.18358193818648,cache,80209.0,261665.0,3.2622897679811493
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,128,0.00048316300000000005,2.1450000000000002e-6,0.004439495573957443,cache,80209.0,258363.0,3.22112231794437
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00048316300000000005,0.034452892,71.30697507880362,cache,80209.0,256512.0,3.198045107157551
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,128,0.00048316300000000005,0.11548586200000001,239.02050032804664,cache,80209.0,256512.0,3.198045107157551
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,256,0.00048316300000000005,1.945e-6,0.0040255565927026695,cache,80209.0,251235.0,3.132254485157526
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00048316300000000005,0.065422899,135.40544081396962,cache,80209.0,248894.0,3.103068234238053
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,256,0.00048316300000000005,0.125940978,260.659400657749,cache,80209.0,248894.0,3.103068234238053
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,512,0.00048316300000000005,1.593e-6,0.0032970239856942684,cache,80209.0,242742.0,3.026368612001147
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00048316300000000005,0.126902499,262.64945577372436,cache,80209.0,236031.0,2.942699697041479
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,512,0.00048316300000000005,0.135985985,281.4495004791344,cache,80209.0,236031.0,2.942699697041479
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,1024,0.00048316300000000005,1.54e-6,0.003187330155661754,cache,80209.0,231162.0,2.8819957860090515
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00048316300000000005,0.25036993900000004,518.1893874323986,cache,80209.0,222373.0,2.772419553915396
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00048316300000000005,0.141316714,292.4824831371607,cache,80209.0,222373.0,2.772419553915396
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,2048,0.00048316300000000005,1.505e-6,0.0031148908339421683,cache,80209.0,214477.0,2.6739767357777806
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00048316300000000005,0.49800552000000003,1030.719488040268,cache,80209.0,210927.0,2.6297173633881483
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00048316300000000005,0.15137271800000002,313.29534339343036,cache,80209.0,210927.0,2.6297173633881483
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,4096,0.00048316300000000005,1.4880000000000002e-6,0.003079706020535513,cache,80209.0,204904.0,2.55462603947188
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00048316300000000005,0.9831212610000001,2034.76106614124,cache,80209.0,194945.0,2.430462915632909
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00048316300000000005,0.14006327500000001,289.8882468235357,cache,80209.0,194945.0,2.430462915632909
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,8192,0.00048316300000000005,1.4870000000000001e-6,0.0030776363256292388,cache,80209.0,185799.0,2.3164358114426062
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00048316300000000005,1.9156618970000001,3964.8356703638315,cache,80209.0,166678.0,2.0780461045518583
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00048316300000000005,0.21686267,448.83956345995034,cache,80209.0,166678.0,2.0780461045518583
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,16384,0.00048316300000000005,1.5300000000000002e-6,0.003166633206599015,cache,80209.0,146671.0,1.8286102557069654
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00048316300000000005,3.6717005570000003,7599.299940185817,cache,80209.0,126828.0,1.5812190651921854
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00048316300000000005,0.273938361,566.9688303947115,cache,80209.0,126828.0,1.5812190651921854
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,32768,0.00048316300000000005,1.481e-6,0.003065218156191596,cache,80209.0,111979.0,1.3960902143151017
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00048316300000000005,6.636629685000001,13735.798653870434,cache,80209.0,96354.0,1.20128663865651
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00048316300000000005,0.285631022,591.1690713071986,cache,80209.0,96354.0,1.20128663865651
Bomhof/circuit_4,rows,spectral_order,chunk_equal,vertices,65536,0.00048316300000000005,1.4680000000000002e-6,0.0030383121224100357,cache,80209.0,109178.0,1.36116894612824
Bomhof/circuit_4,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00048316300000000005,9.926291982,20544.395953332518,cache,80209.0,81789.0,1.019698537570597
Bomhof/circuit_4,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00048316300000000005,0.133495796,276.2955689901751,cache,80209.0,81789.0,1.019698537570597
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,2,0.00047732400000000005,6.6e-7,0.0013827086004474947,bottle_conn,1.109694e6,1.279011e6,1.1525799004049766
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,2,0.00047732400000000005,0.003503056,7.338947968256361,bottle_conn,1.109694e6,1.463041e6,1.318418410841187
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,2,0.00047732400000000005,0.004796416,10.048554022006016,bottle_conn,1.109694e6,1.11342e6,1.0033576823881178
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00047732400000000005,0.011880146000000001,24.889060679957428,bottle_conn,1.109694e6,854519.0,0.770049220776178
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00047732400000000005,0.014242339000000001,29.837885796649655,bottle_conn,1.109694e6,827837.84,0.7460055114292768
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00047732400000000005,0.025199349000000003,52.79296452723936,bottle_conn,1.109694e6,827816.32,0.7459861186957846
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,2,0.00047732400000000005,4.37e-7,0.0009155206945387199,total_conn,80209.0,9373.0,0.11685721053747086
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,2,0.00047732400000000005,0.194378446,407.22537731184684,total_conn,80209.0,1576.0,0.019648667855228216
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,2,0.00047732400000000005,4.4100000000000004e-7,0.0009239007466626442,total_hypercut,80209.0,9373.0,0.11685721053747086
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,2,0.00047732400000000005,0.254500906,533.182714466484,total_hypercut,80209.0,1576.0,0.019648667855228216
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,4,0.00047732400000000005,6.84e-7,0.00143298891319104,bottle_conn,1.109694e6,2.411019e6,2.1726881464619976
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,4,0.00047732400000000005,0.003530398,7.396229814549446,bottle_conn,1.109694e6,2.305924e6,2.077981858061772
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,4,0.00047732400000000005,0.004794242000000001,10.043999463676665,bottle_conn,1.109694e6,2.210444e6,1.991940120429596
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00047732400000000005,0.011589286,24.27970518976628,bottle_conn,1.109694e6,1.94569e6,1.753357231813455
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00047732400000000005,0.014187413000000001,29.722815110909988,bottle_conn,1.109694e6,1.74544742e6,1.5729087658399523
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00047732400000000005,0.025464208000000002,53.347847583611966,bottle_conn,1.109694e6,1.74022949e6,1.5682066317381187
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,4,0.00047732400000000005,1.12e-6,0.0023464145946987787,total_conn,80209.0,42111.0,0.5250158959717738
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,4,0.00047732400000000005,0.35827776,750.5965759107021,total_conn,80209.0,31543.0,0.39326010796793376
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,4,0.00047732400000000005,1.151e-6,0.0024113599986591914,total_hypercut,80209.0,40170.0,0.5008166165891608
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,4,0.00047732400000000005,0.403816055,845.9998973443614,total_hypercut,80209.0,26422.0,0.32941440486728424
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,8,0.00047732400000000005,7.690000000000001e-7,0.0016110650208244295,bottle_conn,1.109694e6,2.57589e6,2.321261536964244
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,8,0.00047732400000000005,0.003509986,7.353466408561061,bottle_conn,1.109694e6,2.739831e6,2.4689968585934503
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,8,0.00047732400000000005,0.004794785,10.045137055752486,bottle_conn,1.109694e6,2.534045e6,2.283552943424043
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00047732400000000005,0.012222509000000001,25.606315626283195,bottle_conn,1.109694e6,1.879471e6,1.6936840246049811
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00047732400000000005,0.014273013000000001,29.902148226361966,bottle_conn,1.109694e6,1.67824698e6,1.5123511346371161
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00047732400000000005,0.027416883000000003,57.438727153882894,bottle_conn,1.109694e6,1.64617704e6,1.48345132982606
Bomhof/circuit_4,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00047732400000000005,0.013031176,27.300483529007547,bottle_conn,1.109694e6,1.952608e6,1.7595913828496865
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00047732400000000005,0.014241999000000002,29.837173492219122,bottle_conn,1.109694e6,1.67656769e6,1.5108378435857093
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00047732400000000005,0.026161014000000003,54.80766523367775,bottle_conn,1.109694e6,1.68416922e6,1.5176879572206392
Bomhof/circuit_4,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00047732400000000005,0.012362394,25.89937652412198,bottle_conn,1.109694e6,1.952608e6,1.7595913828496865
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00047732400000000005,0.013853286000000001,29.02281469190738,bottle_conn,1.109694e6,1.67657044e6,1.5108403217463553
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00047732400000000005,0.027313743,57.22264750986751,bottle_conn,1.109694e6,1.68416949e6,1.517688200530957
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,8,0.00047732400000000005,3.35e-6,0.007018293653786526,total_conn,80209.0,99267.0,1.2376042588736924
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,8,0.00047732400000000005,0.816271488,1710.099404178294,total_conn,80209.0,58703.0,0.7318754753207246
Bomhof/circuit_4,cols,spectral_order,split_conn__dynamic,parts,8,0.00047732400000000005,15.255322899000001,31960.100265228648,total_conn,80209.0,58703.0,0.7318754753207246
Bomhof/circuit_4,cols,spectral_order,split_conn__trans,parts,8,0.00047732400000000005,12.058391071,25262.48642641057,total_conn,80209.0,58703.0,0.7318754753207246
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,8,0.00047732400000000005,3.3570000000000002e-6,0.007032958745003394,total_hypercut,80209.0,51401.0,0.6408383099153462
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,8,0.00047732400000000005,0.6725631200000001,1409.0285005572734,total_hypercut,80209.0,37881.0,0.47227867196947976
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,16,0.00047732400000000005,8.650000000000001e-7,0.0018121862717986107,bottle_conn,1.109694e6,2.561336e6,2.3081462096758205
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,16,0.00047732400000000005,0.003539907,7.416151293461045,bottle_conn,1.109694e6,2.127863e6,1.9175223079515613
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,16,0.00047732400000000005,0.004805101,10.066749210180086,bottle_conn,1.109694e6,1.766228e6,1.5916351714977282
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00047732400000000005,0.014934836000000002,31.28867603556494,bottle_conn,1.109694e6,1.251164e6,1.1274855951280263
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00047732400000000005,0.015191474000000002,31.826335989809856,bottle_conn,1.109694e6,972742.38,0.8765861399629087
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00047732400000000005,0.031316916,65.60934711013901,bottle_conn,1.109694e6,971802.85,0.8757394831367926
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,16,0.00047732400000000005,4.232e-6,0.008866095147111815,total_conn,80209.0,124576.0,1.5531424154396638
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,16,0.00047732400000000005,1.283116147,2688.1450482272,total_conn,80209.0,101384.0,1.2639978057325238
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,16,0.00047732400000000005,4.231000000000001e-6,0.008864000134080834,total_hypercut,80209.0,54116.0,0.6746873792217831
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,16,0.00047732400000000005,1.682918155,3525.7354647995908,total_hypercut,80209.0,46869.0,0.5843359224027229
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,32,0.00047732400000000005,1.1210000000000002e-6,0.00234850960772976,bottle_conn,1.109694e6,1.504694e6,1.3559539837108248
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,32,0.00047732400000000005,0.0033218230000000002,6.959262471612573,bottle_conn,1.109694e6,1.428288e6,1.2871007683199152
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,32,0.00047732400000000005,0.004821047,10.10015628797211,bottle_conn,1.109694e6,1.09319e6,0.9851274315261684
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00047732400000000005,0.016374713000000003,34.30523711357485,bottle_conn,1.109694e6,863334.0,0.7779928520835474
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00047732400000000005,0.015655259,32.797971608383406,bottle_conn,1.109694e6,643986.28,0.5803278020787713
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00047732400000000005,0.034804140000000004,72.9151268320889,bottle_conn,1.109694e6,575510.33,0.51862074589932
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,32,0.00047732400000000005,1.1425e-5,0.023935523878958524,total_conn,80209.0,136485.0,1.701617025520827
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,32,0.00047732400000000005,1.9701694390000002,4127.53064794563,total_conn,80209.0,124070.0,1.546833896445536
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,32,0.00047732400000000005,1.1638000000000001e-5,0.02438176165455749,total_hypercut,80209.0,57550.0,0.7175005298657258
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,32,0.00047732400000000005,2.826380819,5921.3046463199,total_hypercut,80209.0,52142.0,0.6500766746873792
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,64,0.00047732400000000005,1.568e-6,0.0032849804325782903,bottle_conn,1.109694e6,1.099188e6,0.9905325251826179
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,64,0.00047732400000000005,0.0035868460000000003,7.514489110122264,bottle_conn,1.109694e6,982839.0,0.8856847022692742
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,64,0.00047732400000000005,0.004848642,10.157968172562033,bottle_conn,1.109694e6,758450.0,0.6834767061910761
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00047732400000000005,0.018035016,37.78359353395178,bottle_conn,1.109694e6,863334.0,0.7779928520835474
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00047732400000000005,0.016537164,34.64557407547075,bottle_conn,1.109694e6,643990.31,0.5803314337105545
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00047732400000000005,0.037018049000000004,77.55329503649513,bottle_conn,1.109694e6,575649.69,0.5187463300693704
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,64,0.00047732400000000005,3.7522000000000004e-5,0.07860907894847106,total_conn,80209.0,147605.0,1.8402548342455336
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,64,0.00047732400000000005,3.608969087,7560.8372656727925,total_conn,80209.0,135584.0,1.6903838721340498
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,64,0.00047732400000000005,3.7611e-5,0.07879553510822837,total_hypercut,80209.0,60581.0,0.7552893066862821
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,64,0.00047732400000000005,5.35024383,11208.830542775975,total_hypercut,80209.0,56375.0,0.7028513009761996
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,128,0.00047732400000000005,2.476e-6,0.005187252264709086,bottle_conn,1.109694e6,942761.0,0.8495684395878503
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,128,0.00047732400000000005,0.003672827,7.694620425539046,bottle_conn,1.109694e6,866210.0,0.7805845575446925
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,128,0.00047732400000000005,0.00493999,10.349343422916089,bottle_conn,1.109694e6,594782.44,0.5359877948335307
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00047732400000000005,0.019934875,41.763822895978414,bottle_conn,1.109694e6,863334.0,0.7779928520835474
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00047732400000000005,0.018453797,38.660945186079054,bottle_conn,1.109694e6,643983.56,0.580325350952605
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00047732400000000005,0.041111138000000005,86.12836982846034,bottle_conn,1.109694e6,575757.35,0.5188433478057914
Bomhof/circuit_4,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00047732400000000005,0.016016540000000003,33.55486001122927,bottle_conn,1.109694e6,920634.0,0.8296287084547632
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00047732400000000005,0.01569453,32.88024486512306,bottle_conn,1.109694e6,671201.25,0.6048525539473044
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00047732400000000005,0.033866322000000004,70.95038590140031,bottle_conn,1.109694e6,619050.63,0.557857057891635
Bomhof/circuit_4,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00047732400000000005,0.01387382,29.065833689485547,bottle_conn,1.109694e6,920634.0,0.8296287084547632
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00047732400000000005,0.012837234000000001,26.894172511753023,bottle_conn,1.109694e6,671202.52,0.6048536984069482
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00047732400000000005,0.029888254000000003,62.616281603271574,bottle_conn,1.109694e6,617625.63,0.5565729201022985
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,128,0.00047732400000000005,0.000126964,0.26599123446547834,total_conn,80209.0,159520.0,1.9888042488997495
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,128,0.00047732400000000005,6.939282272000001,14537.886785495806,total_conn,80209.0,150250.0,1.87323118353302
Bomhof/circuit_4,cols,spectral_order,split_conn__dynamic,parts,128,0.00047732400000000005,24.527374857,51385.16994117203,total_conn,80209.0,150250.0,1.87323118353302
Bomhof/circuit_4,cols,spectral_order,split_conn__trans,parts,128,0.00047732400000000005,13.464791735,28208.914144270973,total_conn,80209.0,150250.0,1.87323118353302
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,128,0.00047732400000000005,0.000128063,0.26829365378652653,total_hypercut,80209.0,62776.0,0.7826553129948011
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,128,0.00047732400000000005,9.498856261,19900.22764621096,total_hypercut,80209.0,60202.0,0.7505641511551073
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,256,0.00047732400000000005,4.667e-6,0.009777425815588573,bottle_conn,1.109694e6,930236.0,0.8382815442815768
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,256,0.00047732400000000005,0.0037242850000000004,7.80242560608727,bottle_conn,1.109694e6,867510.0,0.7817560516682978
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,256,0.00047732400000000005,0.004981272,10.43582975086105,bottle_conn,1.109694e6,593831.08,0.5351304774108898
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00047732400000000005,0.023937,50.148326922593455,bottle_conn,1.109694e6,863334.0,0.7779928520835474
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00047732400000000005,0.022414369,46.95839513621774,bottle_conn,1.109694e6,643994.2,0.580334939181432
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00047732400000000005,0.048889453000000006,102.42404111253572,bottle_conn,1.109694e6,575631.28,0.5187297399102816
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,256,0.00047732400000000005,0.00017115400000000002,0.3585698603045311,total_conn,80209.0,159520.0,1.9888042488997495
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,256,0.00047732400000000005,0.017391023000000002,36.4344198070912,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,256,0.00047732400000000005,0.00017150000000000002,0.3592947348132505,total_hypercut,80209.0,62776.0,0.7826553129948011
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,256,0.00047732400000000005,0.023990636000000003,50.26069504152316,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,512,0.00047732400000000005,8.388e-6,0.01757296930386907,bottle_conn,1.109694e6,918187.0,0.8274235960544077
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,512,0.00047732400000000005,0.003788806,7.937597941859198,bottle_conn,1.109694e6,898110.0,0.8093312210393135
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,512,0.00047732400000000005,0.005053789,10.587753810828703,bottle_conn,1.109694e6,593576.68,0.5349012250223936
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00047732400000000005,0.030962726000000003,64.86731444469585,bottle_conn,1.109694e6,863334.0,0.7779928520835474
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00047732400000000005,0.029990785000000002,62.83108538435109,bottle_conn,1.109694e6,643987.78,0.5803291538027601
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00047732400000000005,0.06691824,140.1945848103175,bottle_conn,1.109694e6,575626.43,0.5187253693360513
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,512,0.00047732400000000005,0.000240854,0.5045922685639104,total_conn,80209.0,159520.0,1.9888042488997495
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,512,0.00047732400000000005,0.017398243,36.44954580117488,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,512,0.00047732400000000005,0.00024049800000000001,0.5038464439248812,total_hypercut,80209.0,62776.0,0.7826553129948011
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,512,0.00047732400000000005,0.02390227,50.07556712002748,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,spectral_order,split_equal__split_equal,parts,1024,0.00047732400000000005,1.556e-5,0.03259840276206517,bottle_conn,1.109694e6,906278.0,0.8166918087328578
Bomhof/circuit_4,cols,spectral_order,balance_work__split_equal,parts,1024,0.00047732400000000005,0.003924778,8.222461053707754,bottle_conn,1.109694e6,898810.0,0.8099620255674087
Bomhof/circuit_4,cols,spectral_order,balance_work__map_local,parts,1024,0.00047732400000000005,0.005177204,10.84630984404723,bottle_conn,1.109694e6,593883.36,0.5351775894976453
Bomhof/circuit_4,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00047732400000000005,0.046533761,97.4888356755579,bottle_conn,1.109694e6,863334.0,0.7779928520835474
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00047732400000000005,0.045287940000000006,94.87882444628806,bottle_conn,1.109694e6,643985.81,0.5803273785385882
Bomhof/circuit_4,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00047732400000000005,0.11507403000000001,241.08159237750456,bottle_conn,1.109694e6,575642.71,0.518740040047076
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,1024,0.00047732400000000005,0.000375867,0.7874462629157553,total_conn,80209.0,159520.0,1.9888042488997495
Bomhof/circuit_4,cols,spectral_order,split_conn__convex,parts,1024,0.00047732400000000005,0.017405401,36.46454190445064,total_conn,80209.0,0.0,0.0
Bomhof/circuit_4,cols,spectral_order,balance_work,parts,1024,0.00047732400000000005,0.00037437200000000004,0.7843142184344386,total_hypercut,80209.0,62776.0,0.7826553129948011
Bomhof/circuit_4,cols,spectral_order,split_hypercut__convex,parts,1024,0.00047732400000000005,0.023951757,50.179243029891644,total_hypercut,80209.0,0.0,0.0
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,2,0.00047732400000000005,3.8223e-5,0.08007768308318877,cache,80209.0,297963.0,3.7148325000935056
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00047732400000000005,0.0030342200000000002,6.3567304388633294,cache,80209.0,295450.0,3.683501851413183
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,2,0.00047732400000000005,0.08306561400000001,174.02354375644217,cache,80209.0,295450.0,3.683501851413183
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,4,0.00047732400000000005,2.1074000000000002e-5,0.044150304614894706,cache,80209.0,290120.0,3.617050455684524
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00047732400000000005,0.0035566620000000004,7.451253236795133,cache,80209.0,287579.0,3.5853707189966215
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,4,0.00047732400000000005,0.09039353200000001,189.37562745640278,cache,80209.0,287579.0,3.5853707189966215
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,8,0.00047732400000000005,1.0111e-5,0.02118267675624942,cache,80209.0,283446.0,3.533842835592016
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00047732400000000005,0.004597698,9.632237222515522,cache,80209.0,281079.0,3.504332431522647
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,8,0.00047732400000000005,0.096329907,201.81241043819293,cache,80209.0,281079.0,3.504332431522647
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,16,0.00047732400000000005,5.854e-6,0.012264206283363081,cache,80209.0,277242.0,3.456494907055318
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00047732400000000005,0.006659423,13.951577963814934,cache,80209.0,275224.0,3.4313356356518594
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,16,0.00047732400000000005,0.101872818,213.42488121276114,cache,80209.0,275224.0,3.4313356356518594
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,32,0.00047732400000000005,3.817e-6,0.007996664739254677,cache,80209.0,271673.0,3.3870637958333853
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00047732400000000005,0.010689532,22.394708835088952,cache,80209.0,269683.0,3.362253612437507
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,32,0.00047732400000000005,0.10858874,227.49482531781345,cache,80209.0,269683.0,3.362253612437507
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,64,0.00047732400000000005,2.6310000000000003e-6,0.00551197928451115,cache,80209.0,266080.0,3.317333466319241
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00047732400000000005,0.018952299000000002,39.705313372049176,cache,80209.0,264198.0,3.293869765238315
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,64,0.00047732400000000005,0.116995397,245.10688127980154,cache,80209.0,264198.0,3.293869765238315
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,128,0.00047732400000000005,2.159e-6,0.004523133133888092,cache,80209.0,260275.0,3.244960041890561
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00047732400000000005,0.034449868,72.17292237557717,cache,80209.0,258103.0,3.2178807864454115
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,128,0.00047732400000000005,0.124729977,261.310927168967,cache,80209.0,258103.0,3.2178807864454115
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,256,0.00047732400000000005,2.875e-6,0.006023162464070526,cache,80209.0,252442.0,3.147302671770001
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00047732400000000005,0.065441198,137.1001625730112,cache,80209.0,249878.0,3.1153361842187284
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,256,0.00047732400000000005,0.13434985000000002,281.4646864603498,cache,80209.0,249878.0,3.1153361842187284
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,512,0.00047732400000000005,1.6260000000000002e-6,0.0034064911883751915,cache,80209.0,242532.0,3.0237504519442955
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00047732400000000005,0.12666586700000002,265.3666419455129,cache,80209.0,238726.0,2.976299417771073
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,512,0.00047732400000000005,0.15152642000000002,317.44982443790803,cache,80209.0,238726.0,2.976299417771073
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,1024,0.00047732400000000005,1.5380000000000001e-6,0.003222130041648859,cache,80209.0,229481.0,2.8610380381253973
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00047732400000000005,0.250427381,524.6486265094568,cache,80209.0,225524.0,2.8117044221970104
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00047732400000000005,0.158152924,331.33243666775604,cache,80209.0,225524.0,2.8117044221970104
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,2048,0.00047732400000000005,1.5100000000000002e-6,0.0031634696767813895,cache,80209.0,215674.0,2.688900248101834
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00047732400000000005,0.49776902900000003,1042.8326021737855,cache,80209.0,212663.0,2.6513608198581204
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00047732400000000005,0.17428743100000002,365.1344390812111,cache,80209.0,212663.0,2.6513608198581204
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,4096,0.00047732400000000005,1.4960000000000002e-6,0.003134139494347655,cache,80209.0,205392.0,2.560710144746849
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00047732400000000005,0.9830119380000001,2059.4228197199386,cache,80209.0,200215.0,2.496166265631039
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00047732400000000005,0.16689024100000002,349.6372296385684,cache,80209.0,200215.0,2.496166265631039
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,8192,0.00047732400000000005,1.5780000000000002e-6,0.003305930562888101,cache,80209.0,185019.0,2.3067112169457293
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00047732400000000005,1.9183791570000002,4019.029332277447,cache,80209.0,171677.0,2.1403707813337656
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00047732400000000005,0.23254273,487.1800496099085,cache,80209.0,171677.0,2.1403707813337656
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,16384,0.00047732400000000005,1.478e-6,0.003096429259789996,cache,80209.0,141130.0,1.7595282324926131
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00047732400000000005,3.6716917110000002,7692.241980290117,cache,80209.0,126853.0,1.5815307509132392
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00047732400000000005,0.31296182,655.6590910995466,cache,80209.0,126853.0,1.5815307509132392
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,32768,0.00047732400000000005,1.481e-6,0.0031027142988829387,cache,80209.0,113187.0,1.411150868356419
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00047732400000000005,6.577162223,13779.240564061307,cache,80209.0,96677.0,1.2053136181725244
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00047732400000000005,0.29792195600000004,624.1503800353638,cache,80209.0,96677.0,1.2053136181725244
Bomhof/circuit_4,cols,spectral_order,chunk_equal,vertices,65536,0.00047732400000000005,1.4840000000000001e-6,0.003108999337975882,cache,80209.0,109263.0,1.3622286775798227
Bomhof/circuit_4,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00047732400000000005,9.822531136,20578.33072713712,cache,80209.0,81785.0,1.0196486678552281
Bomhof/circuit_4,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00047732400000000005,0.144586943,302.91152969471466,cache,80209.0,81785.0,1.0196486678552281


==> results/data/results_lanka_48_25.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,2,0.0035329640000000004,1.2500000000000002e-7,3.5381056812353594e-5,bottle_conn,3.226024e6,1.658404e6,0.5140705710806863
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,2,0.0035329640000000004,4.33e-7,0.00012255998079799285,bottle_conn,3.226024e6,1.641498e6,0.5088300645004501
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.0035329640000000004,0.056929517000000006,16.113811802214798,bottle_conn,3.226024e6,1.657594e6,0.5138194880137283
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,2,0.0035329640000000004,4.2900000000000004e-7,0.00012142778697999753,total_conn,54870.0,569.0,0.010369965372699108
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,2,0.0035329640000000004,0.199821415,56.55914269151907,total_conn,54870.0,540.0,0.009841443411700382
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,2,0.0035329640000000004,4.32e-7,0.00012227693234349401,total_hypercut,54870.0,569.0,0.010369965372699108
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,2,0.0035329640000000004,0.273688388,77.46707523767579,total_hypercut,54870.0,540.0,0.009841443411700382
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,2,0.0035329640000000004,4.900000000000001e-7,0.0001386937427044261,total_edgecut,2.677324e6,8646.0,0.0032293439269957614
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,2,0.0035329640000000004,0.331384,93.79772904563985,total_edgecut,2.677324e6,8512.0,0.003179293951721943
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,4,0.0035329640000000004,1.36e-7,3.8494589811840706e-5,bottle_conn,3.226024e6,866375.0,0.26855813843914367
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,4,0.0035329640000000004,7.23e-7,0.00020464403260265316,bottle_conn,3.226024e6,863482.0,0.2676613689172802
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.0035329640000000004,0.057078264000000004,16.155914410676132,bottle_conn,3.226024e6,873086.0,0.2706384081457546
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,4,0.0035329640000000004,7.33e-7,0.00020747451714764144,total_conn,54870.0,1708.0,0.031128121013304172
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,4,0.0035329640000000004,0.252682081,71.52127250659785,total_conn,54870.0,1080.0,0.019682886823400764
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,4,0.0035329640000000004,7.270000000000001e-7,0.0002057762264206485,total_hypercut,54870.0,1708.0,0.031128121013304172
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,4,0.0035329640000000004,0.36637438,103.70170202696659,total_hypercut,54870.0,1080.0,0.019682886823400764
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,4,0.0035329640000000004,7.270000000000001e-7,0.0002057762264206485,total_edgecut,2.677324e6,26022.0,0.00971940639235296
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,4,0.0035329640000000004,0.35036462700000004,99.17016618340861,total_edgecut,2.677324e6,17024.0,0.006358587903443886
Nasa/nasasrb,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.0035329640000000004,0.13150672600000002,37.22277555050094,bottle_conn,3.226024e6,571407.0,0.17712422474228337
Nasa/nasasrb,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.0035329640000000004,0.08749085000000001,24.76414987528885,bottle_conn,3.226024e6,571407.0,0.17712422474228337
Nasa/nasasrb,symmetric,natural_order,metis__symmetric,parts,8,0.0035329640000000004,0.071720912,20.300493296846497,bottle_conn,3.226024e6,536329.0,0.16625077804752847
Nasa/nasasrb,symmetric,natural_order,kahypar__symmetric,parts,8,0.0035329640000000004,18.925484459,5356.829126761551,bottle_conn,3.226024e6,553429.0,0.1715514205721966
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,8,0.0035329640000000004,1.6900000000000002e-7,4.7835188810302054e-5,bottle_conn,3.226024e6,510669.0,0.15829671446957616
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,8,0.0035329640000000004,2.127e-6,0.0006020440627190087,bottle_conn,3.226024e6,511429.0,0.15853229858178364
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.0035329640000000004,0.057551693,16.28991775744106,bottle_conn,3.226024e6,500541.0,0.1551572461953166
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.0035329640000000004,0.057357664,16.234998148863106,bottle_conn,3.226024e6,494615.0,0.1533203100782883
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.0035329640000000004,0.013711850000000001,3.881117950819765,bottle_conn,3.226024e6,494615.0,0.1533203100782883
Nasa/nasasrb,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.0035329640000000004,0.455190594,128.84099413410382,total_conn,54870.0,4540.0,0.08274102423911063
Nasa/nasasrb,symmetric,natural_order,metis,parts,8,0.0035329640000000004,0.07220776100000001,20.4382951538708,total_conn,54870.0,5063.0,0.09227264443229452
Nasa/nasasrb,symmetric,natural_order,kahypar,parts,8,0.0035329640000000004,18.702761902000002,5293.787851220674,total_conn,54870.0,3265.0,0.05950428285037361
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,8,0.0035329640000000004,2.127e-6,0.0006020440627190087,total_conn,54870.0,5620.0,0.10242391106251139
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,8,0.0035329640000000004,0.41440581800000004,117.29692632022291,total_conn,54870.0,2772.0,0.0505194095133953
Nasa/nasasrb,symmetric,natural_order,split_conn__dynamic,parts,8,0.0035329640000000004,6.651260445,1882.6289894264416,total_conn,54870.0,2772.0,0.0505194095133953
Nasa/nasasrb,symmetric,natural_order,split_conn__trans,parts,8,0.0035329640000000004,5.33634037,1510.4428944082078,total_conn,54870.0,2772.0,0.0505194095133953
Nasa/nasasrb,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0035329640000000004,0.7711407560000001,218.2701991868584,total_hypercut,54870.0,4540.0,0.08274102423911063
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,8,0.0035329640000000004,2.122e-6,0.0006006288204465146,total_hypercut,54870.0,5620.0,0.10242391106251139
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,8,0.0035329640000000004,0.731112251,206.94019271070974,total_hypercut,54870.0,2772.0,0.0505194095133953
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,8,0.0035329640000000004,2.114e-6,0.0005983644328105238,total_edgecut,2.677324e6,89152.0,0.03329892086277193
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,8,0.0035329640000000004,0.7355725470000001,208.20267260011707,total_edgecut,2.677324e6,43878.0,0.016388752351228317
Nasa/nasasrb,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.0035329640000000004,0.407934432,115.46521051445754,total_edgecut,2.677324e6,2.467304e6,0.9215560014402441
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,16,0.0035329640000000004,2.2300000000000002e-7,6.311980535323881e-5,bottle_conn,3.226024e6,357111.0,0.1106969445980563
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,16,0.0035329640000000004,4.540000000000001e-6,0.0012850399834246826,bottle_conn,3.226024e6,341916.0,0.1059868122493819
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.0035329640000000004,0.058004162000000005,16.41798840859969,bottle_conn,3.226024e6,309162.0,0.09583375697142985
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,16,0.0035329640000000004,4.5280000000000005e-6,0.0012816434019706966,total_conn,54870.0,11599.0,0.21139055950428284
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,16,0.0035329640000000004,0.628682743,177.94767877623434,total_conn,54870.0,6804.0,0.12400218698742482
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,16,0.0035329640000000004,4.563e-6,0.0012915500978781555,total_hypercut,54870.0,11599.0,0.21139055950428284
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,16,0.0035329640000000004,1.139516785,322.5384648697241,total_hypercut,54870.0,6780.0,0.12356478950246036
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,16,0.0035329640000000004,4.6130000000000006e-6,0.001305702520603097,total_edgecut,2.677324e6,184114.0,0.06876791901166986
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,16,0.0035329640000000004,1.081390708,306.0859686087942,total_edgecut,2.677324e6,108936.0,0.040688388853945205
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,32,0.0035329640000000004,3.4300000000000004e-7,9.708561989309826e-5,bottle_conn,3.226024e6,262138.0,0.08125730000768748
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,32,0.0035329640000000004,6.932000000000001e-6,0.0019620918865858807,bottle_conn,3.226024e6,255020.0,0.0790508688094075
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.0035329640000000004,0.059385463000000006,16.808963521847378,bottle_conn,3.226024e6,215946.0,0.0669387456509933
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,32,0.0035329640000000004,6.989e-6,0.001978225648492314,total_conn,54870.0,23444.0,0.42726444322945145
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,32,0.0035329640000000004,1.302204101,368.58685823008665,total_conn,54870.0,15187.0,0.27678148350646986
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,32,0.0035329640000000004,6.908000000000001e-6,0.001955298723677909,total_hypercut,54870.0,23402.0,0.4264989976307636
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,32,0.0035329640000000004,2.519223335,713.062271509135,total_hypercut,54870.0,15084.0,0.274904319300164
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,32,0.0035329640000000004,7.004e-6,0.0019824713753097962,total_edgecut,2.677324e6,372722.0,0.13921437973140344
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,32,0.0035329640000000004,2.786593669,788.7410313266707,total_edgecut,2.677324e6,243122.0,0.09080783648150167
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,64,0.0035329640000000004,5.65e-7,0.0001599223767918382,bottle_conn,3.226024e6,215214.0,0.0667118409534461
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,64,0.0035329640000000004,1.7896000000000003e-5,0.00506543514171104,bottle_conn,3.226024e6,219012.0,0.06788914155629344
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.0035329640000000004,0.061303946000000005,17.351987169979655,bottle_conn,3.226024e6,146670.0,0.04546463386509214
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,64,0.0035329640000000004,1.7837000000000002e-5,0.005048735282895608,total_conn,54870.0,47959.0,0.8740477492254419
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,64,0.0035329640000000004,2.5653401440000003,726.1155630230028,total_conn,54870.0,31610.0,0.5760889374886095
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,64,0.0035329640000000004,1.8247e-5,0.005164785149240128,total_hypercut,54870.0,40752.0,0.7427009294696556
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,64,0.0035329640000000004,4.811878517,1361.994777472966,total_hypercut,54870.0,30483.0,0.5555494805904866
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,64,0.0035329640000000004,1.8122e-5,0.005129404092427774,total_edgecut,2.677324e6,766526.0,0.2863030399010355
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,64,0.0035329640000000004,5.651179406000001,1599.557596963909,total_edgecut,2.677324e6,508470.0,0.18991724572745025
Nasa/nasasrb,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.0035329640000000004,0.144750969,40.97153806265787,bottle_conn,3.226024e6,118431.0,0.036711134201109476
Nasa/nasasrb,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.0035329640000000004,0.085514852,24.204846695296073,bottle_conn,3.226024e6,118431.0,0.036711134201109476
Nasa/nasasrb,symmetric,natural_order,metis__symmetric,parts,128,0.0035329640000000004,0.160247503,45.35780806144642,bottle_conn,3.226024e6,69552.0,0.02155966601612387
Nasa/nasasrb,symmetric,natural_order,kahypar__symmetric,parts,128,0.0035329640000000004,42.784316452000006,12110.034648527413,bottle_conn,3.226024e6,73356.0,0.022738826493541274
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,128,0.0035329640000000004,1.012e-6,0.00028644503595281465,bottle_conn,3.226024e6,128520.0,0.03983851329066368
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,128,0.0035329640000000004,3.5913e-5,0.010165119146416435,bottle_conn,3.226024e6,125719.0,0.038970261845541136
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.0035329640000000004,0.07572002800000001,21.43243690000804,bottle_conn,3.226024e6,100536.0,0.031164058295908525
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.0035329640000000004,0.061813942000000004,17.496340749580238,bottle_conn,3.226024e6,100536.0,0.031164058295908525
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.0035329640000000004,0.016430107,4.650516393600387,bottle_conn,3.226024e6,100536.0,0.031164058295908525
Nasa/nasasrb,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.0035329640000000004,4.983001345,1410.4308294678347,total_conn,54870.0,84256.0,1.5355567705485693
Nasa/nasasrb,symmetric,natural_order,metis,parts,128,0.0035329640000000004,0.160591635,45.45521409219001,total_conn,54870.0,34657.0,0.6316201931838892
Nasa/nasasrb,symmetric,natural_order,kahypar,parts,128,0.0035329640000000004,42.876961903,12136.257800249308,total_conn,54870.0,26782.0,0.4880991434299253
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,128,0.0035329640000000004,3.6469e-5,0.010322494087117783,total_conn,54870.0,86154.0,1.5701476216511756
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,128,0.0035329640000000004,5.292099194,1497.9204979161973,total_conn,54870.0,61822.0,1.126699471478039
Nasa/nasasrb,symmetric,natural_order,split_conn__dynamic,parts,128,0.0035329640000000004,9.339911395000001,2643.64748551075,total_conn,54870.0,61822.0,1.126699471478039
Nasa/nasasrb,symmetric,natural_order,split_conn__trans,parts,128,0.0035329640000000004,4.514675284,1277.8718617002605,total_conn,54870.0,61822.0,1.126699471478039
Nasa/nasasrb,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0035329640000000004,6.510788548000001,1842.8686360800732,total_hypercut,54870.0,51868.0,0.9452888645890286
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,128,0.0035329640000000004,3.6354000000000005e-5,0.01028994351485042,total_hypercut,54870.0,54297.0,0.9895571350464735
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,128,0.0035329640000000004,8.229198025,2329.2617827410636,total_hypercut,54870.0,48379.0,0.88170220521232
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,128,0.0035329640000000004,3.6696e-5,0.01038674608628902,total_edgecut,2.677324e6,1.315674e6,0.49141381468959305
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,128,0.0035329640000000004,11.572447296,3275.563321901949,total_edgecut,2.677324e6,991632.0,0.3703817692591558
Nasa/nasasrb,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.0035329640000000004,2.8308668220000004,801.272478859111,total_edgecut,2.677324e6,2.667413e6,0.9962981693661283
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,256,0.0035329640000000004,2.0620000000000003e-6,0.0005836459131765848,bottle_conn,3.226024e6,93156.0,0.02887641257473596
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,256,0.0035329640000000004,0.00019246,0.054475505552844576,bottle_conn,3.226024e6,84606.0,0.026226091312401893
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.0035329640000000004,0.072552499,20.535872711977817,bottle_conn,3.226024e6,67696.0,0.020984344815785625
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,256,0.0035329640000000004,0.00019196800000000002,0.05433624571323115,total_conn,54870.0,132311.0,2.4113541097138693
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,256,0.0035329640000000004,10.127817753,2866.6631624324505,total_conn,54870.0,101900.0,1.8571168215782758
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,256,0.0035329640000000004,0.000191756,0.0542762394408774,total_hypercut,54870.0,54692.0,0.9967559686531803
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,256,0.0035329640000000004,11.113445422,3145.643550854183,total_hypercut,54870.0,54561.0,0.9943685073810825
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,256,0.0035329640000000004,0.000191239,0.05412990338990151,total_edgecut,2.677324e6,1.796002e6,0.6708198185949852
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,256,0.0035329640000000004,19.826838153,5611.9558968050615,total_edgecut,2.677324e6,1.568058e6,0.5856810755814388
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,512,0.0035329640000000004,3.88e-6,0.0010982280034554555,bottle_conn,3.226024e6,62808.0,0.019469166999377563
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,512,0.0035329640000000004,0.00031680600000000004,0.08967144867595594,bottle_conn,3.226024e6,59298.0,0.01838114037589305
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.0035329640000000004,0.079282024,22.440654362739046,bottle_conn,3.226024e6,40668.0,0.01260622983585987
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,512,0.0035329640000000004,0.000317168,0.08977391221648451,total_conn,54870.0,155984.0,2.84279205394569
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,512,0.0035329640000000004,13.190431660000002,3733.53129553542,total_conn,54870.0,127836.0,2.329797703663204
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,512,0.0035329640000000004,0.000317552,0.08988260282301207,total_hypercut,54870.0,54787.0,0.9984873336978313
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,512,0.0035329640000000004,21.898941144000002,6198.461445970012,total_hypercut,54870.0,54729.0,0.9974302897758338
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,512,0.0035329640000000004,0.000317316,0.08981580338775033,total_edgecut,2.677324e6,1.84643e6,0.68965504361818
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,512,0.0035329640000000004,23.157468753,6554.685740641568,total_edgecut,2.677324e6,1.79535e6,0.670576291849623
Nasa/nasasrb,symmetric,natural_order,split_equal__symmetric,parts,1024,0.0035329640000000004,7.4600000000000006e-6,0.0021115414705612625,bottle_conn,3.226024e6,48588.0,0.015061264268337744
Nasa/nasasrb,symmetric,natural_order,balance_work__symmetric,parts,1024,0.0035329640000000004,0.0006490490000000001,0.1837123163440103,bottle_conn,3.226024e6,44970.0,0.013939759902592169
Nasa/nasasrb,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.0035329640000000004,0.08712289200000001,24.65999993206837,bottle_conn,3.226024e6,27786.0,0.008613079133943206
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,1024,0.0035329640000000004,0.0006497650000000001,0.18391497903743145,total_conn,54870.0,201316.0,3.6689630034627303
Nasa/nasasrb,symmetric,natural_order,split_conn__convex,parts,1024,0.0035329640000000004,26.323613992000002,7450.858257259343,total_conn,54870.0,157092.0,2.8629852378348826
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,1024,0.0035329640000000004,0.0006493170000000001,0.18378817332981598,total_hypercut,54870.0,54840.0,0.9994532531437944
Nasa/nasasrb,symmetric,natural_order,split_hypercut__convex,parts,1024,0.0035329640000000004,43.140200439000004,12210.767061028644,total_hypercut,54870.0,54796.0,0.9986513577546929
Nasa/nasasrb,symmetric,natural_order,balance_work,parts,1024,0.0035329640000000004,0.0006493330000000001,0.18379270210508797,total_edgecut,2.677324e6,1.925416e6,0.7191568894911486
Nasa/nasasrb,symmetric,natural_order,split_symcut__convex,parts,1024,0.0035329640000000004,49.145786261000005,13910.638846305821,total_edgecut,2.677324e6,1.853752e6,0.6923898639088881
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,2,0.0035329640000000004,2.3292e-5,0.006592764602186718,cache,54870.0,1.427227e6,26.01106251139056
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.0035329640000000004,0.011506703,3.2569545005270357,cache,54870.0,1.421959e6,25.91505376344086
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,2,0.0035329640000000004,0.19900109300000002,56.32695181722769,cache,54870.0,1.421959e6,25.91505376344086
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,4,0.0035329640000000004,1.5360000000000002e-5,0.004347624261102009,cache,54870.0,933465.0,17.012301804264627
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.0035329640000000004,0.01187969,3.3625278944251904,cache,54870.0,911856.0,16.618480043739748
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,4,0.0035329640000000004,0.203476131,57.593604406951215,cache,54870.0,911856.0,16.618480043739748
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,8,0.0035329640000000004,7.3630000000000005e-6,0.002084085770474876,cache,54870.0,682420.0,12.437032987060324
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.0035329640000000004,0.012594768000000001,3.564929617171304,cache,54870.0,491139.0,8.95095680699836
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,8,0.0035329640000000004,0.20506866,58.04436727914578,cache,54870.0,491139.0,8.95095680699836
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,16,0.0035329640000000004,4.5160000000000005e-6,0.0012782468205167106,cache,54870.0,445878.0,8.126079825041007
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.0035329640000000004,0.014011898,3.966046073495229,cache,54870.0,424481.0,7.736121742299982
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,16,0.0035329640000000004,0.223014499,63.12390927278058,cache,54870.0,424481.0,7.736121742299982
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,32,0.0035329640000000004,3.056e-6,0.0008649960769484205,cache,54870.0,310966.0,5.667322762894114
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.0035329640000000004,0.016715818,4.731386450583702,cache,54870.0,290395.0,5.29241844359395
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,32,0.0035329640000000004,0.221747679,62.765337829652374,cache,54870.0,290395.0,5.29241844359395
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,64,0.0035329640000000004,2.379e-6,0.0006733722732527135,cache,54870.0,238885.0,4.353654091488974
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.0035329640000000004,0.022443684000000002,6.352650069460091,cache,54870.0,226499.0,4.127920539456898
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,64,0.0035329640000000004,0.21387364900000003,60.53660580747497,cache,54870.0,226499.0,4.127920539456898
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,128,0.0035329640000000004,2.037e-6,0.0005765697018141142,cache,54870.0,202098.0,3.683214871514489
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.0035329640000000004,0.033052046,9.355330538324194,cache,54870.0,194051.0,3.5365591397849463
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,128,0.0035329640000000004,0.21009986600000002,59.46844236171102,cache,54870.0,194051.0,3.5365591397849463
Nasa/nasasrb,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0035329640000000004,0.236338804,66.8953332103016,cache,54870.0,178255.0,3.248678695097503
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,256,0.0035329640000000004,1.639e-6,0.0004639164169235803,cache,54870.0,178280.0,3.2491343174776746
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.0035329640000000004,0.054260514,15.358354628012059,cache,54870.0,175205.0,3.193092764716603
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,256,0.0035329640000000004,0.245983212,69.62516798925773,cache,54870.0,175205.0,3.193092764716603
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,512,0.0035329640000000004,1.5550000000000001e-6,0.00044014034674567866,cache,54870.0,131312.0,2.3931474394022234
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.0035329640000000004,0.095923325,27.15094889163886,cache,54870.0,130048.0,2.3701111718607617
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,512,0.0035329640000000004,0.250302923,70.84785551168933,cache,54870.0,130048.0,2.3701111718607617
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,1024,0.0035329640000000004,1.529e-6,0.0004327810869287091,cache,54870.0,94693.0,1.7257700018224895
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.0035329640000000004,0.18066572,51.137152826918125,cache,54870.0,94371.0,1.719901585565883
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.0035329640000000004,0.255208935,72.23649462604205,cache,54870.0,94371.0,1.719901585565883
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,2048,0.0035329640000000004,1.517e-6,0.00042938450547472316,cache,54870.0,74448.0,1.3568069983597595
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.0035329640000000004,0.34841156700000003,98.61735556886512,cache,54870.0,73939.0,1.3475305266994715
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.0035329640000000004,0.245076659,69.36856956368646,cache,54870.0,73939.0,1.3475305266994715
Nasa/nasasrb,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0035329640000000004,0.262766485,74.37564747333965,cache,54870.0,68674.0,1.2515764534353928
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,4096,0.0035329640000000004,1.497e-6,0.0004237235363847466,cache,54870.0,64349.0,1.1727537816657554
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.0035329640000000004,0.674527933,190.9240889519395,cache,54870.0,63978.0,1.165992345544013
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.0035329640000000004,0.24200019700000003,68.49778174926209,cache,54870.0,63978.0,1.165992345544013
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,8192,0.0035329640000000004,1.5490000000000001e-6,0.0004384420560186857,cache,54870.0,59807.0,1.089976307636231
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.0035329640000000004,1.28749621,364.4238124135994,cache,54870.0,58854.0,1.0726079825041006
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.0035329640000000004,0.23849958100000002,67.50693780066821,cache,54870.0,58854.0,1.0726079825041006
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,16384,0.0035329640000000004,1.478e-6,0.0004183456157492689,cache,54870.0,57545.0,1.0487515946783306
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.0035329640000000004,2.389492439,676.3421418955868,cache,54870.0,56490.0,1.0295243302351011
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.0035329640000000004,0.221110616,62.58501813208399,cache,54870.0,56490.0,1.0295243302351011
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,32768,0.0035329640000000004,1.481e-6,0.0004191947611127653,cache,54870.0,55440.0,1.010388190267906
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.0035329640000000004,3.969864567,1123.664030259012,cache,54870.0,55410.0,1.0098414434117005
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.0035329640000000004,0.19178967400000002,54.285770814534196,cache,54870.0,55410.0,1.0098414434117005
Nasa/nasasrb,symmetric,natural_order,chunk_equal,vertices,65536,0.0035329640000000004,1.478e-6,0.0004183456157492689,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.0035329640000000004,4.75115068,1344.8058570650592,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.0035329640000000004,0.168493472,47.69181684274167,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,2,0.003491315,1.23e-7,3.523027856266192e-5,bottle_conn,3.226024e6,1.718135e6,0.5325859324047186
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,2,0.003491315,4.85e-7,0.00013891613904789456,bottle_conn,3.226024e6,1.696721e6,0.5259480400641781
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.003491315,0.057006785000000004,16.3281700448112,bottle_conn,3.226024e6,1.717259e6,0.53231439071749
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,2,0.003491315,5.19e-7,0.00014865459003269544,total_conn,54870.0,1674.0,0.030508474576271188
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,2,0.003491315,0.196770771,56.360073783087465,total_conn,54870.0,540.0,0.009841443411700382
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,2,0.003491315,4.84e-7,0.00013862971401892984,total_hypercut,54870.0,1674.0,0.030508474576271188
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,2,0.003491315,0.268781056,76.985621749971,total_hypercut,54870.0,540.0,0.009841443411700382
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,2,0.003491315,4.86e-7,0.00013920256407685928,total_edgecut,2.677324e6,28216.0,0.010538881360642193
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,2,0.003491315,0.32866846600000005,94.13887489384373,total_edgecut,2.677324e6,8518.0,0.00318153499539092
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,4,0.003491315,1.34e-7,3.8380953881273965e-5,bottle_conn,3.226024e6,956339.0,0.29644509774260824
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,4,0.003491315,1.274e-6,0.0003649054869010674,bottle_conn,3.226024e6,945625.0,0.2931239817186729
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.003491315,0.057049260000000004,16.340335947916472,bottle_conn,3.226024e6,922864.0,0.2860685475371541
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,4,0.003491315,1.266e-6,0.0003626140866693495,total_conn,54870.0,3353.0,0.061108073628576634
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,4,0.003491315,0.253602624,72.63813892473179,total_conn,54870.0,1620.0,0.02952433023510115
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,4,0.003491315,1.263e-6,0.0003617548115824553,total_hypercut,54870.0,3353.0,0.061108073628576634
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,4,0.003491315,0.373003517,106.83754316067156,total_hypercut,54870.0,1620.0,0.02952433023510115
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,4,0.003491315,1.2790000000000002e-6,0.0003663376120458911,total_edgecut,2.677324e6,54052.0,0.02018881539925687
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,4,0.003491315,0.370549479,106.134645255441,total_edgecut,2.677324e6,25554.0,0.00954460498617276
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,8,0.003491315,1.6800000000000002e-7,4.811940486607482e-5,bottle_conn,3.226024e6,558729.0,0.17319430977574873
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,8,0.003491315,1.984e-6,0.0005682672574660264,bottle_conn,3.226024e6,542177.0,0.16806353579514596
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.003491315,0.057330533,16.42089957508847,bottle_conn,3.226024e6,532156.0,0.16495723528405246
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.003491315,0.057065616000000007,16.34502071569022,bottle_conn,3.226024e6,571407.0,0.17712422474228337
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.003491315,0.012495018,3.578885892564836,bottle_conn,3.226024e6,571407.0,0.17712422474228337
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,8,0.003491315,1.9830000000000003e-6,0.0005679808324370618,total_conn,54870.0,7860.0,0.14324767632586113
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,8,0.003491315,0.43954258,125.89599620773262,total_conn,54870.0,4540.0,0.08274102423911063
Nasa/nasasrb,symmetric,rcm_order,split_conn__dynamic,parts,8,0.003491315,6.5523539180000006,1876.7581607503191,total_conn,54870.0,4540.0,0.08274102423911063
Nasa/nasasrb,symmetric,rcm_order,split_conn__trans,parts,8,0.003491315,5.25647903,1505.5871584202514,total_conn,54870.0,4540.0,0.08274102423911063
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,8,0.003491315,1.9710000000000003e-6,0.000564543732089485,total_hypercut,54870.0,7860.0,0.14324767632586113
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,8,0.003491315,0.753180453,215.72973306619426,total_hypercut,54870.0,4540.0,0.08274102423911063
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,8,0.003491315,1.972e-6,0.0005648301571184497,total_edgecut,2.677324e6,124702.0,0.046577104601460265
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,8,0.003491315,0.867355443,248.43230788399214,total_edgecut,2.677324e6,71358.0,0.02665273235514267
Nasa/nasasrb,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.003491315,0.878294668,251.56557572146883,total_edgecut,2.677324e6,71358.0,0.02665273235514267
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,16,0.003491315,2.2300000000000002e-7,6.387278145913503e-5,bottle_conn,3.226024e6,380114.0,0.11782739372056748
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,16,0.003491315,4.526e-6,0.001296359681094373,bottle_conn,3.226024e6,389505.0,0.12073840740180482
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.003491315,0.057759990000000004,16.543906808752578,bottle_conn,3.226024e6,343399.0,0.10644651124728148
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,16,0.003491315,4.51e-6,0.001291776880630937,total_conn,54870.0,16804.0,0.3062511390559504
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,16,0.003491315,0.7483162250000001,214.33649642040322,total_conn,54870.0,10535.0,0.19199927100419173
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,16,0.003491315,4.487e-6,0.0012851891049647484,total_hypercut,54870.0,16804.0,0.3062511390559504
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,16,0.003491315,1.333989973,382.0881166551858,total_hypercut,54870.0,10510.0,0.1915436486240204
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,16,0.003491315,4.607e-6,0.001319560108440516,total_edgecut,2.677324e6,266420.0,0.09950980904813911
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,16,0.003491315,1.5644471050000002,448.0968073634147,total_edgecut,2.677324e6,168274.0,0.06285156372557076
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,32,0.003491315,3.4300000000000004e-7,9.824378493490276e-5,bottle_conn,3.226024e6,291353.0,0.09031333926839974
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,32,0.003491315,8.272e-6,0.002369307839596255,bottle_conn,3.226024e6,298183.0,0.0924304964873169
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.003491315,0.059538204000000004,17.053231805208068,bottle_conn,3.226024e6,249207.0,0.07724896033011534
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,32,0.003491315,8.178e-6,0.0023423838868735706,total_conn,54870.0,34417.0,0.6272462183342445
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,32,0.003491315,1.376981291,394.4019061585678,total_conn,54870.0,22280.0,0.40605066520867505
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,32,0.003491315,8.213e-6,0.0023524087628873365,total_hypercut,54870.0,34017.0,0.6199562602515035
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,32,0.003491315,2.519072002,721.5252711370931,total_hypercut,54870.0,22218.0,0.4049207217058502
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,32,0.003491315,8.25e-6,0.002363006488959031,total_edgecut,2.677324e6,547034.0,0.2043211804025213
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,32,0.003491315,3.290221185,942.4016982139967,total_edgecut,2.677324e6,358182.0,0.133783583906916
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,64,0.003491315,5.64e-7,0.00016154371633610832,bottle_conn,3.226024e6,231452.0,0.07174528149821575
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,64,0.003491315,2.1165e-5,0.006062185738038533,bottle_conn,3.226024e6,237203.0,0.0735279712736173
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.003491315,0.061805822,17.70273435653901,bottle_conn,3.226024e6,172927.0,0.05360375496276531
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,64,0.003491315,2.1206e-5,0.006073929164226086,total_conn,54870.0,69782.0,1.2717696373245855
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,64,0.003491315,2.737592402,784.1149830364777,total_conn,54870.0,46052.0,0.8392928740659741
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,64,0.003491315,2.1244000000000002e-5,0.006084813315326747,total_hypercut,54870.0,48475.0,0.8834517951521779
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,64,0.003491315,4.125058213,1181.5199181397268,total_hypercut,54870.0,40990.0,0.7470384545288865
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,64,0.003491315,2.1034000000000002e-5,0.006024664059244154,total_edgecut,2.677324e6,1.106338e6,0.41322529510810047
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,64,0.003491315,6.118485873,1752.4874933943227,total_edgecut,2.677324e6,740018.0,0.2764021089714954
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,128,0.003491315,1.016e-6,0.0002910078294281668,bottle_conn,3.226024e6,151529.0,0.046970822287744914
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,128,0.003491315,6.189200000000001e-5,0.017727417892685136,bottle_conn,3.226024e6,142595.0,0.04420146905292707
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.003491315,0.06506189200000001,18.635354300600206,bottle_conn,3.226024e6,112896.0,0.034995399910230054
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.003491315,0.061166799,17.51970217525488,bottle_conn,3.226024e6,118431.0,0.036711134201109476
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.003491315,0.015125612,4.332353855209283,bottle_conn,3.226024e6,118431.0,0.036711134201109476
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,128,0.003491315,6.1963e-5,0.01774775406974163,total_conn,54870.0,107697.0,1.9627665390924003
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,128,0.003491315,4.958859676,1420.3415263303368,total_conn,54870.0,84256.0,1.5355567705485693
Nasa/nasasrb,symmetric,rcm_order,split_conn__dynamic,parts,128,0.003491315,9.636005536,2759.993164753109,total_conn,54870.0,84256.0,1.5355567705485693
Nasa/nasasrb,symmetric,rcm_order,split_conn__trans,parts,128,0.003491315,4.5139450750000005,1292.9068488520802,total_conn,54870.0,84256.0,1.5355567705485693
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,128,0.003491315,6.123600000000001e-5,0.017539523073684272,total_hypercut,54870.0,54477.0,0.9928376161837069
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,128,0.003491315,6.576540401000001,1883.6857748441491,total_hypercut,54870.0,51868.0,0.9452888645890286
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,128,0.003491315,6.221900000000001e-5,0.017821078877156605,total_edgecut,2.677324e6,1.587624e6,0.5929891189859725
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,128,0.003491315,9.789243424,2803.884331262003,total_edgecut,2.677324e6,1.34654e6,0.5029424903373667
Nasa/nasasrb,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.003491315,9.853772782,2822.3671544962285,total_edgecut,2.677324e6,1.34654e6,0.5029424903373667
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,256,0.003491315,2.087e-6,0.0005977690354493937,bottle_conn,3.226024e6,91392.0,0.028329609451138615
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,256,0.003491315,0.00015131900000000002,0.043341548957914144,bottle_conn,3.226024e6,83724.0,0.02595268975060322
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.003491315,0.07745897,22.186187725828233,bottle_conn,3.226024e6,69162.0,0.021438774169070036
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,256,0.003491315,0.00015097100000000002,0.04324187304783442,total_conn,54870.0,137203.0,2.5005102970657918
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,256,0.003491315,7.908816249000001,2265.2829231965607,total_conn,54870.0,110309.0,2.010369965372699
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,256,0.003491315,0.00015114700000000002,0.04329228385293221,total_hypercut,54870.0,54782.0,0.998396209221797
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,256,0.003491315,11.096110894,3178.2038842098177,total_hypercut,54870.0,54635.0,0.9957171496263897
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,256,0.003491315,0.00015183700000000002,0.04348991712291787,total_edgecut,2.677324e6,1.811248e6,0.6765143105578555
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,256,0.003491315,13.529585285000001,3875.211857136924,total_edgecut,2.677324e6,1.68963e6,0.6310891024022494
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,512,0.003491315,3.91e-6,0.0011199218632520983,bottle_conn,3.226024e6,62862.0,0.019485905870508094
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,512,0.003491315,0.000249987,0.07160253371580623,bottle_conn,3.226024e6,58914.0,0.018262108403409274
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.003491315,0.09832088800000001,28.16156319323808,bottle_conn,3.226024e6,39204.0,0.012152420440765475
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,512,0.003491315,0.000249655,0.07150744060618992,total_conn,54870.0,164212.0,2.9927464917076727
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,512,0.003491315,13.104279643000002,3753.393676308211,total_conn,54870.0,131496.0,2.396500820120284
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,512,0.003491315,0.000249803,0.07154983151047671,total_hypercut,54870.0,54823.0,0.9991434299252779
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,512,0.003491315,21.921847425000003,6278.965783666041,total_hypercut,54870.0,54797.0,0.9986695826498998
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,512,0.003491315,0.000249766,0.07153923378440502,total_edgecut,2.677324e6,1.86229e6,0.6955788690498423
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,512,0.003491315,22.741886364000003,6513.845460521323,total_edgecut,2.677324e6,1.804236e6,0.6738952775233779
Nasa/nasasrb,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.003491315,7.501000000000001e-6,0.0021484741422644477,bottle_conn,3.226024e6,48624.0,0.015072423515758097
Nasa/nasasrb,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.003491315,0.000525341,0.1504708111413608,bottle_conn,3.226024e6,44124.0,0.013677517588213851
Nasa/nasasrb,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.003491315,0.101057226,28.945318884145372,bottle_conn,3.226024e6,27786.0,0.008613079133943206
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,1024,0.003491315,0.000526275,0.15073833211841384,total_conn,54870.0,212010.0,3.863860032804811
Nasa/nasasrb,symmetric,rcm_order,split_conn__convex,parts,1024,0.003491315,26.649494023000003,7633.082097433203,total_conn,54870.0,162570.0,2.962821213778021
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,1024,0.003491315,0.0005269420000000001,0.15092937761273334,total_hypercut,54870.0,54840.0,0.9994532531437944
Nasa/nasasrb,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.003491315,43.370143662000004,12422.294654592897,total_hypercut,54870.0,54835.0,0.9993621286677602
Nasa/nasasrb,symmetric,rcm_order,balance_work,parts,1024,0.003491315,0.0005272170000000001,0.15100814449569863,total_edgecut,2.677324e6,1.946142e6,0.7268982013383513
Nasa/nasasrb,symmetric,rcm_order,split_symcut__convex,parts,1024,0.003491315,47.398625224,13576.152602672631,total_edgecut,2.677324e6,1.86401e6,0.6962213015682823
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,2,0.003491315,2.7964000000000002e-5,0.00800958950996974,cache,54870.0,1.466395e6,26.724895206852562
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.003491315,0.011555238,3.309709378844361,cache,54870.0,1.436735e6,26.184344815017315
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.003491315,0.200250551,57.35676987037835,cache,54870.0,1.436735e6,26.184344815017315
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,4,0.003491315,9.888000000000001e-6,0.002832170686403261,cache,54870.0,944221.0,17.208328777109532
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.003491315,0.011879587,3.4026110505640426,cache,54870.0,900893.0,16.418680517587024
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.003491315,0.200583475,57.45212763672141,cache,54870.0,900893.0,16.418680517587024
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,8,0.003491315,6.835000000000001e-6,0.001957715072973937,cache,54870.0,668454.0,12.182504100601422
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.003491315,0.012249859,3.5086662188888713,cache,54870.0,511784.0,9.327209768543831
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.003491315,0.202444214,57.98508985869221,cache,54870.0,511784.0,9.327209768543831
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,16,0.003491315,4.474000000000001e-6,0.001281465579588207,cache,54870.0,455594.0,8.303152906870785
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.003491315,0.013884139,3.976764915225352,cache,54870.0,413207.0,7.530654273737926
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.003491315,0.213413564,61.12698625016648,cache,54870.0,413207.0,7.530654273737926
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,32,0.003491315,3.1100000000000003e-6,0.0008907818400803137,cache,54870.0,325176.0,5.926298523783489
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.003491315,0.01670408,4.7844665978291845,cache,54870.0,294050.0,5.359030435574995
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.003491315,0.21878612900000002,62.66582333590639,cache,54870.0,294050.0,5.359030435574995
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,64,0.003491315,2.4170000000000003e-6,0.000692289295007755,cache,54870.0,249432.0,4.545872061235648
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.003491315,0.022429989,6.424510249003599,cache,54870.0,231446.0,4.218079096045198
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.003491315,0.21486267,61.54204647818945,cache,54870.0,231446.0,4.218079096045198
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,128,0.003491315,2.051e-6,0.0005874577344066634,cache,54870.0,208915.0,3.8074539821396027
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.003491315,0.033005873000000005,9.453708130031236,cache,54870.0,196790.0,3.5864771277565155
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.003491315,0.209507084,60.008072603016345,cache,54870.0,196790.0,3.5864771277565155
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,256,0.003491315,1.622e-6,0.00046458139698079377,cache,54870.0,185159.0,3.374503371605613
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.003491315,0.054223978000000006,15.531104469232941,cache,54870.0,178255.0,3.248678695097503
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.003491315,0.222059527,63.60340645286948,cache,54870.0,178255.0,3.248678695097503
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,512,0.003491315,1.559e-6,0.0004465366201560157,cache,54870.0,156119.0,2.845252414798615
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.003491315,0.09590340200000001,27.46913469566625,cache,54870.0,151264.0,2.756770548569346
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.003491315,0.22716971400000002,65.06709191235967,cache,54870.0,151264.0,2.756770548569346
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,1024,0.003491315,1.526e-6,0.0004370845942001796,cache,54870.0,113384.0,2.0664115181337706
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.003491315,0.180579117,51.72237881715056,cache,54870.0,112926.0,2.0580645161290323
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.003491315,0.26144127100000003,74.8833236187511,cache,54870.0,112926.0,2.0580645161290323
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,2048,0.003491315,1.5020000000000002e-6,0.0004302103935050261,cache,54870.0,84017.0,1.5312010205941315
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.003491315,0.348354302,99.77739104033867,cache,54870.0,83449.0,1.5208492801166393
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.003491315,0.25385072200000003,72.7092004015679,cache,54870.0,83449.0,1.5208492801166393
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,4096,0.003491315,1.4870000000000001e-6,0.0004259140180705551,cache,54870.0,69130.0,1.2598870056497176
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.003491315,0.674246588,193.1210984972711,cache,54870.0,68674.0,1.2515764534353928
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.003491315,0.24797662,71.0267105660761,cache,54870.0,68674.0,1.2515764534353928
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,8192,0.003491315,1.477e-6,0.00042304976778090775,cache,54870.0,61706.0,1.124585383634044
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.003491315,1.2867785440000001,368.5655817363945,cache,54870.0,61346.0,1.1180244213595771
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.003491315,0.24175726600000003,69.24533191648419,cache,54870.0,61346.0,1.1180244213595771
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,16384,0.003491315,1.4790000000000002e-6,0.0004236226178388373,cache,54870.0,57677.0,1.051157280845635
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.003491315,2.3896557190000003,684.4572085303103,cache,54870.0,57030.0,1.0393657736468016
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.003491315,0.223066393,63.89179807608308,cache,54870.0,57030.0,1.0393657736468016
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,32768,0.003491315,1.486e-6,0.00042562759304159037,cache,54870.0,55440.0,1.010388190267906
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.003491315,3.9708198200000004,1137.3421819572284,cache,54870.0,55410.0,1.0098414434117005
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.003491315,0.19099647800000003,54.70617174331162,cache,54870.0,55410.0,1.0098414434117005
Nasa/nasasrb,symmetric,rcm_order,chunk_equal,vertices,65536,0.003491315,1.467e-6,0.00042018551749126046,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.003491315,4.745237149,1359.1546878468428,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.003491315,0.168525601,48.269950147723705,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,2,0.003500412,1.2500000000000002e-7,3.571008212747529e-5,bottle_conn,3.226024e6,1.664477e6,0.515953074124681
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,2,0.003500412,4.7200000000000004e-7,0.00013484127011334667,bottle_conn,3.226024e6,1.650212e6,0.5115312223343658
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.003500412,0.057176242,16.33414638048321,bottle_conn,3.226024e6,1.66385e6,0.5157587172321099
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,2,0.003500412,4.68e-7,0.00013369854748526745,total_conn,54870.0,736.0,0.013413522872243485
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,2,0.003500412,0.21187471200000002,60.52850693004138,total_conn,54870.0,540.0,0.009841443411700382
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,2,0.003500412,4.7400000000000004e-7,0.00013541263142738627,total_hypercut,54870.0,736.0,0.013413522872243485
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,2,0.003500412,0.256718179,73.3394180456472,total_hypercut,54870.0,540.0,0.009841443411700382
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,2,0.003500412,4.6900000000000003e-7,0.00013398422814228726,total_edgecut,2.677324e6,9536.0,0.0035617654045606733
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,2,0.003500412,0.323673631,92.46729556406504,total_edgecut,2.677324e6,8518.0,0.00318153499539092
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,4,0.003500412,1.34e-7,3.82812080406535e-5,bottle_conn,3.226024e6,870742.0,0.2699118171470516
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,4,0.003500412,1.184e-6,0.00033824589791144586,bottle_conn,3.226024e6,879604.0,0.27265885188702876
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.003500412,0.057283754000000006,16.364860479280726,bottle_conn,3.226024e6,880748.0,0.27301346797172
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,4,0.003500412,1.142e-6,0.00032624731031661414,total_conn,54870.0,2091.0,0.0381082558775287
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,4,0.003500412,0.26169253400000003,74.76049505029694,total_conn,54870.0,1080.0,0.019682886823400764
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,4,0.003500412,1.15e-6,0.00032853275557277257,total_hypercut,54870.0,2091.0,0.0381082558775287
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,4,0.003500412,0.353312222,100.93446771408622,total_hypercut,54870.0,1080.0,0.019682886823400764
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,4,0.003500412,1.297e-6,0.0003705278121546835,total_edgecut,2.677324e6,27710.0,0.010349886677891806
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,4,0.003500412,0.34600416700000003,98.84669776014938,total_edgecut,2.677324e6,17036.0,0.00636306999078184
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,8,0.003500412,1.67e-7,4.7708669722306974e-5,bottle_conn,3.226024e6,503934.0,0.15620900526468495
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,8,0.003500412,1.9480000000000002e-6,0.0005565059198745748,bottle_conn,3.226024e6,492259.0,0.15258999933044515
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.003500412,0.05765823900000001,16.47184360012479,bottle_conn,3.226024e6,486238.0,0.15072361519939095
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.003500412,0.05746843,16.417618840296512,bottle_conn,3.226024e6,496185.0,0.15380697725745376
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.003500412,0.013716453000000002,3.918525305021238,bottle_conn,3.226024e6,496185.0,0.15380697725745376
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,8,0.003500412,1.9370000000000003e-6,0.000553363432647357,total_conn,54870.0,5266.0,0.09597229815928558
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,8,0.003500412,0.47383958400000004,135.36680367910978,total_conn,54870.0,2826.0,0.051503553854565336
Nasa/nasasrb,symmetric,spectral_order,split_conn__dynamic,parts,8,0.003500412,6.6466719030000005,1898.8255962440994,total_conn,54870.0,2826.0,0.051503553854565336
Nasa/nasasrb,symmetric,spectral_order,split_conn__trans,parts,8,0.003500412,5.326392305000001,1521.647253237619,total_conn,54870.0,2826.0,0.051503553854565336
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,8,0.003500412,1.9590000000000002e-6,0.0005596484071017926,total_hypercut,54870.0,5266.0,0.09597229815928558
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,8,0.003500412,0.6892172940000001,196.89604937933024,total_hypercut,54870.0,2826.0,0.051503553854565336
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,8,0.003500412,1.9650000000000002e-6,0.0005613624910439115,total_edgecut,2.677324e6,73812.0,0.02756931921575424
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,8,0.003500412,0.785360275,224.36223935925258,total_edgecut,2.677324e6,44318.0,0.01655309555361996
Nasa/nasasrb,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.003500412,0.639312466,182.63920532782998,total_edgecut,2.677324e6,1.000737e6,0.3737825530268283
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,16,0.003500412,2.26e-7,6.45638284864753e-5,bottle_conn,3.226024e6,317452.0,0.09840348366906136
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,16,0.003500412,3.0830000000000004e-6,0.0008807534655920504,bottle_conn,3.226024e6,289155.0,0.08963200521756813
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.003500412,0.05827779600000001,16.648839050946005,bottle_conn,3.226024e6,288266.0,0.08935643380210438
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,16,0.003500412,3.142e-6,0.0008976086243562187,total_conn,54870.0,11378.0,0.20736285766356843
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,16,0.003500412,0.8118955950000001,231.94286701108328,total_conn,54870.0,6480.0,0.1180973209404046
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,16,0.003500412,3.0940000000000004e-6,0.0008838959528192682,total_hypercut,54870.0,11378.0,0.20736285766356843
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,16,0.003500412,1.2152711150000002,347.1794505903877,total_hypercut,54870.0,6480.0,0.1180973209404046
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,16,0.003500412,3.09e-6,0.0008827532301911889,total_edgecut,2.677324e6,159800.0,0.059686463050419
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,16,0.003500412,1.4443915470000002,412.6347261408086,total_edgecut,2.677324e6,104602.0,0.039069608310387534
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,32,0.003500412,3.3800000000000004e-7,9.656006207269316e-5,bottle_conn,3.226024e6,225553.0,0.06991671481675275
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,32,0.003500412,5.817e-6,0.0016618043818841897,bottle_conn,3.226024e6,215722.0,0.06686931033371109
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.003500412,0.059790051000000004,17.080861052927485,bottle_conn,3.226024e6,195276.0,0.06053147775714006
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,32,0.003500412,5.803e-6,0.0016578048526859125,total_conn,54870.0,23210.0,0.42299981775104795
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,32,0.003500412,1.5853448410000002,452.90235577983395,total_conn,54870.0,13680.0,0.24931656642974304
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,32,0.003500412,5.778e-6,0.0016506628362604175,total_hypercut,54870.0,22901.0,0.4173683251321305
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,32,0.003500412,2.2870252200000003,653.3588674704579,total_hypercut,54870.0,13356.0,0.2434117003827228
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,32,0.003500412,5.83e-6,0.0016655182304254471,total_edgecut,2.677324e6,333958.0,0.1247357436006998
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,32,0.003500412,3.0167738710000003,861.8339415474522,total_edgecut,2.677324e6,215262.0,0.08040192371188545
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,64,0.003500412,5.65e-7,0.00016140957121618825,bottle_conn,3.226024e6,169918.0,0.052671027865880723
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,64,0.003500412,3.4392000000000005e-5,0.00982512915622504,bottle_conn,3.226024e6,165903.0,0.05142646179941625
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.003500412,0.063012591,18.001478397400078,bottle_conn,3.226024e6,141181.0,0.04376315861258317
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,64,0.003500412,3.2682e-5,0.009336615232721177,total_conn,54870.0,46972.0,0.8560597776562785
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,64,0.003500412,3.0575225080000004,873.4750389382737,total_conn,54870.0,29497.0,0.53757973391653
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,64,0.003500412,3.2839e-5,0.009381467095873286,total_hypercut,54870.0,43370.0,0.7904137051211956
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,64,0.003500412,4.302578633,1229.1634907548028,total_hypercut,54870.0,27936.0,0.5091306724986331
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,64,0.003500412,3.2684e-5,0.009337186594035216,total_edgecut,2.677324e6,679044.0,0.2536278761927955
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,64,0.003500412,5.917627836,1690.5518081871505,total_edgecut,2.677324e6,445602.0,0.16643559016390994
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,128,0.003500412,1.018e-6,0.0002908229088461587,bottle_conn,3.226024e6,141587.0,0.04388901012515716
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,128,0.003500412,7.626e-5,0.02178600690433012,bottle_conn,3.226024e6,136180.0,0.042212953158438996
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.003500412,0.072058122,20.585611636573066,bottle_conn,3.226024e6,102972.0,0.031919167371352475
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.003500412,0.061390285,17.538016953432912,bottle_conn,3.226024e6,109165.0,0.033838867906748366
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.003500412,0.015509878000000001,4.430872137336976,bottle_conn,3.226024e6,109165.0,0.033838867906748366
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,128,0.003500412,7.611e-5,0.021743154805777147,total_conn,54870.0,91061.0,1.6595771824312011
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,128,0.003500412,6.2617510130000005,1788.8611434882523,total_conn,54870.0,59398.0,1.0825223254966283
Nasa/nasasrb,symmetric,spectral_order,split_conn__dynamic,parts,128,0.003500412,9.323245749,2663.470971131398,total_conn,54870.0,59398.0,1.0825223254966283
Nasa/nasasrb,symmetric,spectral_order,split_conn__trans,parts,128,0.003500412,4.533105429,1295.0205372967525,total_conn,54870.0,59398.0,1.0825223254966283
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,128,0.003500412,7.657100000000001e-5,0.02187485358866328,total_hypercut,54870.0,53852.0,0.9814470566794241
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,128,0.003500412,6.4867020150000005,1853.1252935368752,total_hypercut,54870.0,50254.0,0.9158738837251685
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,128,0.003500412,7.7007e-5,0.021999410355123913,total_edgecut,2.677324e6,1.267088e6,0.47326659007277416
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,128,0.003500412,11.57151378,3305.7576593840954,total_edgecut,2.677324e6,872542.0,0.32590078750274526
Nasa/nasasrb,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.003500412,6.481296207000001,1851.5809587557123,total_edgecut,2.677324e6,2.018792e6,0.7540335050968803
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,256,0.003500412,2.093e-6,0.0005979296151424461,bottle_conn,3.226024e6,106351.0,0.0329665867333907
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,256,0.003500412,0.00014938200000000001,0.0426755479069321,bottle_conn,3.226024e6,103018.0,0.03193342640972293
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.003500412,0.08195732700000001,23.41362302494678,bottle_conn,3.226024e6,79865.0,0.024756480422960275
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,256,0.003500412,0.00014943,0.04268926057846905,total_conn,54870.0,165761.0,3.0209768543830875
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,256,0.003500412,12.668361273,3619.1057718348584,total_conn,54870.0,110529.0,2.014379442318207
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,256,0.003500412,0.00014974,0.042777821582145194,total_hypercut,54870.0,54610.0,0.9952615272462183
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,256,0.003500412,11.170157807,3191.0980213186335,total_hypercut,54870.0,54055.0,0.9851467104064152
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,256,0.003500412,0.000149271,0.0426438373540029,total_edgecut,2.677324e6,1.848582e6,0.6904588312807863
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,256,0.003500412,19.41840089,5547.4615245291125,total_edgecut,2.677324e6,1.563818e6,0.5840974047220284
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,512,0.003500412,3.881000000000001e-6,0.0011087266298938526,bottle_conn,3.226024e6,93360.0,0.028939648310117964
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,512,0.003500412,0.000300219,0.08576676116982801,bottle_conn,3.226024e6,97563.0,0.03024249044644429
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.003500412,0.110228616,31.490183441263486,bottle_conn,3.226024e6,65157.0,0.020197307893555658
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,512,0.003500412,0.00030045,0.08583275340159958,total_conn,54870.0,271715.0,4.951977401129944
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,512,0.003500412,21.195676644000002,6055.1948296371975,total_conn,54870.0,192869.0,3.5150173136504463
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,512,0.003500412,0.00030030700000000004,0.08579190106764575,total_hypercut,54870.0,54834.0,0.9993439037725533
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,512,0.003500412,21.852923908,6242.957659841185,total_hypercut,54870.0,54654.0,0.9960634226353199
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,512,0.003500412,0.000300392,0.08581618392349244,total_edgecut,2.677324e6,2.033326e6,0.7594620598776988
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,512,0.003500412,27.954922636000003,7986.180665590223,total_edgecut,2.677324e6,1.90437e6,0.7112960553149339
Nasa/nasasrb,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.003500412,7.551e-6,0.0021571746411565267,bottle_conn,3.226024e6,87416.0,0.027097132569379522
Nasa/nasasrb,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.003500412,0.000539011,0.15398501662090064,bottle_conn,3.226024e6,77937.0,0.02415884072778132
Nasa/nasasrb,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.003500412,0.20332296100000002,58.08543708569163,bottle_conn,3.226024e6,46564.0,0.014433866580037842
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,1024,0.003500412,0.000539394,0.15409443231253922,total_conn,54870.0,413982.0,7.544778567523236
Nasa/nasasrb,symmetric,spectral_order,split_conn__convex,parts,1024,0.003500412,37.086450528,10594.881553371431,total_conn,54870.0,308538.0,5.623072717331875
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,1024,0.003500412,0.000539951,0.15425355643849922,total_hypercut,54870.0,54851.0,0.9996537269910698
Nasa/nasasrb,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.003500412,43.263899053,12359.65910669944,total_hypercut,54870.0,54798.0,0.9986878075451067
Nasa/nasasrb,symmetric,spectral_order,balance_work,parts,1024,0.003500412,0.000539785,0.15420613344943396,total_edgecut,2.677324e6,2.177314e6,0.8132426258458072
Nasa/nasasrb,symmetric,spectral_order,split_symcut__convex,parts,1024,0.003500412,48.113725432,13745.160693084128,total_edgecut,2.677324e6,2.061876e6,0.7701256926692474
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,2,0.003500412,2.7865000000000002e-5,0.00796049150785679,cache,54870.0,1.784888e6,32.529396755968655
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.003500412,0.011310854,3.2312922021750583,cache,54870.0,1.620503e6,29.533497357390196
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.003500412,0.19948782,56.98981148504805,cache,54870.0,1.620503e6,29.533497357390196
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,4,0.003500412,1.5287e-5,0.004367200203861717,cache,54870.0,1.338773e6,24.398997630763624
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.003500412,0.01169291,3.340438211273416,cache,54870.0,1.1195e6,20.402770184071443
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.003500412,0.20406960200000002,58.298737977129555,cache,54870.0,1.1195e6,20.402770184071443
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,8,0.003500412,7.396000000000001e-6,0.0021128941393184575,cache,54870.0,1.04814e6,19.102241662110444
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.003500412,0.012385914000000001,3.5384160493107673,cache,54870.0,870854.0,15.87122289046838
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.003500412,0.2083665,59.52627862091663,cache,54870.0,870854.0,15.87122289046838
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,16,0.003500412,4.517e-6,0.0012904195277584467,cache,54870.0,805047.0,14.671897211591034
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.003500412,0.013801733,3.942888151451886,cache,54870.0,716801.0,13.063623109167123
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.003500412,0.21618097900000002,61.75872411590407,cache,54870.0,716801.0,13.063623109167123
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,32,0.003500412,3.131e-6,0.0008944661371290009,cache,54870.0,598452.0,10.906724986331328
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.003500412,0.016525674,4.721065406015064,cache,54870.0,554183.0,10.099927100419173
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.003500412,0.228473959,65.27059071903535,cache,54870.0,554183.0,10.099927100419173
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,64,0.003500412,2.392e-6,0.000683348131591367,cache,54870.0,429840.0,7.833788955713505
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.003500412,0.022238155000000003,6.353010731308201,cache,54870.0,406843.0,7.414671040641516
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.003500412,0.239537207,68.43114667644838,cache,54870.0,406843.0,7.414671040641516
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,128,0.003500412,2.0160000000000003e-6,0.0005759322045519214,cache,54870.0,297161.0,5.415728084563514
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.003500412,0.032827324000000005,9.378131488521923,cache,54870.0,285707.0,5.206980134864224
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.003500412,0.248971039,71.1262100004228,cache,54870.0,285707.0,5.206980134864224
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,256,0.003500412,1.636e-6,0.0004673735548843965,cache,54870.0,198807.0,3.623236741388737
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.003500412,0.054083752000000006,15.450681805456044,cache,54870.0,193315.0,3.5231456169127027
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.003500412,0.25803322900000003,73.7151023936611,cache,54870.0,193315.0,3.5231456169127027
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,512,0.003500412,1.57e-6,0.0004485186315210895,cache,54870.0,132518.0,2.4151266630216877
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.003500412,0.095767718,27.35898459952714,cache,54870.0,129652.0,2.3628941133588484
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.003500412,0.27348867,78.13042293307187,cache,54870.0,129652.0,2.3628941133588484
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,1024,0.003500412,1.529e-6,0.00043680572458327767,cache,54870.0,94647.0,1.7249316566429742
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.003500412,0.180261488,51.497220327207195,cache,54870.0,92712.0,1.6896664844177145
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.003500412,0.269551376,77.00561419627175,cache,54870.0,92712.0,1.6896664844177145
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,2048,0.003500412,1.529e-6,0.00043680572458327767,cache,54870.0,74289.0,1.35390924002187
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.003500412,0.348142812,99.4576672688815,cache,54870.0,72100.0,1.3140149444140696
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.003500412,0.261234839,74.62974044198225,cache,54870.0,72100.0,1.3140149444140696
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,4096,0.003500412,1.483e-6,0.00042366441436036674,cache,54870.0,64608.0,1.1774740295243302
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.003500412,0.6740847590000001,192.57297683815509,cache,54870.0,62970.0,1.1476216511755057
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.003500412,0.24430652600000002,69.79364886190541,cache,54870.0,62970.0,1.1476216511755057
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,8192,0.003500412,1.4840000000000001e-6,0.00042395009501738657,cache,54870.0,59508.0,1.0845270639693823
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.003500412,1.28706055,367.68830354826804,cache,54870.0,58650.0,1.0688901038819028
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.003500412,0.265647952,75.89048146332489,cache,54870.0,58650.0,1.0688901038819028
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,16384,0.003500412,1.478e-6,0.00042223601107526775,cache,54870.0,57373.0,1.045616912702752
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.003500412,2.3873369820000003,682.0159975454319,cache,54870.0,56490.0,1.0295243302351011
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.003500412,0.26062899300000003,74.45666195864945,cache,54870.0,56490.0,1.0295243302351011
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,32768,0.003500412,1.48e-6,0.0004228073723893073,cache,54870.0,55582.0,1.012976125387279
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.003500412,3.9700289630000003,1134.1604825374843,cache,54870.0,55410.0,1.0098414434117005
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.003500412,0.223552977,63.86476134809274,cache,54870.0,55410.0,1.0098414434117005
Nasa/nasasrb,symmetric,spectral_order,chunk_equal,vertices,65536,0.003500412,1.4680000000000002e-6,0.0004193792045050697,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.003500412,4.749025908,1356.704841601503,cache,54870.0,54870.0,1.0
Nasa/nasasrb,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.003500412,0.16870831,48.19670084550047,cache,54870.0,54870.0,1.0


==> results/data/results_lanka_48_26.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,2,7.3755e-5,6.410000000000001e-7,0.008690936207714732,bottle_conn,195998.0,774248.0,3.950285206991908
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,2,7.3755e-5,0.00024627000000000004,3.339027862517796,bottle_conn,195998.0,758496.0,3.8699170399697955
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,2,7.3755e-5,0.000564602,7.655101349061081,bottle_conn,195998.0,321715.0,1.6414198104062285
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,2,7.3755e-5,0.001713258,23.229042098840758,bottle_conn,195998.0,702895.0,3.586235573832386
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,2,7.3755e-5,0.002050001,27.79473933970578,bottle_conn,195998.0,288699.84,1.4729733976877317
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,7.3755e-5,0.003848773,52.18321469730866,bottle_conn,195998.0,288616.17,1.4725465055765874
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,2,7.3755e-5,4.47e-7,0.006060606060606061,total_conn,21349.0,3381.0,0.15836807344606305
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,2,7.3755e-5,0.006333851000000001,85.87690326079588,total_conn,21349.0,1696.0,0.0794416600309148
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,2,7.3755e-5,4.54e-7,0.0061555148803470955,total_hypercut,21349.0,3381.0,0.15836807344606305
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,2,7.3755e-5,0.011872999,160.97890312521184,total_hypercut,21349.0,1696.0,0.0794416600309148
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,4,7.3755e-5,6.960000000000001e-7,0.009436648362822861,bottle_conn,195998.0,826846.0,4.218645088215186
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,4,7.3755e-5,0.000251009,3.403281133482476,bottle_conn,195998.0,794794.0,4.055112807273543
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,4,7.3755e-5,0.0005586300000000001,7.574130567419159,bottle_conn,195998.0,381882.0,1.9483974326268636
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,4,7.3755e-5,0.001800284,24.40897566266694,bottle_conn,195998.0,565122.0,2.8833049316829764
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,4,7.3755e-5,0.002135736,28.957169005491153,bottle_conn,195998.0,205939.54,1.0507226604353106
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,7.3755e-5,0.004081078,55.33289946444309,bottle_conn,195998.0,205679.0,1.0493933611567465
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,4,7.3755e-5,9.81e-7,0.013300793166564979,total_conn,21349.0,5145.0,0.24099489437444377
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,4,7.3755e-5,0.019057670000000002,258.3915666734459,total_conn,21349.0,4187.0,0.1961215982013209
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,4,7.3755e-5,9.85e-7,0.013355026777845572,total_hypercut,21349.0,5102.0,0.2389807485128109
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,4,7.3755e-5,0.037743354,511.73959731543624,total_hypercut,21349.0,4187.0,0.1961215982013209
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,7.3755e-5,0.005448720000000001,73.87594061419566,bottle_conn,195998.0,514366.0,2.624343105541893
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,7.3755e-5,0.005971473000000001,80.96363636363637,bottle_conn,195998.0,471614.0,2.4062184308003145
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,7.3755e-5,0.006060792000000001,82.17465934512916,bottle_conn,195998.0,514366.0,2.624343105541893
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,7.3755e-5,0.005631935,76.36004338688903,bottle_conn,195998.0,471612.0,2.4062082266145572
LPnetlib/lp_ken_11,rows,natural_order,metis__plaid,parts,8,7.3755e-5,0.028561634000000002,387.2501389736289,bottle_conn,195998.0,358025.0,1.8266768028245186
LPnetlib/lp_ken_11,rows,natural_order,kahypar__greedy_secconn,parts,8,7.3755e-5,33.736893652,457418.39403430274,bottle_conn,195998.0,111447.31,0.5686145266788436
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,8,7.3755e-5,7.47e-7,0.010128126906650397,bottle_conn,195998.0,779034.0,3.974703823508403
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,8,7.3755e-5,0.00025412700000000004,3.4455562334756973,bottle_conn,195998.0,735302.0,3.7515790977458954
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,8,7.3755e-5,0.000573892,7.781058911260254,bottle_conn,195998.0,413964.0,2.112082776354861
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,8,7.3755e-5,0.001975123,26.779513253338756,bottle_conn,195998.0,334558.0,1.7069459892447882
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,8,7.3755e-5,0.002231368,30.253786183987526,bottle_conn,195998.0,107713.86,0.5495661180216125
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,7.3755e-5,0.004407943,59.764666802250694,bottle_conn,195998.0,107577.2,0.5488688660088368
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,7.3755e-5,0.0018478470000000001,25.05385397600163,bottle_conn,195998.0,364492.0,1.8596720374697702
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,7.3755e-5,0.002175101,29.490895532506272,bottle_conn,195998.0,107759.36,0.5497982632475842
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,7.3755e-5,0.004241209,57.504020066436176,bottle_conn,195998.0,114568.95,0.5845414238920805
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,7.3755e-5,0.0016994100000000002,23.04128533658735,bottle_conn,195998.0,364492.0,1.8596720374697702
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,7.3755e-5,0.002005919,27.19705782658803,bottle_conn,195998.0,107777.28,0.5498896927519669
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,7.3755e-5,0.004767256,64.63637719476645,bottle_conn,195998.0,114568.34,0.5845383116154246
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__split_conn__convex,parts,8,7.3755e-5,0.064202618,870.4849569520711,total_conn,21349.0,14783.0,0.692444610988805
LPnetlib/lp_ken_11,rows,natural_order,metis,parts,8,7.3755e-5,0.028636265,388.2620161344994,total_conn,21349.0,4821.0,0.22581853951004732
LPnetlib/lp_ken_11,rows,natural_order,kahypar,parts,8,7.3755e-5,33.685138415000004,456716.6756830046,total_conn,21349.0,4037.0,0.18909550798632255
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,8,7.3755e-5,2.029e-6,0.02750999932207986,total_conn,21349.0,6184.0,0.2896622792636657
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,8,7.3755e-5,0.041058162,556.6830994508847,total_conn,21349.0,5406.0,0.2532202913485409
LPnetlib/lp_ken_11,rows,natural_order,split_conn__dynamic,parts,8,7.3755e-5,0.48960311300000003,6638.236228052336,total_conn,21349.0,5406.0,0.2532202913485409
LPnetlib/lp_ken_11,rows,natural_order,split_conn__trans,parts,8,7.3755e-5,0.398296019,5400.257867263236,total_conn,21349.0,5406.0,0.2532202913485409
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,7.3755e-5,0.122855291,1665.721523964477,total_hypercut,21349.0,14080.0,0.6595156681811795
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,8,7.3755e-5,2.007e-6,0.027211714460036607,total_hypercut,21349.0,6098.0,0.28563398754040004
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,8,7.3755e-5,0.082906515,1124.0799267846248,total_hypercut,21349.0,5406.0,0.2532202913485409
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,16,7.3755e-5,8.890000000000001e-7,0.012053420107111383,bottle_conn,195998.0,713049.0,3.6380422249206625
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,16,7.3755e-5,0.000210334,2.8517930987729647,bottle_conn,195998.0,668044.0,3.408422534923826
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,16,7.3755e-5,0.000570711,7.737929631889363,bottle_conn,195998.0,430985.0,2.198925499239788
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,16,7.3755e-5,0.002282477,30.946742593722462,bottle_conn,195998.0,179744.0,0.9170705823528812
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,16,7.3755e-5,0.002351675,31.884956952071047,bottle_conn,195998.0,56382.79,0.28767023132889114
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,7.3755e-5,0.005002632,67.82769981696156,bottle_conn,195998.0,56236.52,0.2869239482035531
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,16,7.3755e-5,3.812e-6,0.051684631550403363,total_conn,21349.0,7042.0,0.32985151529345635
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,16,7.3755e-5,0.08774923600000001,1189.7394888482138,total_conn,21349.0,6042.0,0.28301091386013394
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,16,7.3755e-5,3.721e-6,0.050450816893769915,total_hypercut,21349.0,6836.0,0.320202351398192
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,16,7.3755e-5,0.17541800100000002,2378.3879194630877,total_hypercut,21349.0,6042.0,0.28301091386013394
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,32,7.3755e-5,1.147e-6,0.01555148803470951,bottle_conn,195998.0,671444.0,3.4257696507107216
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,32,7.3755e-5,0.000266429,3.6123517049691545,bottle_conn,195998.0,538472.0,2.7473341564709846
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,32,7.3755e-5,0.0005829590000000001,7.903992949630535,bottle_conn,195998.0,376956.0,1.9232645231073786
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,32,7.3755e-5,0.0028167160000000004,38.1901701579554,bottle_conn,195998.0,88810.0,0.4531168685394749
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,32,7.3755e-5,0.0027528410000000002,37.324127177818454,bottle_conn,195998.0,29795.0,0.15201685731487055
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,7.3755e-5,0.006553563,88.8558470612162,bottle_conn,195998.0,29651.0,0.15128215594036673
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,32,7.3755e-5,7.176e-6,0.09729509863738052,total_conn,21349.0,7941.0,0.3719612159820132
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,32,7.3755e-5,0.188712121,2558.6349535624704,total_conn,21349.0,6311.0,0.2956110356456977
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,32,7.3755e-5,7.0980000000000005e-6,0.09623754321740899,total_hypercut,21349.0,7520.0,0.3522413227785845
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,32,7.3755e-5,0.36873298000000004,4999.430275913498,total_hypercut,21349.0,6311.0,0.2956110356456977
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,64,7.3755e-5,1.6570000000000002e-6,0.022466273472984886,bottle_conn,195998.0,657269.0,3.3534474841580018
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,64,7.3755e-5,0.00029080800000000004,3.942892007321538,bottle_conn,195998.0,283636.0,1.4471372156858744
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,64,7.3755e-5,0.0006048430000000001,8.20070503694665,bottle_conn,195998.0,190044.0,0.9696221390014184
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,64,7.3755e-5,0.004047002,54.87088332994373,bottle_conn,195998.0,48928.0,0.24963520035918735
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,64,7.3755e-5,0.003338235,45.261134838316046,bottle_conn,195998.0,18322.31,0.09348212736864663
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,7.3755e-5,0.008790808,119.18931597857772,bottle_conn,195998.0,18263.96,0.09318442024918622
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,64,7.3755e-5,2.0187000000000002e-5,0.2737034777303234,total_conn,21349.0,9537.0,0.4467188158695958
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,64,7.3755e-5,0.421720965,5717.862721171446,total_conn,21349.0,6391.0,0.2993582837603635
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,64,7.3755e-5,2.0509e-5,0.2780692834384109,total_hypercut,21349.0,8684.0,0.40676378284697173
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,64,7.3755e-5,0.8130134120000001,11023.163338078775,total_hypercut,21349.0,6391.0,0.2993582837603635
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,7.3755e-5,0.00794938,107.78089621042642,bottle_conn,195998.0,38535.0,0.1966091490729497
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,7.3755e-5,0.007291765,98.86468713985492,bottle_conn,195998.0,38521.0,0.19653771977265075
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,7.3755e-5,0.007163196,97.12149684767134,bottle_conn,195998.0,38535.0,0.1966091490729497
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,7.3755e-5,0.006336851,85.91757846925633,bottle_conn,195998.0,38521.0,0.19653771977265075
LPnetlib/lp_ken_11,rows,natural_order,metis__plaid,parts,128,7.3755e-5,0.078635561,1066.1726120263033,bottle_conn,195998.0,70826.0,0.36136083021255316
LPnetlib/lp_ken_11,rows,natural_order,kahypar__greedy_secconn,parts,128,7.3755e-5,7.212381684,97788.37616432784,bottle_conn,195998.0,10682.52,0.05450320921642058
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,128,7.3755e-5,2.6760000000000003e-6,0.03628228594671548,bottle_conn,195998.0,652893.0,3.331120725721691
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,128,7.3755e-5,0.00028569,3.873500101688021,bottle_conn,195998.0,135652.0,0.6921091031541138
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,128,7.3755e-5,0.000613397,8.316683614670191,bottle_conn,195998.0,92001.0,0.46939764691476443
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,128,7.3755e-5,0.006203747000000001,84.11290082028339,bottle_conn,195998.0,27716.0,0.14140960622047163
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,128,7.3755e-5,0.005351858,72.5626466002305,bottle_conn,195998.0,12042.21,0.06144047388238655
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,7.3755e-5,0.012433305,168.5757575757576,bottle_conn,195998.0,12007.36,0.06126266594557088
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,7.3755e-5,0.0037505760000000003,50.851820215578606,bottle_conn,195998.0,29485.0,0.15043520852253595
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,7.3755e-5,0.0032212530000000003,43.675045759609525,bottle_conn,195998.0,12139.2,0.06193532587067215
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,7.3755e-5,0.008965267,121.55470137617789,bottle_conn,195998.0,12902.11,0.06582776354860764
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,7.3755e-5,0.002804445,38.02379499694936,bottle_conn,195998.0,29485.0,0.15043520852253595
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,7.3755e-5,0.0023695640000000002,32.12750322012067,bottle_conn,195998.0,12154.87,0.06201527566607823
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,7.3755e-5,0.006810003,92.33276388041489,bottle_conn,195998.0,12902.26,0.06582852886253941
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__split_conn__convex,parts,128,7.3755e-5,0.679556539,9213.70129482747,total_conn,21349.0,22684.0,1.0625322029134854
LPnetlib/lp_ken_11,rows,natural_order,metis,parts,128,7.3755e-5,0.078908725,1069.8762795742662,total_conn,21349.0,6403.0,0.29992037097756336
LPnetlib/lp_ken_11,rows,natural_order,kahypar,parts,128,7.3755e-5,7.123422974,96582.23813978714,total_conn,21349.0,7210.0,0.33772073633425453
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,128,7.3755e-5,4.7915000000000005e-5,0.6496508711273813,total_conn,21349.0,12842.0,0.6015270036067263
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,128,7.3755e-5,0.9795432820000001,13281.042397125619,total_conn,21349.0,6408.0,0.30015457398472994
LPnetlib/lp_ken_11,rows,natural_order,split_conn__dynamic,parts,128,7.3755e-5,0.7292598640000001,9887.598996678193,total_conn,21349.0,6408.0,0.30015457398472994
LPnetlib/lp_ken_11,rows,natural_order,split_conn__trans,parts,128,7.3755e-5,0.37478529800000004,5081.4900413531295,total_conn,21349.0,6408.0,0.30015457398472994
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,7.3755e-5,1.301000323,17639.48644837638,total_hypercut,21349.0,18590.0,0.8707667806454635
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,128,7.3755e-5,4.779e-5,0.6479560707748627,total_hypercut,21349.0,11071.0,0.5185722984683123
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,128,7.3755e-5,1.8892219620000001,25614.832377465937,total_hypercut,21349.0,6408.0,0.30015457398472994
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,256,7.3755e-5,5.0630000000000005e-6,0.06864619347840825,bottle_conn,195998.0,647343.0,3.302804110246023
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,256,7.3755e-5,0.00038405700000000004,5.207199511897499,bottle_conn,195998.0,61660.0,0.31459504688823353
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,256,7.3755e-5,0.0007074760000000001,9.592244593586877,bottle_conn,195998.0,42674.0,0.21772671149705608
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,256,7.3755e-5,0.014335799000000001,194.37053759067183,bottle_conn,195998.0,15884.0,0.0810416432820743
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,256,7.3755e-5,0.013193747,178.8861365331164,bottle_conn,195998.0,7799.06,0.039791528484984545
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,7.3755e-5,0.022879492,310.20936885634876,bottle_conn,195998.0,7785.97,0.03972474208920499
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,256,7.3755e-5,0.000121917,1.6529997966239578,total_conn,21349.0,18426.0,0.8630849220103987
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,256,7.3755e-5,2.440265305,33086.0999932208,total_conn,21349.0,12824.0,0.6006838727809265
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,256,7.3755e-5,0.00012211,1.6556165683682462,total_hypercut,21349.0,15113.0,0.7079020094618015
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,256,7.3755e-5,4.359708025000001,59110.67758118094,total_hypercut,21349.0,10769.0,0.504426436835449
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,512,7.3755e-5,9.191e-6,0.12461528031997832,bottle_conn,195998.0,342496.0,1.7474464025143113
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,512,7.3755e-5,0.00046310800000000005,6.279004813233001,bottle_conn,195998.0,24775.0,0.1264043510648068
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,512,7.3755e-5,0.00076386,10.356721578198089,bottle_conn,195998.0,17818.55,0.09091189706017408
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,512,7.3755e-5,0.01272502,172.53094705443698,bottle_conn,195998.0,12232.0,0.06240880008979684
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,512,7.3755e-5,0.011314973,153.41296183309606,bottle_conn,195998.0,6675.35,0.0340582556964867
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,7.3755e-5,0.024936681000000002,338.10156599552573,bottle_conn,195998.0,6596.77,0.03365733323809427
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,512,7.3755e-5,0.00018478,2.505321673106908,total_conn,21349.0,22995.0,1.0770996299592486
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,512,7.3755e-5,3.9925789130000005,54132.99319368179,total_conn,21349.0,19602.0,0.9181694692959858
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,512,7.3755e-5,0.000185092,2.509551894786794,total_hypercut,21349.0,18275.0,0.856011991193967
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,512,7.3755e-5,7.044994775,95518.87702528642,total_hypercut,21349.0,15609.0,0.7311349477727294
LPnetlib/lp_ken_11,rows,natural_order,split_equal__split_equal,parts,1024,7.3755e-5,1.7323e-5,0.2348722120534201,bottle_conn,195998.0,172448.0,0.8798457127113541
LPnetlib/lp_ken_11,rows,natural_order,balance_work__split_equal,parts,1024,7.3755e-5,0.000858806,11.64403769235984,bottle_conn,195998.0,12756.0,0.06508229675813018
LPnetlib/lp_ken_11,rows,natural_order,balance_work__map_local,parts,1024,7.3755e-5,0.001105702,14.991553115043049,bottle_conn,195998.0,9342.48,0.04766620067551709
LPnetlib/lp_ken_11,rows,natural_order,balance_priconn__balance_secconn,parts,1024,7.3755e-5,0.016522312,224.0161616161616,bottle_conn,195998.0,12232.0,0.06240880008979684
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn,parts,1024,7.3755e-5,0.015089804000000002,204.59364110907737,bottle_conn,195998.0,6672.18,0.03404208206206186
LPnetlib/lp_ken_11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,7.3755e-5,0.045697791,619.5890583689242,bottle_conn,195998.0,6595.45,0.03365059847549465
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,1024,7.3755e-5,0.000514053,6.96973764490543,total_conn,21349.0,25653.0,1.2016019485690197
LPnetlib/lp_ken_11,rows,natural_order,split_conn__convex,parts,1024,7.3755e-5,6.7697258080000005,91786.66948681446,total_conn,21349.0,23111.0,1.082533139725514
LPnetlib/lp_ken_11,rows,natural_order,balance_work,parts,1024,7.3755e-5,0.0005138710000000001,6.967270015592164,total_hypercut,21349.0,20086.0,0.9408403203897138
LPnetlib/lp_ken_11,rows,natural_order,split_hypercut__convex,parts,1024,7.3755e-5,11.902209328000001,161374.9485187445,total_hypercut,21349.0,18150.0,0.8501569160148016
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,2,7.3755e-5,7.296e-6,0.09892210697579826,cache,21349.0,48818.0,2.286664480771933
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,2,7.3755e-5,0.000509746,6.9113416039590545,cache,21349.0,48574.0,2.2752353740222024
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,2,7.3755e-5,0.011883139000000001,161.11638532980817,cache,21349.0,48574.0,2.2752353740222024
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,4,7.3755e-5,4.67e-6,0.06331774117009016,cache,21349.0,48454.0,2.269614501850204
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,4,7.3755e-5,0.0006180570000000001,8.379865771812081,cache,21349.0,48090.0,2.2525645229284743
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,4,7.3755e-5,0.012914100000000001,175.09456985967054,cache,21349.0,48090.0,2.2525645229284743
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,8,7.3755e-5,3.1490000000000003e-6,0.04269541048064538,cache,21349.0,47865.0,2.242025387605977
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,8,7.3755e-5,0.0008181210000000001,11.092414073622129,cache,21349.0,47364.0,2.2185582462878823
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,8,7.3755e-5,0.013945843000000001,189.08335706053828,cache,21349.0,47364.0,2.2185582462878823
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,16,7.3755e-5,2.437e-6,0.033041827672700155,cache,21349.0,46570.0,2.181366808749824
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,16,7.3755e-5,0.001230327,16.681269066503965,cache,21349.0,45669.0,2.139163426858401
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,16,7.3755e-5,0.016060631000000002,217.756504643753,cache,21349.0,45669.0,2.139163426858401
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,32,7.3755e-5,1.986e-6,0.026926988000813504,cache,21349.0,43682.0,2.0460911518103893
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,32,7.3755e-5,0.001975337,26.78241475154227,cache,21349.0,42403.0,1.9861820225771698
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,32,7.3755e-5,0.020445612000000002,277.2098434004474,cache,21349.0,42403.0,1.9861820225771698
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,64,7.3755e-5,1.6370000000000002e-6,0.02219510541658193,cache,21349.0,39011.0,1.8272987025153402
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,64,7.3755e-5,0.003477383,47.147759473933974,cache,21349.0,37313.0,1.7477633612815588
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,64,7.3755e-5,0.024437436,331.33260117958105,cache,21349.0,37313.0,1.7477633612815588
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,128,7.3755e-5,1.554e-6,0.021069757982509662,cache,21349.0,33672.0,1.577216731462832
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,128,7.3755e-5,0.006300857,85.42955731814791,cache,21349.0,27755.0,1.3000608927818633
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,128,7.3755e-5,0.026549597,359.97013083858724,cache,21349.0,27755.0,1.3000608927818633
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,7.3755e-5,0.017250821,233.89358009626466,cache,21349.0,43364.0,2.031195840554593
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,256,7.3755e-5,1.574e-6,0.021340926038912616,cache,21349.0,30727.0,1.4392711602416974
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,256,7.3755e-5,0.011917364000000001,161.58042166632774,cache,21349.0,27709.0,1.2979062251159306
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,256,7.3755e-5,0.020897362000000003,283.3348518744492,cache,21349.0,27709.0,1.2979062251159306
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,512,7.3755e-5,1.494e-6,0.020256253813300793,cache,21349.0,29090.0,1.3625930956953487
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,512,7.3755e-5,0.022967015,311.3960409463765,cache,21349.0,27590.0,1.292332193545365
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,512,7.3755e-5,0.017401407,235.93528574333945,cache,21349.0,27590.0,1.292332193545365
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,1024,7.3755e-5,1.492e-6,0.0202291370076605,cache,21349.0,28375.0,1.3291020656705232
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,1024,7.3755e-5,0.044602507,604.7387566944614,cache,21349.0,27338.0,1.2805283619841679
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,1024,7.3755e-5,0.015648514000000002,212.16885634872216,cache,21349.0,27338.0,1.2805283619841679
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,2048,7.3755e-5,1.4840000000000001e-6,0.020120669785099316,cache,21349.0,28047.0,1.3137383484003935
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,2048,7.3755e-5,0.085942477,1165.2427225272863,cache,21349.0,26914.0,1.2606679469764392
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,2048,7.3755e-5,0.014776237000000001,200.34217341197208,cache,21349.0,26914.0,1.2606679469764392
LPnetlib/lp_ken_11,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,7.3755e-5,0.024302634,329.5049013626195,cache,21349.0,33053.0,1.5482223991756054
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,4096,7.3755e-5,1.477e-6,0.02002576096535828,cache,21349.0,26917.0,1.260808468780739
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,4096,7.3755e-5,0.159012241,2155.9520168124195,cache,21349.0,26013.0,1.2184645650850157
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,4096,7.3755e-5,0.013372745,181.31306352111721,cache,21349.0,26013.0,1.2184645650850157
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,8192,7.3755e-5,1.475e-6,0.019998644159717985,cache,21349.0,25002.0,1.1711087170359267
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,8192,7.3755e-5,0.266777044,3617.0706257202905,cache,21349.0,24211.0,1.1340578013021687
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,8192,7.3755e-5,0.011166657,151.40203376042302,cache,21349.0,24211.0,1.1340578013021687
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,16384,7.3755e-5,1.4710000000000002e-6,0.019944410548437395,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,16384,7.3755e-5,0.332918443,4513.84235645041,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,16384,7.3755e-5,0.006058756,82.14705443698732,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,32768,7.3755e-5,1.477e-6,0.02002576096535828,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,32768,7.3755e-5,0.33261660600000004,4509.749928818385,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,32768,7.3755e-5,0.006065139000000001,82.23359772218834,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_equal,vertices,65536,7.3755e-5,1.475e-6,0.019998644159717985,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__dynamic,vertices,65536,7.3755e-5,0.332755656,4511.635224730527,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,natural_order,chunk_conn__convex,vertices,65536,7.3755e-5,0.006049195,82.0174225476239,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,2,8.3572e-5,6.5e-7,0.0077777245967548935,bottle_conn,262548.0,689039.0,2.624430580312933
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,2,8.3572e-5,0.00041128100000000005,4.921277461350692,bottle_conn,262548.0,689176.0,2.624952389658272
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,2,8.3572e-5,0.000797107,9.537967261762313,bottle_conn,262548.0,445090.0,1.6952709599768423
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,2,8.3572e-5,0.0018164650000000002,21.735330014837505,bottle_conn,262548.0,596724.0,2.2728186845833904
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,2,8.3572e-5,0.002216964,26.527592973723255,bottle_conn,262548.0,380956.0,1.4509956274662157
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,8.3572e-5,0.004106535000000001,49.137689656822864,bottle_conn,262548.0,380933.12,1.4509084814967168
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,2,8.3572e-5,4.82e-7,0.005767481931747475,total_conn,14694.0,5596.0,0.3808357152579284
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,2,8.3572e-5,0.023836744,285.22404633130714,total_conn,14694.0,2670.0,0.18170681910984074
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,2,8.3572e-5,4.830000000000001e-7,0.0057794476618963295,total_hypercut,14694.0,5596.0,0.3808357152579284
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,2,8.3572e-5,0.031183558000000004,373.13404010912745,total_hypercut,14694.0,2670.0,0.18170681910984074
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,4,8.3572e-5,6.78e-7,0.008112765040922797,bottle_conn,262548.0,512113.0,1.9505499946676417
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,4,8.3572e-5,0.00041259600000000005,4.937012396496434,bottle_conn,262548.0,508635.0,1.937302893185246
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,4,8.3572e-5,0.000797622,9.544129612788971,bottle_conn,262548.0,298352.0,1.1363712540183128
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,4,8.3572e-5,0.0019110490000000002,22.86709663523668,bottle_conn,262548.0,467133.0,1.7792289409936468
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,4,8.3572e-5,0.002253741,26.967656631407646,bottle_conn,262548.0,243141.6,0.9260843731431967
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,8.3572e-5,0.0043498470000000004,52.04909539080075,bottle_conn,262548.0,243104.52,0.9259431418254948
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,4,8.3572e-5,1.017e-6,0.012169147561384194,total_conn,14694.0,7129.0,0.4851640125221179
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,4,8.3572e-5,0.060239317,720.8074115732542,total_conn,14694.0,6374.0,0.4337824962569756
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,4,8.3572e-5,1.012e-6,0.012109318910639927,total_hypercut,14694.0,6221.0,0.4233700830270859
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,4,8.3572e-5,0.07187631700000001,860.0526133154646,total_hypercut,14694.0,5612.0,0.38192459507281884
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,8.3572e-5,0.005735517000000001,68.62964868616284,bottle_conn,262548.0,382240.0,1.4558861617685148
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,8.3572e-5,0.005523748,66.09567797827023,bottle_conn,262548.0,342823.8,1.3057566616390146
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,8.3572e-5,0.005899306,70.58950366151342,bottle_conn,262548.0,382240.0,1.4558861617685148
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,8.3572e-5,0.005527646000000001,66.14232039439047,bottle_conn,262548.0,342885.8,1.3059928089339854
LPnetlib/lp_ken_11,cols,natural_order,metis__plaid,parts,8,8.3572e-5,0.02721989,325.70585842148085,bottle_conn,262548.0,74495.0,0.28373859256212197
LPnetlib/lp_ken_11,cols,natural_order,kahypar__greedy_secconn,parts,8,8.3572e-5,5.087734469,60878.45772507538,bottle_conn,262548.0,37900.42,0.14435615582674405
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,8,8.3572e-5,7.53e-7,0.009010194802086823,bottle_conn,262548.0,307270.0,1.1703383762207291
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,8,8.3572e-5,0.000411891,4.9285765567414925,bottle_conn,262548.0,305319.0,1.1629073540838246
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,8,8.3572e-5,0.000797794,9.546187718374574,bottle_conn,262548.0,193451.0,0.7368214574096927
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,8,8.3572e-5,0.00234154,28.018235772746852,bottle_conn,262548.0,284975.0,1.0854205707146884
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,8,8.3572e-5,0.0023386410000000002,27.983547121045326,bottle_conn,262548.0,135492.55,0.5160677285677285
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,8.3572e-5,0.004754585,56.89208107978749,bottle_conn,262548.0,135409.83,0.5157526623703094
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,8.3572e-5,0.0027190300000000003,32.53517924663763,bottle_conn,262548.0,297731.0,1.1340059722412663
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,8.3572e-5,0.0022935240000000003,27.443689273919496,bottle_conn,262548.0,141638.97,0.5394783810960282
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,8.3572e-5,0.0046376310000000006,55.49264107595846,bottle_conn,262548.0,152271.62,0.5799763090939561
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,8.3572e-5,0.002123416,25.40822284975829,bottle_conn,262548.0,297731.0,1.1340059722412663
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,8.3572e-5,0.002189415,26.197949073852485,bottle_conn,262548.0,141644.89,0.5395009293538706
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,8.3572e-5,0.005036105,60.26067343129277,bottle_conn,262548.0,152271.39,0.5799754330636684
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__split_conn__convex,parts,8,8.3572e-5,0.130128297,1557.0800866318862,total_conn,14694.0,9906.0,0.6741527153940384
LPnetlib/lp_ken_11,cols,natural_order,metis,parts,8,8.3572e-5,0.027255341000000002,326.1300555209879,total_conn,14694.0,1527.0,0.10391996733360555
LPnetlib/lp_ken_11,cols,natural_order,kahypar,parts,8,8.3572e-5,4.679152954,55989.48157277557,total_conn,14694.0,371.0,0.02524840070777188
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,8,8.3572e-5,1.45e-6,0.01735030871583784,total_conn,14694.0,8268.0,0.5626786443446304
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,8,8.3572e-5,0.096963982,1160.244842770306,total_conn,14694.0,7747.0,0.5272219953722608
LPnetlib/lp_ken_11,cols,natural_order,split_conn__dynamic,parts,8,8.3572e-5,0.99419975,11896.325922557795,total_conn,14694.0,7747.0,0.5272219953722608
LPnetlib/lp_ken_11,cols,natural_order,split_conn__trans,parts,8,8.3572e-5,0.8140552780000001,9740.765782798067,total_conn,14694.0,7747.0,0.5272219953722608
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,8.3572e-5,0.151014893,1807.003458096013,total_hypercut,14694.0,8619.0,0.5865659452837892
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,8,8.3572e-5,1.4370000000000002e-6,0.017194754223902743,total_hypercut,14694.0,6344.0,0.4317408466040561
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,8,8.3572e-5,0.12054038700000001,1442.3537428803907,total_hypercut,14694.0,6255.0,0.42568395263372805
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,16,8.3572e-5,8.750000000000001e-7,0.010470013880246973,bottle_conn,262548.0,167219.0,0.6369082986730046
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,16,8.3572e-5,0.00042206000000000003,5.0502560666251854,bottle_conn,262548.0,167604.0,0.6383746971982266
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,16,8.3572e-5,0.000796371,9.529160484372756,bottle_conn,262548.0,118468.0,0.45122415710651004
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,16,8.3572e-5,0.0030547670000000003,36.55251758962332,bottle_conn,262548.0,157160.0,0.5985953044776574
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,16,8.3572e-5,0.002507088,29.999138467429283,bottle_conn,262548.0,74014.88,0.28190989838048663
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,8.3572e-5,0.005384610000000001,64.43079021681903,bottle_conn,262548.0,73835.75,0.2812276231393879
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,16,8.3572e-5,2.6820000000000003e-6,0.032092088259225576,total_conn,14694.0,9070.0,0.6172587450660133
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,16,8.3572e-5,0.148840366,1780.9836548126166,total_conn,14694.0,8615.0,0.5862937253300667
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,16,8.3572e-5,2.717e-6,0.03251088881443545,total_hypercut,14694.0,6348.0,0.43201306655777866
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,16,8.3572e-5,0.23761573300000002,2843.2457402000673,total_hypercut,14694.0,6343.0,0.43167279161562544
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,32,8.3572e-5,1.142e-6,0.013664863829990905,bottle_conn,262548.0,90549.0,0.34488550665021256
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,32,8.3572e-5,0.000428391,5.126011104197578,bottle_conn,262548.0,90400.0,0.3443179913768149
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,32,8.3572e-5,0.000804323,9.624311970516441,bottle_conn,262548.0,62856.0,0.23940765117235704
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,32,8.3572e-5,0.0034993620000000002,41.87242138515292,bottle_conn,262548.0,83365.0,0.3175228910523028
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,32,8.3572e-5,0.002874376,34.39400756234145,bottle_conn,262548.0,38903.49,0.14817667626491154
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,8.3572e-5,0.006993704000000001,83.68477480495861,bottle_conn,262548.0,38731.57,0.1475218626689215
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,32,8.3572e-5,5.001e-6,0.05984061647441727,total_conn,14694.0,9356.0,0.6367224717571798
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,32,8.3572e-5,0.311961421,3732.8461805389366,total_conn,14694.0,9120.0,0.6206614944875459
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,32,8.3572e-5,5.015e-6,0.06000813669650122,total_hypercut,14694.0,6354.0,0.4324213964883626
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,32,8.3572e-5,0.46985170800000003,5622.118747905997,total_hypercut,14694.0,6343.0,0.43167279161562544
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,64,8.3572e-5,1.6570000000000002e-6,0.019827214856650555,bottle_conn,262548.0,47904.0,0.182458064811006
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,64,8.3572e-5,0.00044087200000000003,5.275355382185421,bottle_conn,262548.0,48405.0,0.18436628730746377
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,64,8.3572e-5,0.000816761,9.773141722107884,bottle_conn,262548.0,32810.58,0.12496983408748115
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,64,8.3572e-5,0.004398453,52.630701670415924,bottle_conn,262548.0,41898.0,0.15958224781754193
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,64,8.3572e-5,0.0037386280000000004,44.73541377494855,bottle_conn,262548.0,19927.71,0.07590120663650075
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,8.3572e-5,0.009238162000000001,110.54135356339444,bottle_conn,262548.0,19728.07,0.0751408123466947
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,64,8.3572e-5,1.2765e-5,0.15274254535011725,total_conn,14694.0,9479.0,0.64509323533415
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,64,8.3572e-5,0.5709838340000001,6832.238477001867,total_conn,14694.0,9342.0,0.6357697019191507
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,64,8.3572e-5,1.2891e-5,0.15425022734887284,total_hypercut,14694.0,6366.0,0.43323805634953044
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,64,8.3572e-5,0.930719943,11136.74368209448,total_hypercut,14694.0,6345.0,0.43180890159248675
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,8.3572e-5,0.007471898,89.40671516775953,bottle_conn,262548.0,30306.0,0.11543032131267425
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,8.3572e-5,0.007021887,84.02200497774373,bottle_conn,262548.0,30303.2,0.11541965659612718
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,8.3572e-5,0.007044771,84.29582874647011,bottle_conn,262548.0,30306.0,0.11543032131267425
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,8.3572e-5,0.006147335,73.55735174460345,bottle_conn,262548.0,30303.16,0.11541950424303365
LPnetlib/lp_ken_11,cols,natural_order,metis__plaid,parts,128,8.3572e-5,0.076584837,916.393493035945,bottle_conn,262548.0,20043.0,0.07634032634032634
LPnetlib/lp_ken_11,cols,natural_order,kahypar__greedy_secconn,parts,128,8.3572e-5,9.324150733,111570.27153831426,bottle_conn,262548.0,6481.48,0.02468683821624998
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,128,8.3572e-5,2.68e-6,0.03206815679892787,bottle_conn,262548.0,24347.0,0.09273351920410744
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,128,8.3572e-5,0.000462724,5.536830517398172,bottle_conn,262548.0,24347.0,0.09273351920410744
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,128,8.3572e-5,0.000840173,10.053283396352846,bottle_conn,262548.0,16985.98,0.06469666499078264
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,128,8.3572e-5,0.005993474,71.71629253817068,bottle_conn,262548.0,21156.0,0.08057955116778646
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,128,8.3572e-5,0.0053212070000000005,63.67212702819126,bottle_conn,262548.0,10428.83,0.0397216128098481
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,8.3572e-5,0.013852203,165.75172306514142,bottle_conn,262548.0,10242.01,0.03901004768651828
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,8.3572e-5,0.004074869,48.758782845929254,bottle_conn,262548.0,21920.0,0.08348949525420114
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,8.3572e-5,0.0035871160000000004,42.92246206863543,bottle_conn,262548.0,10831.31,0.041254589636942576
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,8.3572e-5,0.010238785,122.51453836213085,bottle_conn,262548.0,11095.38,0.04226038667215137
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,8.3572e-5,0.0033470400000000003,40.04977743741923,bottle_conn,262548.0,21920.0,0.08348949525420114
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,8.3572e-5,0.0028082140000000003,33.602330924232994,bottle_conn,262548.0,10854.08,0.041341316635434285
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,8.3572e-5,0.006595847,78.92412530512611,bottle_conn,262548.0,11087.04,0.042228621052150465
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__split_conn__convex,parts,128,8.3572e-5,1.266264929,15151.784437371369,total_conn,14694.0,17776.0,1.2097454743432694
LPnetlib/lp_ken_11,cols,natural_order,metis,parts,128,8.3572e-5,0.07670705700000001,917.855944574738,total_conn,14694.0,6052.0,0.4118687899823057
LPnetlib/lp_ken_11,cols,natural_order,kahypar,parts,128,8.3572e-5,9.333761304000001,111685.26903747667,total_conn,14694.0,3502.0,0.2383285694841432
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,128,8.3572e-5,3.1308e-5,0.3746230795003111,total_conn,14694.0,9720.0,0.6614944875459371
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,128,8.3572e-5,1.173315523,14039.576927679127,total_conn,14694.0,9467.0,0.6442765754729821
LPnetlib/lp_ken_11,cols,natural_order,split_conn__dynamic,parts,128,8.3572e-5,1.448724018,17335.040659551047,total_conn,14694.0,9467.0,0.6442765754729821
LPnetlib/lp_ken_11,cols,natural_order,split_conn__trans,parts,128,8.3572e-5,0.749138217,8963.985748815392,total_conn,14694.0,9467.0,0.6442765754729821
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,8.3572e-5,1.9692874420000002,23563.96211649835,total_hypercut,14694.0,11176.0,0.7605825507009664
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,128,8.3572e-5,3.142e-5,0.3759632412769827,total_hypercut,14694.0,6387.0,0.43466721110657414
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,128,8.3572e-5,1.8506175950000001,22143.990750490593,total_hypercut,14694.0,6345.0,0.43180890159248675
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,256,8.3572e-5,5.084e-6,0.06083377207677212,bottle_conn,262548.0,12323.0,0.046936179289120465
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,256,8.3572e-5,0.000495896,5.933757717895945,bottle_conn,262548.0,12323.0,0.046936179289120465
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,256,8.3572e-5,0.000877693,10.502237591537835,bottle_conn,262548.0,8841.55,0.03367593735240794
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,256,8.3572e-5,0.010661912,127.57756186282487,bottle_conn,262548.0,10765.0,0.04100202629614395
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,256,8.3572e-5,0.009617199,115.07680802182549,bottle_conn,262548.0,5625.88,0.021428005545652606
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,8.3572e-5,0.023232987,277.9996529938257,bottle_conn,262548.0,5440.92,0.0207235248411719
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,256,8.3572e-5,7.7236e-5,0.9241851337768631,total_conn,14694.0,10201.0,0.6942289369810807
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,256,8.3572e-5,2.41557829,28904.157971569424,total_conn,14694.0,9727.0,0.6619708724649517
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,256,8.3572e-5,7.6266e-5,0.912578375532475,total_hypercut,14694.0,6420.0,0.43691302572478563
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,256,8.3572e-5,3.739531119,44746.22025319485,total_hypercut,14694.0,6345.0,0.43180890159248675
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,512,8.3572e-5,9.172000000000001e-6,0.10974967692528599,bottle_conn,262548.0,6332.0,0.02411749470573
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,512,8.3572e-5,0.0009692650000000001,11.597963432728665,bottle_conn,262548.0,6318.0,0.02406417112299465
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,512,8.3572e-5,0.001340889,16.044715933566266,bottle_conn,262548.0,4873.38,0.01856186297362768
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,512,8.3572e-5,0.014821129,177.34563011534962,bottle_conn,262548.0,5615.0,0.021386565504212564
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,512,8.3572e-5,0.014081977,168.50113674436415,bottle_conn,262548.0,3205.34,0.012208586620351326
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,8.3572e-5,0.035783395,428.17444837984016,bottle_conn,262548.0,3051.85,0.011623969712205006
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,512,8.3572e-5,0.000547023,6.545529603216388,total_conn,14694.0,11178.0,0.7607186606778277
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,512,8.3572e-5,4.812479444,57584.830373809404,total_conn,14694.0,10284.0,0.6998775010208248
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,512,8.3572e-5,0.000545256,6.524386158043364,total_hypercut,14694.0,6545.0,0.44541989927861714
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,512,8.3572e-5,7.6979302480000005,92111.3560522663,total_hypercut,14694.0,6345.0,0.43180890159248675
LPnetlib/lp_ken_11,cols,natural_order,split_equal__split_equal,parts,1024,8.3572e-5,1.728e-5,0.20676781697219163,bottle_conn,262548.0,3465.0,0.013197586726998492
LPnetlib/lp_ken_11,cols,natural_order,balance_work__split_equal,parts,1024,8.3572e-5,0.001290004,15.435839754941846,bottle_conn,262548.0,3463.0,0.013189969072322014
LPnetlib/lp_ken_11,cols,natural_order,balance_work__map_local,parts,1024,8.3572e-5,0.0015387850000000002,18.412686067103817,bottle_conn,262548.0,2746.7,0.010461706049941344
LPnetlib/lp_ken_11,cols,natural_order,balance_priconn__balance_secconn,parts,1024,8.3572e-5,0.177009675,2118.050004786292,bottle_conn,262548.0,3038.0,0.011571217453570395
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn,parts,1024,8.3572e-5,0.17546999200000002,2099.6265734935146,bottle_conn,262548.0,1958.85,0.007460921431509666
LPnetlib/lp_ken_11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,8.3572e-5,0.21346600500000001,2554.276611783851,bottle_conn,262548.0,1812.78,0.006904566022213081
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,1024,8.3572e-5,0.0007428440000000001,8.888670846695065,total_conn,14694.0,13050.0,0.8881175990200082
LPnetlib/lp_ken_11,cols,natural_order,split_conn__convex,parts,1024,8.3572e-5,9.675164825000001,115770.41144163118,total_conn,14694.0,11427.0,0.77766435279706
LPnetlib/lp_ken_11,cols,natural_order,balance_work,parts,1024,8.3572e-5,0.0007428500000000001,8.88874264107596,total_hypercut,14694.0,6636.0,0.45161290322580644
LPnetlib/lp_ken_11,cols,natural_order,split_hypercut__convex,parts,1024,8.3572e-5,14.617246229000001,174906.02389556312,total_hypercut,14694.0,6345.0,0.43180890159248675
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,2,8.3572e-5,1.1134e-5,0.1332264394773369,cache,14694.0,39620.0,2.696338641622431
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,2,8.3572e-5,0.000683171,8.17463983152252,cache,14694.0,39136.0,2.6634000272219955
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,2,8.3572e-5,0.018385421000000002,219.99498635906764,cache,14694.0,39136.0,2.6634000272219955
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,4,8.3572e-5,6.0720000000000005e-6,0.07265591346383957,cache,14694.0,34779.0,2.3668844426296447
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,4,8.3572e-5,0.000831411,9.94843966878859,cache,14694.0,33933.0,2.309309922417313
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,4,8.3572e-5,0.019594392000000002,234.46120710285743,cache,14694.0,33933.0,2.309309922417313
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,8,8.3572e-5,3.851e-6,0.04608002680323553,cache,14694.0,31775.0,2.1624472573839664
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,8,8.3572e-5,0.001129512,13.51543579189202,cache,14694.0,30993.0,2.1092282564311966
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,8,8.3572e-5,0.021275288,254.57435504714496,cache,14694.0,30993.0,2.1092282564311966
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,16,8.3572e-5,2.5190000000000004e-6,0.03014167424496243,cache,14694.0,28818.0,1.9612086565945284
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,16,8.3572e-5,0.0016923550000000002,20.250263246063277,cache,14694.0,28132.0,1.9145229345311012
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,16,8.3572e-5,0.024767086,296.356267649452,cache,14694.0,28132.0,1.9145229345311012
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,32,8.3572e-5,2.126e-6,0.02543914229646293,cache,14694.0,26383.0,1.7954947597658908
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,32,8.3572e-5,0.0027653210000000003,33.089084860958216,cache,14694.0,26051.0,1.7729005036069143
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,32,8.3572e-5,0.026204313,313.5537380940985,cache,14694.0,26051.0,1.7729005036069143
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,64,8.3572e-5,1.925e-6,0.02303403053654334,cache,14694.0,25162.0,1.7123996188920647
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,64,8.3572e-5,0.004953252,59.269276791269796,cache,14694.0,24953.0,1.6981761263100585
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,64,8.3572e-5,0.02642034,316.1386588809649,cache,14694.0,24953.0,1.6981761263100585
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,128,8.3572e-5,1.596e-6,0.01909730531757048,cache,14694.0,24547.0,1.6705458010072138
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,128,8.3572e-5,0.009070274,108.53245106016368,cache,14694.0,24400.0,1.660541717707908
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,128,8.3572e-5,0.026115302,312.48865648781884,cache,14694.0,24400.0,1.660541717707908
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,8.3572e-5,0.027453176000000003,328.4972957449864,cache,14694.0,32349.0,2.2015108207431604
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,256,8.3572e-5,1.545e-6,0.01848705307997894,cache,14694.0,24244.0,1.6499251395127263
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,256,8.3572e-5,0.017275286,206.71141052026994,cache,14694.0,24155.0,1.6438682455423983
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,256,8.3572e-5,0.026445199000000003,316.43611496673526,cache,14694.0,24155.0,1.6438682455423983
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,512,8.3572e-5,1.5020000000000002e-6,0.01797252668357823,cache,14694.0,24090.0,1.639444671294406
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,512,8.3572e-5,0.033471783000000005,400.5143229789882,cache,14694.0,24034.0,1.6356335919422893
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,512,8.3572e-5,0.025964314000000002,310.68197482410375,cache,14694.0,24034.0,1.6356335919422893
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,1024,8.3572e-5,1.498e-6,0.017924663762982816,cache,14694.0,23892.0,1.6259697835851368
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,1024,8.3572e-5,0.065462432,783.3057961996841,cache,14694.0,23798.0,1.6195726146726555
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,1024,8.3572e-5,0.027363673,327.42632699947353,cache,14694.0,23798.0,1.6195726146726555
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,2048,8.3572e-5,1.4840000000000001e-6,0.017757143540898867,cache,14694.0,23431.0,1.5945964339186063
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,2048,8.3572e-5,0.127677444,1527.7538409993776,cache,14694.0,23277.0,1.584115965700286
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,2048,8.3572e-5,0.027548108,329.6332264394773,cache,14694.0,23277.0,1.584115965700286
LPnetlib/lp_ken_11,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,8.3572e-5,0.047632683,569.9598310438903,cache,14694.0,24457.0,1.6644208520484551
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,4096,8.3572e-5,1.48e-6,0.01770928062030345,cache,14694.0,22592.0,1.5374982986252892
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,4096,8.3572e-5,0.24271624100000003,2904.2770425501367,cache,14694.0,22398.0,1.5242956308697428
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,4096,8.3572e-5,0.030560897000000004,365.6834466089121,cache,14694.0,22398.0,1.5242956308697428
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,8192,8.3572e-5,1.4710000000000002e-6,0.017601589048963768,cache,14694.0,21380.0,1.455015652647339
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,8192,8.3572e-5,0.434936615,5204.334166945867,cache,14694.0,21017.0,1.4303116918470125
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,8192,8.3572e-5,0.041505079,496.63857512085383,cache,14694.0,21017.0,1.4303116918470125
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,16384,8.3572e-5,1.498e-6,0.017924663762982816,cache,14694.0,19071.0,1.2978766843609637
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,16384,8.3572e-5,0.668193377,7995.421636433255,cache,14694.0,17230.0,1.1725874506601335
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,16384,8.3572e-5,0.032321473,386.7500239314603,cache,14694.0,17230.0,1.1725874506601335
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,32768,8.3572e-5,1.525e-6,0.018247738477001865,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,32768,8.3572e-5,0.707003106,8459.808380797396,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,32768,8.3572e-5,0.008243773000000001,98.64276312640598,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,natural_order,chunk_equal,vertices,65536,8.3572e-5,1.477e-6,0.017673383429856887,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__dynamic,vertices,65536,8.3572e-5,0.707685479,8467.97347197626,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,natural_order,chunk_conn__convex,vertices,65536,8.3572e-5,0.008301738000000001,99.33635667448428,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,2,6.840000000000001e-5,6.480000000000001e-7,0.009473684210526316,bottle_conn,195998.0,705249.0,3.5982459004683722
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,2,6.840000000000001e-5,0.00022307900000000002,3.261388888888889,bottle_conn,195998.0,671903.0,3.4281115113419527
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,2,6.840000000000001e-5,0.0005424550000000001,7.93062865497076,bottle_conn,195998.0,460794.08,2.351014194022388
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,2,6.840000000000001e-5,0.001688377,24.683874269005845,bottle_conn,195998.0,434757.0,2.2181705935774856
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,2,6.840000000000001e-5,0.002084143,30.46992690058479,bottle_conn,195998.0,427895.6,2.183163093500954
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.840000000000001e-5,0.0039361660000000005,57.5462865497076,bottle_conn,195998.0,427799.22,2.182671353789324
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,2,6.840000000000001e-5,3.78e-7,0.005526315789473684,total_conn,21349.0,7084.0,0.3318188205536559
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,2,6.840000000000001e-5,0.031349241,458.3222368421052,total_conn,21349.0,3321.0,0.1555576373600637
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,2,6.840000000000001e-5,3.7600000000000003e-7,0.005497076023391813,total_hypercut,21349.0,7084.0,0.3318188205536559
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,2,6.840000000000001e-5,0.06566988900000001,960.0860964912281,total_hypercut,21349.0,3321.0,0.1555576373600637
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,4,6.840000000000001e-5,6.790000000000001e-7,0.009926900584795322,bottle_conn,195998.0,748434.0,3.818579781426341
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,4,6.840000000000001e-5,0.000225047,3.2901608187134497,bottle_conn,195998.0,752301.0,3.838309574587496
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,4,6.840000000000001e-5,0.000538401,7.871359649122805,bottle_conn,195998.0,588561.0,3.0028928866621087
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,4,6.840000000000001e-5,0.0017708580000000002,25.88973684210526,bottle_conn,195998.0,447776.0,2.284594740762661
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,4,6.840000000000001e-5,0.0021264160000000003,31.08795321637427,bottle_conn,195998.0,362182.91,1.8478908458249572
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.840000000000001e-5,0.0042084800000000006,61.52748538011696,bottle_conn,195998.0,362119.67,1.847568189471321
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,4,6.840000000000001e-5,9.25e-7,0.013523391812865496,total_conn,21349.0,13282.0,0.6221368682373881
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,4,6.840000000000001e-5,0.042008082,614.1532456140351,total_conn,21349.0,8916.0,0.41763080237950256
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,4,6.840000000000001e-5,9.08e-7,0.013274853801169589,total_hypercut,21349.0,13163.0,0.6165628366668228
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,4,6.840000000000001e-5,0.08427432300000001,1232.080745614035,total_hypercut,21349.0,8916.0,0.41763080237950256
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,8,6.840000000000001e-5,7.480000000000001e-7,0.010935672514619884,bottle_conn,195998.0,620535.0,3.1660272043592284
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,8,6.840000000000001e-5,0.00022453200000000002,3.282631578947368,bottle_conn,195998.0,648204.0,3.3071970122144103
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,8,6.840000000000001e-5,0.000539159,7.882441520467835,bottle_conn,195998.0,351912.27,1.795489086623333
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,8,6.840000000000001e-5,0.0021402170000000002,31.28972222222222,bottle_conn,195998.0,352393.0,1.7979418157328135
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,8,6.840000000000001e-5,0.0022052820000000002,32.2409649122807,bottle_conn,195998.0,261428.07,1.3338302941866753
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.840000000000001e-5,0.004570532,66.8206432748538,bottle_conn,195998.0,261392.8,1.3336503433708506
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,6.840000000000001e-5,0.001838811,26.88320175438596,bottle_conn,195998.0,385134.0,1.9649894386677416
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,6.840000000000001e-5,0.002160279,31.58302631578947,bottle_conn,195998.0,258901.98,1.3209419483872284
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.840000000000001e-5,0.004376437,63.98299707602339,bottle_conn,195998.0,266101.16,1.357672833396259
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,6.840000000000001e-5,0.0015918870000000002,23.273201754385966,bottle_conn,195998.0,385134.0,1.9649894386677416
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,6.840000000000001e-5,0.001907906,27.893362573099413,bottle_conn,195998.0,258899.79,1.3209307748038246
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.840000000000001e-5,0.004386392,64.1285380116959,bottle_conn,195998.0,265021.91,1.3521663996571391
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,8,6.840000000000001e-5,1.6200000000000002e-6,0.02368421052631579,total_conn,21349.0,17880.0,0.8375099536278046
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,8,6.840000000000001e-5,0.06385196500000001,933.5082602339181,total_conn,21349.0,14658.0,0.6865895358096398
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__dynamic,parts,8,6.840000000000001e-5,0.515735507,7539.99279239766,total_conn,21349.0,14658.0,0.6865895358096398
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__trans,parts,8,6.840000000000001e-5,0.41453803,6060.497514619882,total_conn,21349.0,14658.0,0.6865895358096398
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,8,6.840000000000001e-5,1.608e-6,0.02350877192982456,total_hypercut,21349.0,16879.0,0.7906225115930489
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,8,6.840000000000001e-5,0.12402128500000001,1813.1766812865496,total_hypercut,21349.0,14296.0,0.6696332380907771
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,16,6.840000000000001e-5,8.74e-7,0.012777777777777777,bottle_conn,195998.0,404142.0,2.0619700201022457
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,16,6.840000000000001e-5,0.000204701,2.9927046783625726,bottle_conn,195998.0,361553.0,1.8446769864998622
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,16,6.840000000000001e-5,0.00054502,7.9681286549707595,bottle_conn,195998.0,207560.0,1.0589903978612027
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,16,6.840000000000001e-5,0.00230685,33.72587719298245,bottle_conn,195998.0,215279.0,1.0983734527903346
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,16,6.840000000000001e-5,0.002501661,36.57399122807017,bottle_conn,195998.0,141941.98,0.7242011653180135
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.840000000000001e-5,0.005507738000000001,80.52248538011696,bottle_conn,195998.0,141923.11,0.7241048888253961
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,16,6.840000000000001e-5,3.0760000000000003e-6,0.044970760233918126,total_conn,21349.0,20217.0,0.9469764391774791
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,16,6.840000000000001e-5,0.105515596,1542.6256725146197,total_conn,21349.0,18294.0,0.8569019626212001
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,16,6.840000000000001e-5,3.123e-6,0.0456578947368421,total_hypercut,21349.0,18732.0,0.8774181460489953
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,16,6.840000000000001e-5,0.210918498,3083.6037719298242,total_hypercut,21349.0,17442.0,0.8169937702000094
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,32,6.840000000000001e-5,1.1460000000000001e-6,0.01675438596491228,bottle_conn,195998.0,336439.0,1.7165430259492445
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,32,6.840000000000001e-5,0.000219394,3.2075146198830407,bottle_conn,195998.0,243731.0,1.2435381993693813
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,32,6.840000000000001e-5,0.0005473730000000001,8.002529239766082,bottle_conn,195998.0,117154.0,0.5977305890876438
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,32,6.840000000000001e-5,0.0027060960000000003,39.56280701754386,bottle_conn,195998.0,116399.0,0.5938785089643772
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,32,6.840000000000001e-5,0.0027863370000000003,40.735921052631575,bottle_conn,195998.0,77765.78,0.3967682323289013
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.840000000000001e-5,0.006630689,96.9398976608187,bottle_conn,195998.0,77735.15,0.39661195522403286
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,32,6.840000000000001e-5,4.829000000000001e-6,0.07059941520467836,total_conn,21349.0,22392.0,1.0488547472949552
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,32,6.840000000000001e-5,0.187470993,2740.8039912280697,total_conn,21349.0,20390.0,0.9550798632254438
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,32,6.840000000000001e-5,4.872e-6,0.07122807017543858,total_hypercut,21349.0,20179.0,0.9451964963230128
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,32,6.840000000000001e-5,0.37205714500000003,5439.4319444444445,total_hypercut,21349.0,19096.0,0.8944681249707246
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,64,6.840000000000001e-5,1.6590000000000001e-6,0.02425438596491228,bottle_conn,195998.0,233033.0,1.1889560097552017
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,64,6.840000000000001e-5,0.00023030200000000002,3.366988304093567,bottle_conn,195998.0,172253.0,0.8788508046000469
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,64,6.840000000000001e-5,0.000571678,8.357865497076023,bottle_conn,195998.0,98201.0,0.5010306227614567
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,64,6.840000000000001e-5,0.0033091350000000004,48.37916666666666,bottle_conn,195998.0,67033.0,0.3420085919244074
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,64,6.840000000000001e-5,0.003194259,46.699692982456135,bottle_conn,195998.0,41213.9,0.21027714568516007
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.840000000000001e-5,0.008082114000000001,118.15956140350877,bottle_conn,195998.0,41187.93,0.21014464433310545
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,64,6.840000000000001e-5,1.6062e-5,0.23482456140350874,total_conn,21349.0,23917.0,1.1202866644807719
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,64,6.840000000000001e-5,0.333810798,4880.274824561403,total_conn,21349.0,22409.0,1.0496510375193218
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,64,6.840000000000001e-5,1.6175e-5,0.23647660818713448,total_hypercut,21349.0,20602.0,0.9650100707293081
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,64,6.840000000000001e-5,0.6460005630000001,9444.452675438597,total_hypercut,21349.0,20087.0,0.9408871609911471
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,128,6.840000000000001e-5,2.6750000000000002e-6,0.039108187134502925,bottle_conn,195998.0,176211.0,0.899044888213145
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,128,6.840000000000001e-5,0.000267054,3.9042982456140347,bottle_conn,195998.0,126163.0,0.6436953438300391
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,128,6.840000000000001e-5,0.000584516,8.545555555555554,bottle_conn,195998.0,83473.0,0.425886998846927
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,128,6.840000000000001e-5,0.006316672000000001,92.34900584795321,bottle_conn,195998.0,38468.0,0.1962673088500903
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,128,6.840000000000001e-5,0.005425484,79.31994152046784,bottle_conn,195998.0,21983.42,0.1121614506270472
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.840000000000001e-5,0.015958916,233.31748538011692,bottle_conn,195998.0,21926.61,0.1118716007306197
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,6.840000000000001e-5,0.003474482,50.79652046783625,bottle_conn,195998.0,40788.0,0.20810416432820744
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,6.840000000000001e-5,0.0034698970000000004,50.729488304093564,bottle_conn,195998.0,22680.51,0.11571806855171991
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.840000000000001e-5,0.009519981,139.1810087719298,bottle_conn,195998.0,23138.62,0.11805538832028897
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,6.840000000000001e-5,0.002229839,32.599985380116955,bottle_conn,195998.0,40788.0,0.20810416432820744
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,6.840000000000001e-5,0.0023499700000000003,34.356286549707605,bottle_conn,195998.0,22699.96,0.11581730425820672
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.840000000000001e-5,0.00620782,90.75760233918128,bottle_conn,195998.0,23138.4,0.11805426585985572
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,128,6.840000000000001e-5,3.0027000000000002e-5,0.43899122807017543,total_conn,21349.0,25896.0,1.2129842147173169
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,128,6.840000000000001e-5,0.6275963600000001,9175.385380116959,total_conn,21349.0,23786.0,1.1141505456930068
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__dynamic,parts,128,6.840000000000001e-5,1.007404838,14728.140906432747,total_conn,21349.0,23786.0,1.1141505456930068
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__trans,parts,128,6.840000000000001e-5,0.5558579530000001,8126.578260233918,total_conn,21349.0,23786.0,1.1141505456930068
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,128,6.840000000000001e-5,2.956e-5,0.43216374269005847,total_hypercut,21349.0,20875.0,0.9777975549206052
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,128,6.840000000000001e-5,1.205880839,17629.83682748538,total_hypercut,21349.0,20688.0,0.9690383624525739
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,256,6.840000000000001e-5,5.1020000000000004e-6,0.0745906432748538,bottle_conn,195998.0,143238.0,0.7308135797304054
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,256,6.840000000000001e-5,0.000314937,4.604342105263157,bottle_conn,195998.0,64066.0,0.32687068235390154
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,256,6.840000000000001e-5,0.0005884530000000001,8.603114035087719,bottle_conn,195998.0,42597.68,0.21733731976856907
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,256,6.840000000000001e-5,0.009253841,135.2900730994152,bottle_conn,195998.0,19418.0,0.09907243951468893
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,256,6.840000000000001e-5,0.008563782,125.20149122807017,bottle_conn,195998.0,11637.63,0.059376269145603525
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.840000000000001e-5,0.024537795,358.7396929824561,bottle_conn,195998.0,11559.47,0.05897748956622006
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,256,6.840000000000001e-5,6.9189e-5,1.0115350877192981,total_conn,21349.0,26622.0,1.246990491357909
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,256,6.840000000000001e-5,1.218464446,17813.80769005848,total_conn,21349.0,25559.0,1.1971989320342873
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,256,6.840000000000001e-5,6.9417e-5,1.0148684210526315,total_hypercut,21349.0,20919.0,0.9798585413836713
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,256,6.840000000000001e-5,2.392501134,34978.086754385964,total_hypercut,21349.0,20893.0,0.978640685746405
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,512,6.840000000000001e-5,9.273e-6,0.13557017543859648,bottle_conn,195998.0,129912.0,0.662823090031531
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,512,6.840000000000001e-5,0.00040852600000000004,5.972602339181286,bottle_conn,195998.0,28990.0,0.14790967254767906
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,512,6.840000000000001e-5,0.000677932,9.9112865497076,bottle_conn,195998.0,19017.25,0.09702777579363055
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,512,6.840000000000001e-5,0.007536547,110.1834356725146,bottle_conn,195998.0,12232.0,0.06240880008979684
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,512,6.840000000000001e-5,0.007525090000000001,110.01593567251462,bottle_conn,195998.0,7355.87,0.037530331942162674
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.840000000000001e-5,0.027321538000000003,399.4376900584795,bottle_conn,195998.0,7286.53,0.03717655282196757
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,512,6.840000000000001e-5,0.00016913300000000002,2.472704678362573,total_conn,21349.0,26999.0,1.2646493980982716
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,512,6.840000000000001e-5,2.4055423350000003,35168.7475877193,total_conn,21349.0,26599.0,1.2459131575249427
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,512,6.840000000000001e-5,0.000169135,2.4727339181286547,total_hypercut,21349.0,20944.0,0.9810295564195044
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,512,6.840000000000001e-5,4.704537656,68779.79029239765,total_hypercut,21349.0,20918.0,0.979811700782238
LPnetlib/lp_ken_11,rows,rcm_order,split_equal__split_equal,parts,1024,6.840000000000001e-5,1.7334e-5,0.25342105263157894,bottle_conn,195998.0,100750.0,0.5140358575087501
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__split_equal,parts,1024,6.840000000000001e-5,0.001018711,14.893435672514618,bottle_conn,195998.0,14586.0,0.07441912672578292
LPnetlib/lp_ken_11,rows,rcm_order,balance_work__map_local,parts,1024,6.840000000000001e-5,0.001322746,19.338391812865495,bottle_conn,195998.0,10180.06,0.05193961162869008
LPnetlib/lp_ken_11,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,6.840000000000001e-5,0.00926047,135.38698830409353,bottle_conn,195998.0,12232.0,0.06240880008979684
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,6.840000000000001e-5,0.009159393,133.90925438596489,bottle_conn,195998.0,7356.16,0.03753181154909744
LPnetlib/lp_ken_11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.840000000000001e-5,0.033855364,494.961461988304,bottle_conn,195998.0,7291.86,0.03720374697700997
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,1024,6.840000000000001e-5,0.000775383,11.336008771929823,total_conn,21349.0,27214.0,1.274720127406436
LPnetlib/lp_ken_11,rows,rcm_order,split_conn__convex,parts,1024,6.840000000000001e-5,4.627209054000001,67649.2551754386,total_conn,21349.0,27009.0,1.2651178041126048
LPnetlib/lp_ken_11,rows,rcm_order,balance_work,parts,1024,6.840000000000001e-5,0.0007748490000000001,11.328201754385965,total_hypercut,21349.0,20984.0,0.9829031804768373
LPnetlib/lp_ken_11,rows,rcm_order,split_hypercut__convex,parts,1024,6.840000000000001e-5,9.286376062,135765.7319005848,total_hypercut,21349.0,20930.0,0.9803737879994379
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,2,6.840000000000001e-5,7.671e-6,0.11214912280701753,cache,21349.0,48913.0,2.2911143379080987
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,2,6.840000000000001e-5,0.0005134940000000001,7.5072222222222225,cache,21349.0,48776.0,2.2846971755117336
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,2,6.840000000000001e-5,0.011837419,173.06168128654969,cache,21349.0,48776.0,2.2846971755117336
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,4,6.840000000000001e-5,5.755e-6,0.08413742690058479,cache,21349.0,48733.0,2.2826830296501006
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,4,6.840000000000001e-5,0.000610153,8.920365497076022,cache,21349.0,48498.0,2.27167548831327
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,4,6.840000000000001e-5,0.012744395,186.32156432748536,cache,21349.0,48498.0,2.27167548831327
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,8,6.840000000000001e-5,3.141e-6,0.045921052631578946,cache,21349.0,48577.0,2.2753758958265022
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,8,6.840000000000001e-5,0.000781605,11.426973684210525,cache,21349.0,48406.0,2.2673661529814044
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,8,6.840000000000001e-5,0.013013178,190.25114035087717,cache,21349.0,48406.0,2.2673661529814044
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,16,6.840000000000001e-5,2.374e-6,0.034707602339181284,cache,21349.0,48419.0,2.2679750808000376
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,16,6.840000000000001e-5,0.001180704,17.26175438596491,cache,21349.0,48197.0,2.2575764672818397
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,16,6.840000000000001e-5,0.013126782,191.91201754385963,cache,21349.0,48197.0,2.2575764672818397
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,32,6.840000000000001e-5,1.985e-6,0.029020467836257308,cache,21349.0,48174.0,2.2564991334488735
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,32,6.840000000000001e-5,0.001926278,28.161959064327483,cache,21349.0,47759.0,2.2370602838540448
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,32,6.840000000000001e-5,0.013296014,194.38616959064325,cache,21349.0,47759.0,2.2370602838540448
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,64,6.840000000000001e-5,1.65e-6,0.02412280701754386,cache,21349.0,47696.0,2.2341093259637455
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,64,6.840000000000001e-5,0.003433352,50.19520467836257,cache,21349.0,46833.0,2.1936858869267883
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,64,6.840000000000001e-5,0.013335933000000001,194.9697807017544,cache,21349.0,46833.0,2.1936858869267883
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,128,6.840000000000001e-5,1.562e-6,0.02283625730994152,cache,21349.0,46738.0,2.1892360297906226
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,128,6.840000000000001e-5,0.006254892000000001,91.4457894736842,cache,21349.0,45064.0,2.1108248629912407
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,128,6.840000000000001e-5,0.013559735000000002,198.24173976608188,cache,21349.0,45064.0,2.1108248629912407
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,256,6.840000000000001e-5,1.531e-6,0.02238304093567251,cache,21349.0,45493.0,2.1309194810061363
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,256,6.840000000000001e-5,0.011875304000000001,173.61555555555555,cache,21349.0,43893.0,2.05597451871282
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,256,6.840000000000001e-5,0.014325677,209.4397222222222,cache,21349.0,43893.0,2.05597451871282
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,512,6.840000000000001e-5,1.506e-6,0.02201754385964912,cache,21349.0,44062.0,2.063890580355052
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,512,6.840000000000001e-5,0.022941407,335.4006871345029,cache,21349.0,42324.0,1.9824816150639375
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,512,6.840000000000001e-5,0.016148907,236.09513157894733,cache,21349.0,42324.0,1.9824816150639375
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,1024,6.840000000000001e-5,1.478e-6,0.021608187134502924,cache,21349.0,42254.0,1.9792027729636048
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,1024,6.840000000000001e-5,0.044550038,651.3163450292396,cache,21349.0,40364.0,1.8906740362546255
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,1024,6.840000000000001e-5,0.018114069,264.82557017543854,cache,21349.0,40364.0,1.8906740362546255
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,2048,6.840000000000001e-5,1.475e-6,0.021564327485380116,cache,21349.0,37746.0,1.7680453417021875
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,2048,6.840000000000001e-5,0.08594782000000001,1256.5470760233918,cache,21349.0,37149.0,1.740081502646494
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,2048,6.840000000000001e-5,0.022674142,331.49330409356725,cache,21349.0,37149.0,1.740081502646494
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,4096,6.840000000000001e-5,1.466e-6,0.021432748538011692,cache,21349.0,32992.0,1.5453651224881728
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,4096,6.840000000000001e-5,0.159024355,2324.9174707602338,cache,21349.0,32637.0,1.5287367089793433
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,4096,6.840000000000001e-5,0.024630122,360.08950292397657,cache,21349.0,32637.0,1.5287367089793433
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,8192,6.840000000000001e-5,1.475e-6,0.021564327485380116,cache,21349.0,26876.0,1.258888004121973
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,8192,6.840000000000001e-5,0.266758074,3899.971842105263,cache,21349.0,26672.0,1.2493325214295752
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,8192,6.840000000000001e-5,0.016231983000000002,237.30969298245614,cache,21349.0,26672.0,1.2493325214295752
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,16384,6.840000000000001e-5,1.464e-6,0.021403508771929824,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,16384,6.840000000000001e-5,0.33279785500000003,4865.465716374269,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,16384,6.840000000000001e-5,0.006049232000000001,88.43906432748538,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,32768,6.840000000000001e-5,1.472e-6,0.021520467836257308,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,32768,6.840000000000001e-5,0.332542842,4861.73745614035,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,32768,6.840000000000001e-5,0.006041651,88.32823099415204,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_equal,vertices,65536,6.840000000000001e-5,1.5630000000000001e-6,0.022850877192982455,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__dynamic,vertices,65536,6.840000000000001e-5,0.33299093300000004,4868.288494152047,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,rcm_order,chunk_conn__convex,vertices,65536,6.840000000000001e-5,0.006037813,88.27211988304093,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,2,7.212600000000001e-5,6.47e-7,0.008970412888556137,bottle_conn,262548.0,366632.0,1.3964379846732788
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,2,7.212600000000001e-5,0.000195727,2.7136816127332724,bottle_conn,262548.0,368476.0,1.4034614622849917
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,2,7.212600000000001e-5,0.000455735,6.318595236114577,bottle_conn,262548.0,344931.0,1.313782622606152
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,2,7.212600000000001e-5,0.001576141,21.852605163186645,bottle_conn,262548.0,328176.0,1.2499657205539558
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,2,7.212600000000001e-5,0.0018297220000000002,25.368410836591522,bottle_conn,262548.0,312272.72,1.1893928729222847
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,7.212600000000001e-5,0.0037226560000000004,51.613232398857555,bottle_conn,262548.0,312198.84,1.1891114767585358
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,2,7.212600000000001e-5,3.87e-7,0.005365610182181182,total_conn,14694.0,3542.0,0.24105076902136927
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,2,7.212600000000001e-5,0.038784977000000005,537.7391925241938,total_conn,14694.0,2557.0,0.1740166054171771
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,2,7.212600000000001e-5,4.1900000000000003e-7,0.005809278207581177,total_hypercut,14694.0,3542.0,0.24105076902136927
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,2,7.212600000000001e-5,0.059917544,830.7343260405402,total_hypercut,14694.0,2557.0,0.1740166054171771
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,4,7.212600000000001e-5,6.690000000000001e-7,0.009275434656018634,bottle_conn,262548.0,371450.0,1.4147889147889148
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,4,7.212600000000001e-5,0.00019486400000000002,2.701716440673266,bottle_conn,262548.0,372434.0,1.418536800889742
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,4,7.212600000000001e-5,0.000457438,6.342206693841333,bottle_conn,262548.0,372173.0,1.4175426969544616
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,4,7.212600000000001e-5,0.001629222,22.58855336494468,bottle_conn,262548.0,319825.0,1.218158203452321
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,4,7.212600000000001e-5,0.0018833410000000002,26.11181820702659,bottle_conn,262548.0,282073.78,1.0743703246644425
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,7.212600000000001e-5,0.004004448,55.5201730305299,bottle_conn,262548.0,282013.16,1.0741394335511982
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,4,7.212600000000001e-5,7.84e-7,0.010869866622299863,total_conn,14694.0,8551.0,0.581938206070505
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,4,7.212600000000001e-5,0.076491601,1060.52742422982,total_conn,14694.0,5694.0,0.3875051041241323
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,4,7.212600000000001e-5,7.860000000000001e-7,0.010897595873887363,total_hypercut,14694.0,7972.0,0.5425343677691575
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,4,7.212600000000001e-5,0.09355110100000001,1297.0510079582953,total_hypercut,14694.0,5366.0,0.36518306791887845
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,8,7.212600000000001e-5,7.5e-7,0.01039846934531237,bottle_conn,262548.0,308093.0,1.1734730411201
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,8,7.212600000000001e-5,0.00022188600000000002,3.076366358871974,bottle_conn,262548.0,302922.0,1.1537775949540656
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,8,7.212600000000001e-5,0.00045822900000000005,6.35317361284419,bottle_conn,262548.0,255790.0,0.9742599448481801
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,8,7.212600000000001e-5,0.001814578,25.15844494357097,bottle_conn,262548.0,250145.0,0.9527591145238204
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,8,7.212600000000001e-5,0.0019809520000000002,27.465158195380308,bottle_conn,262548.0,186796.11,0.7114741304447186
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,7.212600000000001e-5,0.0044149770000000005,61.21200399301223,bottle_conn,262548.0,186713.09,0.7111579215990981
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,7.212600000000001e-5,0.0017070120000000002,23.66708260544048,bottle_conn,262548.0,277114.0,1.0554793790087909
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,7.212600000000001e-5,0.001833687,25.423384077863737,bottle_conn,262548.0,192106.81,0.731701669789905
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,7.212600000000001e-5,0.00420181,58.25652330643596,bottle_conn,262548.0,192361.74,0.7326726541432423
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,7.212600000000001e-5,0.001719138,23.83520505781549,bottle_conn,262548.0,277114.0,1.0554793790087909
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,7.212600000000001e-5,0.001899127,26.330685189806726,bottle_conn,262548.0,192118.37,0.7317456998339351
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,7.212600000000001e-5,0.004263493,59.111735019271826,bottle_conn,262548.0,192628.39,0.7336882779529839
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,8,7.212600000000001e-5,1.686e-6,0.023375759088262206,total_conn,14694.0,12322.0,0.8385735674424936
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,8,7.212600000000001e-5,0.127957826,1774.087374871752,total_conn,14694.0,9906.0,0.6741527153940384
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__dynamic,parts,8,7.212600000000001e-5,1.00176836,13889.143443418461,total_conn,14694.0,9906.0,0.6741527153940384
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__trans,parts,8,7.212600000000001e-5,0.8186532700000001,11350.321243379642,total_conn,14694.0,9906.0,0.6741527153940384
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,8,7.212600000000001e-5,1.663e-6,0.023056872695005958,total_hypercut,14694.0,9366.0,0.6374030216414863
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,8,7.212600000000001e-5,0.149978838,2079.4004658514264,total_hypercut,14694.0,8619.0,0.5865659452837892
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,16,7.212600000000001e-5,8.750000000000001e-7,0.012131547569531099,bottle_conn,262548.0,221008.0,0.8417813123695477
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,16,7.212600000000001e-5,0.000197464,2.7377644677370157,bottle_conn,262548.0,218512.0,0.8322744793333029
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,16,7.212600000000001e-5,0.000460586,6.3858525358400575,bottle_conn,262548.0,151655.0,0.5776277099806512
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,16,7.212600000000001e-5,0.001919548,26.61381471314089,bottle_conn,262548.0,142038.0,0.5409982174688057
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,16,7.212600000000001e-5,0.002139671,29.665737736738485,bottle_conn,262548.0,106784.0,0.4067218184865244
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,7.212600000000001e-5,0.005178916,71.80373235726367,bottle_conn,262548.0,106700.15,0.406402448314213
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,16,7.212600000000001e-5,3.3360000000000003e-6,0.04625239164794942,total_conn,14694.0,14488.0,0.9859806723832857
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,16,7.212600000000001e-5,0.175894086,2438.7056817236503,total_conn,14694.0,12505.0,0.8510276303253028
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,16,7.212600000000001e-5,3.063e-6,0.04246734880625572,total_hypercut,14694.0,10066.0,0.6850415135429427
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,16,7.212600000000001e-5,0.27115535700000004,3759.4675567756426,total_hypercut,14694.0,9754.0,0.6638083571525792
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,32,7.212600000000001e-5,1.1460000000000001e-6,0.0158888611596373,bottle_conn,262548.0,131539.0,0.5010093392446333
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,32,7.212600000000001e-5,0.000201425,2.7926822505060587,bottle_conn,262548.0,128709.0,0.4902303578774167
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,32,7.212600000000001e-5,0.00046288300000000003,6.417699581288301,bottle_conn,262548.0,86229.0,0.3284313725490196
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,32,7.212600000000001e-5,0.002503738,34.7133904555916,bottle_conn,262548.0,95653.0,0.3643257613845849
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,32,7.212600000000001e-5,0.002586456,35.860244571999,bottle_conn,262548.0,60048.23,0.22871334003686947
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,7.212600000000001e-5,0.006805594000000001,94.35701411418906,bottle_conn,262548.0,59936.48,0.22828770358182124
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,32,7.212600000000001e-5,5.991000000000001e-6,0.08306297313035521,total_conn,14694.0,16037.0,1.0913978494623655
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,32,7.212600000000001e-5,0.36118537,5007.699997227074,total_conn,14694.0,14512.0,0.9876139921056214
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,32,7.212600000000001e-5,5.951e-6,0.08250838809860521,total_hypercut,14694.0,10622.0,0.7228800871103852
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,32,7.212600000000001e-5,0.521415116,7229.225466544657,total_hypercut,14694.0,10316.0,0.7020552606506056
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,64,7.212600000000001e-5,1.6850000000000002e-6,0.023361894462468457,bottle_conn,262548.0,68396.0,0.2605085546262017
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,64,7.212600000000001e-5,0.000225851,3.1313396001441918,bottle_conn,262548.0,70004.0,0.26663314898609014
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,64,7.212600000000001e-5,0.000485994,6.738124948007653,bottle_conn,262548.0,52235.88,0.19895744778097718
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,64,7.212600000000001e-5,0.00332255,46.065912431023484,bottle_conn,262548.0,51663.0,0.19677544677544678
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,64,7.212600000000001e-5,0.003117995,43.22983390178299,bottle_conn,262548.0,32390.05,0.12336810792693145
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,7.212600000000001e-5,0.009450813,131.03198569170618,bottle_conn,262548.0,32282.16,0.12295717354540883
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,64,7.212600000000001e-5,1.9357e-5,0.2683775614896154,total_conn,14694.0,17682.0,1.203348305430788
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,64,7.212600000000001e-5,0.6819168400000001,9454.521809056374,total_conn,14694.0,16063.0,1.0931672791615625
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,64,7.212600000000001e-5,1.9174e-5,0.26584033496935916,total_hypercut,14694.0,11002.0,0.7487409827140329
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,64,7.212600000000001e-5,1.034878752,14348.20663838283,total_hypercut,14694.0,10800.0,0.7349938750510412
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,128,7.212600000000001e-5,2.684e-6,0.03721265563042453,bottle_conn,262548.0,35569.0,0.13547617959382666
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,128,7.212600000000001e-5,0.00027266700000000004,3.780425921304384,bottle_conn,262548.0,36353.0,0.13846230022700612
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,128,7.212600000000001e-5,0.0005053670000000001,7.006724343509969,bottle_conn,262548.0,28632.0,0.10905434434846199
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,128,7.212600000000001e-5,0.005094039000000001,70.62694451376758,bottle_conn,262548.0,28622.0,0.1090162560750796
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,128,7.212600000000001e-5,0.004583243,63.54494911682333,bottle_conn,262548.0,18085.11,0.06888306138306138
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,7.212600000000001e-5,0.014033474,194.56886559631755,bottle_conn,262548.0,17968.97,0.0684407041759983
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,7.212600000000001e-5,0.003231199,44.79936500013864,bottle_conn,262548.0,30306.0,0.11543032131267425
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,7.212600000000001e-5,0.003339325,46.29849152871364,bottle_conn,262548.0,18876.77,0.07189835763365175
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,7.212600000000001e-5,0.010058296000000001,139.4545101627707,bottle_conn,262548.0,18943.71,0.07215332053567347
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,7.212600000000001e-5,0.002420464,33.55882760724288,bottle_conn,262548.0,30306.0,0.11543032131267425
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,7.212600000000001e-5,0.002509802,34.7974655464049,bottle_conn,262548.0,18865.08,0.07185383244206774
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,7.212600000000001e-5,0.005650261,78.33875440201868,bottle_conn,262548.0,18943.46,0.07215236832883891
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,128,7.212600000000001e-5,3.9612e-5,0.5492055569420181,total_conn,14694.0,19377.0,1.3187015108207432
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,128,7.212600000000001e-5,1.247906457,17301.756051909157,total_conn,14694.0,17776.0,1.2097454743432694
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__dynamic,parts,128,7.212600000000001e-5,1.6651836320000002,23087.14793555722,total_conn,14694.0,17776.0,1.2097454743432694
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__trans,parts,128,7.212600000000001e-5,0.89436519,12400.038682305963,total_conn,14694.0,17776.0,1.2097454743432694
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,128,7.212600000000001e-5,3.9396e-5,0.5462107977705681,total_hypercut,14694.0,11306.0,0.7694296991969511
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,128,7.212600000000001e-5,1.9740884010000002,27369.99696364695,total_hypercut,14694.0,11176.0,0.7605825507009664
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,256,7.212600000000001e-5,5.11e-6,0.07084823780606161,bottle_conn,262548.0,17992.0,0.06852842146959794
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,256,7.212600000000001e-5,0.000333254,4.620442004270305,bottle_conn,262548.0,18232.0,0.06944254003077532
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,256,7.212600000000001e-5,0.000544761,7.552907412028949,bottle_conn,262548.0,15065.2,0.05738074561603974
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,256,7.212600000000001e-5,0.009149437,126.85352022848902,bottle_conn,262548.0,14594.0,0.05558602617426147
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,256,7.212600000000001e-5,0.008576927,118.9158833153093,bottle_conn,262548.0,9605.18,0.036584472172707466
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,7.212600000000001e-5,0.026159145,362.6867565094418,bottle_conn,262548.0,9482.4,0.036116824352118465
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,256,7.212600000000001e-5,0.000116094,1.6095998668995923,total_conn,14694.0,20295.0,1.3811759902000817
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,256,7.212600000000001e-5,1.9707302770000001,27323.43783101794,total_conn,14694.0,20095.0,1.3675649925139512
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,256,7.212600000000001e-5,0.00011659700000000001,1.6165737736738486,total_hypercut,14694.0,11428.0,0.7777324077854907
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,256,7.212600000000001e-5,3.74908549,51979.6673876272,total_hypercut,14694.0,11413.0,0.7767115829590309
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,512,7.212600000000001e-5,9.295e-6,0.12887169675290464,bottle_conn,262548.0,9146.0,0.03483553483553484
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,512,7.212600000000001e-5,0.000348434,4.830907023819426,bottle_conn,262548.0,9116.0,0.03472127001538766
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,512,7.212600000000001e-5,0.0005551730000000001,7.697265895793473,bottle_conn,262548.0,7910.01,0.030127862333744686
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,512,7.212600000000001e-5,0.015271215000000001,211.72968139089926,bottle_conn,262548.0,7342.0,0.027964410317351494
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,512,7.212600000000001e-5,0.014784417000000001,204.98040928375343,bottle_conn,262548.0,5054.82,0.01925293660587778
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,7.212600000000001e-5,0.039472289,547.2685162077476,bottle_conn,262548.0,4952.14,0.01886184621478739
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,512,7.212600000000001e-5,0.000134682,1.867315531153814,total_conn,14694.0,20476.0,1.3934939431060296
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,512,7.212600000000001e-5,3.749038499,51979.01587499653,total_conn,14694.0,20202.0,1.374846876276031
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,512,7.212600000000001e-5,0.000135714,1.8816238249729638,total_hypercut,14694.0,11430.0,0.777868517762352
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,512,7.212600000000001e-5,7.523859703,104315.4993067687,total_hypercut,14694.0,11425.0,0.7775282428201987
LPnetlib/lp_ken_11,cols,rcm_order,split_equal__split_equal,parts,1024,7.212600000000001e-5,1.7420000000000003e-5,0.241521781327122,bottle_conn,262548.0,4673.0,0.01779865015159133
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__split_equal,parts,1024,7.212600000000001e-5,0.000955055,13.24148018744974,bottle_conn,262548.0,4664.0,0.017764370705547178
LPnetlib/lp_ken_11,cols,rcm_order,balance_work__map_local,parts,1024,7.212600000000001e-5,0.0011865410000000002,16.450946953941713,bottle_conn,262548.0,4246.68,0.016174870880753235
LPnetlib/lp_ken_11,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,7.212600000000001e-5,0.070669904,979.8117738402241,bottle_conn,262548.0,3721.0,0.014172646525587702
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,7.212600000000001e-5,0.06991950000000001,969.407703186091,bottle_conn,262548.0,2733.7,0.010412191294544236
LPnetlib/lp_ken_11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,7.212600000000001e-5,0.11550566300000001,1601.4427945539749,bottle_conn,262548.0,2660.22,0.010132318661730425
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,1024,7.212600000000001e-5,0.000737542,10.225743837173834,total_conn,14694.0,20843.0,1.418470123860079
LPnetlib/lp_ken_11,cols,rcm_order,split_conn__convex,parts,1024,7.212600000000001e-5,7.586545768000001,105184.61814047639,total_conn,14694.0,20308.0,1.38206070504968
LPnetlib/lp_ken_11,cols,rcm_order,balance_work,parts,1024,7.212600000000001e-5,0.000738149,10.23415966503064,total_hypercut,14694.0,11435.0,0.7782087927045053
LPnetlib/lp_ken_11,cols,rcm_order,split_hypercut__convex,parts,1024,7.212600000000001e-5,14.688263513,203647.27716773422,total_hypercut,14694.0,11425.0,0.7775282428201987
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,2,7.212600000000001e-5,1.1190000000000001e-5,0.15514516263206057,cache,14694.0,42110.0,2.8657955628147542
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,2,7.212600000000001e-5,0.000628408,8.71264176579874,cache,14694.0,41019.0,2.791547570436913
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,2,7.212600000000001e-5,0.018396397000000002,255.05916035826192,cache,14694.0,41019.0,2.791547570436913
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,4,7.212600000000001e-5,5.7900000000000005e-6,0.08027618334581149,cache,14694.0,38456.0,2.617122635089152
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,4,7.212600000000001e-5,0.000764812,10.603832182569391,cache,14694.0,37358.0,2.5423982577922963
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,4,7.212600000000001e-5,0.019378394,268.67418129384686,cache,14694.0,37358.0,2.5423982577922963
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,8,7.212600000000001e-5,3.843e-6,0.053281756925380584,cache,14694.0,36623.0,2.492377841295767
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,8,7.212600000000001e-5,0.001061543,14.717896458974572,cache,14694.0,35713.0,2.4304478018238735
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,8,7.212600000000001e-5,0.019610278000000002,271.8891661814048,cache,14694.0,35713.0,2.4304478018238735
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,16,7.212600000000001e-5,2.842e-6,0.039403266505837004,cache,14694.0,35767.0,2.434122771199129
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,16,7.212600000000001e-5,0.0015891500000000001,22.032970080137538,cache,14694.0,35162.0,2.3929495031985843
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,16,7.212600000000001e-5,0.019602704000000002,271.7841555056429,cache,14694.0,35162.0,2.3929495031985843
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,32,7.212600000000001e-5,2.172e-6,0.030113967224024624,cache,14694.0,35277.0,2.4007758268681094
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,32,7.212600000000001e-5,0.002659898,36.878490419543574,cache,14694.0,34949.0,2.3784537906628556
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,32,7.212600000000001e-5,0.019506921,270.4561600532401,cache,14694.0,34949.0,2.3784537906628556
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,64,7.212600000000001e-5,1.906e-6,0.026425976762887167,cache,14694.0,35035.0,2.384306519667892
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,64,7.212600000000001e-5,0.0048729,67.56093503036352,cache,14694.0,34843.0,2.3712399618892066
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,64,7.212600000000001e-5,0.01947526,270.01719213598426,cache,14694.0,34843.0,2.3712399618892066
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,128,7.212600000000001e-5,1.585e-6,0.021975431883093473,cache,14694.0,34747.0,2.3647066829998638
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,128,7.212600000000001e-5,0.008979810000000001,124.50170534897264,cache,14694.0,34639.0,2.3573567442493535
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,128,7.212600000000001e-5,0.025283635000000002,350.5481379807559,cache,14694.0,34639.0,2.3573567442493535
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,256,7.212600000000001e-5,1.542e-6,0.02137925297396223,cache,14694.0,32674.0,2.2236286919831225
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,256,7.212600000000001e-5,0.017173782000000002,238.1080608934365,cache,14694.0,32349.0,2.2015108207431604
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,256,7.212600000000001e-5,0.025756176000000002,357.0997421179602,cache,14694.0,32349.0,2.2015108207431604
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,512,7.212600000000001e-5,1.5160000000000002e-6,0.021018772703324737,cache,14694.0,31250.0,2.1267183884578738
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,512,7.212600000000001e-5,0.033376489,462.75253029420736,cache,14694.0,30669.0,2.0871784401796654
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,512,7.212600000000001e-5,0.027613576,382.8518980672711,cache,14694.0,30669.0,2.0871784401796654
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,1024,7.212600000000001e-5,1.4820000000000002e-6,0.020547375426337243,cache,14694.0,29951.0,2.038314958486457
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,1024,7.212600000000001e-5,0.065354653,906.1178077253694,cache,14694.0,29095.0,1.980059888389819
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,1024,7.212600000000001e-5,0.029063070000000003,402.94858996755676,cache,14694.0,29095.0,1.980059888389819
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,2048,7.212600000000001e-5,1.4820000000000002e-6,0.020547375426337243,cache,14694.0,28485.0,1.9385463454471212
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,2048,7.212600000000001e-5,0.127647012,1769.7780550702935,cache,14694.0,27103.0,1.8444943514359602
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,2048,7.212600000000001e-5,0.03726357,516.6454537892022,cache,14694.0,27103.0,1.8444943514359602
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,4096,7.212600000000001e-5,1.4700000000000001e-6,0.020380999916812245,cache,14694.0,25195.0,1.7146454335102763
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,4096,7.212600000000001e-5,0.242781601,3366.0760474724784,cache,14694.0,24457.0,1.6644208520484551
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,4096,7.212600000000001e-5,0.046047133000000004,638.4262679200289,cache,14694.0,24457.0,1.6644208520484551
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,8192,7.212600000000001e-5,1.475e-6,0.020450323045780993,cache,14694.0,20643.0,1.4048591261739485
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,8192,7.212600000000001e-5,0.434144366,6019.249175054765,cache,14694.0,20365.0,1.3859398393902274
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,8192,7.212600000000001e-5,0.047347525,656.4557163852147,cache,14694.0,20365.0,1.3859398393902274
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,16384,7.212600000000001e-5,1.4960000000000002e-6,0.02074148018744974,cache,14694.0,17587.0,1.196883081529876
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,16384,7.212600000000001e-5,0.666460308,9240.222776807253,cache,14694.0,17035.0,1.1593167279161563
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,16384,7.212600000000001e-5,0.032247533,447.0999778165987,cache,14694.0,17035.0,1.1593167279161563
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,32768,7.212600000000001e-5,1.4700000000000001e-6,0.020380999916812245,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,32768,7.212600000000001e-5,0.7074107420000001,9807.985220308905,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,32768,7.212600000000001e-5,0.008291407,114.95725535867787,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,rcm_order,chunk_equal,vertices,65536,7.212600000000001e-5,1.463e-6,0.020283947536255995,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__dynamic,vertices,65536,7.212600000000001e-5,0.7075365250000001,9809.72915453512,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,rcm_order,chunk_conn__convex,vertices,65536,7.212600000000001e-5,0.008313745,115.26696336965865,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,2,6.911000000000001e-5,6.46e-7,0.009347417161047604,bottle_conn,195998.0,329309.0,1.6801651037255483
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,2,6.911000000000001e-5,0.000273601,3.9589205614238168,bottle_conn,195998.0,321399.0,1.639807549056623
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,2,6.911000000000001e-5,0.0005774970000000001,8.356200260454347,bottle_conn,195998.0,288408.0,1.4714844029020704
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,2,6.911000000000001e-5,0.001675264,24.240544060193894,bottle_conn,195998.0,279566.0,1.4263716976703844
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,2,6.911000000000001e-5,0.002050086,29.664100709014612,bottle_conn,195998.0,279654.92,1.4268253757691405
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.911000000000001e-5,0.0038396040000000004,55.55786427434525,bottle_conn,195998.0,279568.74,1.4263856774048713
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,2,6.911000000000001e-5,4.32e-7,0.0062509043553754876,total_conn,21349.0,3597.0,0.16848564335566069
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,2,6.911000000000001e-5,0.024515787,354.73574012443925,total_conn,21349.0,2904.0,0.13602510656236827
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,2,6.911000000000001e-5,4.3900000000000005e-7,0.006352192157430184,total_hypercut,21349.0,3597.0,0.16848564335566069
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,2,6.911000000000001e-5,0.050277141000000004,727.494443640573,total_hypercut,21349.0,2904.0,0.13602510656236827
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,4,6.911000000000001e-5,6.800000000000001e-7,0.009839386485313269,bottle_conn,195998.0,440864.0,2.2493290747864774
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,4,6.911000000000001e-5,0.000274803,3.9763131240052085,bottle_conn,195998.0,428695.0,2.187241706548026
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,4,6.911000000000001e-5,0.0005915860000000001,8.560063666618435,bottle_conn,195998.0,382990.76,1.9540544291268278
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,4,6.911000000000001e-5,0.001725867,24.972753581247286,bottle_conn,195998.0,313429.0,1.599143868814988
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,4,6.911000000000001e-5,0.002088951,30.226465055708285,bottle_conn,195998.0,302736.32,1.5445888223349218
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.911000000000001e-5,0.004073544,58.94290261901316,bottle_conn,195998.0,302703.44,1.5444210655210768
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,4,6.911000000000001e-5,9.400000000000001e-7,0.013601504847344813,total_conn,21349.0,9405.0,0.4405358564803972
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,4,6.911000000000001e-5,0.05781158300000001,836.5154536246564,total_conn,21349.0,5082.0,0.23804393648414446
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,4,6.911000000000001e-5,9.400000000000001e-7,0.013601504847344813,total_hypercut,21349.0,9284.0,0.4348681437069652
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,4,6.911000000000001e-5,0.114426524,1655.7158732455505,total_hypercut,21349.0,5082.0,0.23804393648414446
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,8,6.911000000000001e-5,7.5e-7,0.010852264505860222,bottle_conn,195998.0,439083.0,2.240242247369871
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,8,6.911000000000001e-5,0.000207008,2.9953407611054836,bottle_conn,195998.0,390995.0,1.9948928050286228
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,8,6.911000000000001e-5,0.00059318,8.583128346114888,bottle_conn,195998.0,302588.18,1.543832998295901
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,8,6.911000000000001e-5,0.0019272470000000002,27.886658949500795,bottle_conn,195998.0,287993.0,1.4693670343574934
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,8,6.911000000000001e-5,0.002188648,31.669049341629286,bottle_conn,195998.0,217417.74,1.109285502913295
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.911000000000001e-5,0.004412321,63.844899435682244,bottle_conn,195998.0,217308.85,1.1087299360197553
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,6.911000000000001e-5,0.001826406,26.42752134278686,bottle_conn,195998.0,289009.0,1.4745507607220483
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,6.911000000000001e-5,0.002127768,30.78813485747359,bottle_conn,195998.0,217376.62,1.109075704854131
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.911000000000001e-5,0.004282663,61.968788887281136,bottle_conn,195998.0,222676.72,1.1361173073194624
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,6.911000000000001e-5,0.0016261930000000002,23.53050209810447,bottle_conn,195998.0,289009.0,1.4745507607220483
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,6.911000000000001e-5,0.0020084020000000003,29.06094631746491,bottle_conn,195998.0,217366.41,1.1090236124858417
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.911000000000001e-5,0.004237236,61.31147446100419,bottle_conn,195998.0,222678.09,1.136124297186706
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,8,6.911000000000001e-5,2.076e-6,0.030039068152221095,total_conn,21349.0,15561.0,0.7288865989039299
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,8,6.911000000000001e-5,0.10290573800000001,1489.0137172623354,total_conn,21349.0,10759.0,0.5039580308211158
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__dynamic,parts,8,6.911000000000001e-5,0.47637441100000005,6892.98814932716,total_conn,21349.0,10759.0,0.5039580308211158
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__trans,parts,8,6.911000000000001e-5,0.38737708600000004,5605.224801041817,total_conn,21349.0,10759.0,0.5039580308211158
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,8,6.911000000000001e-5,2.068e-6,0.029923310664158584,total_hypercut,21349.0,13636.0,0.6387184411447843
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,8,6.911000000000001e-5,0.19702719400000002,2850.9216321805816,total_hypercut,21349.0,10253.0,0.4802566864958546
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,16,6.911000000000001e-5,8.780000000000001e-7,0.012704384314860368,bottle_conn,195998.0,317524.0,1.6200369391524403
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,16,6.911000000000001e-5,0.00026582200000000003,3.8463608739690347,bottle_conn,195998.0,281553.0,1.4365095562199615
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,16,6.911000000000001e-5,0.0005903890000000001,8.542743452467082,bottle_conn,195998.0,204045.14,1.0410572556862825
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,16,6.911000000000001e-5,0.002160388,31.26013601504847,bottle_conn,195998.0,217049.0,1.1074041571852773
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,16,6.911000000000001e-5,0.002325558,33.65009405295905,bottle_conn,195998.0,140752.98,0.7181347768854784
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.911000000000001e-5,0.0052089250000000005,75.37150918825061,bottle_conn,195998.0,140691.13,0.7178192124409433
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,16,6.911000000000001e-5,3.1780000000000003e-6,0.04598466213283172,total_conn,21349.0,20006.0,0.937093072275048
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,16,6.911000000000001e-5,0.179236633,2593.4978006077267,total_conn,21349.0,16234.0,0.7604103236685559
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,16,6.911000000000001e-5,3.2180000000000004e-6,0.04656344957314426,total_hypercut,21349.0,17283.0,0.8095461145721111
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,16,6.911000000000001e-5,0.332651886,4813.368340327014,total_hypercut,21349.0,14131.0,0.6619045388542789
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,32,6.911000000000001e-5,1.148e-6,0.01661119953697005,bottle_conn,195998.0,208404.0,1.0632965642506556
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,32,6.911000000000001e-5,0.00026531300000000004,3.838995803791058,bottle_conn,195998.0,202831.0,1.034862600638782
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,32,6.911000000000001e-5,0.0004947010000000001,7.158168137751411,bottle_conn,195998.0,137289.0,0.7004612291962163
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,32,6.911000000000001e-5,0.002570698,37.197192880914486,bottle_conn,195998.0,129334.0,0.6598740803477586
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,32,6.911000000000001e-5,0.002683298,38.8264795253943,bottle_conn,195998.0,78163.88,0.3987993755038317
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.911000000000001e-5,0.006347061,91.83997974243958,bottle_conn,195998.0,78171.64,0.39883896774456884
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,32,6.911000000000001e-5,5.544000000000001e-6,0.08021993922731877,total_conn,21349.0,23577.0,1.1043608599934422
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,32,6.911000000000001e-5,0.25835060600000004,3738.2521487483723,total_conn,21349.0,19704.0,0.9229472106421847
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,32,6.911000000000001e-5,5.5080000000000005e-6,0.07969903053103747,total_hypercut,21349.0,19187.0,0.898730619701157
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,32,6.911000000000001e-5,0.48033668300000004,6950.3209810447115,total_hypercut,21349.0,16995.0,0.7960560213593143
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,64,6.911000000000001e-5,1.658e-6,0.023990739400955,bottle_conn,195998.0,149946.0,0.7650384187593751
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,64,6.911000000000001e-5,0.000290531,4.203892345536102,bottle_conn,195998.0,139365.0,0.7110531740119798
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,64,6.911000000000001e-5,0.000613142,8.871972218202863,bottle_conn,195998.0,80532.67,0.41088516209349074
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,64,6.911000000000001e-5,0.003573502,51.70745188829402,bottle_conn,195998.0,74430.0,0.3797487729466627
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,64,6.911000000000001e-5,0.0033482810000000003,48.448574735928226,bottle_conn,195998.0,42018.88,0.21438422841049398
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.911000000000001e-5,0.008557482,123.82407755751699,bottle_conn,195998.0,41995.84,0.21426667619057335
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,64,6.911000000000001e-5,1.414e-5,0.20460136015048472,total_conn,21349.0,25152.0,1.178134807250925
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,64,6.911000000000001e-5,0.412050903,5962.247185646072,total_conn,21349.0,22505.0,1.0541477352569206
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,64,6.911000000000001e-5,1.4186000000000001e-5,0.20526696570684416,total_hypercut,21349.0,20104.0,0.9416834512155136
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,64,6.911000000000001e-5,0.8427376630000001,12194.149370568659,total_hypercut,21349.0,18690.0,0.8754508407887958
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,128,6.911000000000001e-5,2.6880000000000004e-6,0.03889451598900304,bottle_conn,195998.0,117098.0,0.5974448718864478
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,128,6.911000000000001e-5,0.000273434,3.9565041238605123,bottle_conn,195998.0,86636.0,0.4420249186216186
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,128,6.911000000000001e-5,0.0006499850000000001,9.405078859788743,bottle_conn,195998.0,55174.0,0.2815028724782906
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,128,6.911000000000001e-5,0.005063194,73.26282737664592,bottle_conn,195998.0,38916.0,0.19855304645965774
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,128,6.911000000000001e-5,0.004597277,66.52115468094343,bottle_conn,195998.0,22227.11,0.11340477964060858
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.911000000000001e-5,0.013348236000000001,193.1447836781942,bottle_conn,195998.0,22177.08,0.1131495219338973
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,6.911000000000001e-5,0.003462199,50.09693242656634,bottle_conn,195998.0,40790.0,0.20811436851396442
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,6.911000000000001e-5,0.003484758,50.42335407321661,bottle_conn,195998.0,22942.18,0.11705313319523669
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.911000000000001e-5,0.010182269,147.33423527709448,bottle_conn,195998.0,23137.57,0.11805003112276656
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,6.911000000000001e-5,0.0023356,33.795398639849516,bottle_conn,195998.0,40790.0,0.20811436851396442
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,6.911000000000001e-5,0.002373027,34.33695557806396,bottle_conn,195998.0,22943.12,0.11705792916254247
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.911000000000001e-5,0.006076217,87.92095210533931,bottle_conn,195998.0,23160.7,0.11816804253104624
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,128,6.911000000000001e-5,4.5324e-5,0.6558240486181449,total_conn,21349.0,26697.0,1.2505035364654082
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,128,6.911000000000001e-5,0.7331326800000001,10608.199681666909,total_conn,21349.0,25141.0,1.1776195606351585
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__dynamic,parts,128,6.911000000000001e-5,0.9986352380000001,14449.938330198234,total_conn,21349.0,25141.0,1.1776195606351585
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__trans,parts,128,6.911000000000001e-5,0.553643208,8011.043380118651,total_conn,21349.0,25141.0,1.1776195606351585
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,128,6.911000000000001e-5,4.5891000000000005e-5,0.6640283605845753,total_hypercut,21349.0,21171.0,0.9916623729448686
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,128,6.911000000000001e-5,1.472464846,21306.10397916365,total_hypercut,21349.0,20309.0,0.9512857745093447
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,256,6.911000000000001e-5,5.147e-6,0.07447547388221674,bottle_conn,195998.0,78168.0,0.39882039612649106
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,256,6.911000000000001e-5,0.00039470600000000004,5.711271885400087,bottle_conn,195998.0,54366.0,0.2773803814324636
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,256,6.911000000000001e-5,0.0006992340000000001,10.117696425987557,bottle_conn,195998.0,35388.0,0.18055286278431412
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,256,6.911000000000001e-5,0.008158446,118.05015193170307,bottle_conn,195998.0,20657.0,0.10539393259114889
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,256,6.911000000000001e-5,0.007810109000000001,113.0098249167993,bottle_conn,195998.0,11848.12,0.060450208675598735
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.911000000000001e-5,0.021370146000000003,309.21930256113444,bottle_conn,195998.0,11787.41,0.06014046061694507
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,256,6.911000000000001e-5,0.00019774900000000002,2.8613659383591377,total_conn,21349.0,27298.0,1.278654737926835
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,256,6.911000000000001e-5,1.2796846210000001,18516.63465489799,total_conn,21349.0,26771.0,1.253969740971474
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,256,6.911000000000001e-5,0.000197271,2.8544494284474022,total_hypercut,21349.0,21295.0,0.9974706075226006
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,256,6.911000000000001e-5,2.43084071,35173.501808710746,total_hypercut,21349.0,21271.0,0.9963464330882008
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,512,6.911000000000001e-5,9.276e-6,0.13422080740847922,bottle_conn,195998.0,58860.0,0.30030918682843705
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,512,6.911000000000001e-5,0.000492249,7.122688467660252,bottle_conn,195998.0,28390.0,0.1448484168205798
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,512,6.911000000000001e-5,0.000779217,11.275025321950512,bottle_conn,195998.0,18981.96,0.09684772293594832
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,512,6.911000000000001e-5,0.011992187000000001,173.52318043698452,bottle_conn,195998.0,12323.0,0.06287309054174023
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,512,6.911000000000001e-5,0.011584547,167.62475763275935,bottle_conn,195998.0,7462.63,0.0380750313778712
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.911000000000001e-5,0.031830241,460.5735928230357,bottle_conn,195998.0,7398.75,0.037749109684792705
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,512,6.911000000000001e-5,0.00027992500000000004,4.05042685573723,total_conn,21349.0,27609.0,1.2932221649725983
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,512,6.911000000000001e-5,2.382148373,34468.938981334104,total_conn,21349.0,27311.0,1.2792636657454681
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,512,6.911000000000001e-5,0.00027983900000000004,4.049182462740559,total_hypercut,21349.0,21296.0,0.9975174481240339
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,512,6.911000000000001e-5,4.703282499,68055.02096657502,total_hypercut,21349.0,21295.0,0.9974706075226006
LPnetlib/lp_ken_11,rows,spectral_order,split_equal__split_equal,parts,1024,6.911000000000001e-5,1.7440000000000002e-5,0.25235132397626975,bottle_conn,195998.0,53064.0,0.2707374565046582
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__split_equal,parts,1024,6.911000000000001e-5,0.001188793,17.20146143828679,bottle_conn,195998.0,14796.0,0.07549056623026766
LPnetlib/lp_ken_11,rows,spectral_order,balance_work__map_local,parts,1024,6.911000000000001e-5,0.0015091290000000001,21.836622775285775,bottle_conn,195998.0,10260.38,0.052349411728691106
LPnetlib/lp_ken_11,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,6.911000000000001e-5,0.019618417000000003,283.87233396035305,bottle_conn,195998.0,12323.0,0.06287309054174023
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,6.911000000000001e-5,0.018928902,273.8952684126754,bottle_conn,195998.0,7457.33,0.03804799028561516
LPnetlib/lp_ken_11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.911000000000001e-5,0.047253154000000006,683.7383012588626,bottle_conn,195998.0,7400.1,0.03775599751017868
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,1024,6.911000000000001e-5,0.001002428,14.504818405440602,total_conn,21349.0,27678.0,1.2964541664714975
LPnetlib/lp_ken_11,rows,spectral_order,split_conn__convex,parts,1024,6.911000000000001e-5,4.72620198,68386.65866010707,total_conn,21349.0,27567.0,1.2912548597123987
LPnetlib/lp_ken_11,rows,spectral_order,balance_work,parts,1024,6.911000000000001e-5,0.001002869,14.511199536970047,total_hypercut,21349.0,21296.0,0.9975174481240339
LPnetlib/lp_ken_11,rows,spectral_order,split_hypercut__convex,parts,1024,6.911000000000001e-5,9.331252792,135020.29795977427,total_hypercut,21349.0,21296.0,0.9975174481240339
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,2,6.911000000000001e-5,7.605000000000001e-6,0.11004196208942266,cache,21349.0,49052.0,2.2976251815073305
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,2,6.911000000000001e-5,0.000507608,7.344928375054261,cache,21349.0,49046.0,2.2973441378987305
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,2,6.911000000000001e-5,0.01175204,170.04832875126607,cache,21349.0,49046.0,2.2973441378987305
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,4,6.911000000000001e-5,4.717e-6,0.06825350889885688,cache,21349.0,49038.0,2.296969413087264
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,4,6.911000000000001e-5,0.000602111,8.712357111850672,cache,21349.0,49022.0,2.2962199634643308
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,4,6.911000000000001e-5,0.012532911,181.34728693387353,cache,21349.0,49022.0,2.2962199634643308
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,8,6.911000000000001e-5,3.1890000000000003e-6,0.04614382867891767,cache,21349.0,49005.0,2.295423673239964
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,8,6.911000000000001e-5,0.0007904440000000001,11.437476486760238,cache,21349.0,48974.0,2.2939716145955313
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,8,6.911000000000001e-5,0.012933054000000001,187.1372305020981,cache,21349.0,48974.0,2.2939716145955313
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,16,6.911000000000001e-5,2.515e-6,0.03639126030965128,cache,21349.0,48957.0,2.293175324371165
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,16,6.911000000000001e-5,0.001167973,16.90020257560411,cache,21349.0,48878.0,2.2894749168579325
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,16,6.911000000000001e-5,0.013204433000000002,191.06399942121257,cache,21349.0,48878.0,2.2894749168579325
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,32,6.911000000000001e-5,2.003e-6,0.0289827810736507,cache,21349.0,48845.0,2.287929177010633
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,32,6.911000000000001e-5,0.0019073640000000002,27.598958182607436,cache,21349.0,48686.0,2.2804815213827347
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,32,6.911000000000001e-5,0.013460145000000001,194.7640717696426,cache,21349.0,48686.0,2.2804815213827347
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,64,6.911000000000001e-5,1.655e-6,0.023947330342931557,cache,21349.0,48556.0,2.2743922431964028
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,64,6.911000000000001e-5,0.003413699,49.39515265518738,cache,21349.0,48300.0,2.262401049229472
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,64,6.911000000000001e-5,0.013851735,200.4302561134423,cache,21349.0,48300.0,2.262401049229472
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,128,6.911000000000001e-5,1.559e-6,0.022558240486181446,cache,21349.0,47878.0,2.2426343154246102
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,128,6.911000000000001e-5,0.006235508000000001,90.22584285920996,cache,21349.0,47403.0,2.220385029743782
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,128,6.911000000000001e-5,0.016157034,233.78720879756906,cache,21349.0,47403.0,2.220385029743782
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,256,6.911000000000001e-5,1.525e-6,0.022066271161915785,cache,21349.0,46200.0,2.164035786219495
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,256,6.911000000000001e-5,0.011846235,171.4113008247721,cache,21349.0,45421.0,2.127546957702937
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,256,6.911000000000001e-5,0.019296446000000002,279.2135146867313,cache,21349.0,45421.0,2.127546957702937
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,512,6.911000000000001e-5,1.5010000000000001e-6,0.021718998697728257,cache,21349.0,43962.0,2.0592065202117196
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,512,6.911000000000001e-5,0.022919374000000003,331.63614527564755,cache,21349.0,42297.0,1.9812169188252378
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,512,6.911000000000001e-5,0.022703309,328.50975256836927,cache,21349.0,42297.0,1.9812169188252378
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,1024,6.911000000000001e-5,1.489e-6,0.021545362465634495,cache,21349.0,40166.0,1.8813995971708277
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,1024,6.911000000000001e-5,0.044705848,646.8795832730428,cache,21349.0,39099.0,1.8314206754414726
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,1024,6.911000000000001e-5,0.027440241,397.0516712487339,cache,21349.0,39099.0,1.8314206754414726
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,2048,6.911000000000001e-5,1.478e-6,0.021386195919548545,cache,21349.0,34693.0,1.6250409855262542
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,2048,6.911000000000001e-5,0.086000951,1244.4067573433656,cache,21349.0,34314.0,1.607288397583025
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,2048,6.911000000000001e-5,0.032990907,477.3680654029807,cache,21349.0,34314.0,1.607288397583025
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,4096,6.911000000000001e-5,1.4790000000000002e-6,0.021400665605556358,cache,21349.0,28418.0,1.331116211532156
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,4096,6.911000000000001e-5,0.159085538,2301.9177832441032,cache,21349.0,28195.0,1.3206707574125252
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,4096,6.911000000000001e-5,0.033016592000000004,477.73971928809146,cache,21349.0,28195.0,1.3206707574125252
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,8192,6.911000000000001e-5,1.467e-6,0.021227029373462596,cache,21349.0,24495.0,1.1473605321092324
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,8192,6.911000000000001e-5,0.267078397,3864.540544060194,cache,21349.0,24495.0,1.1473605321092324
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,8192,6.911000000000001e-5,0.025086806000000003,362.99820575893506,cache,21349.0,24495.0,1.1473605321092324
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,16384,6.911000000000001e-5,1.474e-6,0.021328317175517288,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,16384,6.911000000000001e-5,0.33293187300000004,4817.419664303285,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,16384,6.911000000000001e-5,0.006068848,87.81432498914772,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,32768,6.911000000000001e-5,1.475e-6,0.021342786861525104,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,32768,6.911000000000001e-5,0.332789885,4815.365142526407,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,32768,6.911000000000001e-5,0.006065424000000001,87.76478078425698,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_equal,vertices,65536,6.911000000000001e-5,1.4730000000000001e-6,0.02131384748950948,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__dynamic,vertices,65536,6.911000000000001e-5,0.332529,4811.590218492259,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,rows,spectral_order,chunk_conn__convex,vertices,65536,6.911000000000001e-5,0.006047597,87.50682969179567,cache,21349.0,21349.0,1.0
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,2,8.1755e-5,7.06e-7,0.008635557458259432,bottle_conn,262548.0,276619.0,1.0535940094763625
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,2,8.1755e-5,0.000211787,2.5905082257965875,bottle_conn,262548.0,276671.0,1.053792068497951
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,2,8.1755e-5,0.0005406240000000001,6.6127331661672075,bottle_conn,262548.0,275593.0,1.0496861526273291
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,2,8.1755e-5,0.0016767540000000001,20.509497890037306,bottle_conn,262548.0,270519.0,1.0303601627131038
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,2,8.1755e-5,0.0018484450000000002,22.609565164210142,bottle_conn,262548.0,258521.4,0.9846633758398464
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,8.1755e-5,0.003738658,45.73002262858541,bottle_conn,262548.0,258491.24,0.9845485016073251
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,2,8.1755e-5,5.01e-7,0.006128065561739344,total_conn,14694.0,2542.0,0.1729957805907173
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,2,8.1755e-5,0.044216948000000006,540.8470185309767,total_conn,14694.0,1816.0,0.12358785899006397
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,2,8.1755e-5,5.03e-7,0.006152528897315148,total_hypercut,14694.0,2542.0,0.1729957805907173
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,2,8.1755e-5,0.055788255,682.3834016268117,total_hypercut,14694.0,1816.0,0.12358785899006397
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,4,8.1755e-5,6.78e-7,0.008293070760198152,bottle_conn,262548.0,268164.0,1.0213903743315509
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,4,8.1755e-5,0.000206252,2.522805944590545,bottle_conn,262548.0,268037.0,1.0209066532595945
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,4,8.1755e-5,0.00044873900000000003,5.488826371475751,bottle_conn,262548.0,285202.0,1.0862851745204687
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,4,8.1755e-5,0.0016734940000000002,20.469622653048745,bottle_conn,262548.0,237738.0,0.9055029937382879
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,4,8.1755e-5,0.001894819,23.176796526206346,bottle_conn,262548.0,232564.14,0.8857966543260661
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,8.1755e-5,0.003998336,48.90631765641245,bottle_conn,262548.0,232548.91,0.8857386458857047
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,4,8.1755e-5,1.122e-6,0.013723931258027032,total_conn,14694.0,6393.0,0.435075541037158
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,4,8.1755e-5,0.080541228,985.1535441257415,total_conn,14694.0,3859.0,0.26262420035388595
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,4,8.1755e-5,1.1240000000000002e-6,0.01374839459360284,total_hypercut,14694.0,5907.0,0.40200081665986115
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,4,8.1755e-5,0.107839217,1319.0534768515686,total_hypercut,14694.0,3859.0,0.26262420035388595
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,8,8.1755e-5,7.480000000000001e-7,0.009149287505351355,bottle_conn,262548.0,268707.0,1.0234585675762147
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,8,8.1755e-5,0.000207139,2.5336554339184145,bottle_conn,262548.0,268716.0,1.0234928470222588
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,8,8.1755e-5,0.0005417610000000001,6.626640572442053,bottle_conn,262548.0,228279.0,0.8694752959458841
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,8,8.1755e-5,0.0017979130000000002,21.991474527551834,bottle_conn,262548.0,217814.0,0.8296159178512119
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,8,8.1755e-5,0.001944313,23.782190691700812,bottle_conn,262548.0,179042.79,0.6819430732666028
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,8.1755e-5,0.004435499,54.25355024157543,bottle_conn,262548.0,177250.04,0.6751147980559745
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,8.1755e-5,0.001775789,21.72086110941227,bottle_conn,262548.0,237893.0,0.9060933619757149
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,8.1755e-5,0.00200898,24.573175952541128,bottle_conn,262548.0,185614.26,0.7069726678550209
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,8.1755e-5,0.004182976000000001,51.16477279677084,bottle_conn,262548.0,192092.25,0.7316462132638604
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,8.1755e-5,0.001724168,21.089450186532932,bottle_conn,262548.0,237893.0,0.9060933619757149
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,8.1755e-5,0.001913107,23.400489266711514,bottle_conn,262548.0,185608.37,0.7069502338619985
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,8.1755e-5,0.0042849030000000005,52.41150999938842,bottle_conn,262548.0,192091.87,0.7316447659094718
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,8,8.1755e-5,1.666e-6,0.020377958534646197,total_conn,14694.0,10474.0,0.7128079488226488
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,8,8.1755e-5,0.18168472800000002,2222.3072350314965,total_conn,14694.0,7385.0,0.5025860895603648
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__dynamic,parts,8,8.1755e-5,1.0174372,12444.9538254541,total_conn,14694.0,7385.0,0.5025860895603648
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__trans,parts,8,8.1755e-5,0.8277829000000001,10125.165433306833,total_conn,14694.0,7385.0,0.5025860895603648
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,8,8.1755e-5,1.6540000000000002e-6,0.020231178521191367,total_hypercut,14694.0,7530.0,0.5124540628828093
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,8,8.1755e-5,0.183245459,2241.3975781297777,total_hypercut,14694.0,5813.0,0.3956036477473799
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,16,8.1755e-5,8.81e-7,0.010776099321142436,bottle_conn,262548.0,227447.0,0.8663063516004692
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,16,8.1755e-5,0.000210516,2.5749617760381627,bottle_conn,262548.0,229012.0,0.8722671663848135
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,16,8.1755e-5,0.0005442730000000001,6.6573665219252645,bottle_conn,262548.0,172630.28,0.657518929871871
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,16,8.1755e-5,0.0021096260000000003,25.804244388722402,bottle_conn,262548.0,163017.0,0.6209036061977239
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,16,8.1755e-5,0.0021571430000000003,26.385456547000185,bottle_conn,262548.0,120429.57,0.45869543854837974
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,8.1755e-5,0.0051759630000000004,63.310659898477155,bottle_conn,262548.0,119653.52,0.4557395980925393
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,16,8.1755e-5,2.8460000000000004e-6,0.0348113265243716,total_conn,14694.0,16144.0,1.0986797332244453
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,16,8.1755e-5,0.305854277,3741.1079077732247,total_conn,14694.0,12024.0,0.8182931808901592
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,16,8.1755e-5,2.813e-6,0.0344076814873708,total_hypercut,14694.0,8817.0,0.6000408329930584
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,16,8.1755e-5,0.314830118,3850.8974130022625,total_hypercut,14694.0,7650.0,0.5206206614944875
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,32,8.1755e-5,1.1490000000000001e-6,0.014054186288300411,bottle_conn,262548.0,129523.0,0.49333074333074334
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,32,8.1755e-5,0.00023470600000000003,2.8708458198275335,bottle_conn,262548.0,130004.0,0.49516278928043633
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,32,8.1755e-5,0.000549902,6.726218579903369,bottle_conn,262548.0,106202.2,0.4045058427411368
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,32,8.1755e-5,0.002822162,34.519748027643566,bottle_conn,262548.0,103218.0,0.3931395401983637
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,32,8.1755e-5,0.002646218,32.367659470368785,bottle_conn,262548.0,73094.53,0.27840444413973825
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,8.1755e-5,0.007033640000000001,86.03314781970522,bottle_conn,262548.0,73001.9,0.27805163246339715
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,32,8.1755e-5,5.5540000000000005e-6,0.0679346828940126,total_conn,14694.0,20050.0,1.364502518034572
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,32,8.1755e-5,0.484305592,5923.865109167635,total_conn,14694.0,16023.0,1.0904450796243366
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,32,8.1755e-5,5.500000000000001e-6,0.06727417283346585,total_hypercut,14694.0,9812.0,0.6677555464815571
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,32,8.1755e-5,0.555168502,6790.636682771696,total_hypercut,14694.0,8551.0,0.581938206070505
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,64,8.1755e-5,1.6590000000000001e-6,0.020292336860130877,bottle_conn,262548.0,70808.0,0.2696954461660344
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,64,8.1755e-5,0.00025287700000000004,3.093107455201517,bottle_conn,262548.0,72504.0,0.2761552173316879
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,64,8.1755e-5,0.000575172,7.035312824903675,bottle_conn,262548.0,58086.51,0.22124148727089904
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,64,8.1755e-5,0.00392769,48.04219925386826,bottle_conn,262548.0,62660.0,0.2386611210140622
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,64,8.1755e-5,0.0037564020000000003,45.947061341813956,bottle_conn,262548.0,41419.6,0.15776010481892835
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,8.1755e-5,0.009812025,120.01743012659776,bottle_conn,262548.0,41340.36,0.1574582933406463
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,64,8.1755e-5,2.2005e-5,0.2691578496728029,total_conn,14694.0,23124.0,1.5737035524703962
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,64,8.1755e-5,0.7893807740000001,9655.443385725644,total_conn,14694.0,19950.0,1.3576970191915068
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,64,8.1755e-5,2.2103e-5,0.27035655311601736,total_hypercut,14694.0,10629.0,0.7233564720293998
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,64,8.1755e-5,1.09579233,13403.367745092044,total_hypercut,14694.0,9709.0,0.6607458826731999
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,128,8.1755e-5,2.6770000000000004e-6,0.03274417466821601,bottle_conn,262548.0,35771.0,0.13624556271615096
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,128,8.1755e-5,0.00029335200000000003,3.588184208916886,bottle_conn,262548.0,36257.0,0.13809665280253516
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,128,8.1755e-5,0.0004968360000000001,6.077132897070516,bottle_conn,262548.0,31352.93,0.11941789691789692
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,128,8.1755e-5,0.0047758620000000005,58.41675738486943,bottle_conn,262548.0,33494.0,0.12757286286698052
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,128,8.1755e-5,0.004451765,54.45251054981346,bottle_conn,262548.0,23386.39,0.08907472157472157
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,8.1755e-5,0.013448461,164.49710721056815,bottle_conn,262548.0,23296.04,0.08873059402471167
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,8.1755e-5,0.00363451,44.456118891810895,bottle_conn,262548.0,33663.0,0.12821655468714294
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,8.1755e-5,0.0035258660000000003,43.12722157666198,bottle_conn,262548.0,23547.57,0.08968862836509896
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,8.1755e-5,0.010133746,123.95261451898966,bottle_conn,262548.0,24011.48,0.09145558145558146
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,8.1755e-5,0.002604804,31.861097180600574,bottle_conn,262548.0,33663.0,0.12821655468714294
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,8.1755e-5,0.002451497,29.985896887040546,bottle_conn,262548.0,23553.36,0.08971068147538735
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,8.1755e-5,0.005458142,66.7621796831998,bottle_conn,262548.0,24011.23,0.0914546292487469
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,128,8.1755e-5,5.9732000000000003e-5,0.7306219803070149,total_conn,14694.0,25972.0,1.7675241595208928
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,128,8.1755e-5,1.495777675,18295.855605161763,total_conn,14694.0,23246.0,1.5820062610589356
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__dynamic,parts,128,8.1755e-5,1.781708437,21793.265696287686,total_conn,14694.0,23246.0,1.5820062610589356
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__trans,parts,128,8.1755e-5,0.96231372,11770.701730780991,total_conn,14694.0,23246.0,1.5820062610589356
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,128,8.1755e-5,5.9629e-5,0.7293621185248609,total_hypercut,14694.0,11151.0,0.7588811759902001
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,128,8.1755e-5,2.049403965,25067.628463090943,total_hypercut,14694.0,10529.0,0.7165509731863345
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,256,8.1755e-5,4.993e-6,0.061072717264999084,bottle_conn,262548.0,18092.0,0.06890930420342185
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,256,8.1755e-5,0.00036391900000000004,4.4513363097058285,bottle_conn,262548.0,18232.0,0.06944254003077532
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,256,8.1755e-5,0.000642636,7.860510060546756,bottle_conn,262548.0,16140.9,0.06147790118378354
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,256,8.1755e-5,0.00917928,112.27790349214114,bottle_conn,262548.0,17553.0,0.06685634626811097
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,256,8.1755e-5,0.008435199,103.1765518928506,bottle_conn,262548.0,12713.25,0.04842257415786828
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,8.1755e-5,0.021907859000000002,267.9696532322182,bottle_conn,262548.0,12649.17,0.04817850450203391
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,256,8.1755e-5,0.00013091100000000002,1.601259861782154,total_conn,14694.0,27380.0,1.8633455832312509
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,256,8.1755e-5,2.227838809,27250.18419668522,total_conn,14694.0,26717.0,1.8182251259017286
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,256,8.1755e-5,0.000130352,1.5944223594887161,total_hypercut,14694.0,11543.0,0.7855587314550156
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,256,8.1755e-5,3.85978,47211.54669439178,total_hypercut,14694.0,11392.0,0.7752824282019872
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,512,8.1755e-5,9.17e-6,0.11216439361506941,bottle_conn,262548.0,9146.0,0.03483553483553484
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,512,8.1755e-5,0.00046747600000000004,5.718011130817687,bottle_conn,262548.0,9116.0,0.03472127001538766
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,512,8.1755e-5,0.000659369,8.065182557641734,bottle_conn,262548.0,8427.97,0.03210068254185901
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,512,8.1755e-5,0.016949647,207.3224512262247,bottle_conn,262548.0,8904.0,0.033913798619680975
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,512,8.1755e-5,0.016709454000000002,204.38449024524496,bottle_conn,262548.0,6644.08,0.02530615354144766
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,8.1755e-5,0.040898561,500.257611155281,bottle_conn,262548.0,6593.6,0.025113883937413352
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,512,8.1755e-5,0.000233727,2.8588710170631764,total_conn,14694.0,27572.0,1.876412141009936
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,512,8.1755e-5,3.8558688470000004,47163.70677022812,total_conn,14694.0,27363.0,1.8621886484279297
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,512,8.1755e-5,0.00023468200000000003,2.870552259800624,total_hypercut,14694.0,11547.0,0.7858309514087383
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,512,8.1755e-5,7.439012988000001,90991.53553911076,total_hypercut,14694.0,11544.0,0.7856267864434463
LPnetlib/lp_ken_11,cols,spectral_order,split_equal__split_equal,parts,1024,8.1755e-5,1.7433e-5,0.2132346645465109,bottle_conn,262548.0,4673.0,0.01779865015159133
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__split_equal,parts,1024,8.1755e-5,0.0007075600000000001,8.654638860008562,bottle_conn,262548.0,4664.0,0.017764370705547178
LPnetlib/lp_ken_11,cols,spectral_order,balance_work__map_local,parts,1024,8.1755e-5,0.0008272770000000001,10.118977432572931,bottle_conn,262548.0,4471.0,0.01702926702926703
LPnetlib/lp_ken_11,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,8.1755e-5,0.055540569000000005,679.3537887590974,bottle_conn,262548.0,4452.0,0.016956899309840488
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,8.1755e-5,0.055109335,674.0790777322487,bottle_conn,262548.0,3470.98,0.013220363514481161
LPnetlib/lp_ken_11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,8.1755e-5,0.09440997000000001,1154.7913889058773,bottle_conn,262548.0,3422.73,0.013036587595411125
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,1024,8.1755e-5,0.000389055,4.758791511222555,total_conn,14694.0,27807.0,1.8924050632911393
LPnetlib/lp_ken_11,cols,spectral_order,split_conn__convex,parts,1024,8.1755e-5,7.433081617,90918.98497951195,total_conn,14694.0,27562.0,1.8757315911256296
LPnetlib/lp_ken_11,cols,spectral_order,balance_work,parts,1024,8.1755e-5,0.000388358,4.750266038774386,total_hypercut,14694.0,11548.0,0.7858990063971689
LPnetlib/lp_ken_11,cols,spectral_order,split_hypercut__convex,parts,1024,8.1755e-5,14.547780409000001,177943.6170142499,total_hypercut,14694.0,11547.0,0.7858309514087383
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,2,8.1755e-5,1.1559e-5,0.1413858479603694,cache,14694.0,45826.0,3.118687899823057
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,2,8.1755e-5,0.000603115,7.377102317901045,cache,14694.0,45736.0,3.1125629508642985
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,2,8.1755e-5,0.017556157000000003,214.7410800562657,cache,14694.0,45736.0,3.1125629508642985
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,4,8.1755e-5,6.063e-6,0.07416060179805516,cache,14694.0,44132.0,3.0034027494215327
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,4,8.1755e-5,0.000743472,9.09390251360773,cache,14694.0,44003.0,2.9946236559139785
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,4,8.1755e-5,0.018683574,228.53127025869978,cache,14694.0,44003.0,2.9946236559139785
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,8,8.1755e-5,3.931e-6,0.04808268607424622,cache,14694.0,43207.0,2.9404518851231796
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,8,8.1755e-5,0.00101452,12.40927160418323,cache,14694.0,43062.0,2.930583911800735
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,8,8.1755e-5,0.019217408000000002,235.06095040058713,cache,14694.0,43062.0,2.930583911800735
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,16,8.1755e-5,2.859e-6,0.034970338205614335,cache,14694.0,42662.0,2.9033619164284743
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,16,8.1755e-5,0.0015587720000000002,19.06638126108495,cache,14694.0,42522.0,2.893834218048183
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,16,8.1755e-5,0.019434045,237.71078221515504,cache,14694.0,42522.0,2.893834218048183
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,32,8.1755e-5,2.133e-6,0.026090147391596843,cache,14694.0,42348.0,2.8819926500612496
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,32,8.1755e-5,0.002677721,32.752993700691086,cache,14694.0,42208.0,2.8724649516809584
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,32,8.1755e-5,0.019686391,240.79739465476118,cache,14694.0,42208.0,2.8724649516809584
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,64,8.1755e-5,1.919e-6,0.02347257048498563,cache,14694.0,42135.0,2.867496937525521
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,64,8.1755e-5,0.004873083,59.60593235887713,cache,14694.0,42015.0,2.8593303389138423
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,64,8.1755e-5,0.019788214000000002,242.04285976392882,cache,14694.0,42015.0,2.8593303389138423
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,128,8.1755e-5,1.6000000000000001e-6,0.01957066846064461,cache,14694.0,41620.0,2.8324486184837347
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,128,8.1755e-5,0.008982362,109.8692679346829,cache,14694.0,41294.0,2.810262692255342
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,128,8.1755e-5,0.024740034,302.611876949422,cache,14694.0,41294.0,2.810262692255342
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,256,8.1755e-5,1.5410000000000002e-6,0.01884900006115834,cache,14694.0,38966.0,2.6518306791887847
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,256,8.1755e-5,0.017172641000000002,210.05003975292033,cache,14694.0,37816.0,2.573567442493535
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,256,8.1755e-5,0.032256908,394.5557825209467,cache,14694.0,37816.0,2.573567442493535
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,512,8.1755e-5,1.52e-6,0.018592135037612378,cache,14694.0,35970.0,2.447937933850551
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,512,8.1755e-5,0.033441943,409.0507369579842,cache,14694.0,34552.0,2.3514359602558867
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,512,8.1755e-5,0.035071159000000005,428.9787658247202,cache,14694.0,34552.0,2.3514359602558867
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,1024,8.1755e-5,1.4960000000000002e-6,0.01829857501070271,cache,14694.0,31865.0,2.168572206342725
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,1024,8.1755e-5,0.06537000800000001,799.5842211485536,cache,14694.0,30603.0,2.082686810943242
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,1024,8.1755e-5,0.039201392,479.49840376735364,cache,14694.0,30603.0,2.082686810943242
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,2048,8.1755e-5,1.4820000000000002e-6,0.01812733166167207,cache,14694.0,27918.0,1.8999591670069416
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,2048,8.1755e-5,0.127680496,1561.7454100666625,cache,14694.0,26441.0,1.7994419490948688
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,2048,8.1755e-5,0.052341818000000005,640.2277291908752,cache,14694.0,26441.0,1.7994419490948688
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,4096,8.1755e-5,1.483e-6,0.01813956332945997,cache,14694.0,22389.0,1.523683135973867
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,4096,8.1755e-5,0.24286533500000002,2970.648094917742,cache,14694.0,21987.0,1.4963250306247449
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,4096,8.1755e-5,0.058172615000000004,711.5481010335759,cache,14694.0,21987.0,1.4963250306247449
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,8192,8.1755e-5,1.48e-6,0.018102868326096262,cache,14694.0,18814.0,1.280386552334286
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,8192,8.1755e-5,0.43497231300000005,5320.43682955171,cache,14694.0,18447.0,1.255410371580237
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,8192,8.1755e-5,0.05497557300000001,672.4429453856034,cache,14694.0,18447.0,1.255410371580237
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,16384,8.1755e-5,1.472e-6,0.01800501498379304,cache,14694.0,16511.0,1.1236559139784945
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,16384,8.1755e-5,0.668414053,8175.818641061708,cache,14694.0,16146.0,1.0988158432013067
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,16384,8.1755e-5,0.026844004,328.34693902513607,cache,14694.0,16146.0,1.0988158432013067
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,32768,8.1755e-5,1.6120000000000002e-6,0.019717448474099446,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,32768,8.1755e-5,0.7074016280000001,8652.701706317657,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,32768,8.1755e-5,0.008299357,101.51497767720629,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,spectral_order,chunk_equal,vertices,65536,8.1755e-5,1.4700000000000001e-6,0.017980551648217234,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__dynamic,vertices,65536,8.1755e-5,0.7072081410000001,8650.335037612378,cache,14694.0,14694.0,1.0
LPnetlib/lp_ken_11,cols,spectral_order,chunk_conn__convex,vertices,65536,8.1755e-5,0.008289751,101.39748027643569,cache,14694.0,14694.0,1.0


==> results/data/results_lanka_48_27.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,2,0.000981103,1.66e-7,0.00016919732178986304,bottle_conn,1.228191e6,3.167526e6,2.5790174329562747
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,2,0.000981103,6.3e-7,0.0006421344140217693,bottle_conn,1.228191e6,3.179494e6,2.5887618456738406
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.000981103,0.017901604,18.24640634061867,bottle_conn,1.228191e6,3.094838e6,2.519834455715764
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,2,0.000981103,6.32e-7,0.0006441729359710448,total_conn,51035.0,49535.0,0.9706084059958852
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,2,0.000981103,0.33596550000000003,342.436522974652,total_conn,51035.0,26468.0,0.5186244734006075
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,2,0.000981103,6.350000000000001e-7,0.000647230718894958,total_hypercut,51035.0,49535.0,0.9706084059958852
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,2,0.000981103,0.284775618,290.26067395574165,total_hypercut,51035.0,26468.0,0.5186244734006075
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,2,0.000981103,6.340000000000001e-7,0.0006462114579203203,total_edgecut,717841.0,663806.0,0.9247256704479125
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,2,0.000981103,0.11487897400000001,117.09165500462234,total_edgecut,717841.0,361010.0,0.5029108117257164
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,4,0.000981103,1.8600000000000002e-7,0.00018958254128261762,bottle_conn,1.228191e6,2.847457e6,2.3184154581819927
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,4,0.000981103,1.528e-6,0.00155743076924645,bottle_conn,1.228191e6,2.695144e6,2.194401359397683
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.000981103,0.018019029000000002,18.366093060565507,bottle_conn,1.228191e6,2.765005e6,2.2512825773841363
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,4,0.000981103,1.5360000000000002e-6,0.001565584857043552,total_conn,51035.0,78527.0,1.5386891349074165
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,4,0.000981103,0.410804588,418.7170847505308,total_conn,51035.0,63177.0,1.2379151562653081
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,4,0.000981103,1.5440000000000002e-6,0.001573738944840654,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,4,0.000981103,0.49603588400000004,505.59001858112754,total_hypercut,51035.0,44683.0,0.8755363965905751
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,4,0.000981103,1.5410000000000002e-6,0.0015706811619167406,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,4,0.000981103,0.23933213700000003,243.94190722075052,total_edgecut,717841.0,642456.0,0.8949837080913461
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.000981103,0.076524043,77.99797065139948,bottle_conn,1.228191e6,2.124464e6,1.7297505029755145
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.000981103,0.06311235700000001,64.32796250750431,bottle_conn,1.228191e6,2.124464e6,1.7297505029755145
Schenk_IBMNA/c-64,symmetric,natural_order,metis__symmetric,parts,8,0.000981103,0.10486537400000001,106.88518330898998,bottle_conn,1.228191e6,1.057672e6,0.8611624739148879
Schenk_IBMNA/c-64,symmetric,natural_order,kahypar__symmetric,parts,8,0.000981103,657.1724520160001,669830.2339468945,bottle_conn,1.228191e6,1.193364e6,0.9716436612872102
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,8,0.000981103,2.28e-7,0.00023239150221740222,bottle_conn,1.228191e6,2.770909e6,2.2560896472942726
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,8,0.000981103,4.044000000000001e-6,0.004121891381434977,bottle_conn,1.228191e6,2.231668e6,1.8170366009847003
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.000981103,0.018450539000000002,18.805914363731432,bottle_conn,1.228191e6,2.094416e6,1.7052852528637648
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.000981103,0.018150189,18.49977932999899,bottle_conn,1.228191e6,2.126764e6,1.7316231758741107
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.000981103,0.00493008,5.025038145841975,bottle_conn,1.228191e6,2.126764e6,1.7316231758741107
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.000981103,0.5701827740000001,581.1650499488841,total_conn,51035.0,86352.0,1.6920152836288822
Schenk_IBMNA/c-64,symmetric,natural_order,metis,parts,8,0.000981103,0.10663744600000001,108.69138714283821,total_conn,51035.0,18725.0,0.3669050651513667
Schenk_IBMNA/c-64,symmetric,natural_order,kahypar,parts,8,0.000981103,674.5855590470001,687578.7343907827,total_conn,51035.0,15076.0,0.2954051141373567
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,8,0.000981103,4.1100000000000005e-6,0.004189162605761067,total_conn,51035.0,103140.0,2.0209660037229353
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,8,0.000981103,0.37060125000000005,377.73939127696076,total_conn,51035.0,87297.0,1.7105319878514744
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__dynamic,parts,8,0.000981103,13.550557518000002,13811.554462681288,total_conn,51035.0,87297.0,1.7105319878514744
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__trans,parts,8,0.000981103,10.531646722000001,10734.496502405966,total_conn,51035.0,87297.0,1.7105319878514744
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000981103,0.49002444100000003,499.4627893299684,total_hypercut,51035.0,50638.0,0.992221024786911
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,8,0.000981103,4.113e-6,0.00419222038868498,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,8,0.000981103,0.49664143200000005,506.2072300257975,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,8,0.000981103,4.053e-6,0.004131064730206716,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,8,0.000981103,0.26828313600000003,273.45053067822647,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.000981103,0.480856553,490.1183188717188,total_edgecut,717841.0,634980.0,0.884569145535014
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,16,0.000981103,3.04e-7,0.00030985533628986964,bottle_conn,1.228191e6,2.710376e6,2.20680333922004
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,16,0.000981103,6.993000000000001e-6,0.00712769199564164,bottle_conn,1.228191e6,1.776397e6,1.4463523995860579
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.000981103,0.018740914,19.101882269241862,bottle_conn,1.228191e6,1.174212e6,0.9560499954811589
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,16,0.000981103,6.977e-6,0.007111383820047436,total_conn,51035.0,125146.0,2.4521602821593023
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,16,0.000981103,0.624190486,636.2130031199579,total_conn,51035.0,113202.0,2.2181248163025375
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,16,0.000981103,7.010000000000001e-6,0.007145019432210482,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,16,0.000981103,0.9036868060000001,921.0926946508165,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,16,0.000981103,6.987e-6,0.0071215764297938135,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,16,0.000981103,0.46097418500000004,469.8529970859329,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,32,0.000981103,4.5800000000000005e-7,0.00046682152638407996,bottle_conn,1.228191e6,2.675764e6,2.1786220547129886
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,32,0.000981103,1.5674e-5,0.015975896516471765,bottle_conn,1.228191e6,1.384358e6,1.1271520471978707
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.000981103,0.019429146,19.803370288338737,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,32,0.000981103,1.5729e-5,0.01603195587007684,total_conn,51035.0,161503.0,3.1645537376310373
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,32,0.000981103,1.144373137,1166.4148789678557,total_conn,51035.0,134153.0,2.6286470069560104
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,32,0.000981103,1.5572e-5,0.015871931897058718,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,32,0.000981103,1.7150890220000001,1748.1233081541898,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,32,0.000981103,1.5233000000000001e-5,0.015526402426656528,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,32,0.000981103,0.854741501,871.2046553725755,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,64,0.000981103,7.550000000000001e-7,0.0007695420358514855,bottle_conn,1.228191e6,2.661566e6,2.167061963489392
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,64,0.000981103,5.4206e-5,0.055250060391212746,bottle_conn,1.228191e6,1.10069e6,0.896187970763505
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.000981103,0.020164663000000003,20.553054062621356,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,64,0.000981103,5.4031000000000005e-5,0.05507168972065114,total_conn,51035.0,206711.0,4.050377192123053
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,64,0.000981103,2.082616636,2122.7298622061085,total_conn,51035.0,168576.0,3.3031449005584403
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,64,0.000981103,5.3761e-5,0.054796489257498956,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,64,0.000981103,3.2330883530000003,3295.3607857686707,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,64,0.000981103,5.4107e-5,0.05514915355472361,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,64,0.000981103,1.5875542310000001,1618.1320727793106,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.000981103,0.07905544,80.57812482481452,bottle_conn,1.228191e6,1.036808e6,0.8441748881077943
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.000981103,0.06281015100000001,64.01993572540295,bottle_conn,1.228191e6,1.036808e6,0.8441748881077943
Schenk_IBMNA/c-64,symmetric,natural_order,metis__symmetric,parts,128,0.000981103,0.552595042,563.2385610888969,bottle_conn,1.228191e6,1.093978e6,0.8907230227220359
Schenk_IBMNA/c-64,symmetric,natural_order,kahypar__symmetric,parts,128,0.000981103,2497.7587683780002,2.5458680366668943e6,bottle_conn,1.228191e6,979494.0,0.7975095078859884
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,128,0.000981103,1.3440000000000002e-6,0.001369886749913108,bottle_conn,1.228191e6,2.655578e6,2.162186500308177
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,128,0.000981103,0.000143065,0.14582057133654672,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.000981103,0.021526786000000003,21.941412879177825,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.000981103,0.019749128,20.129515453525265,bottle_conn,1.228191e6,1.02938e6,0.8381269688509361
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.000981103,0.0036386540000000003,3.708738022409472,bottle_conn,1.228191e6,1.02938e6,0.8381269688509361
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.000981103,3.5098884320000003,3577.492304070011,total_conn,51035.0,260901.0,5.112197511511708
Schenk_IBMNA/c-64,symmetric,natural_order,metis,parts,128,0.000981103,0.5537557040000001,564.4215785702419,total_conn,51035.0,100189.0,1.96314294111884
Schenk_IBMNA/c-64,symmetric,natural_order,kahypar,parts,128,0.000981103,2503.5030812590003,2.5517229906126065e6,total_conn,51035.0,159880.0,3.132752032918585
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,128,0.000981103,0.00014314000000000002,0.14589701590964455,total_conn,51035.0,274409.0,5.376878612716763
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,128,0.000981103,3.65454872,3724.9388902082655,total_conn,51035.0,248125.0,4.86185950818066
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__dynamic,parts,128,0.000981103,17.996015154000002,18342.635945461385,total_conn,51035.0,248125.0,4.86185950818066
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__trans,parts,128,0.000981103,9.924862618,10116.025145168243,total_conn,51035.0,248125.0,4.86185950818066
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000981103,5.731485586000001,5841.879584508456,total_hypercut,51035.0,51028.0,0.9998628392279808
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,128,0.000981103,0.00014390100000000002,0.14667267351134386,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,128,0.000981103,5.880879749,5994.151224693023,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,128,0.000981103,0.000143694,0.14646168648959385,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,128,0.000981103,2.832262016,2886.8141428575796,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.000981103,3.415482905,3481.268434608802,total_edgecut,717841.0,707267.0,0.9852697185031225
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,256,0.000981103,2.774e-6,0.0028274299436450603,bottle_conn,1.228191e6,2.605038e6,2.121036548875541
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,256,0.000981103,0.000139786,0.1424784146007096,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.000981103,0.024545368,25.01813571052173,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,256,0.000981103,0.00014007400000000001,0.14277196176140527,total_conn,51035.0,269472.0,5.280141079651219
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,256,0.000981103,0.048094889,49.021243437233395,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,256,0.000981103,0.00014006400000000002,0.1427617691516589,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,256,0.000981103,0.053245923,54.271491372465476,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,256,0.000981103,0.000139305,0.14198815007190885,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,256,0.000981103,0.05517427900000001,56.236989388473994,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,512,0.000981103,5.157e-6,0.005256328846206769,bottle_conn,1.228191e6,2.171346e6,1.7679220902937736
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,512,0.000981103,0.00025796,0.2629285610175486,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.000981103,0.030236463,30.818846746977634,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,512,0.000981103,0.000257168,0.2621213063256355,total_conn,51035.0,269472.0,5.280141079651219
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,512,0.000981103,0.048116111,49.04287419363716,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,512,0.000981103,0.000257891,0.26285823201029856,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,512,0.000981103,0.05323677,54.26216207676462,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,512,0.000981103,0.000257647,0.262609532332487,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,512,0.000981103,0.055193692,56.256776301774636,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_equal__symmetric,parts,1024,0.000981103,9.838000000000001e-6,0.01002748946848598,bottle_conn,1.228191e6,1.759882e6,1.4329057939685277
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work__symmetric,parts,1024,0.000981103,0.00047208000000000005,0.4811727209069792,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.000981103,0.041699174000000006,42.50234073282826,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,1024,0.000981103,0.00047018300000000005,0.4792391828380914,total_conn,51035.0,269472.0,5.280141079651219
Schenk_IBMNA/c-64,symmetric,natural_order,split_conn__convex,parts,1024,0.000981103,0.048115121000000004,49.04186512527227,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,1024,0.000981103,0.00046966600000000004,0.4787122249142037,total_hypercut,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,split_hypercut__convex,parts,1024,0.000981103,0.053247096,54.272686965588726,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,balance_work,parts,1024,0.000981103,0.00047047200000000005,0.4795337492597617,total_edgecut,717841.0,666806.0,0.9289048689055097
Schenk_IBMNA/c-64,symmetric,natural_order,split_symcut__convex,parts,1024,0.000981103,0.055239755,56.303726520049366,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,2,0.000981103,2.7578000000000003e-5,0.028109179158559296,cache,51035.0,451640.0,8.849613010678945
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.000981103,0.0048917890000000006,4.986009623862123,cache,51035.0,447526.0,8.76900166552366
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,2,0.000981103,0.101791693,103.7523002172045,cache,51035.0,447526.0,8.76900166552366
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,4,0.000981103,1.2377e-5,0.012615393083091174,cache,51035.0,354469.0,6.945605956696385
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.000981103,0.005336824,5.439616431710024,cache,51035.0,342894.0,6.718800822964632
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,4,0.000981103,0.109528288,111.63790957728189,cache,51035.0,342894.0,6.718800822964632
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,8,0.000981103,7.51e-6,0.007654649919529345,cache,51035.0,295901.0,5.79800137160772
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.000981103,0.006201692,6.321142632323007,cache,51035.0,282839.0,5.542059371019889
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,8,0.000981103,0.113605547,115.79370055947234,cache,51035.0,282839.0,5.542059371019889
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,16,0.000981103,5.03e-6,0.0051268827024277775,cache,51035.0,256101.0,5.0181444106985404
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.000981103,0.007944935,8.097962191533407,cache,51035.0,242299.0,4.747702557068679
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,16,0.000981103,0.118363567,120.64336466201814,cache,51035.0,242299.0,4.747702557068679
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,32,0.000981103,3.8350000000000006e-6,0.003908865837735692,cache,51035.0,219644.0,4.303791515626531
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.000981103,0.011337704,11.55607922919408,cache,51035.0,209534.0,4.105692172038797
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,32,0.000981103,0.12176985600000001,124.11526210805593,cache,51035.0,209534.0,4.105692172038797
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,64,0.000981103,3.123e-6,0.003183152023793628,cache,51035.0,202306.0,3.964063877730969
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.000981103,0.018282326,18.634461417404697,cache,51035.0,196053.0,3.8415401195258156
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,64,0.000981103,0.126510855,128.94757736955242,cache,51035.0,196053.0,3.8415401195258156
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,128,0.000981103,2.711e-6,0.0027632165022428833,cache,51035.0,186322.0,3.6508670520231212
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.000981103,0.031290102,31.892779861033954,cache,51035.0,184737.0,3.6198099343587735
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,128,0.000981103,0.132070452,134.61425762636543,cache,51035.0,184737.0,3.6198099343587735
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000981103,0.14577246400000002,148.58018373198328,cache,51035.0,177942.0,3.486666013520133
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,256,0.000981103,2.1790000000000002e-6,0.0022209696637356118,cache,51035.0,169746.0,3.32607034388165
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.000981103,0.057296881,58.40047477176198,cache,51035.0,168359.0,3.298892916625845
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,256,0.000981103,0.13057411400000002,133.08909869809796,cache,51035.0,168359.0,3.298892916625845
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,512,0.000981103,2.147e-6,0.0021883533125472043,cache,51035.0,165909.0,3.250886646419124
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.000981103,0.10874460600000001,110.83913309815584,cache,51035.0,163757.0,3.208719506221221
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,512,0.000981103,0.129012352,131.49725563982577,cache,51035.0,163757.0,3.208719506221221
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,1024,0.000981103,2.032e-6,0.0020711383004638657,cache,51035.0,161370.0,3.1619476829626727
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.000981103,0.21221123400000003,216.29862919591523,cache,51035.0,159889.0,3.13292838248261
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.000981103,0.124446419,126.8433783201152,cache,51035.0,159889.0,3.13292838248261
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,2048,0.000981103,2.0100000000000002e-6,0.002048714559021836,cache,51035.0,154988.0,3.0368962476731656
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.000981103,0.417446337,425.4867603095699,cache,51035.0,150425.0,2.947487018712648
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.000981103,0.133951639,136.53167812146125,cache,51035.0,150425.0,2.947487018712648
Schenk_IBMNA/c-64,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000981103,0.169429193,172.6925643892639,cache,51035.0,146212.0,2.864935828353091
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,4096,0.000981103,2.006e-6,0.0020446375151232845,cache,51035.0,139012.0,2.72385617713334
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.000981103,0.8162479130000001,831.9696433503924,cache,51035.0,138235.0,2.7086313314392085
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.000981103,0.12874590600000002,131.22567763017747,cache,51035.0,138235.0,2.7086313314392085
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,8192,0.000981103,1.981e-6,0.0020191559907573415,cache,51035.0,125971.0,2.4683256588615654
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.000981103,1.5628010190000001,1592.9020897907762,cache,51035.0,124337.0,2.436308415793083
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.000981103,0.13049886900000002,133.01240440606134,cache,51035.0,124337.0,2.436308415793083
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,16384,0.000981103,1.975e-6,0.002013040424909515,cache,51035.0,116315.0,2.279122171059077
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.000981103,2.8977933040000003,2953.6076273337253,cache,51035.0,114928.0,2.2519447438032723
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.000981103,0.144577978,147.36269076743216,cache,51035.0,114928.0,2.2519447438032723
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,32768,0.000981103,1.967e-6,0.002004886337112413,cache,51035.0,92148.0,1.805584402860782
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.000981103,4.729841439,4820.9427949970595,cache,51035.0,92148.0,1.805584402860782
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.000981103,0.091379971,93.14003830382742,cache,51035.0,92148.0,1.805584402860782
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_equal,vertices,65536,0.000981103,1.9490000000000003e-6,0.001986539639568934,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.000981103,5.437048482000001,5541.771334915906,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.000981103,0.06973219600000001,71.07530605858916,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,2,0.0009047360000000001,1.79e-7,0.00019784776995720297,bottle_conn,1.228191e6,3.439579e6,2.8005245112527284
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,2,0.0009047360000000001,5.71e-7,0.0006311233332154352,bottle_conn,1.228191e6,3.292704e6,2.6809380625651875
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.0009047360000000001,0.017968662,19.86066874756835,bottle_conn,1.228191e6,3.476587e6,2.8306566323967526
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,2,0.0009047360000000001,5.78e-7,0.0006388603968450465,total_conn,51035.0,38421.0,0.7528362888213971
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,2,0.0009047360000000001,0.244454315,270.1940842411488,total_conn,51035.0,26090.0,0.5112177917115704
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,2,0.0009047360000000001,5.760000000000001e-7,0.0006366498072365862,total_hypercut,51035.0,38421.0,0.7528362888213971
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,2,0.0009047360000000001,0.15569432300000002,172.0881262600361,total_hypercut,51035.0,26090.0,0.5112177917115704
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,2,0.0009047360000000001,5.77e-7,0.0006377551020408164,total_edgecut,717841.0,245384.0,0.34183614477300683
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,2,0.0009047360000000001,0.09156545,101.20681613199872,total_edgecut,717841.0,101972.0,0.14205374170603238
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,4,0.0009047360000000001,1.85e-7,0.0002044795387825841,bottle_conn,1.228191e6,3.306147e6,2.691883428554679
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,4,0.0009047360000000001,1.621e-6,0.0017916828776571286,bottle_conn,1.228191e6,2.781639e6,2.264826073469029
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.0009047360000000001,0.018060284000000003,19.96193806812153,bottle_conn,1.228191e6,2.911455e6,2.3705229886882413
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,4,0.0009047360000000001,1.67e-6,0.0018458423230644078,total_conn,51035.0,81031.0,1.5877535024982854
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,4,0.0009047360000000001,0.34879047100000005,385.5162953612988,total_conn,51035.0,60011.0,1.175879298520623
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,4,0.0009047360000000001,1.638e-6,0.0018104728893290417,total_hypercut,51035.0,50522.0,0.9899480748505928
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,4,0.0009047360000000001,0.384404106,424.879861086549,total_hypercut,51035.0,45839.0,0.8981875183697463
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,4,0.0009047360000000001,1.6370000000000002e-6,0.0018093675945248116,total_edgecut,717841.0,625702.0,0.8716442777718185
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,4,0.0009047360000000001,0.21892107200000002,241.9723234181021,total_edgecut,717841.0,411768.0,0.5736200634959552
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,8,0.0009047360000000001,2.2900000000000003e-7,0.00025311251016871223,bottle_conn,1.228191e6,2.954511e6,2.405579425349966
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,8,0.0009047360000000001,3.6740000000000003e-6,0.004060853110741697,bottle_conn,1.228191e6,2.490773e6,2.0280013450676644
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.0009047360000000001,0.018471836000000002,20.41682435539207,bottle_conn,1.228191e6,1.985569e6,1.6166614150404945
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.0009047360000000001,0.018152932,20.064341421143848,bottle_conn,1.228191e6,2.124526e6,1.7298009837232158
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.0009047360000000001,0.004958881,5.48102540409578,bottle_conn,1.228191e6,2.124526e6,1.7298009837232158
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,8,0.0009047360000000001,3.712e-6,0.004102854313302444,total_conn,51035.0,107906.0,2.114352895072009
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,8,0.0009047360000000001,0.544958245,602.3395167208997,total_conn,51035.0,86535.0,1.6956010580973842
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__dynamic,parts,8,0.0009047360000000001,10.003396205000001,11056.701850042444,total_conn,51035.0,86535.0,1.6956010580973842
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__trans,parts,8,0.0009047360000000001,8.118358009000001,8973.178926228204,total_conn,51035.0,86535.0,1.6956010580973842
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,8,0.0009047360000000001,3.7820000000000004e-6,0.004180224949598557,total_hypercut,51035.0,50638.0,0.992221024786911
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,8,0.0009047360000000001,0.46909871900000005,518.4923767817353,total_hypercut,51035.0,50638.0,0.992221024786911
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,8,0.0009047360000000001,3.722e-6,0.004113907261344745,total_edgecut,717841.0,649946.0,0.9054177735738137
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,8,0.0009047360000000001,0.304040639,336.05453856152513,total_edgecut,717841.0,564832.0,0.7868483410671723
Schenk_IBMNA/c-64,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.0009047360000000001,0.314382206,347.4850188342234,total_edgecut,717841.0,565178.0,0.7873303419559484
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,16,0.0009047360000000001,3.04e-7,0.00033600962048597604,bottle_conn,1.228191e6,2.831178e6,2.305161005087971
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,16,0.0009047360000000001,5.259e-6,0.005812745375446539,bottle_conn,1.228191e6,1.6062e6,1.3077770477067492
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.0009047360000000001,0.019175481,21.19455951791462,bottle_conn,1.228191e6,1.19443e6,0.9725116044654293
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,16,0.0009047360000000001,5.266e-6,0.00582048243907615,total_conn,51035.0,131376.0,2.5742333692563926
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,16,0.0009047360000000001,0.74816439,826.9422129770452,total_conn,51035.0,112618.0,2.2066816890369356
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,16,0.0009047360000000001,5.203e-6,0.005750848866409648,total_hypercut,51035.0,50638.0,0.992221024786911
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,16,0.0009047360000000001,0.891423606,985.2858800799349,total_hypercut,51035.0,50638.0,0.992221024786911
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,16,0.0009047360000000001,5.230000000000001e-6,0.005780691826123864,total_edgecut,717841.0,652034.0,0.9083264957003013
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,16,0.0009047360000000001,0.494631849,546.714012706469,total_edgecut,717841.0,636678.0,0.886934571862014
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,32,0.0009047360000000001,4.61e-7,0.000509540904750115,bottle_conn,1.228191e6,2.731057e6,2.223641925400854
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,32,0.0009047360000000001,1.3853000000000001e-5,0.015311648923000742,bottle_conn,1.228191e6,1.375516e6,1.1199528412111797
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.0009047360000000001,0.019478884000000002,21.52990927740247,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,32,0.0009047360000000001,1.3939000000000002e-5,0.01540670427616454,total_conn,51035.0,166872.0,3.2697560497697657
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,32,0.0009047360000000001,1.281186503,1416.0887850157394,total_conn,51035.0,139675.0,2.7368472616831587
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,32,0.0009047360000000001,1.3907000000000001e-5,0.015371334842429172,total_hypercut,51035.0,50931.0,0.9979621828157147
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,32,0.0009047360000000001,1.6820230580000002,1859.131346602766,total_hypercut,51035.0,50638.0,0.992221024786911
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,32,0.0009047360000000001,1.3742000000000002e-5,0.015188961199731192,total_edgecut,717841.0,655466.0,0.9131074987357924
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,32,0.0009047360000000001,0.8460466200000001,935.1309332225092,total_edgecut,717841.0,651350.0,0.9073736384519692
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,64,0.0009047360000000001,7.54e-7,0.0008333922823895589,bottle_conn,1.228191e6,2.362949e6,1.923926327419758
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,64,0.0009047360000000001,5.2093000000000004e-5,0.057578122236762994,bottle_conn,1.228191e6,1.024564e6,0.8342057546423969
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.0009047360000000001,0.020573932,22.74026014218512,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,64,0.0009047360000000001,5.1767e-5,0.05721779613058395,total_conn,51035.0,206379.0,4.043871852650142
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,64,0.0009047360000000001,2.227276899,2461.797584046617,total_conn,51035.0,170116.0,3.3333202704026648
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,64,0.0009047360000000001,5.1986e-5,0.05745985569271036,total_hypercut,51035.0,51028.0,0.9998628392279808
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,64,0.0009047360000000001,3.2548887520000003,3597.6116259328687,total_hypercut,51035.0,51028.0,0.9998628392279808
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,64,0.0009047360000000001,5.1677e-5,0.05711831959820323,total_edgecut,717841.0,658100.0,0.9167768349815628
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,64,0.0009047360000000001,1.5967644410000001,1764.8954402168147,total_edgecut,717841.0,657328.0,0.9157013879118078
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,128,0.0009047360000000001,1.3440000000000002e-6,0.0014855162168853678,bottle_conn,1.228191e6,1.876487e6,1.5278462388993244
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,128,0.0009047360000000001,0.000107287,0.11858376366144378,bottle_conn,1.228191e6,964352.0,0.7851808065683595
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.0009047360000000001,0.022559224000000003,24.934593074664875,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.0009047360000000001,0.020037607000000002,22.14746290630637,bottle_conn,1.228191e6,1.036808e6,0.8441748881077943
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.0009047360000000001,0.0037937950000000004,4.193261901814452,bottle_conn,1.228191e6,1.036808e6,0.8441748881077943
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,128,0.0009047360000000001,0.000107081,0.11835607293177236,total_conn,51035.0,286948.0,5.6225727441951605
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,128,0.0009047360000000001,3.5595983080000004,3934.4055149789556,total_conn,51035.0,261973.0,5.133202704026648
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__dynamic,parts,128,0.0009047360000000001,14.727388186,16278.105641866798,total_conn,51035.0,261973.0,5.133202704026648
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__trans,parts,128,0.0009047360000000001,7.7353919300000005,8549.888508913098,total_conn,51035.0,261973.0,5.133202704026648
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,128,0.0009047360000000001,0.000107051,0.11832291408764545,total_hypercut,51035.0,51030.0,0.9999020280199863
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,128,0.0009047360000000001,5.721612664,6324.068749336823,total_hypercut,51035.0,51028.0,0.9998628392279808
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,128,0.0009047360000000001,0.000107453,0.11876724259894599,total_edgecut,717841.0,665232.0,0.9267121827814238
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,128,0.0009047360000000001,2.786628809,3080.0463439058467,total_edgecut,717841.0,660028.0,0.9194626665236452
Schenk_IBMNA/c-64,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.0009047360000000001,3.2781089320000003,3623.2767702401584,total_edgecut,717841.0,662514.0,0.9229258289788407
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,256,0.0009047360000000001,2.7330000000000003e-6,0.0030207706999610937,bottle_conn,1.228191e6,1.859407e6,1.5139396071132258
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,256,0.0009047360000000001,0.00019288900000000002,0.21319920949315602,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.0009047360000000001,0.026874967000000003,29.704761388957664,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,256,0.0009047360000000001,0.00019269800000000002,0.21298809818554806,total_conn,51035.0,282669.0,5.538728323699422
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,256,0.0009047360000000001,0.047958291,53.0080498620592,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,256,0.0009047360000000001,0.00019238500000000002,0.212642140911824,total_hypercut,51035.0,51032.0,0.9999412168119918
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,256,0.0009047360000000001,0.053019466,58.602140292858905,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,256,0.0009047360000000001,0.000192849,0.2131549977009868,total_edgecut,717841.0,665784.0,0.9274811552976217
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,256,0.0009047360000000001,0.05399015,59.67503227460828,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,512,0.0009047360000000001,5.1870000000000005e-6,0.005733164149541966,bottle_conn,1.228191e6,1.762691e6,1.4351928975216395
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,512,0.0009047360000000001,0.000310748,0.3434681498249213,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.0009047360000000001,0.035310836000000005,39.028883563824145,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,512,0.0009047360000000001,0.000311568,0.34437449156439004,total_conn,51035.0,282669.0,5.538728323699422
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,512,0.0009047360000000001,0.047972369,53.02361020231316,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,512,0.0009047360000000001,0.00031150700000000004,0.34430706858133203,total_hypercut,51035.0,51032.0,0.9999412168119918
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,512,0.0009047360000000001,0.053040977,58.625916289392705,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,512,0.0009047360000000001,0.000310998,0.3437444735259788,total_edgecut,717841.0,665784.0,0.9274811552976217
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,512,0.0009047360000000001,0.054069268000000004,59.76248098892937,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.0009047360000000001,9.831000000000001e-6,0.010866153220386943,bottle_conn,1.228191e6,1.661066e6,1.352449252599962
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.0009047360000000001,0.000539458,0.5962601245004068,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.0009047360000000001,0.052165823,57.65861312029144,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,1024,0.0009047360000000001,0.0005427040000000001,0.599847911434938,total_conn,51035.0,282669.0,5.538728323699422
Schenk_IBMNA/c-64,symmetric,rcm_order,split_conn__convex,parts,1024,0.0009047360000000001,0.047999731000000004,53.05385327874651,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,1024,0.0009047360000000001,0.000543421,0.600640407809571,total_hypercut,51035.0,51032.0,0.9999412168119918
Schenk_IBMNA/c-64,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.0009047360000000001,0.053073693000000005,58.662077114207904,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,balance_work,parts,1024,0.0009047360000000001,0.0005430070000000001,0.6001828157606197,total_edgecut,717841.0,665784.0,0.9274811552976217
Schenk_IBMNA/c-64,symmetric,rcm_order,split_symcut__convex,parts,1024,0.0009047360000000001,0.054041755000000004,59.73207101298058,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,2,0.0009047360000000001,2.3068e-5,0.02549694054398189,cache,51035.0,502394.0,9.844106985402174
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.0009047360000000001,0.005046953000000001,5.578370928093942,cache,51035.0,450638.0,8.829979425884197
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.0009047360000000001,0.10407469400000001,115.03321853004634,cache,51035.0,450638.0,8.829979425884197
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,4,0.0009047360000000001,1.2536000000000002e-5,0.01385597566582959,cache,51035.0,363259.0,7.1178406975604975
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.0009047360000000001,0.005475589,6.0521400717999505,cache,51035.0,333999.0,6.544508670520231
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.0009047360000000001,0.10999865700000001,121.5809440543982,cache,51035.0,333999.0,6.544508670520231
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,8,0.0009047360000000001,7.626e-6,0.008428978177059385,cache,51035.0,288219.0,5.647477221514647
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.0009047360000000001,0.006350089000000001,7.018720378099247,cache,51035.0,269943.0,5.289370040168512
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.0009047360000000001,0.11147143400000001,123.2087968202879,cache,51035.0,269943.0,5.289370040168512
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,16,0.0009047360000000001,5.4810000000000005e-6,0.00605812082198564,cache,51035.0,250379.0,4.906025276770843
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.0009047360000000001,0.008105794000000001,8.959291992360203,cache,51035.0,235013.0,4.604937787792691
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.0009047360000000001,0.113394672,125.33454178898596,cache,51035.0,235013.0,4.604937787792691
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,32,0.0009047360000000001,3.8910000000000005e-6,0.0043007020832596474,cache,51035.0,220963.0,4.329636523954149
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.0009047360000000001,0.011485754,12.695144218866057,cache,51035.0,215497.0,4.222533555403155
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.0009047360000000001,0.11382302500000001,125.80799813426238,cache,51035.0,215497.0,4.222533555403155
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,64,0.0009047360000000001,3.0420000000000003e-6,0.0033623067944682206,cache,51035.0,204571.0,4.008445184677182
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.0009047360000000001,0.018432466,20.373308898949528,cache,51035.0,202439.0,3.9666699323993337
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.0009047360000000001,0.114136154,126.15409799101616,cache,51035.0,202439.0,3.9666699323993337
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,128,0.0009047360000000001,2.768e-6,0.00305945601810915,cache,51035.0,198087.0,3.8813951209953954
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.0009047360000000001,0.031449911000000004,34.76142322180172,cache,51035.0,188373.0,3.6910551582247475
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.0009047360000000001,0.115567943,127.7366469334701,cache,51035.0,188373.0,3.6910551582247475
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,256,0.0009047360000000001,2.161e-6,0.002388542071941428,cache,51035.0,192730.0,3.7764279416087
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.0009047360000000001,0.057468056,63.51914370600927,cache,51035.0,179086.0,3.5090820025472715
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.0009047360000000001,0.12299138500000001,135.94173880557423,cache,51035.0,179086.0,3.5090820025472715
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,512,0.0009047360000000001,2.07e-6,0.0022879602447564815,cache,51035.0,177089.0,3.469951993729793
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.0009047360000000001,0.108953559,120.42580266508683,cache,51035.0,172617.0,3.3823258548055257
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.0009047360000000001,0.13017054,143.87682152583736,cache,51035.0,172617.0,3.3823258548055257
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,1024,0.0009047360000000001,2.023e-6,0.0022360113889576625,cache,51035.0,163805.0,3.2096600372293524
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.0009047360000000001,0.21224140700000002,234.58932439960387,cache,51035.0,161176.0,3.1581463701381405
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.0009047360000000001,0.12946919,143.10162301489055,cache,51035.0,161176.0,3.1581463701381405
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,2048,0.0009047360000000001,2.008e-6,0.00221943196689421,cache,51035.0,158599.0,3.107651611639071
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.0009047360000000001,0.41757285600000005,461.54110812435897,cache,51035.0,155288.0,3.0427745664739883
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.0009047360000000001,0.13949117,154.17886543698935,cache,51035.0,155288.0,3.0427745664739883
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,4096,0.0009047360000000001,1.979e-6,0.0021873784175715344,cache,51035.0,149914.0,2.937474282355246
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.0009047360000000001,0.816145262,902.0811175856825,cache,51035.0,146338.0,2.8674047222494368
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.0009047360000000001,0.15175174200000002,167.73041196547945,cache,51035.0,146338.0,2.8674047222494368
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,8192,0.0009047360000000001,1.9710000000000003e-6,0.0021785360591376935,cache,51035.0,135256.0,2.6502596257470366
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.0009047360000000001,1.562565506,1727.0955350511088,cache,51035.0,134147.0,2.628529440579994
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.0009047360000000001,0.14633423,161.74246410002476,cache,51035.0,134147.0,2.628529440579994
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,16384,0.0009047360000000001,1.944e-6,0.002148693099423478,cache,51035.0,115913.0,2.271245223865974
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.0009047360000000001,2.895368274,3200.2355095851162,cache,51035.0,115033.0,2.25400215538356
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.0009047360000000001,0.135322689,149.5714650461571,cache,51035.0,115033.0,2.25400215538356
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,32768,0.0009047360000000001,2.019e-6,0.002231590209740742,cache,51035.0,85745.0,1.680121485255217
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.0009047360000000001,4.732753362,5231.087700721537,cache,51035.0,85745.0,1.680121485255217
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.0009047360000000001,0.09054434800000001,100.07819739680968,cache,51035.0,85745.0,1.680121485255217
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_equal,vertices,65536,0.0009047360000000001,1.963e-6,0.0021696937007038516,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.0009047360000000001,5.43805883,6010.658169897075,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.0009047360000000001,0.06930398,76.6013290064726,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,2,0.000915986,1.6800000000000002e-7,0.00018340891673016837,bottle_conn,1.228191e6,783463.0,0.6378999683274018
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,2,0.000915986,6.27e-7,0.0006845082785108069,bottle_conn,1.228191e6,1.598288e6,1.3013350529355776
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.000915986,0.017950638,19.597065894020215,bottle_conn,1.228191e6,767934.0,0.6252561694394438
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,2,0.000915986,6.340000000000001e-7,0.0006921503167078973,total_conn,51035.0,11031.0,0.21614578230626041
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,2,0.000915986,0.13048711300000002,142.4553573962921,total_conn,51035.0,866.0,0.016968746938375624
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,2,0.000915986,6.32e-7,0.0006899668772230144,total_hypercut,51035.0,11031.0,0.21614578230626041
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,2,0.000915986,0.15096273100000002,164.8089938055822,total_hypercut,51035.0,866.0,0.016968746938375624
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,2,0.000915986,6.32e-7,0.0006899668772230144,total_edgecut,717841.0,59732.0,0.08321062742306444
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,2,0.000915986,0.17190270900000001,187.6695811944724,total_edgecut,717841.0,2896.0,0.004034319577733788
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,4,0.000915986,1.8700000000000002e-7,0.00020415159183655648,bottle_conn,1.228191e6,1.737805e6,1.4149305767588265
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,4,0.000915986,1.6560000000000001e-6,0.0018078878934830883,bottle_conn,1.228191e6,1.720046e6,1.4004710993648382
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.000915986,0.018050242,19.705805547246356,bottle_conn,1.228191e6,1.581439e6,1.2876165026449469
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,4,0.000915986,1.68e-6,0.0018340891673016837,total_conn,51035.0,35892.0,0.7032820613304595
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,4,0.000915986,0.311193483,339.73606911022654,total_conn,51035.0,17358.0,0.3401195258156167
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,4,0.000915986,1.6730000000000001e-6,0.0018264471291045933,total_hypercut,51035.0,26525.0,0.5197413539727638
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,4,0.000915986,0.385660985,421.03371121392684,total_hypercut,51035.0,17357.0,0.340099931419614
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,4,0.000915986,1.672e-6,0.001825355409362152,total_edgecut,717841.0,192904.0,0.2687280330881073
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,4,0.000915986,0.38442632600000004,419.68580960844383,total_edgecut,717841.0,75830.0,0.10563620634653077
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,8,0.000915986,2.2900000000000003e-7,0.00025000382101909857,bottle_conn,1.228191e6,1.454403e6,1.1841830790162116
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,8,0.000915986,2.402e-6,0.002622310821344431,bottle_conn,1.228191e6,1.405429e6,1.1443081735658378
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.000915986,0.018245209000000002,19.918654870270945,bottle_conn,1.228191e6,1.26773e6,1.032192875538088
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.000915986,0.01820984,19.88004183470053,bottle_conn,1.228191e6,1.288592e6,1.0491788329339655
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.000915986,0.005372352,5.865102741744962,bottle_conn,1.228191e6,1.288592e6,1.0491788329339655
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,8,0.000915986,2.387e-6,0.002605935025207809,total_conn,51035.0,71014.0,1.3914764377388067
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,8,0.000915986,0.744580871,812.8736367149717,total_conn,51035.0,39760.0,0.7790731850690702
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__dynamic,parts,8,0.000915986,6.873887688000001,7504.35889631501,total_conn,51035.0,39760.0,0.7790731850690702
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__trans,parts,8,0.000915986,5.642495062,6160.023255813953,total_conn,51035.0,39760.0,0.7790731850690702
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,8,0.000915986,2.421e-6,0.002643053496450819,total_hypercut,51035.0,39318.0,0.7704124620358578
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,8,0.000915986,0.7323429850000001,799.5132949630234,total_hypercut,51035.0,26343.0,0.5161751739002646
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,8,0.000915986,2.449e-6,0.002673621649239181,total_edgecut,717841.0,336850.0,0.46925433348053397
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,8,0.000915986,0.692672213,756.2039299727288,total_edgecut,717841.0,229426.0,0.31960559511089504
Schenk_IBMNA/c-64,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.000915986,0.617664663,674.3167068055625,total_edgecut,717841.0,616316.0,0.8585689588641496
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,16,0.000915986,3.06e-7,0.0003340662411870924,bottle_conn,1.228191e6,1.337049e6,1.0886327940849592
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,16,0.000915986,3.5510000000000004e-6,0.00387669680540969,bottle_conn,1.228191e6,1.147466e6,0.9342732522873071
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.000915986,0.019022282,20.76700080568917,bottle_conn,1.228191e6,1.03966e6,0.8464970025020538
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,16,0.000915986,3.5430000000000002e-6,0.003867963047470158,total_conn,51035.0,110511.0,2.1653962966591553
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,16,0.000915986,1.177262829,1285.2410724618062,total_conn,51035.0,76561.0,1.5001665523660233
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,16,0.000915986,3.5430000000000002e-6,0.003867963047470158,total_hypercut,51035.0,45686.0,0.8951895757813265
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,16,0.000915986,1.3493973570000002,1473.1637350352519,total_hypercut,51035.0,38619.0,0.7567159792299403
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,16,0.000915986,3.5660000000000002e-6,0.003893072601546312,total_edgecut,717841.0,467406.0,0.651127478090552
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,16,0.000915986,0.9785484010000001,1068.3006083062405,total_edgecut,717841.0,366512.0,0.5105754616969496
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,32,0.000915986,4.5800000000000005e-7,0.0005000076420381971,bottle_conn,1.228191e6,1.325626e6,1.0793321234237998
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,32,0.000915986,1.6468000000000002e-5,0.017978440718526268,bottle_conn,1.228191e6,1.077836e6,0.8775801157963216
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.000915986,0.019861226000000003,21.682892533291994,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,32,0.000915986,1.6206e-5,0.017692410146006598,total_conn,51035.0,172845.0,3.386793377094151
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,32,0.000915986,1.9203831820000001,2096.520232841987,total_conn,51035.0,118600.0,2.3238953659253454
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,32,0.000915986,1.6523e-5,0.018038485304360547,total_hypercut,51035.0,47154.0,0.9239541491133536
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,32,0.000915986,1.9821769500000002,2163.981709327435,total_hypercut,51035.0,45152.0,0.8847261683158617
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,32,0.000915986,1.6366000000000002e-5,0.017867085304797237,total_edgecut,717841.0,544756.0,0.7588811449889321
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,32,0.000915986,1.8202878340000002,1987.2441653038366,total_edgecut,717841.0,477568.0,0.6652838163325862
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,64,0.000915986,7.53e-7,0.0008220649660584332,bottle_conn,1.228191e6,1.136919e6,0.9256858257388305
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,64,0.000915986,4.7945e-5,0.05234250305135668,bottle_conn,1.228191e6,1.017583e6,0.8285217852923528
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.000915986,0.021139418,23.07831997432275,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,64,0.000915986,4.7692000000000003e-5,0.052066297956518987,total_conn,51035.0,230043.0,4.507553639659058
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,64,0.000915986,3.471592621,3790.0062020598566,total_conn,51035.0,181556.0,3.5574801606740474
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,64,0.000915986,4.8123e-5,0.05253682916551126,total_hypercut,51035.0,48939.0,0.9589301459782502
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,64,0.000915986,3.768081612,4113.689086951111,total_hypercut,51035.0,46867.0,0.9183305574605662
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,64,0.000915986,4.7994e-5,0.052395997318736315,total_edgecut,717841.0,607230.0,0.8459115598022403
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,64,0.000915986,2.902936121,3169.1926743421845,total_edgecut,717841.0,557442.0,0.776553582199958
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,128,0.000915986,1.345e-6,0.0014683630535837883,bottle_conn,1.228191e6,1.044761e6,0.8506502653088974
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,128,0.000915986,0.00012200000000000001,0.13318980857786036,bottle_conn,1.228191e6,976188.0,0.7948177441456581
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.000915986,0.023692111000000002,25.865145318814918,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.000915986,0.019786765,21.60160198955006,bottle_conn,1.228191e6,1.020961e6,0.8312721718364652
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.000915986,0.004145612,4.525846464902302,bottle_conn,1.228191e6,1.020961e6,0.8312721718364652
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,128,0.000915986,0.000120971,0.1320664289628881,total_conn,51035.0,293924.0,5.759263250710297
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,128,0.000915986,5.454115027,5954.365052522637,total_conn,51035.0,257415.0,5.0438914470461444
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__dynamic,parts,128,0.000915986,15.412651665,16826.296106054022,total_conn,51035.0,257415.0,5.0438914470461444
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__trans,parts,128,0.000915986,8.337288833,9101.982817422973,total_conn,51035.0,257415.0,5.0438914470461444
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,128,0.000915986,0.00012198800000000001,0.13317670794095107,total_hypercut,51035.0,50041.0,0.9805231703732732
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,128,0.000915986,6.434770403000001,7024.965887033209,total_hypercut,51035.0,48912.0,0.9584010972861762
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,128,0.000915986,0.00012181300000000001,0.1329856569860238,total_edgecut,717841.0,639508.0,0.8908769490736806
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,128,0.000915986,4.515258318,4929.396647983703,total_edgecut,717841.0,610160.0,0.8499932436291602
Schenk_IBMNA/c-64,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.000915986,3.528239906,3851.849161450066,total_edgecut,717841.0,712136.0,0.9920525575998027
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,256,0.000915986,2.7660000000000003e-6,0.003019696807593129,bottle_conn,1.228191e6,1.01693e6,0.8279901090302729
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,256,0.000915986,0.000185331,0.20232951158642162,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.000915986,0.028799395000000002,31.4408680918704,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,256,0.000915986,0.000185658,0.20268650394219997,total_conn,51035.0,292485.0,5.73106691486235
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,256,0.000915986,0.047964897000000006,52.36422499907204,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,256,0.000915986,0.00018520800000000002,0.20219523005810133,total_hypercut,51035.0,50083.0,0.9813461350053885
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,256,0.000915986,0.053167946,58.04449631326243,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,256,0.000915986,0.00018504300000000002,0.2020150963005985,total_edgecut,717841.0,640288.0,0.8919635406726559
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,256,0.000915986,0.051696282,56.43785167022204,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,512,0.000915986,5.176e-6,0.005650741386877092,bottle_conn,1.228191e6,1.00803e6,0.820743679118313
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,512,0.000915986,0.00034443600000000005,0.37602758120757307,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.000915986,0.038996192,42.572912686438436,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,512,0.000915986,0.000343797,0.3753299722921529,total_conn,51035.0,292485.0,5.73106691486235
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,512,0.000915986,0.047963642,52.362854890795276,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,512,0.000915986,0.000344368,0.37595334426508703,total_hypercut,51035.0,50083.0,0.9813461350053885
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,512,0.000915986,0.053118458,57.990469286648484,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,512,0.000915986,0.000344055,0.37561163598570285,total_edgecut,717841.0,640288.0,0.8919635406726559
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,512,0.000915986,0.051657165000000005,56.39514686905695,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.000915986,9.835e-6,0.010737063666911939,bottle_conn,1.228191e6,1.00468e6,0.818016090331227
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.000915986,0.000634489,0.6926841676619512,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.000915986,0.059292414,64.73069894081351,bottle_conn,1.228191e6,956784.0,0.7790188985263693
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,1024,0.000915986,0.0006339690000000001,0.6921164733958817,total_conn,51035.0,292485.0,5.73106691486235
Schenk_IBMNA/c-64,symmetric,spectral_order,split_conn__convex,parts,1024,0.000915986,0.047990261000000006,52.39191537861933,total_conn,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,1024,0.000915986,0.000635039,0.6932846135202939,total_hypercut,51035.0,50083.0,0.9813461350053885
Schenk_IBMNA/c-64,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.000915986,0.053091837,57.96140661538495,total_hypercut,51035.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,balance_work,parts,1024,0.000915986,0.0006333230000000001,0.6914112224422645,total_edgecut,717841.0,640288.0,0.8919635406726559
Schenk_IBMNA/c-64,symmetric,spectral_order,split_symcut__convex,parts,1024,0.000915986,0.051613522,56.347500944337575,total_edgecut,717841.0,0.0,0.0
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,2,0.000915986,2.2893000000000003e-5,0.024992740063712767,cache,51035.0,525799.0,10.30271382384638
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.000915986,0.00479344,5.23309308220868,cache,51035.0,484061.0,9.484882923483884
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.000915986,0.103132714,112.59201996537064,cache,51035.0,484061.0,9.484882923483884
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,4,0.000915986,1.375e-5,0.015011146458570327,cache,51035.0,438901.0,8.6
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.000915986,0.005235878,5.716111381615003,cache,51035.0,401017.0,7.857685901832076
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.000915986,0.108457047,118.40469941680331,cache,51035.0,401017.0,7.857685901832076
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,8,0.000915986,8.045e-6,0.008782885327941694,cache,51035.0,377839.0,7.4035269912804935
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.000915986,0.0060962,6.655341893871741,cache,51035.0,361121.0,7.075947878906633
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.000915986,0.111282922,121.48976294397512,cache,51035.0,361121.0,7.075947878906633
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,16,0.000915986,5.082000000000001e-6,0.005548119731087594,cache,51035.0,350474.0,6.867326344665425
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.000915986,0.007819087,8.536251645767512,cache,51035.0,337811.0,6.619202508082688
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.000915986,0.113435164,123.83940802588685,cache,51035.0,337811.0,6.619202508082688
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,32,0.000915986,3.851e-6,0.004204212728142133,cache,51035.0,331558.0,6.496678749877535
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.000915986,0.011202445,12.229930370114827,cache,51035.0,321716.0,6.303830704418536
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.000915986,0.11703337200000001,127.76764273689773,cache,51035.0,321716.0,6.303830704418536
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,64,0.000915986,3.1040000000000003e-6,0.003388698080538349,cache,51035.0,316500.0,6.2016263348682275
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.000915986,0.018154294,19.819401169886877,cache,51035.0,309476.0,6.06399529734496
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.000915986,0.12075500500000001,131.83062295711943,cache,51035.0,309476.0,6.06399529734496
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,128,0.000915986,2.7200000000000002e-6,0.002969477699440821,cache,51035.0,301900.0,5.915548153228177
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.000915986,0.031156482000000003,34.014146504422555,cache,51035.0,289892.0,5.680258646027236
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.000915986,0.13005602900000002,141.98473448284145,cache,51035.0,289892.0,5.680258646027236
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,256,0.000915986,2.142e-6,0.0023384636883096465,cache,51035.0,285858.0,5.60121485255217
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.000915986,0.057186627000000004,62.43176969953689,cache,51035.0,268848.0,5.267914176545508
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.000915986,0.14772795800000002,161.27752825916554,cache,51035.0,268848.0,5.267914176545508
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,512,0.000915986,2.0830000000000002e-6,0.0022740522235055994,cache,51035.0,251519.0,4.928362888213971
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.000915986,0.108680366,118.6485011779656,cache,51035.0,234101.0,4.587067698638189
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.000915986,0.17319277300000002,189.07796953228544,cache,51035.0,234101.0,4.587067698638189
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,1024,0.000915986,2.035e-6,0.0022216496758684086,cache,51035.0,211966.0,4.153345743117469
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.000915986,0.212000562,231.44519894408867,cache,51035.0,196002.0,3.8405408053296757
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.000915986,0.194235919,212.05118746356385,cache,51035.0,196002.0,3.8405408053296757
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,2048,0.000915986,2.012e-6,0.0021965401217922545,cache,51035.0,163112.0,3.1960811207994513
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.000915986,0.41769569100000004,456.00663219743535,cache,51035.0,152891.0,2.995806799255413
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.000915986,0.23248237300000002,253.80559637374373,cache,51035.0,152891.0,2.995806799255413
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,4096,0.000915986,1.9990000000000003e-6,0.0021823477651405155,cache,51035.0,126076.0,2.4703830704418537
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.000915986,0.8162554230000001,891.12216016402,cache,51035.0,117995.0,2.3120407563436856
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.000915986,0.249930549,272.8541145825373,cache,51035.0,117995.0,2.3120407563436856
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,8192,0.000915986,1.978e-6,0.002159421650549244,cache,51035.0,99599.0,1.9515822474772215
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.000915986,1.563138187,1706.5088189120795,cache,51035.0,96469.0,1.8902517879886354
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.000915986,0.295004035,322.0617291093969,cache,51035.0,96469.0,1.8902517879886354
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,16384,0.000915986,1.9710000000000003e-6,0.002151779612352154,cache,51035.0,78007.0,1.52850004898599
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.000915986,2.894736399,3160.2408759522527,cache,51035.0,71119.0,1.3935338493190947
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.000915986,0.28020758500000004,305.90815252634866,cache,51035.0,71119.0,1.3935338493190947
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,32768,0.000915986,1.9600000000000003e-6,0.002139770695185298,cache,51035.0,55423.0,1.0859802096600373
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.000915986,4.731834425000001,5165.837059736721,cache,51035.0,51901.0,1.0169687469383757
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.000915986,0.190093,207.52828099992794,cache,51035.0,51901.0,1.0169687469383757
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_equal,vertices,65536,0.000915986,2.0000000000000003e-6,0.002183439484882957,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.000915986,5.439165316,5938.044157880143,cache,51035.0,51035.0,1.0
Schenk_IBMNA/c-64,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.000915986,0.069312144,75.66943599574667,cache,51035.0,51035.0,1.0


==> results/data/results_lanka_48_28.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,2,0.0006779160000000001,8.46e-7,0.0012479422229302744,bottle_conn,1.040625e6,547381.0,0.5260117717717717
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,2,0.0006779160000000001,0.003585032,5.288313006331167,bottle_conn,1.040625e6,547408.0,0.5260377177177177
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,2,0.0006779160000000001,0.0050473670000000005,7.445416541282401,bottle_conn,1.040625e6,544878.45,0.5236069189189189
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.0006779160000000001,0.016127264000000002,23.789472442013466,bottle_conn,1.040625e6,544740.0,0.5234738738738739
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.0006779160000000001,0.018230082,26.89135822137256,bottle_conn,1.040625e6,546806.2,0.5254594114114114
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0006779160000000001,0.036468560000000004,53.795101457997745,bottle_conn,1.040625e6,545012.63,0.5237358606606607
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,2,0.0006779160000000001,5.02e-7,0.0007405047232990517,total_conn,64089.0,462.0,0.007208725366287506
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,2,0.0006779160000000001,0.161831207,238.71867163483378,total_conn,64089.0,456.0,0.007115105556335721
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,2,0.0006779160000000001,5.01e-7,0.0007390296142884959,total_hypercut,64089.0,462.0,0.007208725366287506
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,2,0.0006779160000000001,0.22559008700000002,332.7699700257849,total_hypercut,64089.0,456.0,0.007115105556335721
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,4,0.0006779160000000001,8.94e-7,0.0013187474554369567,bottle_conn,1.040625e6,306891.0,0.2949102702702703
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,4,0.0006779160000000001,0.0037562650000000004,5.540900347535683,bottle_conn,1.040625e6,305742.0,0.2938061261261261
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,4,0.0006779160000000001,0.005057611,7.460527557986534,bottle_conn,1.040625e6,307491.87,0.29548768288288285
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.0006779160000000001,0.017470025,25.770191292136484,bottle_conn,1.040625e6,300554.0,0.28882066066066064
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.0006779160000000001,0.018602315,27.440442473698806,bottle_conn,1.040625e6,299492.88,0.28780096576576575
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0006779160000000001,0.036905197,54.439188631039826,bottle_conn,1.040625e6,297929.99,0.28629908948948946
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,4,0.0006779160000000001,1.7080000000000002e-6,0.002519486190029443,total_conn,64089.0,1405.0,0.02192263883037651
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,4,0.0006779160000000001,0.223103508,329.10199493742584,total_conn,64089.0,912.0,0.014230211112671441
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,4,0.0006779160000000001,1.709e-6,0.002520961299039999,total_hypercut,64089.0,1405.0,0.02192263883037651
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,4,0.0006779160000000001,0.368865902,544.1174157270221,total_hypercut,64089.0,912.0,0.014230211112671441
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.0006779160000000001,0.042923389,63.31667787749514,bottle_conn,1.040625e6,488300.0,0.46923723723723726
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.0006779160000000001,0.046161718000000004,68.09356616453955,bottle_conn,1.040625e6,480827.18,0.4620561489489489
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.0006779160000000001,0.041362751,61.01456670147924,bottle_conn,1.040625e6,488300.0,0.46923723723723726
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.0006779160000000001,0.041802214000000004,61.66282253258515,bottle_conn,1.040625e6,480804.18,0.46203404684684685
Hollinger/mark3jac140sc,rows,natural_order,metis__plaid,parts,8,0.0006779160000000001,0.115080815,169.75674714861427,bottle_conn,1.040625e6,184930.0,0.1777105105105105
Hollinger/mark3jac140sc,rows,natural_order,kahypar__greedy_secconn,parts,8,0.0006779160000000001,73.66757041800001,108667.69690935161,bottle_conn,1.040625e6,195958.5,0.18830846846846847
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,8,0.0006779160000000001,9.68e-7,0.0014279055222180918,bottle_conn,1.040625e6,179646.0,0.17263279279279278
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,8,0.0006779160000000001,0.0037518070000000002,5.534324311566625,bottle_conn,1.040625e6,179781.0,0.17276252252252253
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,8,0.0006779160000000001,0.005043253,7.439347942812973,bottle_conn,1.040625e6,180868.68,0.17380774054054055
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.0006779160000000001,0.017777647,26.223967276181707,bottle_conn,1.040625e6,177409.0,0.17048312312312314
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.0006779160000000001,0.019844200000000003,29.272358227272996,bottle_conn,1.040625e6,175782.72,0.16892033153153152
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0006779160000000001,0.038016571,56.07858643253736,bottle_conn,1.040625e6,174564.7,0.16774986186186186
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.0006779160000000001,0.017553793,25.893758223732732,bottle_conn,1.040625e6,186785.0,0.17949309309309308
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.0006779160000000001,0.019599217000000002,28.910981596539983,bottle_conn,1.040625e6,175777.48,0.1689152960960961
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0006779160000000001,0.03760995,55.47877613155612,bottle_conn,1.040625e6,187246.0,0.1799360960960961
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.0006779160000000001,0.015030027000000001,22.170928256598163,bottle_conn,1.040625e6,186785.0,0.17949309309309308
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.0006779160000000001,0.017292256000000002,25.507962638438983,bottle_conn,1.040625e6,175943.59,0.16907492132132132
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0006779160000000001,0.036395682000000006,53.687598463526456,bottle_conn,1.040625e6,187244.77,0.1799349141141141
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.0006779160000000001,0.9625373190000001,1419.8474722531994,total_conn,64089.0,15685.0,0.2447377865156267
Hollinger/mark3jac140sc,rows,natural_order,metis,parts,8,0.0006779160000000001,0.11286854700000001,166.49341068804983,total_conn,64089.0,3077.0,0.04801135920360748
Hollinger/mark3jac140sc,rows,natural_order,kahypar,parts,8,0.0006779160000000001,73.12165535,107862.41267354655,total_conn,64089.0,2402.0,0.03747913058403158
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,8,0.0006779160000000001,3.884e-6,0.005729323396999038,total_conn,64089.0,3385.0,0.05281717611446582
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,8,0.0006779160000000001,0.6645331320000001,980.25881082612,total_conn,64089.0,2280.0,0.035575527781678606
Hollinger/mark3jac140sc,rows,natural_order,split_conn__dynamic,parts,8,0.0006779160000000001,11.628898264,17153.892612064028,total_conn,64089.0,2280.0,0.035575527781678606
Hollinger/mark3jac140sc,rows,natural_order,split_conn__trans,parts,8,0.0006779160000000001,9.555344949,14095.175433239516,total_conn,64089.0,2280.0,0.035575527781678606
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0006779160000000001,1.5551744730000001,2294.051878108792,total_hypercut,64089.0,15685.0,0.2447377865156267
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,8,0.0006779160000000001,3.873e-6,0.005713097197882923,total_hypercut,64089.0,3385.0,0.05281717611446582
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,8,0.0006779160000000001,1.0497353280000001,1548.4740410316322,total_hypercut,64089.0,2280.0,0.035575527781678606
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,16,0.0006779160000000001,1.123e-6,0.0016565474188542533,bottle_conn,1.040625e6,116372.0,0.11182894894894894
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,16,0.0006779160000000001,0.0037709820000000004,5.562609526844033,bottle_conn,1.040625e6,117138.0,0.11256504504504504
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,16,0.0006779160000000001,0.005065061,7.471517120115176,bottle_conn,1.040625e6,117299.43,0.11272017297297296
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.0006779160000000001,0.018321349,27.02598699543896,bottle_conn,1.040625e6,113859.0,0.10941405405405405
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.0006779160000000001,0.020276503,29.910052277863333,bottle_conn,1.040625e6,113498.17,0.10906731051051051
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0006779160000000001,0.039869852000000004,58.812377934729376,bottle_conn,1.040625e6,112660.39,0.10826223663663663
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,16,0.0006779160000000001,6.009e-6,0.008863930044430283,total_conn,64089.0,7362.0,0.11487150681084117
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,16,0.0006779160000000001,1.1366658520000001,1676.7060402763764,total_conn,64089.0,4560.0,0.07115105556335721
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,16,0.0006779160000000001,6.134e-6,0.009048318670749768,total_hypercut,64089.0,7264.0,0.11334238324829533
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,16,0.0006779160000000001,1.8487652170000002,2727.130229998997,total_hypercut,64089.0,4560.0,0.07115105556335721
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,32,0.0006779160000000001,1.449e-6,0.00213743295629547,bottle_conn,1.040625e6,84385.0,0.08109069069069069
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,32,0.0006779160000000001,0.003799324,5.604417066421208,bottle_conn,1.040625e6,85523.0,0.08218426426426427
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,32,0.0006779160000000001,0.005089089000000001,7.506961039420813,bottle_conn,1.040625e6,85247.5,0.08191951951951952
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.0006779160000000001,0.019400008,28.617126605656154,bottle_conn,1.040625e6,81761.0,0.07856912912912913
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.0006779160000000001,0.020722840000000003,30.568448008307815,bottle_conn,1.040625e6,81851.55,0.07865614414414415
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0006779160000000001,0.04406663,65.00308297783205,bottle_conn,1.040625e6,81450.81,0.07827104864864864
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,32,0.0006779160000000001,1.2763000000000001e-5,0.018826816301724697,total_conn,64089.0,15189.0,0.23699854889294575
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,32,0.0006779160000000001,3.0306744290000003,4470.575158279196,total_conn,64089.0,9815.0,0.15314640577946292
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,32,0.0006779160000000001,1.2894e-5,0.019020055582107516,total_hypercut,64089.0,13931.0,0.217369595406388
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,32,0.0006779160000000001,4.520750335000001,6668.599553632013,total_hypercut,64089.0,9277.0,0.14475182948711948
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,64,0.0006779160000000001,2.0450000000000003e-6,0.003016597926586775,bottle_conn,1.040625e6,67907.0,0.06525597597597597
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,64,0.0006779160000000001,0.0038146100000000004,5.626965582756566,bottle_conn,1.040625e6,68558.0,0.06588156156156157
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,64,0.0006779160000000001,0.0049271950000000005,7.268149741265879,bottle_conn,1.040625e6,68546.71,0.06587071231231231
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.0006779160000000001,0.022063034000000002,32.54538025360074,bottle_conn,1.040625e6,65289.0,0.06274018018018018
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.0006779160000000001,0.023160623,34.16444367738776,bottle_conn,1.040625e6,65577.99,0.06301788828828829
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0006779160000000001,0.050826598,74.97477268570147,bottle_conn,1.040625e6,65348.0,0.06279687687687688
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,64,0.0006779160000000001,3.5647e-5,0.05258321089928545,total_conn,64089.0,30496.0,0.47583828738160994
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,64,0.0006779160000000001,6.2667156550000005,9244.088729282093,total_conn,64089.0,20100.0,0.31362636333848243
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,64,0.0006779160000000001,3.5287e-5,0.05205217165548534,total_hypercut,64089.0,24806.0,0.38705550094399976
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,64,0.0006779160000000001,9.079397975000001,13393.10176334531,total_hypercut,64089.0,17729.0,0.2766309351058684
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.0006779160000000001,0.046908580000000005,69.19526903038134,bottle_conn,1.040625e6,155116.0,0.14906042042042042
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.0006779160000000001,0.048833715,72.03505301541783,bottle_conn,1.040625e6,153409.02,0.14742007927927928
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.0006779160000000001,0.045300769000000005,66.82357253701048,bottle_conn,1.040625e6,155116.0,0.14906042042042042
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.0006779160000000001,0.045295520000000006,66.81582968981408,bottle_conn,1.040625e6,153379.32,0.14739153873873875
Hollinger/mark3jac140sc,rows,natural_order,metis__plaid,parts,128,0.0006779160000000001,0.368938031,544.2238138648445,bottle_conn,1.040625e6,47633.0,0.045773453453453454
Hollinger/mark3jac140sc,rows,natural_order,kahypar__greedy_secconn,parts,128,0.0006779160000000001,169.968661897,250722.30467639057,bottle_conn,1.040625e6,36205.85,0.03479240840840841
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,128,0.0006779160000000001,3.249e-6,0.004792629175296054,bottle_conn,1.040625e6,57506.0,0.05526102102102102
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,128,0.0006779160000000001,0.003696501,5.452741932628821,bottle_conn,1.040625e6,58738.0,0.05644492492492492
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,128,0.0006779160000000001,0.00507185,7.48153163518784,bottle_conn,1.040625e6,59458.69,0.05713747987987988
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.0006779160000000001,0.028552256,42.11769009729819,bottle_conn,1.040625e6,56183.0,0.05398966966966967
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.0006779160000000001,0.027790224000000002,40.99360982776627,bottle_conn,1.040625e6,56225.46,0.054030472072072074
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0006779160000000001,0.066104841,97.51184660046376,bottle_conn,1.040625e6,56079.63,0.05389033513513513
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.0006779160000000001,0.021388171,31.549883761409966,bottle_conn,1.040625e6,57301.0,0.05506402402402402
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.0006779160000000001,0.022631148,33.38341033402368,bottle_conn,1.040625e6,56639.84,0.054428675075075074
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0006779160000000001,0.052541515000000004,77.50446220475693,bottle_conn,1.040625e6,58996.43,0.05669326606606607
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.0006779160000000001,0.018036227000000002,26.60540096413125,bottle_conn,1.040625e6,57301.0,0.05506402402402402
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.0006779160000000001,0.018775356,27.695696811994402,bottle_conn,1.040625e6,56625.09,0.0544145009009009
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0006779160000000001,0.057811989,85.27898589205742,bottle_conn,1.040625e6,58996.34,0.056693179579579575
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.0006779160000000001,8.731992528000001,12880.640858159419,total_conn,64089.0,96400.0,1.5041582798920252
Hollinger/mark3jac140sc,rows,natural_order,metis,parts,128,0.0006779160000000001,0.369263548,544.7039869246337,total_conn,64089.0,32082.0,0.5005851238121987
Hollinger/mark3jac140sc,rows,natural_order,kahypar,parts,128,0.0006779160000000001,169.83301093100002,250522.20471415337,total_conn,64089.0,21521.0,0.335798654995397
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,128,0.0006779160000000001,0.000108857,0.16057594156208144,total_conn,64089.0,60466.0,0.94346923809078
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,128,0.0006779160000000001,12.810281688000002,18896.56194572779,total_conn,64089.0,40526.0,0.6323394030176785
Hollinger/mark3jac140sc,rows,natural_order,split_conn__dynamic,parts,128,0.0006779160000000001,16.017347104000002,23627.33303831153,total_conn,64089.0,40526.0,0.6323394030176785
Hollinger/mark3jac140sc,rows,natural_order,split_conn__trans,parts,128,0.0006779160000000001,8.288332708,12226.194260055818,total_conn,64089.0,40526.0,0.6323394030176785
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0006779160000000001,9.218679041000001,13598.556518801739,total_hypercut,64089.0,59889.0,0.9344661330337499
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,128,0.0006779160000000001,0.00010859,0.160182087456263,total_hypercut,64089.0,37162.0,0.579849896238044
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,128,0.0006779160000000001,15.49175514,22852.02759633937,total_hypercut,64089.0,28987.0,0.4522929051787358
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,256,0.0006779160000000001,6.1400000000000005e-6,0.009057169324813104,bottle_conn,1.040625e6,44028.0,0.04230918918918919
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,256,0.0006779160000000001,0.004003157,5.905092961369845,bottle_conn,1.040625e6,45774.0,0.043987027027027024
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,256,0.0006779160000000001,0.0052944080000000004,7.8098289463591355,bottle_conn,1.040625e6,44343.67,0.042612535735735736
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.0006779160000000001,0.037722735,55.64514630131166,bottle_conn,1.040625e6,37059.0,0.03561225225225225
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.0006779160000000001,0.035489914000000004,52.35149192525328,bottle_conn,1.040625e6,34891.85,0.0335297057057057
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0006779160000000001,0.09215484600000001,135.9384437009895,bottle_conn,1.040625e6,34807.76,0.0334488984984985
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,256,0.0006779160000000001,0.00025091100000000004,0.37012107694758645,total_conn,64089.0,78460.0,1.2242350481361857
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,256,0.0006779160000000001,15.986511212000002,23581.846736173804,total_conn,64089.0,68564.0,1.0698247749223735
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,256,0.0006779160000000001,0.00024957800000000003,0.3681547566365154,total_hypercut,64089.0,40677.0,0.6346955015681318
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,256,0.0006779160000000001,19.540306295,28824.081884776282,total_hypercut,64089.0,38345.0,0.5983086021002044
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,512,0.0006779160000000001,1.0881000000000001e-5,0.01605066114385853,bottle_conn,1.040625e6,36982.0,0.03553825825825826
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,512,0.0006779160000000001,0.004238677000000001,6.252510635535966,bottle_conn,1.040625e6,41033.0,0.03943111111111111
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,512,0.0006779160000000001,0.0055125320000000005,8.131585624177626,bottle_conn,1.040625e6,36054.97,0.03464741861861862
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.0006779160000000001,0.073252,108.05468524123931,bottle_conn,1.040625e6,23088.0,0.022186666666666667
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.0006779160000000001,0.069208325,102.08982381297977,bottle_conn,1.040625e6,19758.57,0.018987214414414415
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0006779160000000001,0.14388267300000002,212.24262740516525,bottle_conn,1.040625e6,19714.05,0.01894443243243243
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,512,0.0006779160000000001,0.000489369,0.7218726213867204,total_conn,64089.0,93529.0,1.4593612008300956
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,512,0.0006779160000000001,29.782685886000003,43932.708308994035,total_conn,64089.0,79344.0,1.2380283668024155
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,512,0.0006779160000000001,0.00048937,0.721874096495731,total_hypercut,64089.0,42487.0,0.6629374775702539
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,512,0.0006779160000000001,37.786218216,55738.79096525233,total_hypercut,64089.0,39300.0,0.613209755184197
Hollinger/mark3jac140sc,rows,natural_order,split_equal__split_equal,parts,1024,0.0006779160000000001,2.0399000000000002e-5,0.030090748706329398,bottle_conn,1.040625e6,28988.0,0.027856336336336336
Hollinger/mark3jac140sc,rows,natural_order,balance_work__split_equal,parts,1024,0.0006779160000000001,0.004299922,6.3428536868874605,bottle_conn,1.040625e6,33422.0,0.03211723723723724
Hollinger/mark3jac140sc,rows,natural_order,balance_work__map_local,parts,1024,0.0006779160000000001,0.005569903,8.216214103222228,bottle_conn,1.040625e6,27461.94,0.026389852252252252
Hollinger/mark3jac140sc,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.0006779160000000001,0.17802362900000002,262.6042592297571,bottle_conn,1.040625e6,15151.0,0.01455951951951952
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.0006779160000000001,0.168884474,249.12300934039024,bottle_conn,1.040625e6,12294.87,0.011814890090090091
Hollinger/mark3jac140sc,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0006779160000000001,0.291750008,430.36306563055007,bottle_conn,1.040625e6,12269.87,0.011790866066066066
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,1024,0.0006779160000000001,0.0005535210000000001,0.8165038146319012,total_conn,64089.0,118310.0,1.8460266192326296
Hollinger/mark3jac140sc,rows,natural_order,split_conn__convex,parts,1024,0.0006779160000000001,57.354341367,84603.90574495954,total_conn,64089.0,93028.0,1.4515439466991216
Hollinger/mark3jac140sc,rows,natural_order,balance_work,parts,1024,0.0006779160000000001,0.000551398,0.8133721582024911,total_hypercut,64089.0,45305.0,0.7069075816442759
Hollinger/mark3jac140sc,rows,natural_order,split_hypercut__convex,parts,1024,0.0006779160000000001,75.942790156,112023.89404586998,total_hypercut,64089.0,40233.0,0.6277676356316997
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,2,0.0006779160000000001,3.8441e-5,0.05670466547477858,cache,64089.0,357873.0,5.58400037447924
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,2,0.0006779160000000001,0.0036507920000000004,5.385316174865323,cache,64089.0,342240.0,5.340073959649862
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,2,0.0006779160000000001,0.09971531900000001,147.09096554735396,cache,64089.0,342240.0,5.340073959649862
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,4,0.0006779160000000001,1.4682000000000001e-5,0.02165755049298143,cache,64089.0,320565.0,5.001872396199036
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,4,0.0006779160000000001,0.004207603,6.206673098141952,cache,64089.0,308381.0,4.811761768790276
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,4,0.0006779160000000001,0.11310861900000001,166.847543058432,cache,64089.0,308381.0,4.811761768790276
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,8,0.0006779160000000001,9.814000000000001e-6,0.014476719829595407,cache,64089.0,286243.0,4.466335876671503
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,8,0.0006779160000000001,0.0052675050000000005,7.770144088648151,cache,64089.0,274095.0,4.276786968122455
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,8,0.0006779160000000001,0.13123461,193.5853557077868,cache,64089.0,274095.0,4.276786968122455
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,16,0.0006779160000000001,6.1690000000000006e-6,0.009099947486119224,cache,64089.0,250226.0,3.904351760832592
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,16,0.0006779160000000001,0.007635933,11.263833572300992,cache,64089.0,234334.0,3.6563840908736287
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,16,0.0006779160000000001,0.144554134,213.23310557650208,cache,64089.0,234334.0,3.6563840908736287
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,32,0.0006779160000000001,4.143e-6,0.00611137663073301,cache,64089.0,217102.0,3.3875079966921002
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,32,0.0006779160000000001,0.012247919000000001,18.067015677458564,cache,64089.0,204289.0,3.1875828925400613
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,32,0.0006779160000000001,0.181284038,267.4137179237545,cache,64089.0,204289.0,3.1875828925400613
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,64,0.0006779160000000001,3.181e-6,0.004692321762578254,cache,64089.0,181690.0,2.8349638783566604
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,64,0.0006779160000000001,0.020772407,30.641564736634034,cache,64089.0,169609.0,2.6464603910187394
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,64,0.0006779160000000001,0.168412163,248.42629912850558,cache,64089.0,169609.0,2.6464603910187394
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,128,0.0006779160000000001,2.729e-6,0.004025572489806996,cache,64089.0,157346.0,2.455117102778948
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,128,0.0006779160000000001,0.037087387,54.707938741673004,cache,64089.0,152186.0,2.3746040662204124
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,128,0.0006779160000000001,0.180763474,266.64582927678356,cache,64089.0,152186.0,2.3746040662204124
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0006779160000000001,0.172226591,254.05299624142222,cache,64089.0,184194.0,2.8740345457098724
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,256,0.0006779160000000001,2.4400000000000004e-6,0.0035992659857563476,cache,64089.0,142290.0,2.2201937930066
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,256,0.0006779160000000001,0.06971740500000001,102.84077230807357,cache,64089.0,137093.0,2.139103434286695
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,256,0.0006779160000000001,0.17291371500000002,255.06657904519145,cache,64089.0,137093.0,2.139103434286695
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,512,0.0006779160000000001,2.0500000000000003e-6,0.0030239734716395543,cache,64089.0,123453.0,1.9262743996629688
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,512,0.0006779160000000001,0.13407892400000002,197.78102891803704,cache,64089.0,119111.0,1.858524863861193
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,512,0.0006779160000000001,0.216854449,319.88395169903055,cache,64089.0,119111.0,1.858524863861193
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,1024,0.0006779160000000001,2.0000000000000003e-6,0.0029502180211117605,cache,64089.0,94157.0,1.469160074271716
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.0006779160000000001,0.264442287,390.081200325704,cache,64089.0,93705.0,1.4621073819220147
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,1024,0.0006779160000000001,0.28744546600000004,424.0133969400339,cache,64089.0,93705.0,1.4621073819220147
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,2048,0.0006779160000000001,1.9660000000000003e-6,0.0029000643147528604,cache,64089.0,79234.0,1.236312003619966
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.0006779160000000001,0.5243344600000001,773.4504864909517,cache,64089.0,78784.0,1.229290517873582
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,2048,0.0006779160000000001,0.293100332,432.35494073011995,cache,64089.0,78784.0,1.229290517873582
Hollinger/mark3jac140sc,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0006779160000000001,0.28317880900000003,417.7196127543825,cache,64089.0,110864.0,1.7298444350824635
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,4096,0.0006779160000000001,1.9480000000000002e-6,0.0028735123525628543,cache,64089.0,71461.0,1.1150275398274274
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.0006779160000000001,1.03131455,1521.3013854223825,cache,64089.0,71086.0,1.1091763017054408
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,4096,0.0006779160000000001,0.293078216,432.32231721924245,cache,64089.0,71086.0,1.1091763017054408
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,8192,0.0006779160000000001,1.94e-6,0.002861711480478407,cache,64089.0,67537.0,1.0538001841189595
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.0006779160000000001,1.9970867350000001,2945.920637660123,cache,64089.0,67347.0,1.0508355568038197
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,8192,0.0006779160000000001,0.287163802,423.5979118356846,cache,64089.0,67347.0,1.0508355568038197
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,16384,0.0006779160000000001,1.924e-6,0.002838109736309513,cache,64089.0,65560.0,1.0229524567398462
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.0006779160000000001,3.7696700450000002,5560.67425020209,cache,64089.0,65457.0,1.0213453166690072
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,16384,0.0006779160000000001,0.269688396,397.8197829819623,cache,64089.0,65457.0,1.0213453166690072
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,32768,0.0006779160000000001,1.928e-6,0.0028440101723517363,cache,64089.0,64577.0,1.0076144112094119
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.0006779160000000001,6.493919182000001,9579.23869918987,cache,64089.0,64545.0,1.0071151055563357
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,32768,0.0006779160000000001,0.216766855,319.7547410003599,cache,64089.0,64545.0,1.0071151055563357
Hollinger/mark3jac140sc,rows,natural_order,chunk_equal,vertices,65536,0.0006779160000000001,1.935e-6,0.002854335935425628,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.0006779160000000001,8.556784406,12622.189778674643,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,natural_order,chunk_conn__convex,vertices,65536,0.0006779160000000001,0.054192346,79.9396178877619,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,2,0.0007981930000000001,8.46e-7,0.0010598940356530311,bottle_conn,1.040625e6,541190.0,0.5200624624624625
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,2,0.0007981930000000001,0.003401494,4.261493147647248,bottle_conn,1.040625e6,541419.0,0.5202825225225225
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,2,0.0007981930000000001,0.004914768,6.157367954868057,bottle_conn,1.040625e6,539729.75,0.5186592192192192
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.0007981930000000001,0.017161464,21.50039401498134,bottle_conn,1.040625e6,539041.0,0.5179973573573573
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.0007981930000000001,0.019688996,24.66696149928651,bottle_conn,1.040625e6,541277.51,0.5201465561561561
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0007981930000000001,0.036654155,45.92141875461198,bottle_conn,1.040625e6,540019.86,0.5189380036036035
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,2,0.0007981930000000001,7.140000000000001e-7,0.0008945204981752533,total_conn,64089.0,372.0,0.00580442821701072
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,2,0.0007981930000000001,0.152956653,191.62865748008312,total_conn,64089.0,367.0,0.0057264117087175645
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,2,0.0007981930000000001,7.140000000000001e-7,0.0008945204981752533,total_hypercut,64089.0,372.0,0.00580442821701072
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,2,0.0007981930000000001,0.236625983,296.45208990807987,total_hypercut,64089.0,367.0,0.0057264117087175645
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,4,0.0007981930000000001,8.930000000000001e-7,0.001118777037633755,bottle_conn,1.040625e6,297797.0,0.2861712912912913
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,4,0.0007981930000000001,0.003614833,4.52877061061673,bottle_conn,1.040625e6,296964.0,0.28537081081081084
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,4,0.0007981930000000001,0.004914084,6.156511019264763,bottle_conn,1.040625e6,298630.46,0.2869722138138138
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.0007981930000000001,0.017329076000000002,21.710383328342896,bottle_conn,1.040625e6,294048.0,0.28256864864864867
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.0007981930000000001,0.019448725,24.365942823352245,bottle_conn,1.040625e6,294599.11,0.28309824384384386
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0007981930000000001,0.037194292000000004,46.59811850016224,bottle_conn,1.040625e6,293121.85,0.28167865465465464
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,4,0.0007981930000000001,2.063e-6,0.0025845879380049686,total_conn,64089.0,1168.0,0.01822465633728097
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,4,0.0007981930000000001,0.23903985000000003,299.4762544898289,total_conn,64089.0,734.0,0.011452823417435129
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,4,0.0007981930000000001,2.9520000000000003e-6,0.0036983536563212154,total_hypercut,64089.0,1168.0,0.01822465633728097
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,4,0.0007981930000000001,0.37686694200000004,472.1501466437315,total_hypercut,64089.0,734.0,0.011452823417435129
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.0007981930000000001,0.042700508000000005,53.49647015195573,bottle_conn,1.040625e6,490388.0,0.47124372372372375
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.0007981930000000001,0.046158149,57.82830593603301,bottle_conn,1.040625e6,486426.7,0.46743706906906907
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.0007981930000000001,0.042453477,53.18698234637487,bottle_conn,1.040625e6,490388.0,0.47124372372372375
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.0007981930000000001,0.043078523,53.97005861990771,bottle_conn,1.040625e6,486477.42,0.467485809009009
Hollinger/mark3jac140sc,cols,natural_order,metis__plaid,parts,8,0.0007981930000000001,0.111734989,139.98492720432276,bottle_conn,1.040625e6,182184.0,0.1750717117117117
Hollinger/mark3jac140sc,cols,natural_order,kahypar__greedy_secconn,parts,8,0.0007981930000000001,51.919253416000004,65045.98939855398,bottle_conn,1.040625e6,212302.21,0.20401413573573574
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,8,0.0007981930000000001,9.72e-7,0.0012177505941545464,bottle_conn,1.040625e6,172607.0,0.16586858858858858
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,8,0.0007981930000000001,0.003616203,4.530486987482977,bottle_conn,1.040625e6,175176.0,0.1683372972972973
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,8,0.0007981930000000001,0.004923019000000001,6.1677050537902485,bottle_conn,1.040625e6,175662.2,0.16880451651651654
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.0007981930000000001,0.017713398,22.19187339402876,bottle_conn,1.040625e6,171188.0,0.16450498498498498
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.0007981930000000001,0.020092262,25.172185173260097,bottle_conn,1.040625e6,170564.19,0.16390552792792792
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0007981930000000001,0.038245319,47.91487647724296,bottle_conn,1.040625e6,169541.37,0.16292263783783784
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.0007981930000000001,0.0174803,21.899841266460616,bottle_conn,1.040625e6,186748.0,0.17945753753753754
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.0007981930000000001,0.019872334000000002,24.89665281454485,bottle_conn,1.040625e6,171341.45,0.16465244444444446
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0007981930000000001,0.037752709,47.29771997499351,bottle_conn,1.040625e6,172943.97,0.1661924036036036
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.0007981930000000001,0.014701362,18.418304846071063,bottle_conn,1.040625e6,186748.0,0.17945753753753754
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.0007981930000000001,0.017340094,21.724187007402968,bottle_conn,1.040625e6,171068.32,0.16438997717717718
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0007981930000000001,0.037001865,46.35704021458469,bottle_conn,1.040625e6,172948.62,0.16619687207207207
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.0007981930000000001,0.9181236140000001,1150.2526506747115,total_conn,64089.0,15179.0,0.23684251587635943
Hollinger/mark3jac140sc,cols,natural_order,metis,parts,8,0.0007981930000000001,0.11102819800000001,139.09943835638748,total_conn,64089.0,2792.0,0.043564418230897656
Hollinger/mark3jac140sc,cols,natural_order,kahypar,parts,8,0.0007981930000000001,52.269239409,65484.462290448544,total_conn,64089.0,1679.0,0.026197943484841394
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,8,0.0007981930000000001,3.333e-6,0.004175681821313892,total_conn,64089.0,2985.0,0.046575855451013434
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,8,0.0007981930000000001,0.724083947,907.1539677747111,total_conn,64089.0,1835.0,0.028632058543587822
Hollinger/mark3jac140sc,cols,natural_order,split_conn__dynamic,parts,8,0.0007981930000000001,11.596260264000001,14528.140767959629,total_conn,64089.0,1835.0,0.028632058543587822
Hollinger/mark3jac140sc,cols,natural_order,split_conn__trans,parts,8,0.0007981930000000001,9.531633441,11941.514697573142,total_conn,64089.0,1835.0,0.028632058543587822
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0007981930000000001,1.4514710160000002,1818.446185321094,total_hypercut,64089.0,15179.0,0.23684251587635943
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,8,0.0007981930000000001,3.367e-6,0.004218278035512714,total_hypercut,64089.0,2985.0,0.046575855451013434
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,8,0.0007981930000000001,1.0733333520000001,1344.7040402509167,total_hypercut,64089.0,1835.0,0.028632058543587822
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,16,0.0007981930000000001,1.127e-6,0.0014119392177079978,bottle_conn,1.040625e6,113324.0,0.10889993993993995
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,16,0.0007981930000000001,0.003430789,4.29819479749885,bottle_conn,1.040625e6,113134.0,0.10871735735735735
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,16,0.0007981930000000001,0.004917572,6.160880889709631,bottle_conn,1.040625e6,114150.67,0.10969433753753753
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.0007981930000000001,0.018405403,23.058837900106866,bottle_conn,1.040625e6,109374.0,0.10510414414414414
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.0007981930000000001,0.02047571,25.65258026567509,bottle_conn,1.040625e6,108689.21,0.10444608768768769
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0007981930000000001,0.04037319,50.58073673910946,bottle_conn,1.040625e6,107625.39,0.10342379819819819
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,16,0.0007981930000000001,6.121e-6,0.007668571385617263,total_conn,64089.0,6618.0,0.10326265037681974
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,16,0.0007981930000000001,1.451693892,1818.725411022146,total_conn,64089.0,3670.0,0.057264117087175645
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,16,0.0007981930000000001,6.167e-6,0.007726201557768609,total_hypercut,64089.0,6587.0,0.10277894802540218
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,16,0.0007981930000000001,1.836764749,2301.153667095552,total_hypercut,64089.0,3670.0,0.057264117087175645
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,32,0.0007981930000000001,1.4480000000000002e-6,0.0018140975929380487,bottle_conn,1.040625e6,81759.0,0.07856720720720721
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,32,0.0007981930000000001,0.003641445,4.5621109180361135,bottle_conn,1.040625e6,83421.0,0.08016432432432433
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,32,0.0007981930000000001,0.004955986,6.209007094775322,bottle_conn,1.040625e6,83325.97,0.0800730042042042
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.0007981930000000001,0.020181052,25.283423933810493,bottle_conn,1.040625e6,77465.0,0.07444084084084084
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.0007981930000000001,0.021993954000000003,27.554681637147908,bottle_conn,1.040625e6,77083.25,0.07407399399399399
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0007981930000000001,0.043862909000000005,54.952760798453504,bottle_conn,1.040625e6,76582.95,0.07359322522522523
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,32,0.0007981930000000001,1.4211000000000002e-5,0.017803964705278046,total_conn,64089.0,13731.0,0.2142489350746618
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,32,0.0007981930000000001,2.985874178,3740.7922369652447,total_conn,64089.0,8198.0,0.12791586699745666
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,32,0.0007981930000000001,1.4487e-5,0.018149745738186125,total_hypercut,64089.0,12591.0,0.1964611711838225
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,32,0.0007981930000000001,4.5249520610000005,5668.994918522212,total_hypercut,64089.0,7705.0,0.1202234392797516
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,64,0.0007981930000000001,2.04e-6,0.002555772851929295,bottle_conn,1.040625e6,63575.0,0.06109309309309309
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,64,0.0007981930000000001,0.003702654,4.638795379062457,bottle_conn,1.040625e6,63962.0,0.06146498498498498
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,64,0.0007981930000000001,0.005014093000000001,6.281805277670939,bottle_conn,1.040625e6,64287.78,0.061778046846846846
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.0007981930000000001,0.023151406000000003,29.004772028820096,bottle_conn,1.040625e6,60529.0,0.05816600600600601
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.0007981930000000001,0.024142005,30.245824004971226,bottle_conn,1.040625e6,60638.76,0.058271481081081086
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0007981930000000001,0.051703516000000005,64.77570712847644,bottle_conn,1.040625e6,60387.3,0.05802983783783784
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,64,0.0007981930000000001,5.4643000000000005e-5,0.06845838036665318,total_conn,64089.0,27604.0,0.4307135389848492
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,64,0.0007981930000000001,5.973150176000001,7483.340715841908,total_conn,64089.0,16692.0,0.2604503112858681
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,64,0.0007981930000000001,5.4576e-5,0.06837444076808491,total_hypercut,64089.0,22814.0,0.3559737240400069
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,64,0.0007981930000000001,8.136816253000001,10194.04611791885,total_hypercut,64089.0,14143.0,0.22067749535801776
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.0007981930000000001,0.047397262,59.38070366440196,bottle_conn,1.040625e6,156391.0,0.15028564564564564
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.0007981930000000001,0.048869235000000004,61.22483534683967,bottle_conn,1.040625e6,154837.78,0.14879306186186186
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.0007981930000000001,0.045839532,57.42913305428637,bottle_conn,1.040625e6,156391.0,0.15028564564564564
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.0007981930000000001,0.045239321000000006,56.67717080956611,bottle_conn,1.040625e6,154858.91,0.14881336696696698
Hollinger/mark3jac140sc,cols,natural_order,metis__plaid,parts,128,0.0007981930000000001,0.360533304,451.68687773508407,bottle_conn,1.040625e6,51244.0,0.04924348348348348
Hollinger/mark3jac140sc,cols,natural_order,kahypar__greedy_secconn,parts,128,0.0007981930000000001,156.68533566600001,196300.0623483293,bottle_conn,1.040625e6,36992.55,0.0355483963963964
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,128,0.0007981930000000001,3.2400000000000003e-6,0.004059168647181822,bottle_conn,1.040625e6,54452.0,0.052326246246246245
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,128,0.0007981930000000001,0.0036782890000000004,4.608270180269684,bottle_conn,1.040625e6,54834.0,0.052693333333333335
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,128,0.0007981930000000001,0.004824892,6.0447686211229605,bottle_conn,1.040625e6,56325.37,0.05412648168168169
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.0007981930000000001,0.029198811,36.58114140314435,bottle_conn,1.040625e6,52814.0,0.050752192192192194
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.0007981930000000001,0.028227792,35.36461983505242,bottle_conn,1.040625e6,52475.42,0.050426830030030026
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0007981930000000001,0.06554175100000001,82.11266072240674,bottle_conn,1.040625e6,52413.89,0.050367702102102105
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.0007981930000000001,0.021789824000000003,27.298941484077158,bottle_conn,1.040625e6,54023.0,0.051913993993994
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.0007981930000000001,0.02269919,28.438222334698498,bottle_conn,1.040625e6,53078.59,0.05100645285285285
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0007981930000000001,0.051031160000000006,63.933359475715775,bottle_conn,1.040625e6,55363.58,0.05320223903903904
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.0007981930000000001,0.018599401,23.301884381346365,bottle_conn,1.040625e6,54023.0,0.051913993993994
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.0007981930000000001,0.018667654000000002,23.387393775690843,bottle_conn,1.040625e6,53083.61,0.05101127687687688
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0007981930000000001,0.057860925,72.4898927953515,bottle_conn,1.040625e6,55363.33,0.0532019987987988
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.0007981930000000001,9.05630466,11346.008621974885,total_conn,64089.0,95981.0,1.4976204964970588
Hollinger/mark3jac140sc,cols,natural_order,metis,parts,128,0.0007981930000000001,0.36098537,452.2532395047313,total_conn,64089.0,32943.0,0.5140195665402799
Hollinger/mark3jac140sc,cols,natural_order,kahypar,parts,128,0.0007981930000000001,156.871883888,196533.77552546814,total_conn,64089.0,21594.0,0.3369376960164771
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,128,0.0007981930000000001,0.000128545,0.16104501041728003,total_conn,64089.0,55408.0,0.8645477383014246
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,128,0.0007981930000000001,12.237537873,15331.552485426457,total_conn,64089.0,35813.0,0.5588010423005508
Hollinger/mark3jac140sc,cols,natural_order,split_conn__dynamic,parts,128,0.0007981930000000001,15.989177946000002,20031.71907796736,total_conn,64089.0,35813.0,0.5588010423005508
Hollinger/mark3jac140sc,cols,natural_order,split_conn__trans,parts,128,0.0007981930000000001,8.29919214,10397.475472724014,total_conn,64089.0,35813.0,0.5588010423005508
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0007981930000000001,9.711038227000001,12166.27836500696,total_hypercut,64089.0,56307.0,0.8785751064925338
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,128,0.0007981930000000001,0.00012840100000000002,0.16086460292184973,total_hypercut,64089.0,36689.0,0.5724695345535116
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,128,0.0007981930000000001,15.475363719,19387.997287623417,total_hypercut,64089.0,26125.0,0.407636255831734
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,256,0.0007981930000000001,6.136e-6,0.007687363833057919,bottle_conn,1.040625e6,41303.0,0.03969057057057057
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,256,0.0007981930000000001,0.0032529470000000004,4.075389034982767,bottle_conn,1.040625e6,43472.0,0.041774894894894894
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,256,0.0007981930000000001,0.005024457,6.294789606022603,bottle_conn,1.040625e6,42987.93,0.041309722522522525
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.0007981930000000001,0.037152985,46.54636785840015,bottle_conn,1.040625e6,34363.0,0.0330215015015015
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.0007981930000000001,0.034699698,43.47281672477708,bottle_conn,1.040625e6,33481.07,0.0321740012012012
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0007981930000000001,0.089041327,111.55363051292105,bottle_conn,1.040625e6,33444.89,0.032139233633633635
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,256,0.0007981930000000001,0.000267315,0.33490020583994096,total_conn,64089.0,75126.0,1.17221364040631
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,256,0.0007981930000000001,16.028468166,20080.943037586145,total_conn,64089.0,62083.0,0.9686997768727863
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,256,0.0007981930000000001,0.000267112,0.3346458813845774,total_hypercut,64089.0,42207.0,0.6585685531058372
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,256,0.0007981930000000001,20.965078220000002,26265.67536924027,total_hypercut,64089.0,37491.0,0.5849833824837336
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,512,0.0007981930000000001,1.0833000000000001e-5,0.013571905541642185,bottle_conn,1.040625e6,30992.0,0.029782102102102102
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,512,0.0007981930000000001,0.003781158,4.737147531987877,bottle_conn,1.040625e6,36243.0,0.03482810810810811
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,512,0.0007981930000000001,0.005404333000000001,6.770709590287061,bottle_conn,1.040625e6,32115.42,0.030861664864864864
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.0007981930000000001,0.061951683,77.61491644251453,bottle_conn,1.040625e6,20797.0,0.019985105105105105
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.0007981930000000001,0.057623953000000006,72.19300720502434,bottle_conn,1.040625e6,19356.7,0.018601033033033034
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0007981930000000001,0.14363919,179.95546189956562,bottle_conn,1.040625e6,19302.32,0.018548775975975977
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,512,0.0007981930000000001,0.00064881,0.8128485215981597,total_conn,64089.0,93596.0,1.460406622041224
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,512,0.0007981930000000001,30.594650436000002,38329.89068558606,total_conn,64089.0,74521.0,1.1627736429028381
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,512,0.0007981930000000001,0.000648356,0.8122797368556225,total_hypercut,64089.0,44564.0,0.6953455351152303
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,512,0.0007981930000000001,38.02023054,47632.878940306415,total_hypercut,64089.0,40143.0,0.6263633384824229
Hollinger/mark3jac140sc,cols,natural_order,split_equal__split_equal,parts,1024,0.0007981930000000001,2.0439000000000002e-5,0.02560658888263866,bottle_conn,1.040625e6,22879.0,0.021985825825825825
Hollinger/mark3jac140sc,cols,natural_order,balance_work__split_equal,parts,1024,0.0007981930000000001,0.004187721,5.246501785908921,bottle_conn,1.040625e6,29423.0,0.028274354354354353
Hollinger/mark3jac140sc,cols,natural_order,balance_work__map_local,parts,1024,0.0007981930000000001,0.005959058000000001,7.465685617388275,bottle_conn,1.040625e6,24439.11,0.02348503063063063
Hollinger/mark3jac140sc,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.0007981930000000001,0.090685598,113.61362226930078,bottle_conn,1.040625e6,13937.0,0.013392912912912914
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.0007981930000000001,0.081871263,102.57076045517812,bottle_conn,1.040625e6,12775.89,0.01227713153153153
Hollinger/mark3jac140sc,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0007981930000000001,0.214035481,268.1500351418767,bottle_conn,1.040625e6,12731.36,0.01223433993993994
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,1024,0.0007981930000000001,0.0011762200000000002,1.4736035019099392,total_conn,64089.0,122886.0,1.9174273276225249
Hollinger/mark3jac140sc,cols,natural_order,split_conn__convex,parts,1024,0.0007981930000000001,60.782430127000005,76150.04156513525,total_conn,64089.0,94562.0,1.4754794114434615
Hollinger/mark3jac140sc,cols,natural_order,balance_work,parts,1024,0.0007981930000000001,0.001180499,1.4789643607498435,total_hypercut,64089.0,47369.0,0.7391127962676902
Hollinger/mark3jac140sc,cols,natural_order,split_hypercut__convex,parts,1024,0.0007981930000000001,76.687062388,96075.83928698947,total_hypercut,64089.0,41967.0,0.6548237607077657
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,2,0.0007981930000000001,3.8377e-5,0.048079850362005176,cache,64089.0,370174.0,5.775936588182059
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,2,0.0007981930000000001,0.00372185,4.66284470046718,cache,64089.0,354002.0,5.52359999375868
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,2,0.0007981930000000001,0.10095524900000001,126.4797473793932,cache,64089.0,354002.0,5.52359999375868
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,4,0.0007981930000000001,2.1274e-5,0.02665270179016854,cache,64089.0,334114.0,5.213281530371827
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,4,0.0007981930000000001,0.004294158,5.379849234458332,cache,64089.0,317926.0,4.960695283121908
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,4,0.0007981930000000001,0.11420533100000001,143.07984535068584,cache,64089.0,317926.0,4.960695283121908
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,8,0.0007981930000000001,8.599e-6,0.01077308370281373,cache,64089.0,300250.0,4.6848913230039475
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,8,0.0007981930000000001,0.005401335,6.766953606458587,cache,64089.0,286176.0,4.465290455460376
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,8,0.0007981930000000001,0.128061314,160.43903416842792,cache,64089.0,286176.0,4.465290455460376
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,16,0.0007981930000000001,6.206e-6,0.0077750619211143165,cache,64089.0,262980.0,4.103356270186771
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,16,0.0007981930000000001,0.0077191080000000006,9.67072875858345,cache,64089.0,243647.0,3.801697639220459
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,16,0.0007981930000000001,0.13899855900000002,174.14154095563353,cache,64089.0,243647.0,3.801697639220459
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,32,0.0007981930000000001,4.176e-6,0.005231817367478793,cache,64089.0,225969.0,3.5258624724991807
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,32,0.0007981930000000001,0.012337892000000001,15.457279129233156,cache,64089.0,209104.0,3.2627127900263697
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,32,0.0007981930000000001,0.18018650900000002,225.7430333265263,cache,64089.0,209104.0,3.2627127900263697
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,64,0.0007981930000000001,3.2400000000000003e-6,0.004059168647181822,cache,64089.0,185248.0,2.8904804256580694
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,64,0.0007981930000000001,0.020812041,26.07394577501932,cache,64089.0,172054.0,2.684610463574092
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,64,0.0007981930000000001,0.179935692,225.42880230721138,cache,64089.0,172054.0,2.684610463574092
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,128,0.0007981930000000001,2.762e-6,0.003460315988739565,cache,64089.0,156614.0,2.44369548596483
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,128,0.0007981930000000001,0.037138327000000006,46.528003878761155,cache,64089.0,149731.0,2.3362979606484733
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,128,0.0007981930000000001,0.200766793,251.52662701877864,cache,64089.0,149731.0,2.3362979606484733
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0007981930000000001,0.166116398,208.11557856307934,cache,64089.0,187552.0,2.926430432679555
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,256,0.0007981930000000001,2.463e-6,0.0030857198697558106,cache,64089.0,138672.0,2.1637410476056735
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,256,0.0007981930000000001,0.069816182,87.46779538282094,cache,64089.0,130101.0,2.0300051490895474
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,256,0.0007981930000000001,0.183292647,229.634495667088,cache,64089.0,130101.0,2.0300051490895474
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,512,0.0007981930000000001,2.032e-6,0.0025457502132942783,cache,64089.0,118393.0,1.847321693270296
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,512,0.0007981930000000001,0.134176018,168.09971773743942,cache,64089.0,112459.0,1.75473170122798
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,512,0.0007981930000000001,0.21539417400000002,269.85224626124256,cache,64089.0,112459.0,1.75473170122798
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,1024,0.0007981930000000001,2.012e-6,0.002520693616706736,cache,64089.0,91231.0,1.4235048136185617
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.0007981930000000001,0.264447679,331.30794056074154,cache,64089.0,89067.0,1.3897392688292842
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,1024,0.0007981930000000001,0.280589975,351.53149050417625,cache,64089.0,89067.0,1.3897392688292842
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,2048,0.0007981930000000001,1.978e-6,0.0024780974025079144,cache,64089.0,77803.0,1.213983678946465
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.0007981930000000001,0.524166392,656.6912914545729,cache,64089.0,76485.0,1.1934185273603894
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,2048,0.0007981930000000001,0.283674798,355.39624877692484,cache,64089.0,76485.0,1.1934185273603894
Hollinger/mark3jac140sc,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0007981930000000001,0.33247344700000003,416.5326518774281,cache,64089.0,109501.0,1.7085771349217493
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,4096,0.0007981930000000001,1.944e-6,0.002435501188309093,cache,64089.0,70827.0,1.1051350465758554
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.0007981930000000001,1.03128985,1292.0306868138407,cache,64089.0,69837.0,1.0896877779338108
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,4096,0.0007981930000000001,0.27781694900000004,348.05736081373806,cache,64089.0,69837.0,1.0896877779338108
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,8192,0.0007981930000000001,1.939e-6,0.0024292370391622072,cache,64089.0,67253.0,1.0493688464479083
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.0007981930000000001,2.000082371,2505.7628556000864,cache,64089.0,66745.0,1.0414423692053238
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,8192,0.0007981930000000001,0.271317278,339.9143791038007,cache,64089.0,66745.0,1.0414423692053238
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,16384,0.0007981930000000001,1.9320000000000003e-6,0.002420467230356568,cache,64089.0,65445.0,1.0211580770491036
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.0007981930000000001,3.768414238,4721.181766815795,cache,64089.0,65190.0,1.0171792351261526
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,16384,0.0007981930000000001,0.246045053,308.25258176907084,cache,64089.0,65190.0,1.0171792351261526
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,32768,0.0007981930000000001,1.9200000000000003e-6,0.0024054332724040427,cache,64089.0,64539.0,1.007021485746384
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.0007981930000000001,6.494304915000001,8136.258918582348,cache,64089.0,64456.0,1.0057264117087175
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,32768,0.0007981930000000001,0.189509077,237.42262460332273,cache,64089.0,64456.0,1.0057264117087175
Hollinger/mark3jac140sc,cols,natural_order,chunk_equal,vertices,65536,0.0007981930000000001,1.912e-6,0.0023954106337690257,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.0007981930000000001,8.561791039000001,10726.467206552801,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,natural_order,chunk_conn__convex,vertices,65536,0.0007981930000000001,0.054295928,68.0235582121116,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,2,0.0008206600000000001,8.540000000000001e-7,0.0010406258377403553,bottle_conn,1.040625e6,763155.0,0.7333621621621622
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,2,0.0008206600000000001,0.004573791000000001,5.573308069115103,bottle_conn,1.040625e6,733006.0,0.7043901501501502
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,2,0.0008206600000000001,0.004670691,5.691383764287281,bottle_conn,1.040625e6,735010.0,0.7063159159159159
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.0008206600000000001,0.017750701,21.62978700070675,bottle_conn,1.040625e6,726119.0,0.697772012012012
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.0008206600000000001,0.020223012000000002,24.642375648867983,bottle_conn,1.040625e6,718238.07,0.6901987459459459
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0008206600000000001,0.037461645,45.64819169936393,bottle_conn,1.040625e6,717821.33,0.6897982750750751
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,2,0.0008206600000000001,5.94e-7,0.000723807666999732,total_conn,64089.0,3951.0,0.061648644853250945
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,2,0.0008206600000000001,0.204287608,248.93087027514437,total_conn,64089.0,3499.0,0.054595952503549754
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,2,0.0008206600000000001,5.91e-7,0.0007201520727219555,total_hypercut,64089.0,3951.0,0.061648644853250945
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,2,0.0008206600000000001,0.329598009,401.62553188896743,total_hypercut,64089.0,3499.0,0.054595952503549754
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,4,0.0008206600000000001,8.990000000000001e-7,0.0010954597519070017,bottle_conn,1.040625e6,670462.0,0.6442878078078078
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,4,0.0008206600000000001,0.004561552,5.5583944629932,bottle_conn,1.040625e6,665452.0,0.6394733933933934
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,4,0.0008206600000000001,0.004680379,5.703188896741646,bottle_conn,1.040625e6,656498.2,0.6308691411411411
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.0008206600000000001,0.017979345,21.90839690005605,bottle_conn,1.040625e6,553155.0,0.5315603603603604
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.0008206600000000001,0.020198847000000002,24.612929836960497,bottle_conn,1.040625e6,543510.8,0.5222926606606607
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0008206600000000001,0.038301209,46.671226817439624,bottle_conn,1.040625e6,543173.32,0.5219683555555555
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,4,0.0008206600000000001,1.474e-6,0.0017961153218141494,total_conn,64089.0,11754.0,0.18340120769554838
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,4,0.0008206600000000001,0.32978102400000003,401.84854141788315,total_conn,64089.0,6998.0,0.10919190500709951
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,4,0.0008206600000000001,1.477e-6,0.0017997709160919259,total_hypercut,64089.0,11754.0,0.18340120769554838
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,4,0.0008206600000000001,0.520399389,634.1230095289158,total_hypercut,64089.0,6998.0,0.10919190500709951
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,8,0.0008206600000000001,9.69e-7,0.0011807569517217848,bottle_conn,1.040625e6,545156.0,0.5238736336336336
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,8,0.0008206600000000001,0.004564502000000001,5.561989130699681,bottle_conn,1.040625e6,541583.0,0.5204401201201201
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,8,0.0008206600000000001,0.005259754,6.409175541637218,bottle_conn,1.040625e6,530984.0,0.510254894894895
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.0008206600000000001,0.018620883,22.69013111398143,bottle_conn,1.040625e6,466708.0,0.44848816816816817
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.0008206600000000001,0.019585947000000003,23.866091926010775,bottle_conn,1.040625e6,454517.44,0.4367735159159159
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0008206600000000001,0.039785018000000005,48.47929471401068,bottle_conn,1.040625e6,454250.61,0.43651710270270266
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.0008206600000000001,0.018272261,22.265324251212437,bottle_conn,1.040625e6,493500.0,0.4742342342342342
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.0008206600000000001,0.019433498,23.680328028659858,bottle_conn,1.040625e6,455182.63,0.43741273753753757
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0008206600000000001,0.039147447,47.70239441425194,bottle_conn,1.040625e6,473155.45,0.45468391591591595
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.0008206600000000001,0.015743828,19.184349182365413,bottle_conn,1.040625e6,493500.0,0.4742342342342342
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.0008206600000000001,0.017262955,21.0354531718373,bottle_conn,1.040625e6,455191.86,0.4374216072072072
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0008206600000000001,0.038408458,46.8019130943387,bottle_conn,1.040625e6,473152.98,0.4546815423423423
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,8,0.0008206600000000001,2.387e-6,0.002908634513684108,total_conn,64089.0,27136.0,0.4234111938086099
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,8,0.0008206600000000001,0.932965975,1136.8483598567007,total_conn,64089.0,17636.0,0.2751798280516157
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__dynamic,parts,8,0.0008206600000000001,11.654279861000001,14201.106257158872,total_conn,64089.0,17636.0,0.2751798280516157
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__trans,parts,8,0.0008206600000000001,9.570844571,11662.374882411717,total_conn,64089.0,17636.0,0.2751798280516157
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,8,0.0008206600000000001,2.421e-6,0.002950064582165574,total_hypercut,64089.0,26691.0,0.4164677245705191
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,8,0.0008206600000000001,1.460243325,1779.3523810104061,total_hypercut,64089.0,17613.0,0.2748209521134672
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,16,0.0008206600000000001,1.127e-6,0.0013732849170180097,bottle_conn,1.040625e6,466568.0,0.4483536336336336
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,16,0.0008206600000000001,0.0045637790000000004,5.561108132478736,bottle_conn,1.040625e6,459236.0,0.44130786786786785
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,16,0.0008206600000000001,0.005317751,6.479846708746618,bottle_conn,1.040625e6,448478.38,0.43097021501501503
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.0008206600000000001,0.019567358,23.84344064533424,bottle_conn,1.040625e6,410543.0,0.3945157957957958
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.0008206600000000001,0.020193596,24.60653132844296,bottle_conn,1.040625e6,395160.76,0.3797340636636637
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0008206600000000001,0.042737289000000005,52.0767297053591,bottle_conn,1.040625e6,395020.41,0.37959919279279275
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,16,0.0008206600000000001,5.39e-6,0.006567884385738308,total_conn,64089.0,54981.0,0.8578851284931892
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,16,0.0008206600000000001,1.916943381,2335.8557514683303,total_conn,64089.0,36105.0,0.5633572063848711
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,16,0.0008206600000000001,5.2990000000000004e-6,0.00645699802597909,total_hypercut,64089.0,50564.0,0.7889653450670162
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,16,0.0008206600000000001,2.7398734900000004,3338.621950625107,total_hypercut,64089.0,34650.0,0.5406544024715629
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,32,0.0008206600000000001,1.4560000000000001e-6,0.001774181756147491,bottle_conn,1.040625e6,395931.0,0.3804742342342342
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,32,0.0008206600000000001,0.004591774,5.595220919747519,bottle_conn,1.040625e6,384924.0,0.3698969369369369
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,32,0.0008206600000000001,0.0053187370000000005,6.481048180732581,bottle_conn,1.040625e6,310777.63,0.29864516996997
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.0008206600000000001,0.021370415,26.040522262569148,bottle_conn,1.040625e6,300082.0,0.2883670870870871
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.0008206600000000001,0.021106441,25.7188616479419,bottle_conn,1.040625e6,281116.36,0.27014184744744746
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0008206600000000001,0.04810263,58.61456632466551,bottle_conn,1.040625e6,281059.37,0.2700870822822823
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,32,0.0008206600000000001,1.1983e-5,0.014601662076864962,total_conn,64089.0,78716.0,1.2282294933607951
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,32,0.0008206600000000001,3.4731910200000002,4232.192406112154,total_conn,64089.0,64802.0,1.0111251540826038
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,32,0.0008206600000000001,1.2218e-5,0.014888016961957448,total_hypercut,64089.0,56587.0,0.8829440309569505
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,32,0.0008206600000000001,3.2626391220000004,3975.6283016108987,total_hypercut,64089.0,52274.0,0.8156469909032751
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,64,0.0008206600000000001,2.0450000000000003e-6,0.0024918967660175957,bottle_conn,1.040625e6,274428.0,0.2637145945945946
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,64,0.0008206600000000001,0.004605000000000001,5.6113372163868105,bottle_conn,1.040625e6,287658.0,0.2764281081081081
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,64,0.0008206600000000001,0.004990716,6.081344283869081,bottle_conn,1.040625e6,211611.14,0.20335004444444446
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.0008206600000000001,0.025237795,30.75304632856481,bottle_conn,1.040625e6,196875.0,0.1891891891891892
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.0008206600000000001,0.023409286,28.524950649477248,bottle_conn,1.040625e6,169577.39,0.16295725165165167
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0008206600000000001,0.060724924000000007,73.99522823093608,bottle_conn,1.040625e6,169545.41,0.16292652012012013
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,64,0.0008206600000000001,2.0441e-5,0.024908000877342625,total_conn,64089.0,99533.0,1.553043423988516
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,64,0.0008206600000000001,5.305110015,6464.443271269466,total_conn,64089.0,88118.0,1.3749317355552435
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,64,0.0008206600000000001,2.02e-5,0.024614334803694585,total_hypercut,64089.0,60283.0,0.9406138338872505
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,64,0.0008206600000000001,5.248943754,6396.002917164233,total_hypercut,64089.0,57737.0,0.9008878278643762
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,128,0.0008206600000000001,3.232e-6,0.003938293568591134,bottle_conn,1.040625e6,154288.0,0.14826474474474474
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,128,0.0008206600000000001,0.004697992000000001,5.724650890746473,bottle_conn,1.040625e6,164725.0,0.15829429429429429
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,128,0.0008206600000000001,0.0050814300000000005,6.191882143640485,bottle_conn,1.040625e6,118487.74,0.1138620924924925
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.0008206600000000001,0.032558536,39.67359929812589,bottle_conn,1.040625e6,117925.0,0.11332132132132132
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.0008206600000000001,0.027405611000000003,33.39459825018887,bottle_conn,1.040625e6,95444.91,0.09171883243243244
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0008206600000000001,0.07193951200000001,87.6605561377428,bottle_conn,1.040625e6,95413.5,0.09168864864864865
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.0008206600000000001,0.026463585,32.246709965149996,bottle_conn,1.040625e6,132219.0,0.12705729729729728
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.0008206600000000001,0.022414032,27.312202373699215,bottle_conn,1.040625e6,104069.3,0.10000653453453454
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0008206600000000001,0.059754352000000004,72.81255574781274,bottle_conn,1.040625e6,109863.9,0.10557491891891892
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.0008206600000000001,0.023354118,28.45772670777179,bottle_conn,1.040625e6,132219.0,0.12705729729729728
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.0008206600000000001,0.018657203,22.73438817537104,bottle_conn,1.040625e6,104064.48,0.1000019027027027
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0008206600000000001,0.06064585,73.89887407696244,bottle_conn,1.040625e6,109863.92,0.10557493813813813
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,128,0.0008206600000000001,0.00011173,0.13614651621865326,total_conn,64089.0,112838.0,1.760645352556601
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,128,0.0008206600000000001,8.754481826000001,10667.611222674434,total_conn,64089.0,102151.0,1.5938928677308117
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__dynamic,parts,128,0.0008206600000000001,16.300391842,19862.53971437623,total_conn,64089.0,102151.0,1.5938928677308117
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__trans,parts,128,0.0008206600000000001,8.440581274000001,10285.113535447079,total_conn,64089.0,102151.0,1.5938928677308117
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,128,0.0008206600000000001,0.00011185700000000001,0.13630126970974582,total_hypercut,64089.0,61649.0,0.9619279439529405
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,128,0.0008206600000000001,9.095344151,11082.962677600955,total_hypercut,64089.0,60491.0,0.9438593206322458
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,256,0.0008206600000000001,6.107e-6,0.007441571418126873,bottle_conn,1.040625e6,89717.0,0.08621453453453454
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,256,0.0008206600000000001,0.00478746,5.833670460361173,bottle_conn,1.040625e6,97172.0,0.0933784984984985
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,256,0.0008206600000000001,0.005601598,6.8257231984012865,bottle_conn,1.040625e6,70597.55,0.0678414894894895
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.0008206600000000001,0.040800276,49.71641849243292,bottle_conn,1.040625e6,70452.0,0.06770162162162162
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.0008206600000000001,0.032740959,39.8958874564375,bottle_conn,1.040625e6,55658.97,0.0534860972972973
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0008206600000000001,0.09199467,112.09839641264347,bottle_conn,1.040625e6,55628.51,0.05345682642642643
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,256,0.0008206600000000001,0.00019776,0.24097677479102184,total_conn,64089.0,132012.0,2.059823058559191
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,256,0.0008206600000000001,15.897090544000001,19371.104408646697,total_conn,64089.0,115349.0,1.7998252430214234
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,256,0.0008206600000000001,0.00019895,0.24242682718787317,total_hypercut,64089.0,62573.0,0.9763453946855154
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,256,0.0008206600000000001,17.717926888,21589.850715277946,total_hypercut,64089.0,61760.0,0.9636599104370485
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,512,0.0008206600000000001,1.0893e-5,0.013273462822606195,bottle_conn,1.040625e6,53280.0,0.0512
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,512,0.0008206600000000001,0.005040676,6.142222113908317,bottle_conn,1.040625e6,55828.0,0.05364852852852853
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,512,0.0008206600000000001,0.005867247000000001,7.1494248531669635,bottle_conn,1.040625e6,42461.08,0.04080344024024024
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.0008206600000000001,0.060716993000000004,73.98556405819706,bottle_conn,1.040625e6,40734.0,0.03914378378378378
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.0008206600000000001,0.050886683,62.0070223966076,bottle_conn,1.040625e6,31269.0,0.03004828828828829
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0008206600000000001,0.161142898,196.3576852777033,bottle_conn,1.040625e6,31254.24,0.030034104504504507
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,512,0.0008206600000000001,0.000456361,0.5560902200667754,total_conn,64089.0,150443.0,2.3474075114294184
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,512,0.0008206600000000001,25.716890177000003,31336.838857748644,total_conn,64089.0,133871.0,2.088829596342586
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,512,0.0008206600000000001,0.000457672,0.5576877147661637,total_hypercut,64089.0,63183.0,0.9858634086972804
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,512,0.0008206600000000001,34.250635585000005,41735.47581824385,total_hypercut,64089.0,62515.0,0.9754404031893149
Hollinger/mark3jac140sc,rows,rcm_order,split_equal__split_equal,parts,1024,0.0008206600000000001,2.0388000000000002e-5,0.024843418711768577,bottle_conn,1.040625e6,29974.0,0.028803843843843845
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__split_equal,parts,1024,0.0008206600000000001,0.006016826,7.331691565325469,bottle_conn,1.040625e6,30925.0,0.029717717717717716
Hollinger/mark3jac140sc,rows,rcm_order,balance_work__map_local,parts,1024,0.0008206600000000001,0.006843401000000001,8.33889917870982,bottle_conn,1.040625e6,24078.72,0.02313870990990991
Hollinger/mark3jac140sc,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.0008206600000000001,0.093849346,114.35837740355323,bottle_conn,1.040625e6,22306.0,0.021435195195195194
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.0008206600000000001,0.077572245,94.52421831209026,bottle_conn,1.040625e6,16785.18,0.016129902702702703
Hollinger/mark3jac140sc,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0008206600000000001,0.278483015,339.3403053639753,bottle_conn,1.040625e6,16764.89,0.016110404804804804
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,1024,0.0008206600000000001,0.0014276010000000001,1.7395766821826335,total_conn,64089.0,161926.0,2.526580224375478
Hollinger/mark3jac140sc,rows,rcm_order,split_conn__convex,parts,1024,0.0008206600000000001,44.215292270000006,53877.72313747472,total_conn,64089.0,146234.0,2.2817332147482405
Hollinger/mark3jac140sc,rows,rcm_order,balance_work,parts,1024,0.0008206600000000001,0.0014304510000000001,1.743049496746521,total_hypercut,64089.0,63505.0,0.9908876718313595
Hollinger/mark3jac140sc,rows,rcm_order,split_hypercut__convex,parts,1024,0.0008206600000000001,66.965250518,81599.26220115517,total_hypercut,64089.0,63076.0,0.9841938554198069
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,2,0.0008206600000000001,3.5995000000000004e-5,0.04386103867618746,cache,64089.0,340341.0,5.310443289800122
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.0008206600000000001,0.0037536860000000004,4.573984354056491,cache,64089.0,329629.0,5.143300722432866
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,2,0.0008206600000000001,0.099685171,121.46951356225476,cache,64089.0,329629.0,5.143300722432866
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,4,0.0008206600000000001,2.1189e-5,0.02581946238393488,cache,64089.0,299986.0,4.680772051366069
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.0008206600000000001,0.004306051,5.247058465137815,cache,64089.0,289823.0,4.522195696609402
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,4,0.0008206600000000001,0.107959387,131.55190578315015,cache,64089.0,289823.0,4.522195696609402
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,8,0.0008206600000000001,1.0387e-5,0.012656885921087905,cache,64089.0,274639.0,4.28527516422475
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.0008206600000000001,0.005390307,6.5682584748860675,cache,64089.0,260740.0,4.0684048744714385
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,8,0.0008206600000000001,0.112937834,137.61829990495454,cache,64089.0,260740.0,4.0684048744714385
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,16,0.0008206600000000001,6.309e-6,0.007687714766163819,cache,64089.0,258383.0,4.031627892462045
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.0008206600000000001,0.007666259000000001,9.341577510784003,cache,64089.0,247813.0,3.8667009939303156
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,16,0.0008206600000000001,0.117433909,143.0969085857724,cache,64089.0,247813.0,3.8667009939303156
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,32,0.0008206600000000001,4.219000000000001e-6,0.005140984085979578,cache,64089.0,238340.0,3.7188909173181046
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.0008206600000000001,0.012143287000000001,14.796976823532278,cache,64089.0,229723.0,3.5844372669256814
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,32,0.0008206600000000001,0.130831356,159.4221187824434,cache,64089.0,229723.0,3.5844372669256814
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,64,0.0008206600000000001,3.1280000000000004e-6,0.0038115663002948846,cache,64089.0,224497.0,3.502894412457676
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.0008206600000000001,0.020711928,25.238135159505763,cache,64089.0,217088.0,3.3872895504688794
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,64,0.0008206600000000001,0.131179234,159.84601905783148,cache,64089.0,217088.0,3.3872895504688794
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,128,0.0008206600000000001,2.731e-6,0.003327809324202471,cache,64089.0,213737.0,3.335002886610807
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.0008206600000000001,0.037023218000000004,45.1139546218897,cache,64089.0,206326.0,3.2193668180186927
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,128,0.0008206600000000001,0.135288754,164.85359832330076,cache,64089.0,206326.0,3.2193668180186927
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,256,0.0008206600000000001,2.499e-6,0.003045110033387761,cache,64089.0,195228.0,3.046201376211206
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.0008206600000000001,0.069740985,84.98158189749714,cache,64089.0,189227.0,2.952565962957762
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,256,0.0008206600000000001,0.18068677300000002,220.17251114956255,cache,64089.0,189227.0,2.952565962957762
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,512,0.0008206600000000001,2.043e-6,0.0024894597031657447,cache,64089.0,176735.0,2.757649518638144
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.0008206600000000001,0.134327846,163.68270172787754,cache,64089.0,173269.0,2.703568475089329
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,512,0.0008206600000000001,0.194926745,237.52436453586137,cache,64089.0,173269.0,2.703568475089329
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,1024,0.0008206600000000001,2.0050000000000003e-6,0.0024431555089805767,cache,64089.0,162355.0,2.5332740407870307
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.0008206600000000001,0.264717931,322.5671179294714,cache,64089.0,160430.0,2.5032376850941658
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,1024,0.0008206600000000001,0.20233408,246.55043501571905,cache,64089.0,160430.0,2.5032376850941658
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,2048,0.0008206600000000001,1.969e-6,0.0023992883776472592,cache,64089.0,145449.0,2.2694846229462153
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.0008206600000000001,0.523983721,638.4906307118661,cache,64089.0,139228.0,2.172416483327872
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,2048,0.0008206600000000001,0.254826899,310.5145846026369,cache,64089.0,139228.0,2.172416483327872
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,4096,0.0008206600000000001,1.946e-6,0.0023712621548509735,cache,64089.0,117177.0,1.8283480784534007
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.0008206600000000001,1.031203155,1256.553450880998,cache,64089.0,114801.0,1.7912746337124936
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,4096,0.0008206600000000001,0.254867502,310.56406063412373,cache,64089.0,114801.0,1.7912746337124936
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,8192,0.0008206600000000001,1.944e-6,0.0023688250919991225,cache,64089.0,90495.0,1.4120207835978094
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.0008206600000000001,1.997306881,2433.781201715692,cache,64089.0,89682.0,1.3993352993493424
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,8192,0.0008206600000000001,0.303244395,369.5128250432578,cache,64089.0,89682.0,1.3993352993493424
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,16384,0.0008206600000000001,1.9770000000000003e-6,0.0024090366290546636,cache,64089.0,75451.0,1.177284713445365
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.0008206600000000001,3.7675921650000004,4590.929453123096,cache,64089.0,75432.0,1.1769882507138512
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,16384,0.0008206600000000001,0.303943263,370.36441766383155,cache,64089.0,75432.0,1.1769882507138512
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,32768,0.0008206600000000001,1.93e-6,0.002351765652036166,cache,64089.0,67895.0,1.0593861661127495
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.0008206600000000001,6.492725344,7911.589871566787,cache,64089.0,67873.0,1.0590428934762597
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,32768,0.0008206600000000001,0.237506658,289.409326639534,cache,64089.0,67873.0,1.0590428934762597
Hollinger/mark3jac140sc,rows,rcm_order,chunk_equal,vertices,65536,0.0008206600000000001,1.9150000000000003e-6,0.002333487680647284,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.0008206600000000001,8.557117143000001,10427.116154071115,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,rcm_order,chunk_conn__convex,vertices,65536,0.0008206600000000001,0.054356845,66.23552384666,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,2,0.00082921,8.510000000000001e-7,0.001026278023661075,bottle_conn,1.040625e6,769032.0,0.7390097297297298
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,2,0.00082921,0.0038825970000000002,4.682284342928812,bottle_conn,1.040625e6,723212.0,0.6949784984984985
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,2,0.00082921,0.005046907000000001,6.086403926628961,bottle_conn,1.040625e6,711295.0,0.6835267267267268
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00082921,0.017411152000000003,20.99727692623099,bottle_conn,1.040625e6,702066.0,0.6746580180180181
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00082921,0.019763397000000002,23.834007066967356,bottle_conn,1.040625e6,690545.15,0.6635869309309309
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00082921,0.037008104,44.63055679502177,bottle_conn,1.040625e6,690141.89,0.6631994138138139
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,2,0.00082921,6.33e-7,0.0007633771903377914,total_conn,64089.0,3325.0,0.05188097801494796
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,2,0.00082921,0.20708419700000003,249.73673375863777,total_conn,64089.0,3186.0,0.04971211908439826
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,2,0.00082921,6.380000000000001e-7,0.0007694070259644723,total_hypercut,64089.0,3325.0,0.05188097801494796
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,2,0.00082921,0.34482897300000004,415.85240530143153,total_hypercut,64089.0,3186.0,0.04971211908439826
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,4,0.00082921,8.91e-7,0.0010745167086745216,bottle_conn,1.040625e6,638575.0,0.6136456456456456
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,4,0.00082921,0.0032070320000000003,3.8675751619010867,bottle_conn,1.040625e6,623460.0,0.5991207207207208
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,4,0.00082921,0.005036371,6.073697856996419,bottle_conn,1.040625e6,597167.68,0.5738548276276276
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00082921,0.017654953,21.291292917355072,bottle_conn,1.040625e6,527864.0,0.5072566966966967
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00082921,0.019830483000000003,23.914910577537658,bottle_conn,1.040625e6,509879.1,0.4899739099099099
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00082921,0.037801241,45.58705394290951,bottle_conn,1.040625e6,509584.24,0.489690560960961
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,4,0.00082921,1.4960000000000002e-6,0.0018041268195029005,total_conn,64089.0,9902.0,0.15450389302376383
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,4,0.00082921,0.33863486400000004,408.3825134766827,total_conn,64089.0,6372.0,0.09942423816879652
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,4,0.00082921,1.4930000000000001e-6,0.001800508918126892,total_hypercut,64089.0,9902.0,0.15450389302376383
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,4,0.00082921,0.5315407050000001,641.0206160080077,total_hypercut,64089.0,6372.0,0.09942423816879652
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,8,0.00082921,9.7e-7,0.0011697881115760784,bottle_conn,1.040625e6,507510.0,0.48769729729729727
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,8,0.00082921,0.00321622,3.8786555878486753,bottle_conn,1.040625e6,497786.0,0.47835291291291293
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,8,0.00082921,0.005102864,6.153886229061396,bottle_conn,1.040625e6,469882.83,0.45153905585585585
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00082921,0.018128501,21.862376237623764,bottle_conn,1.040625e6,435762.0,0.4187502702702703
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00082921,0.01978487,23.859902799049696,bottle_conn,1.040625e6,417928.72,0.40161318438438437
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00082921,0.039406053,47.522404457254495,bottle_conn,1.040625e6,417792.74,0.4014825129129129
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00082921,0.017857114,21.535092437380158,bottle_conn,1.040625e6,451886.0,0.4342448048048048
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00082921,0.019534872000000002,23.55841342964991,bottle_conn,1.040625e6,419919.08,0.4035258426426427
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00082921,0.038804376,46.79680177518361,bottle_conn,1.040625e6,444563.92,0.42720857177177174
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00082921,0.01451401,17.503418916800328,bottle_conn,1.040625e6,451886.0,0.4342448048048048
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00082921,0.017084719,20.603609459606133,bottle_conn,1.040625e6,419857.83,0.4034669837837838
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00082921,0.040963649000000005,49.4008140278096,bottle_conn,1.040625e6,444564.04,0.4272086870870871
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,8,0.00082921,3.7580000000000003e-6,0.004532024457013302,total_conn,64089.0,23184.0,0.3617469456537003
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,8,0.00082921,0.886668933,1069.2935842548932,total_conn,64089.0,15755.0,0.24583001763173087
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__dynamic,parts,8,0.00082921,11.630373028000001,14025.84752716441,total_conn,64089.0,15755.0,0.24583001763173087
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__trans,parts,8,0.00082921,9.553039944,11520.652119487222,total_conn,64089.0,15755.0,0.24583001763173087
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,8,0.00082921,3.712e-6,0.004476549969247838,total_hypercut,64089.0,22895.0,0.35723759147435596
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,8,0.00082921,1.446409136,1744.3218678018836,total_hypercut,64089.0,15747.0,0.24570519121846182
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,16,0.00082921,1.1210000000000002e-6,0.0013518891475018393,bottle_conn,1.040625e6,442951.0,0.42565861861861864
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,16,0.00082921,0.003885898,4.686265240409546,bottle_conn,1.040625e6,433342.0,0.4164247447447447
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,16,0.00082921,0.004942107,5.96001857189373,bottle_conn,1.040625e6,407535.16,0.391625378978979
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00082921,0.019006549,22.92127326009093,bottle_conn,1.040625e6,386001.0,0.3709318918918919
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00082921,0.020598318,24.84089434522015,bottle_conn,1.040625e6,368639.66,0.3542483219219219
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00082921,0.041695089000000005,50.28290662196549,bottle_conn,1.040625e6,368534.28,0.3541470558558559
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,16,0.00082921,4.3530000000000005e-6,0.005249574896588319,total_conn,64089.0,49089.0,0.7659504751205355
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,16,0.00082921,1.712389579,2065.085538042233,total_conn,64089.0,31796.0,0.4961225795378302
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,16,0.00082921,4.372000000000001e-6,0.005272488271969707,total_hypercut,64089.0,47201.0,0.7364914415890402
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,16,0.00082921,2.5475350260000003,3072.2434919984084,total_hypercut,64089.0,30984.0,0.48345269859102186
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,32,0.00082921,1.4420000000000001e-6,0.0017390045947347475,bottle_conn,1.040625e6,401626.0,0.3859469069069069
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,32,0.00082921,0.003240853,3.908362176047081,bottle_conn,1.040625e6,404328.0,0.3885434234234234
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,32,0.00082921,0.004959237,5.980676788750738,bottle_conn,1.040625e6,313726.75,0.3014791591591592
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00082921,0.021024684000000002,25.35507772458123,bottle_conn,1.040625e6,296513.0,0.2849374174174174
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00082921,0.021772567000000003,26.257000036179015,bottle_conn,1.040625e6,276760.98,0.26595649729729726
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00082921,0.047225632000000003,56.952559665223525,bottle_conn,1.040625e6,276704.08,0.2659018186186186
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,32,0.00082921,1.3715000000000002e-5,0.016539839123985482,total_conn,64089.0,78152.0,1.2194292312253272
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,32,0.00082921,3.358144472,4049.811835361368,total_conn,64089.0,60687.0,0.9469175677573375
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,32,0.00082921,1.3758000000000001e-5,0.016591695710374936,total_hypercut,64089.0,52852.0,0.8246656992619639
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,32,0.00082921,3.4519171130000004,4162.898557663319,total_hypercut,64089.0,49609.0,0.7740641919830236
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,64,0.00082921,2.041e-6,0.0024613789028111095,bottle_conn,1.040625e6,262960.0,0.2526942942942943
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,64,0.00082921,0.0032625260000000004,3.934499101554492,bottle_conn,1.040625e6,265255.0,0.2548996996996997
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,64,0.00082921,0.005216888,6.291395424560727,bottle_conn,1.040625e6,198488.37,0.19073957477477477
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00082921,0.025033817,30.189960323681575,bottle_conn,1.040625e6,198424.0,0.19067771771771772
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00082921,0.023729913000000002,28.617494965087253,bottle_conn,1.040625e6,175057.07,0.16822301021021022
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00082921,0.059983532000000006,72.33816765354977,bottle_conn,1.040625e6,175022.35,0.16818964564564565
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,64,0.00082921,2.7404e-5,0.03304832310271222,total_conn,64089.0,102197.0,1.5946106196071088
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,64,0.00082921,5.3799406450000005,6488.031554129835,total_conn,64089.0,89843.0,1.401847430916382
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,64,0.00082921,2.7729e-5,0.03344026241844647,total_hypercut,64089.0,56193.0,0.8767963301034499
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,64,0.00082921,5.422464039,6539.313369351552,total_hypercut,64089.0,54445.0,0.8495217588041629
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,128,0.00082921,3.2350000000000004e-6,0.0039013036504624886,bottle_conn,1.040625e6,180422.0,0.1733784984984985
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,128,0.00082921,0.003354146,4.044989809577791,bottle_conn,1.040625e6,161119.0,0.15482906906906907
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,128,0.00082921,0.005288336,6.377559363731745,bottle_conn,1.040625e6,120639.38,0.11592973453453453
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00082921,0.031350135,37.80723218485064,bottle_conn,1.040625e6,121629.0,0.11688072072072073
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00082921,0.027486923000000003,33.14832551464647,bottle_conn,1.040625e6,101170.4,0.0972208048048048
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00082921,0.070118895,84.56108223489828,bottle_conn,1.040625e6,101143.22,0.09719468588588588
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00082921,0.026098258000000003,31.47364117654153,bottle_conn,1.040625e6,132044.0,0.12688912912912914
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00082921,0.022949446000000002,27.676277420677515,bottle_conn,1.040625e6,106206.31,0.10206011771771771
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00082921,0.059085676000000004,71.25538283426394,bottle_conn,1.040625e6,109864.43,0.10557542822822823
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00082921,0.022158541,26.722471991413514,bottle_conn,1.040625e6,132044.0,0.12688912912912914
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00082921,0.019252021,23.217304422281448,bottle_conn,1.040625e6,106187.22,0.10204177297297297
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00082921,0.058387792,70.41375767296583,bottle_conn,1.040625e6,109864.19,0.1055751975975976
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,128,0.00082921,0.000121095,0.1460365890425827,total_conn,64089.0,118938.0,1.85582549267425
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,128,0.00082921,9.787497473,11803.400191748773,total_conn,64089.0,106024.0,1.6543244550546896
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__dynamic,parts,128,0.00082921,16.305231971,19663.573728006177,total_conn,64089.0,106024.0,1.6543244550546896
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__trans,parts,128,0.00082921,8.443327494,10182.375386210972,total_conn,64089.0,106024.0,1.6543244550546896
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,128,0.00082921,0.000121495,0.14651897589271715,total_hypercut,64089.0,58084.0,0.906302173539921
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,128,0.00082921,10.050462606,12120.527497256424,total_hypercut,64089.0,56626.0,0.883552559721637
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,256,0.00082921,6.093000000000001e-6,0.007347957694673244,bottle_conn,1.040625e6,145207.0,0.13953825825825825
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,256,0.00082921,0.003496711,4.216918512801341,bottle_conn,1.040625e6,100865.0,0.09692732732732733
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,256,0.00082921,0.0051933510000000006,6.2630105763316894,bottle_conn,1.040625e6,78327.42,0.07526959279279279
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00082921,0.044083668,53.16345437223381,bottle_conn,1.040625e6,72600.0,0.06976576576576576
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00082921,0.036994736,44.614435426490274,bottle_conn,1.040625e6,61118.98,0.05873295375375376
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00082921,0.10490958900000001,126.5175154665284,bottle_conn,1.040625e6,61097.09,0.05871191831831832
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,256,0.00082921,0.00024633500000000003,0.29707191181968384,total_conn,64089.0,144305.0,2.2516344458487416
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,256,0.00082921,17.618793529,21247.685784059526,total_conn,64089.0,123182.0,1.9220459049134797
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,256,0.00082921,0.00024633500000000003,0.29707191181968384,total_hypercut,64089.0,60165.0,0.9387726442915321
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,256,0.00082921,19.378634919,23369.99664620542,total_hypercut,64089.0,58423.0,0.911591692802197
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,512,0.00082921,1.0904000000000001e-5,0.013149865534665526,bottle_conn,1.040625e6,88548.0,0.08509117117117117
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,512,0.00082921,0.0038167260000000003,4.602846082415794,bottle_conn,1.040625e6,61341.0,0.058946306306306304
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,512,0.00082921,0.0055256870000000005,6.663796866897409,bottle_conn,1.040625e6,48671.71,0.046771613213213215
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00082921,0.060953866,73.5083585581457,bottle_conn,1.040625e6,41471.0,0.03985201201201201
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00082921,0.050497189000000005,60.89794985588693,bottle_conn,1.040625e6,34594.38,0.03324384864864865
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00082921,0.13105703200000002,158.05047213612957,bottle_conn,1.040625e6,34586.37,0.033236151351351356
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,512,0.00082921,0.0005752400000000001,0.6937205291783747,total_conn,64089.0,166658.0,2.6004150478241197
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,512,0.00082921,30.083276021000003,36279.44190373971,total_conn,64089.0,149820.0,2.3376866544960913
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,512,0.00082921,0.0005752400000000001,0.6937205291783747,total_hypercut,64089.0,61335.0,0.9570285072321303
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,512,0.00082921,35.778668142,43147.89756756431,total_hypercut,64089.0,60390.0,0.942283387164724
Hollinger/mark3jac140sc,cols,rcm_order,split_equal__split_equal,parts,1024,0.00082921,2.0426e-5,0.024633084502116473,bottle_conn,1.040625e6,64344.0,0.06183207207207207
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__split_equal,parts,1024,0.00082921,0.004024785,4.853758396546111,bottle_conn,1.040625e6,36018.0,0.03461189189189189
Hollinger/mark3jac140sc,cols,rcm_order,balance_work__map_local,parts,1024,0.00082921,0.0057320620000000004,6.912678332388659,bottle_conn,1.040625e6,30066.39,0.028892627027027027
Hollinger/mark3jac140sc,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00082921,0.110115106,132.79519783890692,bottle_conn,1.040625e6,23004.0,0.022105945945945945
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00082921,0.09487144500000001,114.41184380313794,bottle_conn,1.040625e6,18638.08,0.01791046726726727
Hollinger/mark3jac140sc,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00082921,0.25797939200000003,311.11466576621126,bottle_conn,1.040625e6,18614.72,0.01788801921921922
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,1024,0.00082921,0.0007897770000000001,0.9524450983466192,total_conn,64089.0,178756.0,2.789183791290237
Hollinger/mark3jac140sc,cols,rcm_order,split_conn__convex,parts,1024,0.00082921,46.46181879,56031.42604406604,total_conn,64089.0,161039.0,2.512740095804272
Hollinger/mark3jac140sc,cols,rcm_order,balance_work,parts,1024,0.00082921,0.0007898,0.9524728355905018,total_hypercut,64089.0,61617.0,0.9614286382998642
Hollinger/mark3jac140sc,cols,rcm_order,split_hypercut__convex,parts,1024,0.00082921,67.516612476,81422.81506011747,total_hypercut,64089.0,61137.0,0.9539390535037214
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,2,0.00082921,3.8527000000000006e-5,0.046462295437826366,cache,64089.0,353898.0,5.521977250386182
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00082921,0.0038112050000000002,4.596187937916812,cache,64089.0,343760.0,5.363790978170981
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,2,0.00082921,0.09872514700000001,119.05928172598016,cache,64089.0,343760.0,5.363790978170981
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,4,0.00082921,2.1246000000000003e-5,0.02562197754489213,cache,64089.0,321269.0,5.012857120566712
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00082921,0.0043808860000000005,5.283204495845443,cache,64089.0,307909.0,4.804397010407402
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,4,0.00082921,0.10910489200000001,131.57691296535256,cache,64089.0,307909.0,4.804397010407402
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,8,0.00082921,1.0496e-5,0.01265783094752837,cache,64089.0,299653.0,4.675576151913745
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00082921,0.005443744,6.564976302745987,cache,64089.0,284467.0,4.438624412925775
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,8,0.00082921,0.11428906200000001,137.82885155750654,cache,64089.0,284467.0,4.438624412925775
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,16,0.00082921,6.253e-6,0.007540912434727029,cache,64089.0,282098.0,4.401660191296478
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00082921,0.0077592780000000005,9.357434184344134,cache,64089.0,269148.0,4.199597434817207
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,16,0.00082921,0.121541195,146.57468554407205,cache,64089.0,269148.0,4.199597434817207
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,32,0.00082921,4.203e-6,0.005068679827787894,cache,64089.0,258253.0,4.029599463246423
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00082921,0.012226489,14.744743792284222,cache,64089.0,249286.0,3.889684657273479
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,32,0.00082921,0.13659245,164.72600426912362,cache,64089.0,249286.0,3.889684657273479
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,64,0.00082921,3.147e-6,0.003795178543432906,cache,64089.0,241074.0,3.7615503440528015
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00082921,0.020795577000000003,25.07878221439684,cache,64089.0,231885.0,3.6181716051116415
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,64,0.00082921,0.141881737,171.10471050759156,cache,64089.0,231885.0,3.6181716051116415
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,128,0.00082921,2.7380000000000003e-6,0.0033019379891704153,cache,64089.0,229365.0,3.5788512849318916
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00082921,0.037133252000000005,44.78148116882334,cache,64089.0,220989.0,3.4481580302391985
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,128,0.00082921,0.14141361700000002,170.54017317687922,cache,64089.0,220989.0,3.4481580302391985
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,256,0.00082921,2.5e-6,0.0030149178133404082,cache,64089.0,206439.0,3.221129991106118
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00082921,0.069766861,84.13654080389769,cache,64089.0,200507.0,3.1285712056671193
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,256,0.00082921,0.193936153,233.88062493216435,cache,64089.0,200507.0,3.1285712056671193
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,512,0.00082921,2.046e-6,0.00246740873843779,cache,64089.0,181837.0,2.837257563700479
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00082921,0.13421645100000001,161.86062758529204,cache,64089.0,178772.0,2.789433444116775
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,512,0.00082921,0.215155006,259.46986408750496,cache,64089.0,178772.0,2.789433444116775
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,1024,0.00082921,2.0000000000000003e-6,0.0024119342506723268,cache,64089.0,166682.0,2.6007895270639265
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00082921,0.26482957,319.37575523691225,cache,64089.0,163084.0,2.5446488476961724
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00082921,0.25442822000000004,306.832069077797,cache,64089.0,163084.0,2.5446488476961724
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,2048,0.00082921,1.969e-6,0.0023745492697869056,cache,64089.0,143476.0,2.2386993087737364
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00082921,0.524030804,631.9639222874785,cache,64089.0,138271.0,2.1574841236405624
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00082921,0.252413215,304.40203929040894,cache,64089.0,138271.0,2.1574841236405624
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,4096,0.00082921,1.946e-6,0.002346812025904174,cache,64089.0,111523.0,1.7401270108755011
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00082921,1.0309255910000001,1243.2623714137553,cache,64089.0,111172.0,1.7346502519933218
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00082921,0.277601466,334.7782419411247,cache,64089.0,111172.0,1.7346502519933218
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,8192,0.00082921,1.934e-6,0.0023323404204001396,cache,64089.0,86695.0,1.3527282372950116
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00082921,1.9972351010000002,2408.599873373452,cache,64089.0,86616.0,1.3514955764639798
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00082921,0.32253958600000004,388.9721373355363,cache,64089.0,86616.0,1.3514955764639798
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,16384,0.00082921,1.9320000000000003e-6,0.0023299284861494677,cache,64089.0,73801.0,1.1515392657086239
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00082921,3.7673817520000004,4543.338541503359,cache,64089.0,73737.0,1.1505406544024717
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00082921,0.304911202,367.7128857587342,cache,64089.0,73737.0,1.1505406544024717
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,32768,0.00082921,1.989e-6,0.0023986686122936286,cache,64089.0,67306.0,1.0501958214358158
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00082921,6.494397050000001,7832.02934118016,cache,64089.0,67275.0,1.0497121190843983
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00082921,0.234892024,283.2720589476731,cache,64089.0,67275.0,1.0497121190843983
Hollinger/mark3jac140sc,cols,rcm_order,chunk_equal,vertices,65536,0.00082921,1.928e-6,0.002325104617648123,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00082921,8.559865134,10322.915948915233,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00082921,0.054376971,65.57683940135792,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,2,0.0009211380000000001,8.590000000000001e-7,0.0009325421380944007,bottle_conn,1.040625e6,541301.0,0.5201691291291292
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,2,0.0009211380000000001,0.003894315,4.227721579177062,bottle_conn,1.040625e6,543119.0,0.5219161561561562
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,2,0.0009211380000000001,0.004681915,5.082750901602148,bottle_conn,1.040625e6,543484.0,0.5222669069069069
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.0009211380000000001,0.017590631000000002,19.09662938669342,bottle_conn,1.040625e6,540940.0,0.5198222222222222
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.0009211380000000001,0.019885512,21.58798355946666,bottle_conn,1.040625e6,543134.25,0.5219308108108108
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0009211380000000001,0.037391395,40.592609359292524,bottle_conn,1.040625e6,541694.07,0.520546854054054
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,2,0.0009211380000000001,5.380000000000001e-7,0.0005840601516819413,total_conn,64089.0,411.0,0.006412956981697327
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,2,0.0009211380000000001,0.184502078,200.29797706749696,total_conn,64089.0,409.0,0.006381750378380065
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,2,0.0009211380000000001,5.39e-7,0.0005851457653467776,total_hypercut,64089.0,411.0,0.006412956981697327
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,2,0.0009211380000000001,0.271698853,294.95998753715514,total_hypercut,64089.0,409.0,0.006381750378380065
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,4,0.0009211380000000001,8.97e-7,0.0009737954573581809,bottle_conn,1.040625e6,302146.0,0.29035051051051053
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,4,0.0009211380000000001,0.003906559,4.241013832889317,bottle_conn,1.040625e6,301257.0,0.28949621621621624
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,4,0.0009211380000000001,0.00493789,5.360640859458626,bottle_conn,1.040625e6,302844.3,0.29102154954954956
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.0009211380000000001,0.017754921,19.274984855689375,bottle_conn,1.040625e6,295208.0,0.28368336336336336
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.0009211380000000001,0.02014577,21.87052320064963,bottle_conn,1.040625e6,297766.84,0.2861423087087087
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0009211380000000001,0.037849685,41.09013524575036,bottle_conn,1.040625e6,295825.8,0.28427704504504503
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,4,0.0009211380000000001,1.941e-6,0.002107176123447301,total_conn,64089.0,1329.0,0.020736787904320556
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,4,0.0009211380000000001,0.298953036,324.5475010259049,total_conn,64089.0,826.0,0.012888327170029178
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,4,0.0009211380000000001,1.961e-6,0.002128888396744027,total_hypercut,64089.0,1329.0,0.020736787904320556
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,4,0.0009211380000000001,0.511612124,555.4131129103348,total_hypercut,64089.0,826.0,0.012888327170029178
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,8,0.0009211380000000001,9.73e-7,0.0010563020958857413,bottle_conn,1.040625e6,189383.0,0.18198966966966967
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,8,0.0009211380000000001,0.003900133,4.234037679479079,bottle_conn,1.040625e6,189880.0,0.18246726726726728
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,8,0.0009211380000000001,0.0051928470000000004,5.637425662604301,bottle_conn,1.040625e6,188530.39,0.18117034474474475
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.0009211380000000001,0.018111975000000002,19.662607557173846,bottle_conn,1.040625e6,174668.0,0.16784912912912914
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.0009211380000000001,0.020417025000000002,22.165001335304808,bottle_conn,1.040625e6,175042.11,0.1682086342342342
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0009211380000000001,0.038977540000000005,42.31455004570434,bottle_conn,1.040625e6,173938.1,0.16714772372372372
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0009211380000000001,0.017891203,19.4229344571606,bottle_conn,1.040625e6,186213.0,0.17894342342342343
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0009211380000000001,0.020247797,21.981285106031887,bottle_conn,1.040625e6,175495.39,0.16864421861861864
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0009211380000000001,0.038529832,41.828512123047794,bottle_conn,1.040625e6,187246.07,0.17993616336336338
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0009211380000000001,0.016587728,18.007864185388073,bottle_conn,1.040625e6,186213.0,0.17894342342342343
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0009211380000000001,0.020196024,21.925079629762315,bottle_conn,1.040625e6,175441.4,0.16859233633633633
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0009211380000000001,0.043963017,47.726852002631524,bottle_conn,1.040625e6,187243.8,0.17993398198198196
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,8,0.0009211380000000001,3.2350000000000004e-6,0.003511960205745502,total_conn,64089.0,3460.0,0.053987423738863144
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,8,0.0009211380000000001,0.793872412,861.8387386037705,total_conn,64089.0,2127.0,0.03318822262790806
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__dynamic,parts,8,0.0009211380000000001,11.678936565,12678.813125720577,total_conn,64089.0,2127.0,0.03318822262790806
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__trans,parts,8,0.0009211380000000001,9.7424367,10576.522410322883,total_conn,64089.0,2127.0,0.03318822262790806
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,8,0.0009211380000000001,3.215e-6,0.0034902479324487755,total_hypercut,64089.0,3460.0,0.053987423738863144
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,8,0.0009211380000000001,1.29263699,1403.304380016892,total_hypercut,64089.0,2127.0,0.03318822262790806
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,16,0.0009211380000000001,1.125e-6,0.0012213153729408622,bottle_conn,1.040625e6,132585.0,0.127409009009009
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,16,0.0009211380000000001,0.003916031,4.251296765522647,bottle_conn,1.040625e6,126943.0,0.12198726726726726
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,16,0.0009211380000000001,0.005183082,5.626824645167174,bottle_conn,1.040625e6,127984.22,0.12298783903903904
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.0009211380000000001,0.018649345,20.245983772246937,bottle_conn,1.040625e6,114622.0,0.11014726726726727
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.0009211380000000001,0.020511635,22.267711244134972,bottle_conn,1.040625e6,114315.1,0.10985234834834835
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0009211380000000001,0.040761162000000004,44.25087446180703,bottle_conn,1.040625e6,113641.39,0.10920493933933934
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,16,0.0009211380000000001,7.199000000000001e-6,0.007815332773156682,total_conn,64089.0,7868.0,0.12276677745010844
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,16,0.0009211380000000001,1.4709688380000001,1596.903871081206,total_conn,64089.0,4478.0,0.06987158482734947
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,16,0.0009211380000000001,7.1950000000000006e-6,0.007810990318497337,total_hypercut,64089.0,7858.0,0.12261074443352213
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,16,0.0009211380000000001,2.370520802,2573.4697754299573,total_hypercut,64089.0,4478.0,0.06987158482734947
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,32,0.0009211380000000001,1.4450000000000001e-6,0.0015687117456884853,bottle_conn,1.040625e6,111013.0,0.10667915915915915
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,32,0.0009211380000000001,0.003938266,4.275435385360282,bottle_conn,1.040625e6,112212.0,0.10783135135135136
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,32,0.0009211380000000001,0.005194295000000001,5.638997631190984,bottle_conn,1.040625e6,111093.0,0.10675603603603603
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.0009211380000000001,0.020263075000000002,21.997871111603256,bottle_conn,1.040625e6,89594.0,0.08609633633633634
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.0009211380000000001,0.021890180000000002,23.76427853372676,bottle_conn,1.040625e6,87506.36,0.0840901957957958
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0009211380000000001,0.045869091,49.796111983220754,bottle_conn,1.040625e6,87233.03,0.08382753633633634
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,32,0.0009211380000000001,1.3538000000000002e-5,0.014697037794554129,total_conn,64089.0,16418.0,0.2561750066314032
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,32,0.0009211380000000001,3.7468175520000004,4067.596334099777,total_conn,64089.0,10267.0,0.16019909812916414
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,32,0.0009211380000000001,1.3446000000000001e-5,0.014597161337389187,total_hypercut,64089.0,15347.0,0.23946387055500945
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,32,0.0009211380000000001,5.192803272,5637.378190889964,total_hypercut,64089.0,9869.0,0.153988984069029
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,64,0.0009211380000000001,2.0440000000000003e-6,0.002218994330925442,bottle_conn,1.040625e6,93785.0,0.09012372372372372
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,64,0.0009211380000000001,0.003967742000000001,4.307434933744998,bottle_conn,1.040625e6,95958.0,0.0922118918918919
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,64,0.0009211380000000001,0.0052126690000000005,5.658944696668686,bottle_conn,1.040625e6,93715.0,0.09005645645645646
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.0009211380000000001,0.022363879,24.278532641146057,bottle_conn,1.040625e6,78227.0,0.0751730930930931
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.0009211380000000001,0.023541499,25.556973005130608,bottle_conn,1.040625e6,73378.37,0.07051374894894895
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0009211380000000001,0.053428836,58.00307445789881,bottle_conn,1.040625e6,73313.42,0.07045133453453453
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,64,0.0009211380000000001,3.1063000000000004e-5,0.03372241727081067,total_conn,64089.0,32679.0,0.5099002949024013
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,64,0.0009211380000000001,7.556838024,8203.80662180911,total_conn,64089.0,20955.0,0.3269671862566119
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,64,0.0009211380000000001,3.0916e-5,0.03356283206207973,total_hypercut,64089.0,26468.0,0.41298818830064443
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,64,0.0009211380000000001,9.454956791,10264.430292746581,total_hypercut,64089.0,18177.0,0.28362121424893505
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,128,0.0009211380000000001,3.254e-6,0.0035325868653773916,bottle_conn,1.040625e6,78076.0,0.07502798798798799
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,128,0.0009211380000000001,0.0040305720000000005,4.375644040306664,bottle_conn,1.040625e6,82235.0,0.07902462462462463
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,128,0.0009211380000000001,0.0052417,5.690461146972549,bottle_conn,1.040625e6,77835.64,0.07479701141141142
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.0009211380000000001,0.02913496,31.629310700459648,bottle_conn,1.040625e6,67186.0,0.06456312312312312
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.0009211380000000001,0.028438662000000003,30.87340007686145,bottle_conn,1.040625e6,62617.77,0.06017323243243243
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0009211380000000001,0.069647028,75.60976531203794,bottle_conn,1.040625e6,62493.08,0.06005341021021021
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0009211380000000001,0.022386169,24.30273096973526,bottle_conn,1.040625e6,70390.0,0.06764204204204204
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0009211380000000001,0.023368513,25.36917703970523,bottle_conn,1.040625e6,65020.89,0.062482536936936936
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0009211380000000001,0.052746564,57.26239065156361,bottle_conn,1.040625e6,66263.68,0.0636768096096096
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0009211380000000001,0.022029574,23.915606564922953,bottle_conn,1.040625e6,70390.0,0.06764204204204204
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0009211380000000001,0.022613491000000003,24.549514839253185,bottle_conn,1.040625e6,65023.66,0.062485198798798804
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0009211380000000001,0.056974392000000006,61.85217850094123,bottle_conn,1.040625e6,66263.48,0.06367661741741741
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,128,0.0009211380000000001,0.000101922,0.1106479159474476,total_conn,64089.0,64168.0,1.0012326608310318
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,128,0.0009211380000000001,15.660439282,17001.18688187872,total_conn,64089.0,42988.0,0.670754731701228
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__dynamic,parts,128,0.0009211380000000001,15.991290679,17360.363679492108,total_conn,64089.0,42988.0,0.670754731701228
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__trans,parts,128,0.0009211380000000001,8.295127139,9005.303373653023,total_conn,64089.0,42988.0,0.670754731701228
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,128,0.0009211380000000001,0.000102083,0.11082269974748626,total_hypercut,64089.0,43085.0,0.6722682519621151
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,128,0.0009211380000000001,17.439939286,18933.03640279741,total_hypercut,64089.0,30804.0,0.4806441042924683
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,256,0.0009211380000000001,6.104e-6,0.00662658581016091,bottle_conn,1.040625e6,69826.0,0.06710006006006006
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,256,0.0009211380000000001,0.004194266,4.553352483558381,bottle_conn,1.040625e6,70066.0,0.06733069069069068
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,256,0.0009211380000000001,0.005445976,5.912225963970653,bottle_conn,1.040625e6,67595.44,0.06495657897897898
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.0009211380000000001,0.036294017000000005,39.401280807001775,bottle_conn,1.040625e6,52245.0,0.050205405405405405
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.0009211380000000001,0.032599204,35.39014132518689,bottle_conn,1.040625e6,46885.1,0.04505475075075075
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0009211380000000001,0.090149589,97.86762569777818,bottle_conn,1.040625e6,46863.5,0.04503399399399399
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,256,0.0009211380000000001,0.000271312,0.2945400146340722,total_conn,64089.0,104531.0,1.6310287256783536
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,256,0.0009211380000000001,29.239399616000004,31742.69177473951,total_conn,64089.0,80593.0,1.2575168905740455
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,256,0.0009211380000000001,0.00027383100000000004,0.29727467545579495,total_hypercut,64089.0,51301.0,0.8004649783894272
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,256,0.0009211380000000001,25.393514273,27567.54609298498,total_hypercut,64089.0,41529.0,0.6479895145812854
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,512,0.0009211380000000001,1.0904000000000001e-5,0.011837531401375256,bottle_conn,1.040625e6,59022.0,0.05671783783783784
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,512,0.0009211380000000001,0.004482657,4.866433693974193,bottle_conn,1.040625e6,55527.0,0.053359279279279276
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,512,0.0009211380000000001,0.0057408630000000006,6.232359320753242,bottle_conn,1.040625e6,52470.11,0.050421727327327324
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.0009211380000000001,0.057249743000000006,62.151103309167574,bottle_conn,1.040625e6,35518.0,0.03413141141141141
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.0009211380000000001,0.049222117,53.43620282737223,bottle_conn,1.040625e6,30768.48,0.029567308108108106
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0009211380000000001,0.141335663,153.43592708150135,bottle_conn,1.040625e6,30746.96,0.029546628228228226
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,512,0.0009211380000000001,0.000553146,0.6005028562495521,total_conn,64089.0,142900.0,2.229711807018365
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,512,0.0009211380000000001,46.126686374,50075.761041233774,total_conn,64089.0,118522.0,1.8493345191842594
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,512,0.0009211380000000001,0.00055302,0.6003660689277828,total_hypercut,64089.0,57470.0,0.8967217463215217
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,512,0.0009211380000000001,45.619483612,49525.13479196386,total_hypercut,64089.0,51549.0,0.8043345972007677
Hollinger/mark3jac140sc,rows,spectral_order,split_equal__split_equal,parts,1024,0.0009211380000000001,2.0501000000000002e-5,0.02225616574280944,bottle_conn,1.040625e6,43350.0,0.04165765765765766
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__split_equal,parts,1024,0.0009211380000000001,0.00511271,5.5504278403453124,bottle_conn,1.040625e6,38822.0,0.037306426426426426
Hollinger/mark3jac140sc,rows,spectral_order,balance_work__map_local,parts,1024,0.0009211380000000001,0.006370645,6.916059265821191,bottle_conn,1.040625e6,33884.33,0.03256151831831832
Hollinger/mark3jac140sc,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0009211380000000001,0.105550611,114.587185633423,bottle_conn,1.040625e6,22966.0,0.02206942942942943
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0009211380000000001,0.087877987,95.40154352550866,bottle_conn,1.040625e6,18772.8,0.018039927927927926
Hollinger/mark3jac140sc,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0009211380000000001,0.274415626,297.9093534302135,bottle_conn,1.040625e6,18771.44,0.01803862102102102
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,1024,0.0009211380000000001,0.001175386,1.2760151030573053,total_conn,64089.0,180185.0,2.8114809093604207
Hollinger/mark3jac140sc,rows,spectral_order,split_conn__convex,parts,1024,0.0009211380000000001,74.08674584100001,80429.58366824515,total_conn,64089.0,152978.0,2.386961881134048
Hollinger/mark3jac140sc,rows,spectral_order,balance_work,parts,1024,0.0009211380000000001,0.00117556,1.2762039998349866,total_hypercut,64089.0,61606.0,0.9612570019816193
Hollinger/mark3jac140sc,rows,spectral_order,split_hypercut__convex,parts,1024,0.0009211380000000001,78.50714004700001,85228.42402224205,total_hypercut,64089.0,57562.0,0.8981572500741157
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,2,0.0009211380000000001,3.2284000000000005e-5,0.03504795155557582,cache,64089.0,365804.0,5.707750159933842
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.0009211380000000001,0.003983756000000001,4.324819950973687,cache,64089.0,360224.0,5.620683736678681
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,2,0.0009211380000000001,0.09497237800000001,103.1033113388005,cache,64089.0,360224.0,5.620683736678681
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,4,0.0009211380000000001,1.4709000000000001e-5,0.01596829139607746,cache,64089.0,342845.0,5.349513957153333
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.0009211380000000001,0.004581780000000001,4.974042977273764,cache,64089.0,334534.0,5.219834917068452
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,4,0.0009211380000000001,0.102937422,111.75027194622304,cache,64089.0,334534.0,5.219834917068452
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,8,0.0009211380000000001,1.0568000000000001e-5,0.011472765209990252,cache,64089.0,323967.0,5.054954828441698
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.0009211380000000001,0.005602063,6.081676144073961,cache,64089.0,313991.0,4.899296291095196
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,8,0.0009211380000000001,0.11451531300000001,124.31938862580851,cache,64089.0,313991.0,4.899296291095196
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,16,0.0009211380000000001,6.324000000000001e-6,0.006865420816424901,cache,64089.0,303209.0,4.731061492611837
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.0009211380000000001,0.007773507000000001,8.439025422900803,cache,64089.0,292659.0,4.56644666011328
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,16,0.0009211380000000001,0.13323700500000002,144.64391328986537,cache,64089.0,292659.0,4.56644666011328
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,32,0.0009211380000000001,4.2460000000000005e-6,0.0046095156208950236,cache,64089.0,277112.0,4.323862129226544
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.0009211380000000001,0.012185091,13.228301296874083,cache,64089.0,267948.0,4.18087347282685
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,32,0.0009211380000000001,0.164875038,178.99059424320785,cache,64089.0,267948.0,4.18087347282685
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,64,0.0009211380000000001,3.1440000000000003e-6,0.0034131693622453966,cache,64089.0,242555.0,3.784658833809234
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.0009211380000000001,0.020724411,22.498703777284184,cache,64089.0,236196.0,3.685437438562
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,64,0.0009211380000000001,0.20197448,219.26625543621043,cache,64089.0,236196.0,3.685437438562
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,128,0.0009211380000000001,2.736e-6,0.002970238986992177,cache,64089.0,205367.0,3.2044032517280656
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.0009211380000000001,0.037107812000000004,40.28474777937725,cache,64089.0,201072.0,3.1373870711042455
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,128,0.0009211380000000001,0.238931515,259.38731764404463,cache,64089.0,201072.0,3.1373870711042455
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,256,0.0009211380000000001,2.471e-6,0.0026825513658105516,cache,64089.0,167350.0,2.611212532571892
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.0009211380000000001,0.069749826,75.72136422555577,cache,64089.0,165683.0,2.5852018287069543
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,256,0.0009211380000000001,0.29649226500000003,321.87605440227196,cache,64089.0,165683.0,2.5852018287069543
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,512,0.0009211380000000001,2.054e-6,0.0022298504675738054,cache,64089.0,126888.0,1.979871740860366
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.0009211380000000001,0.134353738,145.85625389463902,cache,64089.0,123631.0,1.929051787358205
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,512,0.0009211380000000001,0.31286425300000004,339.64970829560826,cache,64089.0,123631.0,1.929051787358205
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,1024,0.0009211380000000001,1.998e-6,0.0021690561023429713,cache,64089.0,96254.0,1.501880197849865
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.0009211380000000001,0.26479395,287.46393048598577,cache,64089.0,95186.0,1.4852158716784472
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,1024,0.0009211380000000001,0.355820713,386.28382826460313,cache,64089.0,95186.0,1.4852158716784472
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,2048,0.0009211380000000001,1.95e-6,0.002116946646430828,cache,64089.0,80270.0,1.2524770241383076
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.0009211380000000001,0.524068195,568.9355937981062,cache,64089.0,79570.0,1.241554712977266
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,2048,0.0009211380000000001,0.359380794,390.14870084612727,cache,64089.0,79570.0,1.241554712977266
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,4096,0.0009211380000000001,1.941e-6,0.002107176123447301,cache,64089.0,72024.0,1.1238121986612368
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.0009211380000000001,1.031459405,1119.7664247919422,cache,64089.0,71142.0,1.1100500865983243
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,4096,0.0009211380000000001,0.348386395,378.2130310550645,cache,64089.0,71142.0,1.1100500865983243
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,8192,0.0009211380000000001,1.945e-6,0.002111518578106646,cache,64089.0,67648.0,1.0555321506030677
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.0009211380000000001,2.000452438,2171.7185025479353,cache,64089.0,67178.0,1.048198598823511
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,8192,0.0009211380000000001,0.339725926,368.8111075647731,cache,64089.0,67178.0,1.048198598823511
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,16384,0.0009211380000000001,1.985e-6,0.002154943124700099,cache,64089.0,65589.0,1.0234049524879465
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.0009211380000000001,3.7734994530000003,4096.562570429187,cache,64089.0,65363.0,1.0198786063130958
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,16384,0.0009211380000000001,0.33406862800000003,362.66946754992193,cache,64089.0,65363.0,1.0198786063130958
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,32768,0.0009211380000000001,1.917e-6,0.002081121395491229,cache,64089.0,64618.0,1.0082541465774157
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.0009211380000000001,6.516655504,7074.570264173229,cache,64089.0,64499.0,1.0063973536800388
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,32768,0.0009211380000000001,0.254409176,276.1900779253489,cache,64089.0,64499.0,1.0063973536800388
Hollinger/mark3jac140sc,rows,spectral_order,chunk_equal,vertices,65536,0.0009211380000000001,1.923e-6,0.002087635077480247,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.0009211380000000001,8.591441572,9326.986371206052,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,rows,spectral_order,chunk_conn__convex,vertices,65536,0.0009211380000000001,0.054709676000000006,59.39357186436777,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,2,0.000924896,8.590000000000001e-7,0.0009287530706155071,bottle_conn,1.040625e6,542338.0,0.5211656456456456
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,2,0.000924896,0.0037076220000000003,4.00869070684704,bottle_conn,1.040625e6,543617.0,0.5223947147147148
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,2,0.000924896,0.0050371520000000005,5.446182057225894,bottle_conn,1.040625e6,542060.0,0.5208984984984985
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000924896,0.017443579,18.860043723834895,bottle_conn,1.040625e6,539351.0,0.5182952552552552
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000924896,0.020161520000000002,21.798688717434178,bottle_conn,1.040625e6,542349.04,0.5211762546546547
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000924896,0.037577669,40.62907505276269,bottle_conn,1.040625e6,539880.19,0.5188037861861862
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,2,0.000924896,5.15e-7,0.0005568193613119745,total_conn,64089.0,386.0,0.006022874440231553
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,2,0.000924896,0.184065694,199.01231489810746,total_conn,64089.0,349.0,0.005445552278862207
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,2,0.000924896,5.16e-7,0.0005579005639552988,total_hypercut,64089.0,386.0,0.006022874440231553
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,2,0.000924896,0.264599146,286.08529607653185,total_hypercut,64089.0,349.0,0.005445552278862207
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,4,0.000924896,8.960000000000001e-7,0.0009687575684185033,bottle_conn,1.040625e6,299965.0,0.28825465465465466
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,4,0.000924896,0.003706038,4.006978081860014,bottle_conn,1.040625e6,298262.0,0.28661813813813813
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,4,0.000924896,0.004906987000000001,5.305447315157597,bottle_conn,1.040625e6,299462.1,0.2877713873873874
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000924896,0.017321825000000002,18.7284029771996,bottle_conn,1.040625e6,290524.0,0.2791822222222222
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000924896,0.020284925000000002,21.932114529633605,bottle_conn,1.040625e6,292652.7,0.2812278198198198
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000924896,0.038040982,41.13001029304917,bottle_conn,1.040625e6,290959.41,0.2796006342342342
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,4,0.000924896,2.051e-6,0.00221754662145798,total_conn,64089.0,1158.0,0.018068623320694657
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,4,0.000924896,0.24146852700000002,261.0764096720064,total_conn,64089.0,711.0,0.011093947479286617
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,4,0.000924896,2.053e-6,0.0022197090267446285,total_hypercut,64089.0,1158.0,0.018068623320694657
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,4,0.000924896,0.416672134,450.50701268034464,total_hypercut,64089.0,711.0,0.011093947479286617
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,8,0.000924896,9.73e-7,0.0010520101719544684,bottle_conn,1.040625e6,181344.0,0.1742645045045045
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,8,0.000924896,0.0037155540000000003,4.017266806213888,bottle_conn,1.040625e6,175784.0,0.16892156156156157
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,8,0.000924896,0.004868168,5.263476109746393,bottle_conn,1.040625e6,177116.3,0.17020184984984985
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000924896,0.017915892000000003,19.37070978791129,bottle_conn,1.040625e6,169953.0,0.1633181981981982
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000924896,0.020469996,22.13221378403626,bottle_conn,1.040625e6,170715.59,0.16405101741741743
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000924896,0.038974689,42.13953676953949,bottle_conn,1.040625e6,169451.6,0.1628363723723724
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000924896,0.017739552000000002,19.1800505137875,bottle_conn,1.040625e6,173766.0,0.16698234234234235
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000924896,0.020377221,22.031905208801856,bottle_conn,1.040625e6,170997.68,0.16432209489489488
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000924896,0.03857382,41.70611614711276,bottle_conn,1.040625e6,172947.57,0.16619586306306308
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000924896,0.016624201,17.974130064353183,bottle_conn,1.040625e6,173766.0,0.16698234234234235
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000924896,0.019739619,21.342528241013042,bottle_conn,1.040625e6,171107.38,0.1644275123123123
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000924896,0.044566432,48.185344081929216,bottle_conn,1.040625e6,172951.04,0.1661991975975976
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,8,0.000924896,3.219e-6,0.0034803913088606716,total_conn,64089.0,3062.0,0.04777730967872802
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,8,0.000924896,0.759705984,821.3961180500294,total_conn,64089.0,1822.0,0.02842921562202562
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__dynamic,parts,8,0.000924896,11.647296316,12593.087564439678,total_conn,64089.0,1822.0,0.02842921562202562
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__trans,parts,8,0.000924896,9.573722424000001,10351.133991281184,total_conn,64089.0,1822.0,0.02842921562202562
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,8,0.000924896,3.2230000000000003e-6,0.003484716119433969,total_hypercut,64089.0,3062.0,0.04777730967872802
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,8,0.000924896,1.2196044320000001,1318.639535688337,total_hypercut,64089.0,1822.0,0.02842921562202562
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,16,0.000924896,1.119e-6,0.0012098657578798048,bottle_conn,1.040625e6,121746.0,0.11699315315315316
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,16,0.000924896,0.0037220260000000002,4.0242643497214825,bottle_conn,1.040625e6,119146.0,0.11449465465465465
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,16,0.000924896,0.004556681,4.926695541985261,bottle_conn,1.040625e6,120537.26,0.1158316012012012
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000924896,0.017567382,18.993899854686365,bottle_conn,1.040625e6,107819.0,0.10360984984984985
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000924896,0.020929574000000003,22.62911073244992,bottle_conn,1.040625e6,108816.88,0.10456877357357358
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000924896,0.041068400000000005,44.403262637096496,bottle_conn,1.040625e6,107635.86,0.10343385945945946
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,16,0.000924896,6.437e-6,0.00695970141507802,total_conn,64089.0,6837.0,0.10667977344005991
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,16,0.000924896,1.6023629890000002,1732.4790992717021,total_conn,64089.0,3771.0,0.058840050554697376
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,16,0.000924896,6.750000000000001e-6,0.007298117842438502,total_hypercut,64089.0,6826.0,0.10650813712181498
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,16,0.000924896,2.4873239700000003,2689.301251167699,total_hypercut,64089.0,3771.0,0.058840050554697376
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,32,0.000924896,1.4540000000000002e-6,0.0015720686433934195,bottle_conn,1.040625e6,90095.0,0.08657777777777778
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,32,0.000924896,0.003742538,4.046441978341349,bottle_conn,1.040625e6,89517.0,0.08602234234234234
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,32,0.000924896,0.004942382,5.343716482718057,bottle_conn,1.040625e6,89491.83,0.08599815495495496
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000924896,0.019015213,20.559298558973115,bottle_conn,1.040625e6,78788.0,0.07571219219219219
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000924896,0.022078222,23.871031986299002,bottle_conn,1.040625e6,77949.01,0.07490595555555556
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000924896,0.044493125,48.106084359755044,bottle_conn,1.040625e6,77417.21,0.07439491651651653
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,32,0.000924896,1.2492e-5,0.013506383420406186,total_conn,64089.0,14175.0,0.22117680101109394
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,32,0.000924896,3.5571170320000003,3845.964337612013,total_conn,64089.0,8515.0,0.13286211362324268
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,32,0.000924896,1.2377e-5,0.0133820451164239,total_hypercut,64089.0,13140.0,0.2050273837944109
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,32,0.000924896,5.272534672,5700.678424385012,total_hypercut,64089.0,8085.0,0.12615269391003137
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,64,0.000924896,2.046e-6,0.0022121406082413588,bottle_conn,1.040625e6,73931.0,0.07104480480480481
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,64,0.000924896,0.0037847220000000003,4.092051430647338,bottle_conn,1.040625e6,73768.0,0.07088816816816816
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,64,0.000924896,0.004951425000000001,5.353493798221638,bottle_conn,1.040625e6,73102.96,0.0702490906906907
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000924896,0.021554711,23.305010509289694,bottle_conn,1.040625e6,66634.0,0.06403267267267267
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000924896,0.023734233,25.661515456872987,bottle_conn,1.040625e6,65424.3,0.0628701981981982
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000924896,0.052787198,57.07365801127911,bottle_conn,1.040625e6,65264.73,0.06271685765765767
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,64,0.000924896,4.3884e-5,0.04744749679964018,total_conn,64089.0,28772.0,0.44893819532213014
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,64,0.000924896,6.924066775,7486.319299683423,total_conn,64089.0,17554.0,0.27390035731560797
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,64,0.000924896,4.4244000000000005e-5,0.0478367297512369,total_hypercut,64089.0,23309.0,0.3636973583610292
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,64,0.000924896,9.092802467,9831.16206254541,total_hypercut,64089.0,15022.0,0.23439279751595438
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,128,0.000924896,3.2350000000000004e-6,0.00349769055115386,bottle_conn,1.040625e6,66632.0,0.06403075075075075
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,128,0.000924896,0.0038522060000000004,4.16501530982943,bottle_conn,1.040625e6,64014.0,0.06151495495495495
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,128,0.000924896,0.00503795,5.447044856935267,bottle_conn,1.040625e6,63469.18,0.0609914042042042
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000924896,0.028354391000000003,30.656842499048544,bottle_conn,1.040625e6,59868.0,0.05753081081081081
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000924896,0.028783657,31.12096603293776,bottle_conn,1.040625e6,57840.18,0.05558215495495496
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000924896,0.07091862900000001,76.67740913572986,bottle_conn,1.040625e6,57643.9,0.05539353753753754
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000924896,0.021608998,23.363705757187834,bottle_conn,1.040625e6,60103.0,0.05775663663663664
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000924896,0.02341626,25.317722208767258,bottle_conn,1.040625e6,57784.77,0.05552890810810811
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000924896,0.052248804,56.49154499532921,bottle_conn,1.040625e6,58996.46,0.05669329489489489
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000924896,0.020682761,22.36225586444314,bottle_conn,1.040625e6,60103.0,0.05775663663663664
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000924896,0.022737382,24.583717520672593,bottle_conn,1.040625e6,57776.57,0.05552102822822823
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000924896,0.060466039000000006,65.37604119814553,bottle_conn,1.040625e6,58996.61,0.05669343903903904
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,128,0.000924896,0.00011802100000000001,0.12760461716776805,total_conn,64089.0,57135.0,0.8914946402658802
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,128,0.000924896,15.286451433000002,16527.751696406947,total_conn,64089.0,37799.0,0.5897891993945918
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__dynamic,parts,128,0.000924896,15.985667583000001,17283.746046041935,total_conn,64089.0,37799.0,0.5897891993945918
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__trans,parts,128,0.000924896,8.287653388,8960.632750060548,total_conn,64089.0,37799.0,0.5897891993945918
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,128,0.000924896,0.000118326,0.12793438397398194,total_hypercut,64089.0,37693.0,0.588135249418777
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,128,0.000924896,18.140820963,19613.903577267065,total_hypercut,64089.0,27515.0,0.429324845137231
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,256,0.000924896,6.104e-6,0.006599660934851054,bottle_conn,1.040625e6,62917.0,0.06046078078078078
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,256,0.000924896,0.003978935,4.302035039615265,bottle_conn,1.040625e6,60074.0,0.05772876876876877
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,256,0.000924896,0.005240238,5.665759177248037,bottle_conn,1.040625e6,58995.26,0.056692141741741746
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000924896,0.035606939000000004,38.498316567484345,bottle_conn,1.040625e6,48244.0,0.0463606006006006
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000924896,0.03321714,35.91445957167076,bottle_conn,1.040625e6,43406.26,0.041711721321321324
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000924896,0.09554372800000001,103.30213126665052,bottle_conn,1.040625e6,43364.44,0.041671533933933934
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,256,0.000924896,0.000254861,0.27555638688025463,total_conn,64089.0,93275.0,1.4553979622088034
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,256,0.000924896,27.209309791000003,29418.777669056846,total_conn,64089.0,70753.0,1.1039804022531168
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,256,0.000924896,0.000255344,0.27607860775698023,total_hypercut,64089.0,48044.0,0.7496450248872661
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,256,0.000924896,28.024785934,30300.472630436285,total_hypercut,64089.0,36312.0,0.5665870898282076
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,512,0.000924896,1.0941e-5,0.011829438120610318,bottle_conn,1.040625e6,50551.0,0.04857753753753754
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,512,0.000924896,0.004309355,4.659286017022454,bottle_conn,1.040625e6,48035.0,0.04615975975975976
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,512,0.000924896,0.005565754,6.017707936892364,bottle_conn,1.040625e6,46321.02,0.04451269189189189
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000924896,0.055757334000000006,60.28497690551154,bottle_conn,1.040625e6,34352.0,0.03301093093093093
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000924896,0.050230839000000006,54.30971590319344,bottle_conn,1.040625e6,29881.64,0.02871508948948949
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000924896,0.141359875,152.83867050998165,bottle_conn,1.040625e6,29864.89,0.028698993393393393
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,512,0.000924896,0.000583401,0.6307747033179947,total_conn,64089.0,136960.0,2.137028195166097
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,512,0.000924896,46.252198809,50007.99961184825,total_conn,64089.0,106707.0,1.6649815100875345
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,512,0.000924896,0.000583745,0.6311466370272981,total_hypercut,64089.0,56703.0,0.8847540139493517
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,512,0.000924896,48.107725863000006,52014.20036739267,total_hypercut,64089.0,48944.0,0.763687996380034
Hollinger/mark3jac140sc,cols,spectral_order,split_equal__split_equal,parts,1024,0.000924896,2.0466e-5,0.022127893298273534,bottle_conn,1.040625e6,36236.0,0.03482138138138138
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__split_equal,parts,1024,0.000924896,0.005243264,5.669030896446736,bottle_conn,1.040625e6,35118.0,0.033747027027027025
Hollinger/mark3jac140sc,cols,spectral_order,balance_work__map_local,parts,1024,0.000924896,0.0064153990000000004,6.936346356779573,bottle_conn,1.040625e6,31272.43,0.030051584384384385
Hollinger/mark3jac140sc,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000924896,0.09919836900000001,107.2535387762516,bottle_conn,1.040625e6,22705.0,0.02181861861861862
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000924896,0.08373335300000001,90.53272259800022,bottle_conn,1.040625e6,19410.01,0.01865226186186186
Hollinger/mark3jac140sc,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000924896,0.23638818600000003,255.58353155381798,bottle_conn,1.040625e6,19399.17,0.018641845045045045
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,1024,0.000924896,0.001511207,1.6339210030100682,total_conn,64089.0,185608.0,2.896097614255176
Hollinger/mark3jac140sc,cols,spectral_order,split_conn__convex,parts,1024,0.000924896,76.86047288,83101.74644500572,total_conn,64089.0,149005.0,2.3249699636443073
Hollinger/mark3jac140sc,cols,spectral_order,balance_work,parts,1024,0.000924896,0.0015140020000000002,1.6369429643981595,total_hypercut,64089.0,61186.0,0.9547036152849943
Hollinger/mark3jac140sc,cols,spectral_order,split_hypercut__convex,parts,1024,0.000924896,78.829874692,85231.06888990762,total_hypercut,64089.0,55707.0,0.8692131254973552
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,2,0.000924896,3.8967e-5,0.04213122340241497,cache,64089.0,375821.0,5.864048432648349
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000924896,0.004071216,4.401809500743867,cache,64089.0,368657.0,5.752266379565916
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,2,0.000924896,0.094336897,101.9973023994049,cache,64089.0,368657.0,5.752266379565916
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,4,0.000924896,2.1510000000000002e-5,0.023256668857904027,cache,64089.0,358637.0,5.595921296946434
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000924896,0.004610374,4.984748555513269,cache,64089.0,350317.0,5.466101827146624
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,4,0.000924896,0.102760211,111.10461176175484,cache,64089.0,350317.0,5.466101827146624
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,8,0.000924896,1.0602000000000001e-5,0.011462910424523408,cache,64089.0,342324.0,5.341384636989187
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000924896,0.005699506,6.162320952842265,cache,64089.0,330611.0,5.158623164661642
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,8,0.000924896,0.11424619500000001,123.52328802373457,cache,64089.0,330611.0,5.158623164661642
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,16,0.000924896,6.352e-6,0.006867799190395461,cache,64089.0,319420.0,4.9840066157999035
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000924896,0.007901052,8.542638307442134,cache,64089.0,305530.0,4.767276755761519
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,16,0.000924896,0.13405170400000002,144.93705670691625,cache,64089.0,305530.0,4.767276755761519
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,32,0.000924896,4.248000000000001e-6,0.004592948828841297,cache,64089.0,285932.0,4.46148324985567
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000924896,0.012325411000000001,13.326266953257448,cache,64089.0,273627.0,4.269484622946216
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,32,0.000924896,0.16386640400000002,177.17278915683494,cache,64089.0,273627.0,4.269484622946216
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,64,0.000924896,3.208e-6,0.0034684980797841055,cache,64089.0,245726.0,3.8341369033687527
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000924896,0.020828318000000002,22.519632477597483,cache,64089.0,236796.0,3.6947994195571785
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,64,0.000924896,0.20303321600000002,219.52004982181782,cache,64089.0,236796.0,3.6947994195571785
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,128,0.000924896,2.741e-6,0.0029635764453516938,cache,64089.0,198093.0,3.090904835463184
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000924896,0.037145959,40.162309059613186,cache,64089.0,192785.0,3.008082510259171
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,128,0.000924896,0.252081544,272.5512317060513,cache,64089.0,192785.0,3.008082510259171
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,256,0.000924896,2.491e-6,0.002693275784520638,cache,64089.0,155579.0,2.427546068748147
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000924896,0.06982722400000001,75.49737916479259,cache,64089.0,152895.0,2.385666807096382
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,256,0.000924896,0.291041824,314.6751894267031,cache,64089.0,152895.0,2.385666807096382
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,512,0.000924896,2.0620000000000003e-6,0.002229439850534547,cache,64089.0,119821.0,1.869603208038821
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000924896,0.13433898,145.24766027747984,cache,64089.0,114097.0,1.7802899093448175
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,512,0.000924896,0.28805883400000004,311.44997275369343,cache,64089.0,114097.0,1.7802899093448175
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,1024,0.000924896,2.001e-6,0.002163486489291769,cache,64089.0,92228.0,1.4390613053722168
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000924896,0.264702912,286.197488150019,cache,64089.0,90545.0,1.412800948680741
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000924896,0.340130054,367.7495134588105,cache,64089.0,90545.0,1.412800948680741
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,2048,0.000924896,1.9660000000000003e-6,0.0021256443967754214,cache,64089.0,78259.0,1.2210987845028007
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000924896,0.524188502,566.7539939625644,cache,64089.0,77156.0,1.203888342773331
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000924896,0.339926877,367.52983794934784,cache,64089.0,77156.0,1.203888342773331
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,4096,0.000924896,1.944e-6,0.0021018579386222883,cache,64089.0,71061.0,1.108786219163975
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000924896,1.0332383,1117.139981143826,cache,64089.0,70034.0,1.092761628360561
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000924896,0.336513699,363.8395008736117,cache,64089.0,70034.0,1.092761628360561
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,8192,0.000924896,1.945e-6,0.0021029391412656123,cache,64089.0,67270.0,1.0496341025761051
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000924896,1.9968478870000002,2158.997213740788,cache,64089.0,66745.0,1.0414423692053238
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000924896,0.335674091,362.9317144846556,cache,64089.0,66745.0,1.0414423692053238
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,16384,0.000924896,1.939e-6,0.002096451925405667,cache,64089.0,65473.0,1.0215949694955453
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000924896,3.771863241,4078.1485064266685,cache,64089.0,65179.0,1.0170075988079077
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000924896,0.317772753,343.5767405200152,cache,64089.0,65179.0,1.0170075988079077
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,32768,0.000924896,1.934e-6,0.0020910459121890462,cache,64089.0,64580.0,1.0076612211143878
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000924896,6.514003648,7042.9579628412275,cache,64089.0,64451.0,1.0056483952004245
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000924896,0.24084618000000002,260.4035264505415,cache,64089.0,64451.0,1.0056483952004245
Hollinger/mark3jac140sc,cols,spectral_order,chunk_equal,vertices,65536,0.000924896,1.9200000000000003e-6,0.0020759090751825073,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000924896,8.592394284000001,9290.11941234474,cache,64089.0,64089.0,1.0
Hollinger/mark3jac140sc,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000924896,0.054752081,59.19809470470193,cache,64089.0,64089.0,1.0


==> results/data/results_lanka_48_29.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,2,0.000324839,6.5e-7,0.0020009912602858646,bottle_conn,855124.0,2.931137e6,3.427733287803874
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,2,0.000324839,0.0016901140000000002,5.2029282198258215,bottle_conn,855124.0,2.938663e6,3.436534350573718
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,2,0.000324839,0.0026114190000000002,8.039117839914542,bottle_conn,855124.0,454927.0,0.5320012068425164
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000324839,0.00847469,26.088893267126178,bottle_conn,855124.0,2.93307e6,3.429993778680051
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000324839,0.00969823,29.855497646526434,bottle_conn,855124.0,454859.84,0.5319226685252666
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000324839,0.019224322000000002,59.18107739526351,bottle_conn,855124.0,453582.93,0.530429423101211
Grund/bayer01,rows,natural_order,balance_work,parts,2,0.000324839,4.96e-7,0.001526910254002752,total_conn,57735.0,500.0,0.008660258075690656
Grund/bayer01,rows,natural_order,split_conn__convex,parts,2,0.000324839,0.06839898,210.5627095268733,total_conn,57735.0,330.0,0.005715770329955833
Grund/bayer01,rows,natural_order,balance_work,parts,2,0.000324839,5.000000000000001e-7,0.0015392240463737424,total_hypercut,57735.0,500.0,0.008660258075690656
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,2,0.000324839,0.10073583800000001,310.11004836241955,total_hypercut,57735.0,330.0,0.005715770329955833
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,4,0.000324839,6.75e-7,0.002077952462604552,bottle_conn,855124.0,1.67324e6,1.9567220660395452
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,4,0.000324839,0.0017114430000000002,5.268588439196034,bottle_conn,855124.0,1.683489e6,1.9687074623095597
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,4,0.000324839,0.00260561,8.021235134943772,bottle_conn,855124.0,254401.0,0.29750188276787926
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000324839,0.008870836,27.308408165275722,bottle_conn,855124.0,1.487545e6,1.7395664254540861
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000324839,0.009722164,29.929177223178254,bottle_conn,855124.0,242317.02,0.2833706222723254
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000324839,0.019417517000000002,59.775818174541854,bottle_conn,855124.0,241099.25,0.2819465364087548
Grund/bayer01,rows,natural_order,balance_work,parts,4,0.000324839,1.0730000000000001e-6,0.003303174803518051,total_conn,57735.0,1028.0,0.017805490603619988
Grund/bayer01,rows,natural_order,split_conn__convex,parts,4,0.000324839,0.165067254,508.1509732513645,total_conn,57735.0,542.0,0.00938771975404867
Grund/bayer01,rows,natural_order,balance_work,parts,4,0.000324839,1.0730000000000001e-6,0.003303174803518051,total_hypercut,57735.0,1028.0,0.017805490603619988
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,4,0.000324839,0.264466988,814.1478948032718,total_hypercut,57735.0,542.0,0.00938771975404867
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000324839,0.022306948,68.6707815256173,bottle_conn,855124.0,919193.0,1.07492363680589
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000324839,0.024446411,75.25700731747112,bottle_conn,855124.0,919193.0,1.07492363680589
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000324839,0.022816879,70.24057764000013,bottle_conn,855124.0,919193.0,1.07492363680589
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000324839,0.023743834000000002,73.09416049181287,bottle_conn,855124.0,919193.0,1.07492363680589
Grund/bayer01,rows,natural_order,metis__plaid,parts,8,0.000324839,0.049313429000000006,151.8088314518885,bottle_conn,855124.0,132248.0,0.15465359409863366
Grund/bayer01,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000324839,3.0840129710000004,9493.973848583453,bottle_conn,855124.0,157981.0,0.18474630579892506
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,8,0.000324839,7.64e-7,0.002351934342859078,bottle_conn,855124.0,888894.0,1.0394913486231236
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,8,0.000324839,0.0017173450000000001,5.286757439839429,bottle_conn,855124.0,858290.0,1.003702387022233
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,8,0.000324839,0.002538891,7.815844156643753,bottle_conn,855124.0,156980.0,0.183575715334852
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000324839,0.009519417,29.30503110771798,bottle_conn,855124.0,755821.0,0.8838729821639902
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000324839,0.010541393000000001,32.451131175751684,bottle_conn,855124.0,133771.1,0.15643473928927268
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000324839,0.020625383,63.49417095853639,bottle_conn,855124.0,132245.88,0.15465111492602243
Grund/bayer01,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000324839,0.009396386000000001,28.926286560419165,bottle_conn,855124.0,778970.0,0.9109439098890921
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000324839,0.0104191,32.07465852314532,bottle_conn,855124.0,135874.17,0.15889411360223782
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000324839,0.020483609,63.0577270586352,bottle_conn,855124.0,144960.18,0.16951948489341895
Grund/bayer01,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000324839,0.008506030000000001,26.185371830352885,bottle_conn,855124.0,778970.0,0.9109439098890921
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000324839,0.009510056000000001,29.276213755121773,bottle_conn,855124.0,135868.9,0.15888795075334103
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000324839,0.01948812,59.9931658452341,bottle_conn,855124.0,145088.63,0.16966969702639617
Grund/bayer01,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000324839,0.477627789,1470.352356090248,total_conn,57735.0,4016.0,0.06955919286394735
Grund/bayer01,rows,natural_order,metis,parts,8,0.000324839,0.049109272,151.18034472461744,total_conn,57735.0,204.0,0.0035333852948817874
Grund/bayer01,rows,natural_order,kahypar,parts,8,0.000324839,3.05874857,9416.198701510595,total_conn,57735.0,145.0,0.00251147484195029
Grund/bayer01,rows,natural_order,balance_work,parts,8,0.000324839,2.404e-6,0.007400589214964953,total_conn,57735.0,1775.0,0.030743916168701826
Grund/bayer01,rows,natural_order,split_conn__convex,parts,8,0.000324839,0.357670627,1101.0704595199468,total_conn,57735.0,899.0,0.015571144020091798
Grund/bayer01,rows,natural_order,split_conn__dynamic,parts,8,0.000324839,7.173090301,22081.98615621893,total_conn,57735.0,899.0,0.015571144020091798
Grund/bayer01,rows,natural_order,split_conn__trans,parts,8,0.000324839,5.891859383000001,18137.783280332722,total_conn,57735.0,899.0,0.015571144020091798
Grund/bayer01,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000324839,0.925663644,2849.6074793974863,total_hypercut,57735.0,4016.0,0.06955919286394735
Grund/bayer01,rows,natural_order,balance_work,parts,8,0.000324839,2.421e-6,0.00745292283254166,total_hypercut,57735.0,1775.0,0.030743916168701826
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,8,0.000324839,0.564953704,1739.1806525694267,total_hypercut,57735.0,899.0,0.015571144020091798
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,16,0.000324839,8.620000000000001e-7,0.0026536222559483316,bottle_conn,855124.0,463929.0,0.5425283350718726
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,16,0.000324839,0.001697209,5.224769809043865,bottle_conn,855124.0,462648.0,0.5410303067157511
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,16,0.000324839,0.0024930620000000003,7.67476195900123,bottle_conn,855124.0,99325.0,0.11615274509895641
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000324839,0.009754684000000001,30.029288355154403,bottle_conn,855124.0,385143.0,0.45039432877570973
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000324839,0.010409990000000001,32.04661386102038,bottle_conn,855124.0,73952.99,0.0864821827009884
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000324839,0.021405873000000002,65.89686891044488,bottle_conn,855124.0,72801.91,0.08513608552677741
Grund/bayer01,rows,natural_order,balance_work,parts,16,0.000324839,5.5710000000000005e-6,0.017150034324696237,total_conn,57735.0,2398.0,0.04153459773101238
Grund/bayer01,rows,natural_order,split_conn__convex,parts,16,0.000324839,0.7112117960000001,2189.428596935713,total_conn,57735.0,1274.0,0.02206633757685979
Grund/bayer01,rows,natural_order,balance_work,parts,16,0.000324839,5.533e-6,0.01703305329717183,total_hypercut,57735.0,2398.0,0.04153459773101238
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,16,0.000324839,1.150149764,3540.676347359769,total_hypercut,57735.0,1274.0,0.02206633757685979
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,32,0.000324839,1.109e-6,0.00341399893485696,bottle_conn,855124.0,256913.0,0.3004394684279707
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,32,0.000324839,0.001700101,5.233672680928091,bottle_conn,855124.0,254623.0,0.29776149423943193
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,32,0.000324839,0.002133134,6.566742293874812,bottle_conn,855124.0,72629.0,0.08493388093422709
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000324839,0.010411688,32.05184106588187,bottle_conn,855124.0,200310.0,0.23424672912934263
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000324839,0.011031946,33.96127312299324,bottle_conn,855124.0,43314.51,0.05065289946253409
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000324839,0.023703420000000003,72.96974809059257,bottle_conn,855124.0,42060.12,0.04918598940036767
Grund/bayer01,rows,natural_order,balance_work,parts,32,0.000324839,5.4300000000000005e-6,0.01671597314361884,total_conn,57735.0,3441.0,0.059599896076903094
Grund/bayer01,rows,natural_order,split_conn__convex,parts,32,0.000324839,1.438813903,4429.313915508914,total_conn,57735.0,1845.0,0.03195635229929852
Grund/bayer01,rows,natural_order,balance_work,parts,32,0.000324839,5.389e-6,0.016589756771816195,total_hypercut,57735.0,3429.0,0.059392049883086516
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,32,0.000324839,2.328902517,7169.4055116534655,total_hypercut,57735.0,1845.0,0.03195635229929852
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,64,0.000324839,1.556e-6,0.004790065232315085,bottle_conn,855124.0,133774.0,0.15643813061029746
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,64,0.000324839,0.001718967,5.291750682645865,bottle_conn,855124.0,130261.0,0.152329954486133
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,64,0.000324839,0.002164852,6.664384510480577,bottle_conn,855124.0,42376.0,0.049555386119439986
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000324839,0.011720357,36.08051065296963,bottle_conn,855124.0,104649.0,0.12237874273204821
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000324839,0.012089582000000001,37.21715065001432,bottle_conn,855124.0,27132.6,0.03172943339211623
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000324839,0.027591952000000003,84.94039200958014,bottle_conn,855124.0,26149.97,0.030580325192603647
Grund/bayer01,rows,natural_order,balance_work,parts,64,0.000324839,1.3873e-5,0.04270731039068585,total_conn,57735.0,5091.0,0.08817874772668226
Grund/bayer01,rows,natural_order,split_conn__convex,parts,64,0.000324839,2.581007479,7945.497551094542,total_conn,57735.0,2589.0,0.044842816315926216
Grund/bayer01,rows,natural_order,balance_work,parts,64,0.000324839,1.3729e-5,0.04226401386533021,total_hypercut,57735.0,5008.0,0.0867411448861176
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,64,0.000324839,4.363335066,13432.30051194592,total_hypercut,57735.0,2589.0,0.044842816315926216
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000324839,0.024681110000000003,75.97951600639087,bottle_conn,855124.0,90322.0,0.10562444744855717
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000324839,0.026418715000000002,81.32864280458936,bottle_conn,855124.0,90322.0,0.10562444744855717
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000324839,0.024556606,75.59623690505143,bottle_conn,855124.0,90322.0,0.10562444744855717
Grund/bayer01,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000324839,0.025337228000000003,77.99934121210816,bottle_conn,855124.0,90322.0,0.10562444744855717
Grund/bayer01,rows,natural_order,metis__plaid,parts,128,0.000324839,0.10152443000000001,312.5376879007755,bottle_conn,855124.0,12472.0,0.014585019248670368
Grund/bayer01,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000324839,16.006980562000003,49276.65878173496,bottle_conn,855124.0,12688.0,0.014837614193964852
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,128,0.000324839,2.458e-6,0.007566825411973316,bottle_conn,855124.0,74594.0,0.08723179328378107
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,128,0.000324839,0.0012830860000000001,3.9499136495309988,bottle_conn,855124.0,72178.0,0.08440647204382054
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,128,0.000324839,0.002636252,8.11556494140174,bottle_conn,855124.0,28125.0,0.03288996683521922
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000324839,0.013705146000000001,42.19058056452582,bottle_conn,855124.0,56872.0,0.06650731355920311
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000324839,0.014494025,44.619103617484356,bottle_conn,855124.0,16684.89,0.019511661466641093
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000324839,0.0358467,110.35220524629125,bottle_conn,855124.0,16313.37,0.019077198160734585
Grund/bayer01,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000324839,0.011522745000000001,35.472172368465614,bottle_conn,855124.0,58208.0,0.06806966007269122
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000324839,0.012642806000000001,38.92022201767645,bottle_conn,855124.0,16751.85,0.019589965899682385
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000324839,0.028398612,87.42365294807581,bottle_conn,855124.0,16961.2,0.01983478419504072
Grund/bayer01,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000324839,0.010031008000000001,30.879937445934758,bottle_conn,855124.0,58208.0,0.06806966007269122
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000324839,0.011208777000000001,34.505638177681874,bottle_conn,855124.0,16742.1,0.01957856404451284
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000324839,0.02517261,77.49257324397625,bottle_conn,855124.0,17074.37,0.019967127574480426
Grund/bayer01,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000324839,3.9592148390000004,12188.23736989709,total_conn,57735.0,37016.0,0.6411362258595306
Grund/bayer01,rows,natural_order,metis,parts,128,0.000324839,0.10110194700000001,311.23709591520725,total_conn,57735.0,3585.0,0.062094050402702
Grund/bayer01,rows,natural_order,kahypar,parts,128,0.000324839,15.665159297,48224.37976043517,total_conn,57735.0,3043.0,0.05270633064865333
Grund/bayer01,rows,natural_order,balance_work,parts,128,0.000324839,6.0522e-5,0.18631383546926325,total_conn,57735.0,8479.0,0.14686065644756213
Grund/bayer01,rows,natural_order,split_conn__convex,parts,128,0.000324839,5.702267047,17554.13311517398,total_conn,57735.0,3863.0,0.06690915389278601
Grund/bayer01,rows,natural_order,split_conn__dynamic,parts,128,0.000324839,9.975048405,30707.668737436088,total_conn,57735.0,3863.0,0.06690915389278601
Grund/bayer01,rows,natural_order,split_conn__trans,parts,128,0.000324839,5.158460751000001,15880.053660428706,total_conn,57735.0,3863.0,0.06690915389278601
Grund/bayer01,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000324839,7.483987371,23039.06664840121,total_hypercut,57735.0,37006.0,0.6409630206980168
Grund/bayer01,rows,natural_order,balance_work,parts,128,0.000324839,6.0790000000000006e-5,0.18713885955811957,total_hypercut,57735.0,8307.0,0.14388152766952456
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,128,0.000324839,9.664053173000001,29750.286058632126,total_hypercut,57735.0,3863.0,0.06690915389278601
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,256,0.000324839,4.617e-6,0.014213194844215134,bottle_conn,855124.0,42032.0,0.04915310528063766
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,256,0.000324839,0.001680997,5.174862008564243,bottle_conn,855124.0,39044.0,0.04565887520406397
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,256,0.000324839,0.002754849,8.480659649857314,bottle_conn,855124.0,16931.47,0.019800017307431438
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000324839,0.018665576,57.461006837233214,bottle_conn,855124.0,31591.0,0.03694318017036126
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000324839,0.019407837,59.746018797004055,bottle_conn,855124.0,11542.18,0.0134976681744402
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000324839,0.051354565000000005,158.0923626781267,bottle_conn,855124.0,11286.26,0.013198389941107957
Grund/bayer01,rows,natural_order,balance_work,parts,256,0.000324839,0.000128243,0.3947894187582156,total_conn,57735.0,14792.0,0.25620507491123234
Grund/bayer01,rows,natural_order,split_conn__convex,parts,256,0.000324839,12.616607644,38839.57173861513,total_conn,57735.0,6088.0,0.10544730232960942
Grund/bayer01,rows,natural_order,balance_work,parts,256,0.000324839,0.000128235,0.39476479117347363,total_hypercut,57735.0,14491.0,0.2509915995496666
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,256,0.000324839,20.8348567,64139.02487078214,total_hypercut,57735.0,6075.0,0.10522213561964147
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,512,0.000324839,8.259e-6,0.025424902798001473,bottle_conn,855124.0,25174.0,0.02943900533723764
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,512,0.000324839,0.00194176,5.977607368573355,bottle_conn,855124.0,22668.0,0.026508436203404418
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,512,0.000324839,0.003015371,9.282663103876075,bottle_conn,855124.0,11312.51,0.013229087243487495
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000324839,0.026609795000000002,81.91687266615155,bottle_conn,855124.0,18083.0,0.021146640721111793
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000324839,0.026428339000000002,81.35826978903395,bottle_conn,855124.0,8368.13,0.009785867312810772
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000324839,0.075316062,231.85658741715127,bottle_conn,855124.0,8171.99,0.009556497069430866
Grund/bayer01,rows,natural_order,balance_work,parts,512,0.000324839,0.00039149000000000003,1.2051816438297127,total_conn,57735.0,27158.0,0.47039057763921366
Grund/bayer01,rows,natural_order,split_conn__convex,parts,512,0.000324839,22.700288701,69881.66045641073,total_conn,57735.0,10789.0,0.18687104875725297
Grund/bayer01,rows,natural_order,balance_work,parts,512,0.000324839,0.000390049,1.2007456001280634,total_hypercut,57735.0,23676.0,0.41008054040010394
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,512,0.000324839,39.995066213,123122.7353027192,total_hypercut,57735.0,10783.0,0.18676712566034467
Grund/bayer01,rows,natural_order,split_equal__split_equal,parts,1024,0.000324839,1.5504e-5,0.04772825922995699,bottle_conn,855124.0,17695.0,0.020692905356416144
Grund/bayer01,rows,natural_order,balance_work__split_equal,parts,1024,0.000324839,0.0022728930000000002,6.996983120869108,bottle_conn,855124.0,16440.0,0.019225281947413474
Grund/bayer01,rows,natural_order,balance_work__map_local,parts,1024,0.000324839,0.003436179,10.578098688888957,bottle_conn,855124.0,10298.92,0.0120437737684827
Grund/bayer01,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000324839,0.102846376,316.6072300431906,bottle_conn,855124.0,10644.0,0.012447317582011497
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000324839,0.10220965500000001,314.6471174951284,bottle_conn,855124.0,5780.2,0.006759487512922102
Grund/bayer01,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000324839,0.173396915,533.7934022700476,bottle_conn,855124.0,5419.22,0.006337349904809128
Grund/bayer01,rows,natural_order,balance_work,parts,1024,0.000324839,0.0008128940000000001,2.502451983905874,total_conn,57735.0,47461.0,0.8220490170607084
Grund/bayer01,rows,natural_order,split_conn__convex,parts,1024,0.000324839,49.796880954,153297.11319761482,total_conn,57735.0,20365.0,0.3527323114228804
Grund/bayer01,rows,natural_order,balance_work,parts,1024,0.000324839,0.000812627,2.5016300382651098,total_hypercut,57735.0,33856.0,0.5864033948211657
Grund/bayer01,rows,natural_order,split_hypercut__convex,parts,1024,0.000324839,71.161844443,219068.04430194653,total_hypercut,57735.0,19312.0,0.3344938079154759
Grund/bayer01,rows,natural_order,chunk_equal,vertices,2,0.000324839,2.8527000000000003e-5,0.08781888874180749,cache,57735.0,235739.0,4.083121157010479
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000324839,0.00229346,7.060297562792646,cache,57735.0,230453.0,3.9915649086342775
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,2,0.000324839,0.06122365800000001,188.47385320112429,cache,57735.0,230453.0,3.9915649086342775
Grund/bayer01,rows,natural_order,chunk_equal,vertices,4,0.000324839,1.5864000000000003e-5,0.048836500543346095,cache,57735.0,205265.0,3.5552957478132847
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000324839,0.0026867370000000002,8.270980393364098,cache,57735.0,193349.0,3.3489044773534253
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,4,0.000324839,0.06710579400000001,206.58170355160559,cache,57735.0,193349.0,3.3489044773534253
Grund/bayer01,rows,natural_order,chunk_equal,vertices,8,0.000324839,6.172e-6,0.019000181628437474,cache,57735.0,187237.0,3.2430414826361824
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000324839,0.0034316990000000003,10.564307241433449,cache,57735.0,176533.0,3.057642677751797
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,8,0.000324839,0.07060659600000001,217.35874079159217,cache,57735.0,176533.0,3.057642677751797
Grund/bayer01,rows,natural_order,chunk_equal,vertices,16,0.000324839,4.718e-6,0.014524118101582632,cache,57735.0,160659.0,2.78269680436477
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000324839,0.004947858,15.231724023285382,cache,57735.0,143922.0,2.492803325539101
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,16,0.000324839,0.09549677300000001,293.98185870538947,cache,57735.0,143922.0,2.492803325539101
Grund/bayer01,rows,natural_order,chunk_equal,vertices,32,0.000324839,2.883e-6,0.008875165851390997,cache,57735.0,126794.0,2.196137524898242
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000324839,0.007909231000000001,24.34815708704928,cache,57735.0,114398.0,1.9814324066857192
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,32,0.000324839,0.113870603,350.5447406253559,cache,57735.0,114398.0,1.9814324066857192
Grund/bayer01,rows,natural_order,chunk_equal,vertices,64,0.000324839,2.353e-6,0.007243588362234831,cache,57735.0,101363.0,1.7556594786524637
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000324839,0.013850576000000002,42.63827927065408,cache,57735.0,92500.0,1.6021477440027714
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,64,0.000324839,0.133727447,411.67300416514024,cache,57735.0,92500.0,1.6021477440027714
Grund/bayer01,rows,natural_order,chunk_equal,vertices,128,0.000324839,2.041e-6,0.006283112557297616,cache,57735.0,82016.0,1.4205594526716896
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000324839,0.024975418000000003,76.88552790767119,cache,57735.0,75536.0,1.3083225080107388
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,128,0.000324839,0.152423085,469.2265553089377,cache,57735.0,75536.0,1.3083225080107388
Grund/bayer01,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000324839,0.09143060600000001,281.4643746594467,cache,57735.0,99348.0,1.7207586386074305
Grund/bayer01,rows,natural_order,chunk_equal,vertices,256,0.000324839,1.638e-6,0.005042497975920379,cache,57735.0,71115.0,1.231748506105482
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000324839,0.047262615,145.49550700500865,cache,57735.0,65416.0,1.1330388845587598
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,256,0.000324839,0.11726438300000001,360.99231619356055,cache,57735.0,65416.0,1.1330388845587598
Grund/bayer01,rows,natural_order,chunk_equal,vertices,512,0.000324839,1.5490000000000001e-6,0.004768516095665853,cache,57735.0,65651.0,1.1371092058543344
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000324839,0.09142643900000001,281.45154676624423,cache,57735.0,62292.0,1.0789295921018447
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,512,0.000324839,0.131626354,405.2048984266052,cache,57735.0,62292.0,1.0789295921018447
Grund/bayer01,rows,natural_order,chunk_equal,vertices,1024,0.000324839,1.5350000000000001e-6,0.004725417822367389,cache,57735.0,62711.0,1.0861868883692734
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000324839,0.17997143200000001,554.0327115894336,cache,57735.0,60775.0,1.0526543691001993
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,1024,0.000324839,0.113619433,349.77152681790056,cache,57735.0,60775.0,1.0526543691001993
Grund/bayer01,rows,natural_order,chunk_equal,vertices,2048,0.000324839,1.5020000000000002e-6,0.004623829035306721,cache,57735.0,60967.0,1.0559799082012644
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000324839,0.35698590900000005,1098.9625906987771,cache,57735.0,59698.0,1.0340001732051616
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,2048,0.000324839,0.109305831,336.49232696812885,cache,57735.0,59698.0,1.0340001732051616
Grund/bayer01,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000324839,0.189667881,583.8827265199068,cache,57735.0,69084.0,1.1965705378020266
Grund/bayer01,rows,natural_order,chunk_equal,vertices,4096,0.000324839,1.4880000000000002e-6,0.004580730762008257,cache,57735.0,60107.0,1.0410842643110765
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000324839,0.7011965360000001,2158.597138890343,cache,57735.0,59334.0,1.0276955053260588
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,4096,0.000324839,0.10520177800000001,323.85821283774425,cache,57735.0,59334.0,1.0276955053260588
Grund/bayer01,rows,natural_order,chunk_equal,vertices,8192,0.000324839,1.474e-6,0.004537632488709792,cache,57735.0,59276.0,1.0266909153892787
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000324839,1.3523121120000001,4163.022641985723,cache,57735.0,58740.0,1.0174071187321383
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,8192,0.000324839,0.090931093,279.9266498172941,cache,57735.0,58740.0,1.0174071187321383
Grund/bayer01,rows,natural_order,chunk_equal,vertices,16384,0.000324839,1.4790000000000002e-6,0.00455302472917353,cache,57735.0,58698.0,1.0166796570537802
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000324839,2.530994422,7791.534951160421,cache,57735.0,58350.0,1.0106521174330996
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,16384,0.000324839,0.102439416,315.3544248073661,cache,57735.0,58350.0,1.0106521174330996
Grund/bayer01,rows,natural_order,chunk_equal,vertices,32768,0.000324839,1.472e-6,0.004531475592524297,cache,57735.0,58287.0,1.0095609249155624
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000324839,4.265590638,13131.399363992625,cache,57735.0,58105.0,1.006408590976011
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,32768,0.000324839,0.08707671900000001,268.06115952825866,cache,57735.0,58105.0,1.006408590976011
Grund/bayer01,rows,natural_order,chunk_equal,vertices,65536,0.000324839,1.4620000000000001e-6,0.004500691111596822,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000324839,5.26201673,16198.845366473854,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,natural_order,chunk_conn__convex,vertices,65536,0.000324839,0.032395859,99.72897035146642,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,2,0.000343479,6.490000000000001e-7,0.0018894896048957872,bottle_conn,855124.0,3.325759e6,3.889212558646465
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,2,0.000343479,0.0015369790000000002,4.474739358155812,bottle_conn,855124.0,3.314359e6,3.875881158755923
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,2,0.000343479,0.0027211960000000004,7.922452318773493,bottle_conn,855124.0,1.156187e6,1.352069407477746
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000343479,0.009319301,27.132083766402022,bottle_conn,855124.0,3.066612e6,3.5861606036083655
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000343479,0.010501651,30.57436116909622,bottle_conn,855124.0,920175.0,1.0760720082701456
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000343479,0.020339244000000003,59.21539308079971,bottle_conn,855124.0,920021.91,1.075892981602668
Grund/bayer01,cols,natural_order,balance_work,parts,2,0.000343479,4.4300000000000004e-7,0.0012897440600444278,total_conn,57735.0,9692.0,0.16787044253918768
Grund/bayer01,cols,natural_order,split_conn__convex,parts,2,0.000343479,0.09278641400000001,270.1370797050184,total_conn,57735.0,5063.0,0.08769377327444358
Grund/bayer01,cols,natural_order,balance_work,parts,2,0.000343479,4.4100000000000004e-7,0.0012839212877643175,total_hypercut,57735.0,9692.0,0.16787044253918768
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,2,0.000343479,0.19038426800000002,554.2821191397437,total_hypercut,57735.0,5063.0,0.08769377327444358
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,4,0.000343479,6.860000000000001e-7,0.0019972108920778275,bottle_conn,855124.0,1.953158e6,2.284064065562421
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,4,0.000343479,0.001659082,4.830228340014965,bottle_conn,855124.0,2.088672e6,2.442536988787591
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,4,0.000343479,0.002724209,7.931224325213478,bottle_conn,855124.0,1.280491e6,1.4974331208105491
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000343479,0.009458206,27.536489858186382,bottle_conn,855124.0,2.047287e6,2.394140498921794
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000343479,0.010548776000000001,30.71156024094632,bottle_conn,855124.0,624671.93,0.7305044999321736
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000343479,0.02095914,61.020149703475326,bottle_conn,855124.0,624482.27,0.7302827075371525
Grund/bayer01,cols,natural_order,balance_work,parts,4,0.000343479,1.0450000000000002e-6,0.0030423985163576237,total_conn,57735.0,14793.0,0.25622239542738373
Grund/bayer01,cols,natural_order,split_conn__convex,parts,4,0.000343479,0.12198961800000001,355.1588830758213,total_conn,57735.0,11079.0,0.19189399844115354
Grund/bayer01,cols,natural_order,balance_work,parts,4,0.000343479,1.551e-6,0.004515559903225525,total_hypercut,57735.0,14549.0,0.2519961894864467
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,4,0.000343479,0.23969061200000003,697.8319256781347,total_hypercut,57735.0,11069.0,0.19172079327963973
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000343479,0.023446159,68.26082235012912,bottle_conn,855124.0,919189.0,1.074918959121718
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000343479,0.025420243000000002,74.00814314703373,bottle_conn,855124.0,919163.0,1.0748885541745992
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000343479,0.023641898,68.83069416179738,bottle_conn,855124.0,919189.0,1.074918959121718
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000343479,0.024759654000000002,72.08491348816085,bottle_conn,855124.0,919163.0,1.0748885541745992
Grund/bayer01,cols,natural_order,metis__plaid,parts,8,0.000343479,0.047902545000000005,139.46280558636775,bottle_conn,855124.0,142775.0,0.16696408941861063
Grund/bayer01,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000343479,2.645137542,7701.016778318325,bottle_conn,855124.0,158142.0,0.1849345825868529
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,8,0.000343479,7.46e-7,0.002171894060481136,bottle_conn,855124.0,1.328989e6,1.554147702555419
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,8,0.000343479,0.001386738,4.037329793087787,bottle_conn,855124.0,1.587778e6,1.8567810048601139
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,8,0.000343479,0.002678396,7.797844991979131,bottle_conn,855124.0,1.341818e6,1.569150205116451
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000343479,0.009653051000000001,28.10375889064543,bottle_conn,855124.0,1.043566e6,1.2203680401906625
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000343479,0.010772189000000001,31.36200175265446,bottle_conn,855124.0,322652.06,0.3773161085409835
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000343479,0.02158444,62.840639456851804,bottle_conn,855124.0,322375.57,0.37699277531679615
Grund/bayer01,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000343479,0.009499,27.655256944383794,bottle_conn,855124.0,1.100447e6,1.2868858785392527
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000343479,0.010665775,31.05218950794663,bottle_conn,855124.0,324566.98,0.37955545628470255
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000343479,0.021054025,61.29639657737446,bottle_conn,855124.0,336143.84,0.3930936799809151
Grund/bayer01,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000343479,0.007951681,23.15041385353981,bottle_conn,855124.0,1.100447e6,1.2868858785392527
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000343479,0.009338107,27.186835294151898,bottle_conn,855124.0,324533.85,0.37951671336554693
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000343479,0.020119544,58.575761545829586,bottle_conn,855124.0,336140.45,0.3930897156435792
Grund/bayer01,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000343479,0.5180657940000001,1508.2895722882624,total_conn,57735.0,3716.0,0.06436303801853295
Grund/bayer01,cols,natural_order,metis,parts,8,0.000343479,0.048065814000000005,139.9381446900684,total_conn,57735.0,206.0,0.00356802632718455
Grund/bayer01,cols,natural_order,kahypar,parts,8,0.000343479,2.6449349370000004,7700.42691692942,total_conn,57735.0,128.0,0.0022170260673768077
Grund/bayer01,cols,natural_order,balance_work,parts,8,0.000343479,1.922e-6,0.005595684161185982,total_conn,57735.0,17877.0,0.3096388672382437
Grund/bayer01,cols,natural_order,split_conn__convex,parts,8,0.000343479,0.231614862,674.3202990575843,total_conn,57735.0,13994.0,0.24238330302243008
Grund/bayer01,cols,natural_order,split_conn__dynamic,parts,8,0.000343479,7.732254297000001,22511.577991667615,total_conn,57735.0,13994.0,0.24238330302243008
Grund/bayer01,cols,natural_order,split_conn__trans,parts,8,0.000343479,6.275021155,18269.009619219807,total_conn,57735.0,13994.0,0.24238330302243008
Grund/bayer01,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000343479,0.9905001720000001,2883.7284724830342,total_hypercut,57735.0,3716.0,0.06436303801853295
Grund/bayer01,cols,natural_order,balance_work,parts,8,0.000343479,1.8850000000000002e-6,0.005487962874003943,total_hypercut,57735.0,17359.0,0.3006668398718282
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,8,0.000343479,0.45903746300000003,1336.435307544275,total_hypercut,57735.0,13836.0,0.23964666147051183
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,16,0.000343479,8.63e-7,0.0025125262388675873,bottle_conn,855124.0,765693.0,0.8954175067007826
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,16,0.000343479,0.001385287,4.033105371798567,bottle_conn,855124.0,845648.0,0.9889185661962475
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,16,0.000343479,0.002723792,7.930010277193075,bottle_conn,855124.0,742831.0,0.8686822028150303
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000343479,0.010006794000000001,29.133641357986956,bottle_conn,855124.0,526382.0,0.6155621874722262
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000343479,0.011097301,32.30852832342006,bottle_conn,855124.0,169832.43,0.19860561743092228
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000343479,0.022348529000000002,65.0651975812204,bottle_conn,855124.0,168947.71,0.19757100724573276
Grund/bayer01,cols,natural_order,balance_work,parts,16,0.000343479,4.121e-6,0.01199782228316724,total_conn,57735.0,19209.0,0.3327097947518836
Grund/bayer01,cols,natural_order,split_conn__convex,parts,16,0.000343479,0.44850906900000004,1305.7830871756353,total_conn,57735.0,16403.0,0.2841084264311077
Grund/bayer01,cols,natural_order,balance_work,parts,16,0.000343479,4.089e-6,0.011904657926685476,total_hypercut,57735.0,18335.0,0.3175716636355763
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,16,0.000343479,0.8788101490000001,2558.555687538394,total_hypercut,57735.0,15975.0,0.2766952455183164
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,32,0.000343479,1.1100000000000002e-6,0.003231638615461208,bottle_conn,855124.0,384045.0,0.44911030447046274
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,32,0.000343479,0.0013997880000000001,4.075323382215507,bottle_conn,855124.0,472124.0,0.5521117405195036
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,32,0.000343479,0.0027419420000000003,7.982851935635076,bottle_conn,855124.0,373090.0,0.43629929694406894
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000343479,0.010722207000000001,31.216484850602225,bottle_conn,855124.0,269656.0,0.3153414007793022
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000343479,0.011788226,34.32007779223766,bottle_conn,855124.0,89980.17,0.10522470425341822
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000343479,0.024320266,70.8056853548543,bottle_conn,855124.0,89680.79,0.10487460298155589
Grund/bayer01,cols,natural_order,balance_work,parts,32,0.000343479,8.323e-6,0.024231466843678943,total_conn,57735.0,20865.0,0.36139256949857107
Grund/bayer01,cols,natural_order,split_conn__convex,parts,32,0.000343479,0.863275079,2513.3271000556074,total_conn,57735.0,17947.0,0.31085130336884037
Grund/bayer01,cols,natural_order,balance_work,parts,32,0.000343479,8.194e-6,0.02385589803161183,total_hypercut,57735.0,19613.0,0.33970728327704164
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,32,0.000343479,1.7027346840000002,4957.3181591887715,total_hypercut,57735.0,17278.0,0.2992638780635663
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,64,0.000343479,1.562e-6,0.004547585150766131,bottle_conn,855124.0,192821.0,0.22548893493809086
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,64,0.000343479,0.00184759,5.3790479185044795,bottle_conn,855124.0,236168.0,0.276179828890313
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,64,0.000343479,0.002764964,8.049877867351425,bottle_conn,855124.0,188021.0,0.21987571393154676
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000343479,0.012532718,36.48758148241959,bottle_conn,855124.0,139070.0,0.16263138445418443
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000343479,0.013445070000000002,39.14379045007119,bottle_conn,855124.0,50420.81,0.05896315622061829
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000343479,0.027856148,81.10000320252476,bottle_conn,855124.0,50075.04,0.058558805506569805
Grund/bayer01,cols,natural_order,balance_work,parts,64,0.000343479,2.1713e-5,0.0632149272590173,total_conn,57735.0,23620.0,0.40911059149562656
Grund/bayer01,cols,natural_order,split_conn__convex,parts,64,0.000343479,1.9936043250000002,5804.152000558986,total_conn,57735.0,19385.0,0.33575820559452674
Grund/bayer01,cols,natural_order,balance_work,parts,64,0.000343479,2.2381e-5,0.06515973320057412,total_hypercut,57735.0,21679.0,0.37549146964579544
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,64,0.000343479,3.832816691,11158.809391549412,total_hypercut,57735.0,18444.0,0.3194595998960769
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000343479,0.025806035,75.1313326287779,bottle_conn,855124.0,90321.0,0.10562327802751414
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000343479,0.027475519,79.9918452074217,bottle_conn,855124.0,90321.0,0.10562327802751414
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000343479,0.025456584,74.11394583074949,bottle_conn,855124.0,90321.0,0.10562327802751414
Grund/bayer01,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000343479,0.026177554000000002,76.21296789614505,bottle_conn,855124.0,90321.0,0.10562327802751414
Grund/bayer01,cols,natural_order,metis__plaid,parts,128,0.000343479,0.099215655,288.8550828434926,bottle_conn,855124.0,12106.0,0.014157011146921382
Grund/bayer01,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000343479,17.128215623000003,49866.84956867815,bottle_conn,855124.0,12637.86,0.014778979422867327
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,128,0.000343479,2.4850000000000003e-6,0.007234794558037028,bottle_conn,855124.0,96997.0,0.11343033291078253
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,128,0.000343479,0.0018996290000000001,5.5305535418468095,bottle_conn,855124.0,118084.0,0.1380899144451565
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,128,0.000343479,0.0026614860000000002,7.748613452350799,bottle_conn,855124.0,95048.0,0.11115113129791702
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000343479,0.017406788,50.67788132607816,bottle_conn,855124.0,72265.0,0.08450821167456415
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000343479,0.018089996,52.666963628052955,bottle_conn,855124.0,29523.74,0.03452568282494703
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000343479,0.036224221,105.46269495369441,bottle_conn,855124.0,29070.07,0.0339951515803556
Grund/bayer01,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000343479,0.011568857,33.68140992607991,bottle_conn,855124.0,77475.0,0.09060089530875054
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000343479,0.012487467,36.35583834819596,bottle_conn,855124.0,31327.43,0.03663495586604984
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000343479,0.029779701000000002,86.70020874638625,bottle_conn,855124.0,31752.77,0.037132357412492226
Grund/bayer01,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000343479,0.009996725000000001,29.104326610942742,bottle_conn,855124.0,77475.0,0.09060089530875054
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000343479,0.011041168,32.14510348522035,bottle_conn,855124.0,31378.04,0.03669414026503759
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000343479,0.025312129000000003,73.69338154588782,bottle_conn,855124.0,31785.13,0.03717019987744467
Grund/bayer01,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000343479,4.002571113,11653.030062973283,total_conn,57735.0,39747.0,0.6884385554689529
Grund/bayer01,cols,natural_order,metis,parts,128,0.000343479,0.09941863100000001,289.4460243566565,total_conn,57735.0,3853.0,0.0667359487312722
Grund/bayer01,cols,natural_order,kahypar,parts,128,0.000343479,17.105154361,49799.70933011916,total_conn,57735.0,2572.0,0.04454836754135273
Grund/bayer01,cols,natural_order,balance_work,parts,128,0.000343479,8.5482e-5,0.24887111002419363,total_conn,57735.0,28716.0,0.4973759418030657
Grund/bayer01,cols,natural_order,split_conn__convex,parts,128,0.000343479,4.043981405,11773.59141315772,total_conn,57735.0,21599.0,0.37410582835368494
Grund/bayer01,cols,natural_order,split_conn__dynamic,parts,128,0.000343479,11.224541915000001,32678.975759799003,total_conn,57735.0,21599.0,0.37410582835368494
Grund/bayer01,cols,natural_order,split_conn__trans,parts,128,0.000343479,5.979701513,17409.22010661496,total_conn,57735.0,21599.0,0.37410582835368494
Grund/bayer01,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000343479,7.736212103000001,22523.100693201042,total_hypercut,57735.0,39726.0,0.688074824629774
Grund/bayer01,cols,natural_order,balance_work,parts,128,0.000343479,8.5716e-5,0.24955237438096653,total_hypercut,57735.0,25540.0,0.4423659825062787
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,128,0.000343479,7.743442190000001,22544.150268284237,total_hypercut,57735.0,20093.0,0.34802113102970467
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,256,0.000343479,4.6620000000000004e-6,0.013572882184937072,bottle_conn,855124.0,52129.0,0.06096074955211174
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,256,0.000343479,0.001983066,5.77347086721459,bottle_conn,855124.0,59148.0,0.06916891585313943
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,256,0.000343479,0.0026395660000000003,7.684795868160791,bottle_conn,855124.0,48437.0,0.05664324706124492
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000343479,0.030552779000000002,88.95093732076779,bottle_conn,855124.0,40277.0,0.04710077135011998
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000343479,0.031093330000000002,90.52469001016074,bottle_conn,855124.0,19238.96,0.02249844467001277
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000343479,0.062006506,180.524882161646,bottle_conn,855124.0,19016.5,0.022238295264780314
Grund/bayer01,cols,natural_order,balance_work,parts,256,0.000343479,0.00014670700000000002,0.42712072644906973,total_conn,57735.0,38951.0,0.6746514246124534
Grund/bayer01,cols,natural_order,split_conn__convex,parts,256,0.000343479,8.851543349,25770.26062437587,total_conn,57735.0,26036.0,0.45095695851736384
Grund/bayer01,cols,natural_order,balance_work,parts,256,0.000343479,0.000146334,0.4260347794188291,total_hypercut,57735.0,33314.0,0.577015675067117
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,256,0.000343479,16.555887953000003,48200.5827226701,total_hypercut,57735.0,23530.0,0.40755174504200226
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,512,0.000343479,8.277e-6,0.02409754308123641,bottle_conn,855124.0,30545.0,0.03571996575935186
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,512,0.000343479,0.0022453710000000003,6.537142008681754,bottle_conn,855124.0,30074.0,0.03516916844808472
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,512,0.000343479,0.003036448,8.840272622198155,bottle_conn,855124.0,24656.0,0.02883324523694809
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000343479,0.065313937,190.15409093423472,bottle_conn,855124.0,22820.0,0.02668618820194498
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000343479,0.06539476300000001,190.38940663039082,bottle_conn,855124.0,12805.79,0.014975360298623359
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000343479,0.12400385400000001,361.0231018490214,bottle_conn,855124.0,12741.87,0.014900610905552879
Grund/bayer01,cols,natural_order,balance_work,parts,512,0.000343479,0.000407016,1.1849807411806836,total_conn,57735.0,55570.0,0.9625010825322594
Grund/bayer01,cols,natural_order,split_conn__convex,parts,512,0.000343479,18.852909959,54888.10075434016,total_conn,57735.0,34008.0,0.5890361132761757
Grund/bayer01,cols,natural_order,balance_work,parts,512,0.000343479,0.00040711800000000004,1.1852777025669694,total_hypercut,57735.0,44433.0,0.7696024941543258
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,512,0.000343479,35.26769606,102677.88150076133,total_hypercut,57735.0,29619.0,0.5130163678877631
Grund/bayer01,cols,natural_order,split_equal__split_equal,parts,1024,0.000343479,1.5484e-5,0.045079902992613816,bottle_conn,855124.0,18880.0,0.022078669292406716
Grund/bayer01,cols,natural_order,balance_work__split_equal,parts,1024,0.000343479,0.0036115860000000004,10.514721424017191,bottle_conn,855124.0,18744.0,0.021919628030554632
Grund/bayer01,cols,natural_order,balance_work__map_local,parts,1024,0.000343479,0.0047052610000000005,13.698831660741998,bottle_conn,855124.0,12819.0,0.014990808350601783
Grund/bayer01,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000343479,0.191030303,556.1629764847341,bottle_conn,855124.0,13158.0,0.01538724208418896
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000343479,0.19004722000000002,553.3008422640104,bottle_conn,855124.0,8133.93,0.009511988904533144
Grund/bayer01,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000343479,0.27263480500000004,793.7451925736364,bottle_conn,855124.0,8060.05,0.009425592077874086
Grund/bayer01,cols,natural_order,balance_work,parts,1024,0.000343479,0.002014924,5.866221806864466,total_conn,57735.0,72057.0,1.2480644323200831
Grund/bayer01,cols,natural_order,split_conn__convex,parts,1024,0.000343479,35.365904560000004,102963.80436649694,total_conn,57735.0,50366.0,0.8723651164804711
Grund/bayer01,cols,natural_order,balance_work,parts,1024,0.000343479,0.002010529,5.853426264778924,total_hypercut,57735.0,48456.0,0.8392829306313329
Grund/bayer01,cols,natural_order,split_hypercut__convex,parts,1024,0.000343479,54.398793859,158375.89447680936,total_hypercut,57735.0,41645.0,0.7213128951242747
Grund/bayer01,cols,natural_order,chunk_equal,vertices,2,0.000343479,2.8867000000000003e-5,0.08404298370497179,cache,57735.0,233933.0,4.051840304841084
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000343479,0.0022639970000000002,6.591369486926421,cache,57735.0,227593.0,3.9420282324413267
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,2,0.000343479,0.059905096000000005,174.40686621307273,cache,57735.0,227593.0,3.9420282324413267
Grund/bayer01,cols,natural_order,chunk_equal,vertices,4,0.000343479,1.0297e-5,0.029978543084147793,cache,57735.0,207793.0,3.5990820126439766
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000343479,0.002654872,7.729357544420474,cache,57735.0,200462.0,3.4721053087382003
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,4,0.000343479,0.066319026,193.0802931183566,cache,57735.0,200462.0,3.4721053087382003
Grund/bayer01,cols,natural_order,chunk_equal,vertices,8,0.000343479,7.709e-6,0.02244387575368509,cache,57735.0,189436.0,3.28112929765307
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000343479,0.0034085680000000003,9.923657632635475,cache,57735.0,179635.0,3.111370918853382
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,8,0.000343479,0.07256438100000001,211.2629331050807,cache,57735.0,179635.0,3.111370918853382
Grund/bayer01,cols,natural_order,chunk_equal,vertices,16,0.000343479,4.689e-6,0.01365148961071856,cache,57735.0,169248.0,2.931462717588984
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000343479,0.0049445010000000005,14.395351680888789,cache,57735.0,155409.0,2.691764094570018
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,16,0.000343479,0.094796871,275.9902963499952,cache,57735.0,155409.0,2.691764094570018
Grund/bayer01,cols,natural_order,chunk_equal,vertices,32,0.000343479,3.135e-6,0.00912719554907287,cache,57735.0,142960.0,2.4761409890014723
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000343479,0.00794108,23.119550249069082,cache,57735.0,130241.0,2.2558413440720533
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,32,0.000343479,0.10723184000000001,312.1932927486106,cache,57735.0,130241.0,2.2558413440720533
Grund/bayer01,cols,natural_order,chunk_equal,vertices,64,0.000343479,2.379e-6,0.006926187627191182,cache,57735.0,124719.0,2.1601974538841255
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000343479,0.013832123000000002,40.270651189737954,cache,57735.0,111562.0,1.932311422880402
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,64,0.000343479,0.11023565,320.9385435499696,cache,57735.0,111562.0,1.932311422880402
Grund/bayer01,cols,natural_order,chunk_equal,vertices,128,0.000343479,2.037e-6,0.0059304935672923244,cache,57735.0,108109.0,1.8725036806096822
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000343479,0.024974574000000003,72.71062859738151,cache,57735.0,98394.0,1.7042348661990128
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,128,0.000343479,0.11656838200000001,339.3755717234533,cache,57735.0,98394.0,1.7042348661990128
Grund/bayer01,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000343479,0.08943232500000001,260.37203147790694,cache,57735.0,103542.0,1.7934008833463237
Grund/bayer01,cols,natural_order,chunk_equal,vertices,256,0.000343479,1.6420000000000001e-6,0.004780496041970543,cache,57735.0,92569.0,1.6033428596172166
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000343479,0.047265772000000005,137.60891349980642,cache,57735.0,85983.0,1.4892699402442193
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,256,0.000343479,0.109616397,319.13565894858203,cache,57735.0,85983.0,1.4892699402442193
Grund/bayer01,cols,natural_order,chunk_equal,vertices,512,0.000343479,1.568e-6,0.004565053467606463,cache,57735.0,84743.0,1.4677925002165064
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000343479,0.091439594,266.2159666238693,cache,57735.0,80578.0,1.3956525504460033
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,512,0.000343479,0.101946852,296.8066519350528,cache,57735.0,80578.0,1.3956525504460033
Grund/bayer01,cols,natural_order,chunk_equal,vertices,1024,0.000343479,1.577e-6,0.004591255942866959,cache,57735.0,80709.0,1.3979215380618342
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000343479,0.180130765,524.4302126185298,cache,57735.0,77851.0,1.3484195029011865
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,1024,0.000343479,0.09397100200000001,273.58587278989404,cache,57735.0,77851.0,1.3484195029011865
Grund/bayer01,cols,natural_order,chunk_equal,vertices,2048,0.000343479,1.6910000000000002e-6,0.004923153962833245,cache,57735.0,78126.0,1.3531826448428164
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000343479,0.35693968200000004,1039.18924301049,cache,57735.0,76002.0,1.3163938685372825
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,2048,0.000343479,0.08703795900000001,253.40110749128772,cache,57735.0,76002.0,1.3163938685372825
Grund/bayer01,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000343479,0.17896941600000002,521.0490772361629,cache,57735.0,68361.0,1.1840478046245777
Grund/bayer01,cols,natural_order,chunk_equal,vertices,4096,0.000343479,1.472e-6,0.004285560398161169,cache,57735.0,76975.0,1.3332467307525764
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000343479,0.7010024730000001,2040.888884036579,cache,57735.0,74554.0,1.2913137611500822
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,4096,0.000343479,0.096130304,279.8724347048873,cache,57735.0,74554.0,1.2913137611500822
Grund/bayer01,cols,natural_order,chunk_equal,vertices,8192,0.000343479,1.534e-6,0.004466066338844587,cache,57735.0,76042.0,1.3170866891833377
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000343479,1.351073408,3933.4963942482655,cache,57735.0,72809.0,1.261089460465922
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,8192,0.000343479,0.10392569400000001,302.56782510721183,cache,57735.0,72809.0,1.261089460465922
Grund/bayer01,cols,natural_order,chunk_equal,vertices,16384,0.000343479,1.48e-6,0.00430885148728161,cache,57735.0,72387.0,1.2537802026500389
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000343479,2.528621471,7361.793504115245,cache,57735.0,70085.0,1.2139083744695591
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,16384,0.000343479,0.08855799900000001,257.8265308796171,cache,57735.0,70085.0,1.2139083744695591
Grund/bayer01,cols,natural_order,chunk_equal,vertices,32768,0.000343479,1.48e-6,0.00430885148728161,cache,57735.0,66383.0,1.1497878236771455
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000343479,4.259574387000001,12401.265832845678,cache,57735.0,65060.0,1.126872780808868
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,32768,0.000343479,0.05951883,173.28229673429817,cache,57735.0,65060.0,1.126872780808868
Grund/bayer01,cols,natural_order,chunk_equal,vertices,65536,0.000343479,1.48e-6,0.00430885148728161,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000343479,5.2493441700000005,15282.867860917264,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,natural_order,chunk_conn__convex,vertices,65536,0.000343479,0.032355394,94.1990456476233,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,2,0.00042825000000000003,6.520000000000001e-7,0.0015224751897256277,bottle_conn,855124.0,467378.0,0.5465616682492831
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,2,0.00042825000000000003,0.001078863,2.5192364273204904,bottle_conn,855124.0,475757.0,0.5563602471688317
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,2,0.00042825000000000003,0.0020644220000000002,4.820600116754233,bottle_conn,855124.0,463051.0,0.5415015833960922
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.00042825000000000003,0.008610121,20.105361354349093,bottle_conn,855124.0,464838.0,0.5435913387999869
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.00042825000000000003,0.009935201000000001,23.199535318155284,bottle_conn,855124.0,461780.6,0.5400159509030269
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00042825000000000003,0.019411117000000002,45.32660128429656,bottle_conn,855124.0,460318.11,0.5383056843218059
Grund/bayer01,rows,rcm_order,balance_work,parts,2,0.00042825000000000003,4.96e-7,0.0011582019848219497,total_conn,57735.0,617.0,0.010686758465402268
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,2,0.00042825000000000003,0.12401113000000001,289.57648569760653,total_conn,57735.0,387.0,0.006703039750584568
Grund/bayer01,rows,rcm_order,balance_work,parts,2,0.00042825000000000003,4.95e-7,0.0011558669001751312,total_hypercut,57735.0,617.0,0.010686758465402268
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,2,0.00042825000000000003,0.235806026,550.6270309398716,total_hypercut,57735.0,387.0,0.006703039750584568
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,4,0.00042825000000000003,6.960000000000001e-7,0.0016252189141856394,bottle_conn,855124.0,295072.0,0.3450634060089531
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,4,0.00042825000000000003,0.001115338,2.604408639813193,bottle_conn,855124.0,296885.0,0.3471835663599665
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,4,0.00042825000000000003,0.0020327220000000003,4.746577933450088,bottle_conn,855124.0,284942.0,0.333217170843059
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.00042825000000000003,0.008703131000000001,20.32254757734968,bottle_conn,855124.0,268006.0,0.31341185605830263
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.00042825000000000003,0.009965650000000001,23.27063631056626,bottle_conn,855124.0,267092.8,0.3123439407618076
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00042825000000000003,0.019686612000000003,45.96990542907181,bottle_conn,855124.0,264788.28,0.3096489865797241
Grund/bayer01,rows,rcm_order,balance_work,parts,4,0.00042825000000000003,1.638e-6,0.0038248686514886165,total_conn,57735.0,1879.0,0.032545249848445486
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,4,0.00042825000000000003,0.208194607,486.1520303561004,total_conn,57735.0,989.0,0.017129990473716116
Grund/bayer01,rows,rcm_order,balance_work,parts,4,0.00042825000000000003,1.151e-6,0.0026876824284880326,total_hypercut,57735.0,1879.0,0.032545249848445486
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,4,0.00042825000000000003,0.403615461,942.4762661996497,total_hypercut,57735.0,989.0,0.017129990473716116
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,8,0.00042825000000000003,7.510000000000001e-7,0.001753648569760654,bottle_conn,855124.0,189421.0,0.2215129033917888
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,8,0.00042825000000000003,0.001112941,2.5988114419147696,bottle_conn,855124.0,197888.0,0.23141439136312394
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,8,0.00042825000000000003,0.002063941,4.819476941039112,bottle_conn,855124.0,181231.92,0.21193642091673257
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.00042825000000000003,0.008939276000000001,20.87396614127262,bottle_conn,855124.0,164907.0,0.19284571594295097
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.00042825000000000003,0.010168963000000001,23.74538937536486,bottle_conn,855124.0,162999.59,0.19061515055126507
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00042825000000000003,0.020432555,47.7117454757735,bottle_conn,855124.0,161713.59,0.18911127508992848
Grund/bayer01,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00042825000000000003,0.008781874,20.506419147694103,bottle_conn,855124.0,177552.0,0.20763304503206553
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00042825000000000003,0.010109033,23.605447752481027,bottle_conn,855124.0,166851.67,0.19511985396270015
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00042825000000000003,0.020104188000000002,46.94498073555167,bottle_conn,855124.0,170548.76,0.199443308806676
Grund/bayer01,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00042825000000000003,0.008237413,19.235056625802684,bottle_conn,855124.0,177552.0,0.20763304503206553
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00042825000000000003,0.00942155,22.00011675423234,bottle_conn,855124.0,166749.9,0.19500084198315099
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00042825000000000003,0.020781627,48.526858143607704,bottle_conn,855124.0,170550.95,0.19944586983876025
Grund/bayer01,rows,rcm_order,balance_work,parts,8,0.00042825000000000003,2.505e-6,0.00584938704028021,total_conn,57735.0,3799.0,0.0658006408590976
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,8,0.00042825000000000003,0.514393121,1201.1514792761236,total_conn,57735.0,2369.0,0.041032302762622326
Grund/bayer01,rows,rcm_order,split_conn__dynamic,parts,8,0.00042825000000000003,7.148841638,16693.15035143024,total_conn,57735.0,2369.0,0.041032302762622326
Grund/bayer01,rows,rcm_order,split_conn__trans,parts,8,0.00042825000000000003,5.879122654000001,13728.249046117922,total_conn,57735.0,2369.0,0.041032302762622326
Grund/bayer01,rows,rcm_order,balance_work,parts,8,0.00042825000000000003,2.5010000000000003e-6,0.005840046701692937,total_hypercut,57735.0,3799.0,0.0658006408590976
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,8,0.00042825000000000003,1.0090827420000001,2356.2936182136605,total_hypercut,57735.0,2369.0,0.041032302762622326
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,16,0.00042825000000000003,8.66e-7,0.0020221833041447752,bottle_conn,855124.0,160643.0,0.18785930461547098
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,16,0.00042825000000000003,0.0010853850000000001,2.5344658493870402,bottle_conn,855124.0,165541.0,0.193587128884232
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,16,0.00042825000000000003,0.00206387,4.819311150029189,bottle_conn,855124.0,146834.06,0.17171083959753206
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.00042825000000000003,0.009454656,22.07742206654991,bottle_conn,855124.0,124992.0,0.14616827501040786
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.00042825000000000003,0.010578103,24.700765907764154,bottle_conn,855124.0,119735.91,0.1400216927603482
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00042825000000000003,0.022036778,51.457741973146526,bottle_conn,855124.0,118664.87,0.13876919604642132
Grund/bayer01,rows,rcm_order,balance_work,parts,16,0.00042825000000000003,2.571e-6,0.0060035026269702274,total_conn,57735.0,8026.0,0.1390144626309864
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,16,0.00042825000000000003,1.024548706,2392.407953298307,total_conn,57735.0,4925.0,0.08530354204555296
Grund/bayer01,rows,rcm_order,balance_work,parts,16,0.00042825000000000003,2.5460000000000003e-6,0.005945125510799767,total_hypercut,57735.0,8016.0,0.1388412574694726
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,16,0.00042825000000000003,1.9082837330000002,4456.004046701693,total_hypercut,57735.0,4915.0,0.08513033688403915
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,32,0.00042825000000000003,1.108e-6,0.002587273788674839,bottle_conn,855124.0,138976.0,0.1625214588761396
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,32,0.00042825000000000003,0.001120743,2.617029772329247,bottle_conn,855124.0,143724.0,0.16807386998844612
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,32,0.00042825000000000003,0.0020948710000000003,4.891701109165208,bottle_conn,855124.0,123865.98,0.14485148352753519
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.00042825000000000003,0.010127601,23.64880560420315,bottle_conn,855124.0,109335.0,0.12785864973968689
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.00042825000000000003,0.011203719000000001,26.161632224168127,bottle_conn,855124.0,101231.6,0.11838236325959745
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00042825000000000003,0.024126934000000003,56.33843315820199,bottle_conn,855124.0,100849.86,0.11793594847063116
Grund/bayer01,rows,rcm_order,balance_work,parts,32,0.00042825000000000003,5.738e-6,0.01339871570344425,total_conn,57735.0,16072.0,0.27837533558500044
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,32,0.00042825000000000003,1.9818533640000002,4627.795362521892,total_conn,57735.0,10050.0,0.1740711873213822
Grund/bayer01,rows,rcm_order,balance_work,parts,32,0.00042825000000000003,5.6950000000000005e-6,0.013298307063631058,total_hypercut,57735.0,16051.0,0.27801160474582143
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,32,0.00042825000000000003,3.771462268,8806.683638061879,total_hypercut,57735.0,10030.0,0.17372477699835456
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,64,0.00042825000000000003,1.616e-6,0.0037734967892586106,bottle_conn,855124.0,126343.0,0.1477481628395414
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,64,0.00042825000000000003,0.0011474830000000001,2.6794699357851726,bottle_conn,855124.0,129655.0,0.1516212853340568
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,64,0.00042825000000000003,0.002091934,4.884842965557501,bottle_conn,855124.0,90699.13,0.10606547120651508
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.00042825000000000003,0.012411920000000002,28.98288382953882,bottle_conn,855124.0,79099.0,0.09250003508263129
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.00042825000000000003,0.013050063,30.473001751313486,bottle_conn,855124.0,71281.13,0.08335765339295823
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00042825000000000003,0.029118924,67.9951523642732,bottle_conn,855124.0,71158.66,0.08321443439781834
Grund/bayer01,rows,rcm_order,balance_work,parts,64,0.00042825000000000003,1.5959e-5,0.037265615878575596,total_conn,57735.0,29956.0,0.5188533818307786
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,64,0.00042825000000000003,3.561186772,8315.672555750145,total_conn,57735.0,20439.0,0.3540140296180826
Grund/bayer01,rows,rcm_order,balance_work,parts,64,0.00042825000000000003,1.6039e-5,0.037452422650321074,total_hypercut,57735.0,29573.0,0.5122196241447995
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,64,0.00042825000000000003,6.7314973060000005,15718.61600934034,total_hypercut,57735.0,20360.0,0.3526457088421235
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,128,0.00042825000000000003,2.47e-6,0.005767659077641565,bottle_conn,855124.0,91183.0,0.106631318966606
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,128,0.00042825000000000003,0.0011915460000000001,2.7823607705779336,bottle_conn,855124.0,91583.0,0.10709908738381801
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,128,0.00042825000000000003,0.0021703150000000004,5.067869235259779,bottle_conn,855124.0,53589.8,0.06266903981177
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.00042825000000000003,0.015416937,35.999852889667245,bottle_conn,855124.0,45156.0,0.052806376619063435
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.00042825000000000003,0.015867961,37.05303210741389,bottle_conn,855124.0,41091.14,0.04805284379809244
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00042825000000000003,0.035883029000000004,83.7899100992411,bottle_conn,855124.0,40982.73,0.04792606686281756
Grund/bayer01,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00042825000000000003,0.011163615,26.06798598949212,bottle_conn,855124.0,50321.0,0.05884643630631347
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00042825000000000003,0.012138935,28.345440747227084,bottle_conn,855124.0,43981.56,0.05143296176928726
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00042825000000000003,0.028605813,66.79699474605954,bottle_conn,855124.0,45479.04,0.053184146392803854
Grund/bayer01,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00042825000000000003,0.010033614000000001,23.42933800350263,bottle_conn,855124.0,50321.0,0.05884643630631347
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00042825000000000003,0.011006506000000001,25.70112317571512,bottle_conn,855124.0,44010.34,0.05146661770690566
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00042825000000000003,0.029848509000000002,69.69879509632224,bottle_conn,855124.0,45478.92,0.05318400606227869
Grund/bayer01,rows,rcm_order,balance_work,parts,128,0.00042825000000000003,6.5351e-5,0.15260011675423235,total_conn,57735.0,41440.0,0.7177621893132415
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,128,0.00042825000000000003,4.836251386000001,11293.056359603037,total_conn,57735.0,33818.0,0.5857452152074132
Grund/bayer01,rows,rcm_order,split_conn__dynamic,parts,128,0.00042825000000000003,10.224074834000001,23874.080172796264,total_conn,57735.0,33818.0,0.5857452152074132
Grund/bayer01,rows,rcm_order,split_conn__trans,parts,128,0.00042825000000000003,5.28370795,12337.90531231757,total_conn,57735.0,33818.0,0.5857452152074132
Grund/bayer01,rows,rcm_order,balance_work,parts,128,0.00042825000000000003,6.538300000000001e-5,0.15267483946293053,total_hypercut,57735.0,38965.0,0.6748939118385728
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,128,0.00042825000000000003,8.935467258000001,20865.07240630473,total_hypercut,57735.0,33666.0,0.5831124967524032
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,256,0.00042825000000000003,4.6570000000000005e-6,0.01087448920023351,bottle_conn,855124.0,52288.0,0.06114668749795351
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,256,0.00042825000000000003,0.0012796600000000002,2.9881144191476943,bottle_conn,855124.0,51442.0,0.06015735729555012
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,256,0.00042825000000000003,0.002261022,5.279677758318739,bottle_conn,855124.0,29357.54,0.03433132504759544
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.00042825000000000003,0.020444713,47.74013543490951,bottle_conn,855124.0,28989.0,0.03390034661639715
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.00042825000000000003,0.019825191000000002,46.29349912434326,bottle_conn,855124.0,23197.38,0.02712750431516365
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00042825000000000003,0.055991245,130.74429655575014,bottle_conn,855124.0,23128.55,0.02704701306477189
Grund/bayer01,rows,rcm_order,balance_work,parts,256,0.00042825000000000003,0.000159715,0.3729480443666083,total_conn,57735.0,47834.0,0.8285095695851736
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,256,0.00042825000000000003,7.653471575,17871.503969643898,total_conn,57735.0,39671.0,0.687122196241448
Grund/bayer01,rows,rcm_order,balance_work,parts,256,0.00042825000000000003,0.00015942900000000002,0.37228021015761825,total_hypercut,57735.0,42369.0,0.7338529488178748
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,256,0.00042825000000000003,13.430139120000002,31360.511663747813,total_hypercut,57735.0,39506.0,0.6842643110764701
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,512,0.00042825000000000003,8.29e-6,0.019357851722124925,bottle_conn,855124.0,31101.0,0.03637016385927655
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,512,0.00042825000000000003,0.0015734870000000001,3.6742253356684182,bottle_conn,855124.0,29369.0,0.03434472661274856
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,512,0.00042825000000000003,0.0025231660000000003,5.891806187974314,bottle_conn,855124.0,18889.06,0.02208926424705657
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.00042825000000000003,0.033284046000000005,77.72106479859896,bottle_conn,855124.0,17896.0,0.020927958986065177
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.00042825000000000003,0.030769375,71.84909515469936,bottle_conn,855124.0,14181.43,0.01658406266225717
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00042825000000000003,0.08609639200000001,201.0423631056626,bottle_conn,855124.0,14154.94,0.016553084698827304
Grund/bayer01,rows,rcm_order,balance_work,parts,512,0.00042825000000000003,0.00044007700000000004,1.0276170461179217,total_conn,57735.0,56973.0,0.9868017666926474
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,512,0.00042825000000000003,15.28412471,35689.72495037945,total_conn,57735.0,42604.0,0.7379232701134494
Grund/bayer01,rows,rcm_order,balance_work,parts,512,0.00042825000000000003,0.00043884400000000003,1.0247378867483947,total_hypercut,57735.0,44648.0,0.7733264051268728
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,512,0.00042825000000000003,25.051171080000003,58496.604973730304,total_hypercut,57735.0,41995.0,0.7273750757772581
Grund/bayer01,rows,rcm_order,split_equal__split_equal,parts,1024,0.00042825000000000003,1.5499000000000002e-5,0.036191476941039115,bottle_conn,855124.0,19859.0,0.0232235324935331
Grund/bayer01,rows,rcm_order,balance_work__split_equal,parts,1024,0.00042825000000000003,0.0021774760000000002,5.084590776415645,bottle_conn,855124.0,17237.0,0.020157310518708397
Grund/bayer01,rows,rcm_order,balance_work__map_local,parts,1024,0.00042825000000000003,0.003139779,7.3316497373029765,bottle_conn,855124.0,12458.55,0.014569290535641613
Grund/bayer01,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00042825000000000003,0.067812574,158.3481004086398,bottle_conn,855124.0,11063.0,0.012937304999041074
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00042825000000000003,0.06399490000000001,149.43350846468186,bottle_conn,855124.0,8236.53,0.009631971503548024
Grund/bayer01,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00042825000000000003,0.17087090500000002,398.99802685347345,bottle_conn,855124.0,8169.5,0.009553585211033722
Grund/bayer01,rows,rcm_order,balance_work,parts,1024,0.00042825000000000003,0.00102975,2.404553415061296,total_conn,57735.0,69855.0,1.2099246557547414
Grund/bayer01,rows,rcm_order,split_conn__convex,parts,1024,0.00042825000000000003,34.177733419,79807.90056976065,total_conn,57735.0,44914.0,0.7779336624231402
Grund/bayer01,rows,rcm_order,balance_work,parts,1024,0.00042825000000000003,0.001029975,2.40507880910683,total_hypercut,57735.0,46269.0,0.8014029618082619
Grund/bayer01,rows,rcm_order,split_hypercut__convex,parts,1024,0.00042825000000000003,49.892300303000006,116502.74443199066,total_hypercut,57735.0,42932.0,0.7436043994111025
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,2,0.00042825000000000003,2.8744e-5,0.06711967308814945,cache,57735.0,222247.0,3.849432753096042
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.00042825000000000003,0.002294286,5.357352014010507,cache,57735.0,213176.0,3.6923183510868625
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,2,0.00042825000000000003,0.06343641700000001,148.12940338587273,cache,57735.0,213176.0,3.6923183510868625
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,4,0.00042825000000000003,1.4743000000000001e-5,0.03442615294804437,cache,57735.0,188826.0,3.2705637828007275
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.00042825000000000003,0.0026846160000000003,6.268805604203153,cache,57735.0,176308.0,3.053745561617736
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,4,0.00042825000000000003,0.069283523,161.78289083479274,cache,57735.0,176308.0,3.053745561617736
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,8,0.00042825000000000003,7.722e-6,0.01803152364273205,cache,57735.0,165918.0,2.8737853988048845
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.00042825000000000003,0.003455197,8.068177466433157,cache,57735.0,158546.0,2.746098553736901
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,8,0.00042825000000000003,0.074274581,173.43743374197314,cache,57735.0,158546.0,2.746098553736901
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,16,0.00042825000000000003,4.655e-6,0.010869819030939872,cache,57735.0,150487.0,2.6065125140729193
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.00042825000000000003,0.0050235010000000005,11.730300058377116,cache,57735.0,142705.0,2.47172425738287
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,16,0.00042825000000000003,0.075567295,176.4560303561004,cache,57735.0,142705.0,2.47172425738287
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,32,0.00042825000000000003,2.9400000000000002e-6,0.006865148861646235,cache,57735.0,138840.0,2.404780462457781
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.00042825000000000003,0.007940195,18.5410274372446,cache,57735.0,131136.0,2.27134320602754
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,32,0.00042825000000000003,0.082807763,193.36313601868068,cache,57735.0,131136.0,2.27134320602754
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,64,0.00042825000000000003,2.374e-6,0.005543490951546993,cache,57735.0,124291.0,2.1527842729713345
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.00042825000000000003,0.013917448,32.4984191476941,cache,57735.0,113751.0,1.9702260327357755
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,64,0.00042825000000000003,0.096890238,226.24690718038528,cache,57735.0,113751.0,1.9702260327357755
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,128,0.00042825000000000003,2.053e-6,0.004793928779918272,cache,57735.0,112097.0,1.9415778990213908
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.00042825000000000003,0.025019105000000003,58.42172796263865,cache,57735.0,101205.0,1.7529228371005456
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,128,0.00042825000000000003,0.089624467,209.28071687098657,cache,57735.0,101205.0,1.7529228371005456
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,256,0.00042825000000000003,1.653e-6,0.003859894921190893,cache,57735.0,104461.0,1.8093184376894431
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.00042825000000000003,0.047292686,110.43242498540572,cache,57735.0,98807.0,1.7113882393695332
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,256,0.00042825000000000003,0.08690434500000001,202.92900175131348,cache,57735.0,98807.0,1.7113882393695332
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,512,0.00042825000000000003,1.582e-6,0.003694103911266783,cache,57735.0,97899.0,1.695661210704079
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.00042825000000000003,0.091455749,213.55691535318155,cache,57735.0,95106.0,1.647285009093271
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,512,0.00042825000000000003,0.09933839000000001,231.9635493286632,cache,57735.0,95106.0,1.647285009093271
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,1024,0.00042825000000000003,1.74e-6,0.004063047285464098,cache,57735.0,85345.0,1.478219450939638
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.00042825000000000003,0.179965478,420.234624635143,cache,57735.0,83980.0,1.4545769463930025
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,1024,0.00042825000000000003,0.15315593300000002,357.6320677174548,cache,57735.0,83980.0,1.4545769463930025
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,2048,0.00042825000000000003,1.5020000000000002e-6,0.003507297139521308,cache,57735.0,71972.0,1.2465921884472158
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.00042825000000000003,0.357426051,834.6200840630473,cache,57735.0,71223.0,1.2336191218498311
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,2048,0.00042825000000000003,0.175662537,410.1868931698774,cache,57735.0,71223.0,1.2336191218498311
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,4096,0.00042825000000000003,1.475e-6,0.0034442498540572094,cache,57735.0,64770.0,1.1218498311249676
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.00042825000000000003,0.700769262,1636.3555446584937,cache,57735.0,64317.0,1.1140036373083917
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,4096,0.00042825000000000003,0.17611816300000002,411.25081844716874,cache,57735.0,64317.0,1.1140036373083917
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,8192,0.00042825000000000003,1.48e-6,0.0034559252772913018,cache,57735.0,61134.0,1.0588724343985452
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.00042825000000000003,1.352650284,3158.552910683012,cache,57735.0,60853.0,1.0540053693600069
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,8192,0.00042825000000000003,0.18719919000000002,437.1259544658494,cache,57735.0,60853.0,1.0540053693600069
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,16384,0.00042825000000000003,1.5240000000000001e-6,0.0035586690017513135,cache,57735.0,59637.0,1.0329436217199273
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.00042825000000000003,2.524929483,5895.92407005254,cache,57735.0,59084.0,1.0233653762882133
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,16384,0.00042825000000000003,0.13874228900000002,323.97498890834794,cache,57735.0,59084.0,1.0233653762882133
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,32768,0.00042825000000000003,1.474e-6,0.0034419147694103908,cache,57735.0,58357.0,1.0107733610461591
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.00042825000000000003,4.258959928,9945.0319392878,cache,57735.0,58305.0,1.0098726942062874
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,32768,0.00042825000000000003,0.078360572,182.9785685931115,cache,57735.0,58305.0,1.0098726942062874
Grund/bayer01,rows,rcm_order,chunk_equal,vertices,65536,0.00042825000000000003,1.4680000000000002e-6,0.0034279042615294806,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.00042825000000000003,5.257145798000001,12275.880438995915,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,rcm_order,chunk_conn__convex,vertices,65536,0.00042825000000000003,0.032536998000000004,75.97664448336253,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,2,0.00044473300000000005,6.58e-7,0.0014795394090386814,bottle_conn,855124.0,466539.0,0.545580523994181
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,2,0.00044473300000000005,0.001166884,2.6237855072594116,bottle_conn,855124.0,473468.0,0.5536834424013359
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,2,0.00044473300000000005,0.002148229,4.830379126352216,bottle_conn,855124.0,464144.92,0.5427808364634836
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00044473300000000005,0.008543073,19.20944251944425,bottle_conn,855124.0,466111.0,0.5450800117877641
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00044473300000000005,0.010072641,22.648737557141025,bottle_conn,855124.0,465409.92,0.5442601540829166
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00044473300000000005,0.019582338,44.03167293634608,bottle_conn,855124.0,463872.18,0.5424618885682077
Grund/bayer01,cols,rcm_order,balance_work,parts,2,0.00044473300000000005,5.03e-7,0.001131015688064524,total_conn,57735.0,709.0,0.012280245951329349
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,2,0.00044473300000000005,0.127922711,287.63934990207605,total_conn,57735.0,399.0,0.0069108859444011435
Grund/bayer01,cols,rcm_order,balance_work,parts,2,0.00044473300000000005,5.040000000000001e-7,0.0011332642281998413,total_hypercut,57735.0,709.0,0.012280245951329349
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,2,0.00044473300000000005,0.23455228900000002,527.4002356470062,total_hypercut,57735.0,399.0,0.0069108859444011435
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,4,0.00044473300000000005,6.84e-7,0.0015380014525569273,bottle_conn,855124.0,300981.0,0.35197351495221746
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,4,0.00044473300000000005,0.001171683,2.6345762513687982,bottle_conn,855124.0,303483.0,0.35489940640187856
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,4,0.00044473300000000005,0.002042982,4.593727022730492,bottle_conn,855124.0,298098.0,0.3486020740851619
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00044473300000000005,0.008646566000000001,19.44215068366863,bottle_conn,855124.0,271121.0,0.31705460260734114
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00044473300000000005,0.010055759000000001,22.610777702576602,bottle_conn,855124.0,270761.64,0.3166343594613179
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00044473300000000005,0.019874142,44.68780594199216,bottle_conn,855124.0,269830.18,0.31554509053657714
Grund/bayer01,cols,rcm_order,balance_work,parts,4,0.00044473300000000005,1.292e-6,0.0029051138548297517,total_conn,57735.0,2116.0,0.036650212176322854
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,4,0.00044473300000000005,0.208180585,468.1024007663024,total_conn,57735.0,1069.0,0.018515631765826622
Grund/bayer01,cols,rcm_order,balance_work,parts,4,0.00044473300000000005,1.292e-6,0.0029051138548297517,total_hypercut,57735.0,2116.0,0.036650212176322854
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,4,0.00044473300000000005,0.39341348800000003,884.60601754311,total_hypercut,57735.0,1069.0,0.018515631765826622
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,8,0.00044473300000000005,7.43e-7,0.0016706653205406387,bottle_conn,855124.0,195094.0,0.22814702896889807
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,8,0.00044473300000000005,0.0011476980000000002,2.580645016223217,bottle_conn,855124.0,200086.0,0.23398477881570393
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,8,0.00044473300000000005,0.002016433,4.534030530677957,bottle_conn,855124.0,190564.21,0.22284979722239112
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00044473300000000005,0.008890828,19.991383594201462,bottle_conn,855124.0,168635.0,0.19720531759136686
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00044473300000000005,0.010245297,23.03696150274434,bottle_conn,855124.0,168165.83,0.19665666032060847
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00044473300000000005,0.020667446000000003,46.4715818254998,bottle_conn,855124.0,167079.49,0.19538627146472323
Grund/bayer01,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00044473300000000005,0.008744144,19.661558732992603,bottle_conn,855124.0,177770.0,0.20788797881944607
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00044473300000000005,0.010132209000000001,22.7826785959216,bottle_conn,855124.0,173516.32,0.20291363591713016
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00044473300000000005,0.020332080000000002,45.717497914479026,bottle_conn,855124.0,182401.12,0.21330370800024323
Grund/bayer01,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00044473300000000005,0.008029301,18.05420555704209,bottle_conn,855124.0,177770.0,0.20788797881944607
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00044473300000000005,0.009463946,21.280062419474156,bottle_conn,855124.0,173487.68,0.20288014369845775
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00044473300000000005,0.02046417,46.01450758095306,bottle_conn,855124.0,182907.67,0.21389607822959011
Grund/bayer01,cols,rcm_order,balance_work,parts,8,0.00044473300000000005,1.3600000000000001e-6,0.0030580145840313176,total_conn,57735.0,4442.0,0.07693773274443579
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,8,0.00044473300000000005,0.518728776,1166.382472179937,total_conn,57735.0,2662.0,0.04610721399497705
Grund/bayer01,cols,rcm_order,split_conn__dynamic,parts,8,0.00044473300000000005,7.1427247320000005,16060.7032354244,total_conn,57735.0,2662.0,0.04610721399497705
Grund/bayer01,cols,rcm_order,split_conn__trans,parts,8,0.00044473300000000005,5.872806311000001,13205.240697227326,total_conn,57735.0,2662.0,0.04610721399497705
Grund/bayer01,cols,rcm_order,balance_work,parts,8,0.00044473300000000005,1.364e-6,0.003067008744572586,total_hypercut,57735.0,4442.0,0.07693773274443579
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,8,0.00044473300000000005,1.0018564890000001,2252.71452534442,total_hypercut,57735.0,2662.0,0.04610721399497705
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,16,0.00044473300000000005,8.66e-7,0.0019472357571846477,bottle_conn,855124.0,166456.0,0.19465714913860446
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,16,0.00044473300000000005,0.0012023510000000002,2.703534480238705,bottle_conn,855124.0,164644.0,0.19253815820863407
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,16,0.00044473300000000005,0.002085598,4.689550809137168,bottle_conn,855124.0,155790.0,0.18218410429364632
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00044473300000000005,0.009419766000000001,21.180721916295845,bottle_conn,855124.0,131475.0,0.15374963163237146
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00044473300000000005,0.010589033000000001,23.809865694697717,bottle_conn,855124.0,128731.19,0.15054096248029525
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00044473300000000005,0.022137243,49.77647937076853,bottle_conn,855124.0,128125.33,0.14983245704716508
Grund/bayer01,cols,rcm_order,balance_work,parts,16,0.00044473300000000005,2.419e-6,0.005439218587332174,total_conn,57735.0,9276.0,0.16066510782021304
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,16,0.00044473300000000005,0.954348665,2145.8912763388366,total_conn,57735.0,5511.0,0.0954533645102624
Grund/bayer01,cols,rcm_order,balance_work,parts,16,0.00044473300000000005,2.429e-6,0.0054617039886853454,total_hypercut,57735.0,9272.0,0.16059582575560752
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,16,0.00044473300000000005,1.8399805980000001,4137.2702228078415,total_hypercut,57735.0,5511.0,0.0954533645102624
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,32,0.00044473300000000005,1.1040000000000001e-6,0.0024823883093901284,bottle_conn,855124.0,146151.0,0.17091205485987998
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,32,0.00044473300000000005,0.001206201,2.7121913597596756,bottle_conn,855124.0,145528.0,0.17018350555007228
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,32,0.00044473300000000005,0.002033416,4.572217487796048,bottle_conn,855124.0,137342.9,0.1606116773707673
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00044473300000000005,0.010534442000000001,23.68711564017062,bottle_conn,855124.0,116518.0,0.1362586010917715
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00044473300000000005,0.011524334,25.912927531799976,bottle_conn,855124.0,110455.88,0.12916943039839837
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00044473300000000005,0.024694574,55.52674076355925,bottle_conn,855124.0,110132.91,0.12879174248413097
Grund/bayer01,cols,rcm_order,balance_work,parts,32,0.00044473300000000005,5.725e-6,0.012872892274690656,total_conn,57735.0,18470.0,0.3199099333160128
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,32,0.00044473300000000005,1.988156328,4470.449298792759,total_conn,57735.0,11463.0,0.19854507664328397
Grund/bayer01,cols,rcm_order,balance_work,parts,32,0.00044473300000000005,5.91e-6,0.013288872199724328,total_hypercut,57735.0,18462.0,0.31977136918680177
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,32,0.00044473300000000005,3.757219708,8448.259310642565,total_hypercut,57735.0,11460.0,0.19849311509482984
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,64,0.00044473300000000005,1.559e-6,0.003505474070959429,bottle_conn,855124.0,132414.0,0.15484771799177663
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,64,0.00044473300000000005,0.0012424390000000001,2.793673957183299,bottle_conn,855124.0,133265.0,0.15584289529939518
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,64,0.00044473300000000005,0.002070988,4.656699637760184,bottle_conn,855124.0,95388.24,0.11154901511359756
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00044473300000000005,0.01189017,26.73552446074386,bottle_conn,855124.0,85875.0,0.10042403207020269
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00044473300000000005,0.012655774000000002,28.45701578250321,bottle_conn,855124.0,79011.62,0.09239785107189133
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00044473300000000005,0.028919052,65.02564909732355,bottle_conn,855124.0,78885.11,0.0922499076157376
Grund/bayer01,cols,rcm_order,balance_work,parts,64,0.00044473300000000005,1.8964e-5,0.042641315126154336,total_conn,57735.0,34274.0,0.5936433705724431
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,64,0.00044473300000000005,3.5639845140000004,8013.76222137777,total_conn,57735.0,23416.0,0.4055772062007448
Grund/bayer01,cols,rcm_order,balance_work,parts,64,0.00044473300000000005,1.8995e-5,0.04271101987034917,total_hypercut,57735.0,34126.0,0.5910799341820386
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,64,0.00044473300000000005,6.831595549,15361.116780180466,total_hypercut,57735.0,23371.0,0.4047977829739326
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,128,0.00044473300000000005,2.492e-6,0.005603362017210326,bottle_conn,855124.0,94905.0,0.11098390408876374
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,128,0.00044473300000000005,0.0012411520000000001,2.7907800860291454,bottle_conn,855124.0,96178.0,0.11247257707654094
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,128,0.00044473300000000005,0.0022307530000000002,5.015937652479128,bottle_conn,855124.0,58390.0,0.06828249470252268
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00044473300000000005,0.013473095000000001,30.294794854440752,bottle_conn,855124.0,49028.0,0.057334374897675656
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00044473300000000005,0.014159259,31.837662147850505,bottle_conn,855124.0,45773.47,0.05352845903050318
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00044473300000000005,0.035928158,80.78590525101578,bottle_conn,855124.0,45669.95,0.05340740056412871
Grund/bayer01,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00044473300000000005,0.011455086000000001,25.757220624509536,bottle_conn,855124.0,55378.0,0.06476019852091626
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00044473300000000005,0.012276618000000001,27.604468298956903,bottle_conn,855124.0,46617.74,0.054515766134502125
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00044473300000000005,0.02878771,64.73032133887074,bottle_conn,855124.0,48712.17,0.056965036649655486
Grund/bayer01,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00044473300000000005,0.010075859000000001,22.65597335929648,bottle_conn,855124.0,55378.0,0.06476019852091626
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00044473300000000005,0.010787281000000001,24.25563427944407,bottle_conn,855124.0,46630.71,0.05453093352543023
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00044473300000000005,0.030370867000000003,68.29011339387903,bottle_conn,855124.0,48712.07,0.05696491970755119
Grund/bayer01,cols,rcm_order,balance_work,parts,128,0.00044473300000000005,9.0906e-5,0.2044057895411404,total_conn,57735.0,47149.0,0.8166450160214774
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,128,0.00044473300000000005,4.489462298,10094.736163046142,total_conn,57735.0,38387.0,0.6648826535030744
Grund/bayer01,cols,rcm_order,split_conn__dynamic,parts,128,0.00044473300000000005,10.258028245,23065.588218099398,total_conn,57735.0,38387.0,0.6648826535030744
Grund/bayer01,cols,rcm_order,split_conn__trans,parts,128,0.00044473300000000005,5.289007437,11892.545498085368,total_conn,57735.0,38387.0,0.6648826535030744
Grund/bayer01,cols,rcm_order,balance_work,parts,128,0.00044473300000000005,9.0864e-5,0.20431135085545707,total_hypercut,57735.0,45253.0,0.7838053173984585
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,128,0.00044473300000000005,8.701378845,19565.399565582044,total_hypercut,57735.0,38329.0,0.6638780635662943
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,256,0.00044473300000000005,4.625000000000001e-6,0.010399498125841797,bottle_conn,855124.0,58599.0,0.06852690370051595
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,256,0.00044473300000000005,0.0013713800000000002,3.083602970771227,bottle_conn,855124.0,60536.0,0.07079207226086509
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,256,0.00044473300000000005,0.002217546,4.986241182911994,bottle_conn,855124.0,36322.0,0.04247571112493627
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00044473300000000005,0.025103175000000002,56.445496511389976,bottle_conn,855124.0,28453.0,0.033273536937333065
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00044473300000000005,0.0248009,55.76581904198699,bottle_conn,855124.0,24757.62,0.0289520818033408
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00044473300000000005,0.055657796,125.14878814929406,bottle_conn,855124.0,24650.86,0.02882723441278692
Grund/bayer01,cols,rcm_order,balance_work,parts,256,0.00044473300000000005,0.000204446,0.45970503650504907,total_conn,57735.0,54383.0,0.9419416298605698
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,256,0.00044473300000000005,7.0147900850000005,15773.03704694727,total_conn,57735.0,45109.0,0.7813111630726596
Grund/bayer01,cols,rcm_order,balance_work,parts,256,0.00044473300000000005,0.00020443700000000002,0.45968479964383124,total_hypercut,57735.0,49744.0,0.861591755434312
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,256,0.00044473300000000005,13.357361139,30034.562622967034,total_hypercut,57735.0,45020.0,0.7797696371351867
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,512,0.00044473300000000005,8.297e-6,0.018656137502726353,bottle_conn,855124.0,37525.0,0.043882524639701374
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,512,0.00044473300000000005,0.001529208,3.4384855632480607,bottle_conn,855124.0,31678.0,0.037044919801104866
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,512,0.00044473300000000005,0.0023962000000000002,5.387951872246943,bottle_conn,855124.0,20006.04,0.023395484163700235
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00044473300000000005,0.036092937000000005,81.1564174459732,bottle_conn,855124.0,18494.0,0.02162727276979713
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00044473300000000005,0.034299229,77.12319301693375,bottle_conn,855124.0,15363.4,0.017966283252487357
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00044473300000000005,0.097861553,220.04562962496598,bottle_conn,855124.0,15226.91,0.017806668974324192
Grund/bayer01,cols,rcm_order,balance_work,parts,512,0.00044473300000000005,0.00036737300000000005,0.8260529351318656,total_conn,57735.0,63958.0,1.1077855720100458
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,512,0.00044473300000000005,13.763193494000001,30947.092961394814,total_conn,57735.0,48211.0,0.8350394041742444
Grund/bayer01,cols,rcm_order,balance_work,parts,512,0.00044473300000000005,0.00036702,0.8252592004640986,total_hypercut,57735.0,53311.0,0.9233740365462891
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,512,0.00044473300000000005,25.094958622,56427.021655690034,total_hypercut,57735.0,47993.0,0.8312635316532433
Grund/bayer01,cols,rcm_order,split_equal__split_equal,parts,1024,0.00044473300000000005,1.5442000000000002e-5,0.03472195676956736,bottle_conn,855124.0,26913.0,0.03147262853106684
Grund/bayer01,cols,rcm_order,balance_work__split_equal,parts,1024,0.00044473300000000005,0.002062879,4.6384662258028975,bottle_conn,855124.0,23528.0,0.027514138300410232
Grund/bayer01,cols,rcm_order,balance_work__map_local,parts,1024,0.00044473300000000005,0.002930911,6.590271016542509,bottle_conn,855124.0,15826.17,0.01850745622857036
Grund/bayer01,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00044473300000000005,0.055178170000000006,124.07032983835245,bottle_conn,855124.0,12410.0,0.014512515144002508
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00044473300000000005,0.048184958,108.34581198157095,bottle_conn,855124.0,8553.86,0.01000306388313274
Grund/bayer01,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00044473300000000005,0.143292379,322.19866526657563,bottle_conn,855124.0,8496.84,0.009936383495259167
Grund/bayer01,cols,rcm_order,balance_work,parts,1024,0.00044473300000000005,0.000895265,2.013039284244704,total_conn,57735.0,77778.0,1.3471551052221356
Grund/bayer01,cols,rcm_order,split_conn__convex,parts,1024,0.00044473300000000005,29.547021992,66437.66482811034,total_conn,57735.0,51175.0,0.8863774140469386
Grund/bayer01,cols,rcm_order,balance_work,parts,1024,0.00044473300000000005,0.0008952980000000001,2.0131134860691695,total_hypercut,57735.0,56539.0,0.979284662682948
Grund/bayer01,cols,rcm_order,split_hypercut__convex,parts,1024,0.00044473300000000005,49.848650508000006,112086.6913586354,total_hypercut,57735.0,49550.0,0.858231575300944
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,2,0.00044473300000000005,2.8713e-5,0.06456233290536119,cache,57735.0,245228.0,4.2474755347709365
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00044473300000000005,0.002253588,5.067283066469094,cache,57735.0,229809.0,3.9804104962327878
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,2,0.00044473300000000005,0.062160483,139.7703408561991,cache,57735.0,229809.0,3.9804104962327878
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,4,0.00044473300000000005,1.5978000000000002e-5,0.03592717428209735,cache,57735.0,221144.0,3.8303282237810685
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00044473300000000005,0.0026219060000000002,5.895460872028835,cache,57735.0,203098.0,3.5177621893132414
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,4,0.00044473300000000005,0.068303389,153.5829115446796,cache,57735.0,203098.0,3.5177621893132414
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,8,0.00044473300000000005,7.641e-6,0.017181095173958306,cache,57735.0,185395.0,3.2111370918853384
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00044473300000000005,0.003402524,7.6507117753798335,cache,57735.0,174822.0,3.0280072746167837
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,8,0.00044473300000000005,0.075776036,170.38545824123688,cache,57735.0,174822.0,3.0280072746167837
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,16,0.00044473300000000005,4.707e-6,0.010583878416937802,cache,57735.0,162878.0,2.821131029704685
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00044473300000000005,0.00499519,11.23188519853485,cache,57735.0,153223.0,2.6539014462630988
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,16,0.00044473300000000005,0.080993116,182.11627201039724,cache,57735.0,153223.0,2.6539014462630988
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,32,0.00044473300000000005,3.0020000000000002e-6,0.00675011748622207,cache,57735.0,146230.0,2.5327790768164893
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00044473300000000005,0.007987788000000001,17.96086191040467,cache,57735.0,136841.0,2.37015675067117
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,32,0.00044473300000000005,0.081436466,183.11316227939008,cache,57735.0,136841.0,2.37015675067117
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,64,0.00044473300000000005,2.33e-6,0.005239098515288948,cache,57735.0,131605.0,2.2794665281025375
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00044473300000000005,0.013880236,31.21026773367391,cache,57735.0,118629.0,2.0547155105222137
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,64,0.00044473300000000005,0.08419512700000001,189.31612225762424,cache,57735.0,118629.0,2.0547155105222137
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,128,0.00044473300000000005,2.031e-6,0.004566785014829122,cache,57735.0,118989.0,2.0609508963367107
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00044473300000000005,0.025026202,56.27241963155421,cache,57735.0,106964.0,1.8526716896163506
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,128,0.00044473300000000005,0.081308461,182.8253378993688,cache,57735.0,106964.0,1.8526716896163506
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,256,0.00044473300000000005,1.649e-6,0.0037078426831379722,cache,57735.0,110405.0,1.9122715856932537
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00044473300000000005,0.047337815000000005,106.44097694571799,cache,57735.0,104506.0,1.8100978609162552
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,256,0.00044473300000000005,0.08166735,183.63231421999265,cache,57735.0,104506.0,1.8100978609162552
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,512,0.00044473300000000005,1.5720000000000002e-6,0.0035347050927185524,cache,57735.0,103360.0,1.7902485494067724
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00044473300000000005,0.091562129,205.8811219315859,cache,57735.0,100084.0,1.7335065384948471
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,512,0.00044473300000000005,0.090494907,203.48143043129247,cache,57735.0,100084.0,1.7335065384948471
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,1024,0.00044473300000000005,1.5410000000000002e-6,0.003465000348523721,cache,57735.0,89324.0,1.5471377847059842
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00044473300000000005,0.180110244,404.98511241576404,cache,57735.0,87483.0,1.5152507144712912
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00044473300000000005,0.143425894,322.4988791027425,cache,57735.0,87483.0,1.5152507144712912
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,2048,0.00044473300000000005,1.5020000000000002e-6,0.003377307283246352,cache,57735.0,74065.0,1.2828440287520568
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00044473300000000005,0.35683482,802.3574144486691,cache,57735.0,73026.0,1.2648480124707717
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00044473300000000005,0.17407016,391.4037411210771,cache,57735.0,73026.0,1.2648480124707717
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,4096,0.00044473300000000005,1.505e-6,0.0033840529036523034,cache,57735.0,65884.0,1.1411448861176063
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00044473300000000005,0.7011821460000001,1576.6361974488063,cache,57735.0,65159.0,1.1285875119078548
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00044473300000000005,0.165122873,371.28540719937575,cache,57735.0,65159.0,1.1285875119078548
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,8192,0.00044473300000000005,1.463e-6,0.0032896142179689833,cache,57735.0,61644.0,1.0677058976357496
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00044473300000000005,1.350814377,3037.3603420479253,cache,57735.0,61232.0,1.0605698449813805
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00044473300000000005,0.187471929,421.53815660182624,cache,57735.0,61232.0,1.0605698449813805
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,16384,0.00044473300000000005,1.478e-6,0.0033233423199987406,cache,57735.0,59941.0,1.0382090586299473
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00044473300000000005,2.530492433,5689.913797716832,cache,57735.0,59224.0,1.0257902485494068
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00044473300000000005,0.14424731600000001,324.345879437775,cache,57735.0,59224.0,1.0257902485494068
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,32768,0.00044473300000000005,1.529e-6,0.003438017866899915,cache,57735.0,58454.0,1.0124534511128431
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00044473300000000005,4.260936955,9580.887757373524,cache,57735.0,58346.0,1.010582835368494
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00044473300000000005,0.07975950700000001,179.3424526626088,cache,57735.0,58346.0,1.010582835368494
Grund/bayer01,cols,rcm_order,chunk_equal,vertices,65536,0.00044473300000000005,1.469e-6,0.0033031054587808863,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00044473300000000005,5.2566355510000005,11819.756013158456,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00044473300000000005,0.032626782,73.36262881324299,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,2,0.000421839,1.046e-6,0.002479619001562207,bottle_conn,855124.0,437016.0,0.5110557065408058
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,2,0.000421839,0.001678231,3.9783685244844595,bottle_conn,855124.0,465658.0,0.5445502640552715
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,2,0.000421839,0.0025733120000000003,6.1002230708872345,bottle_conn,855124.0,433924.64,0.5074406051052245
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000421839,0.009222273000000001,21.86206822982228,bottle_conn,855124.0,433943.0,0.5074620756755746
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000421839,0.010437182000000001,24.7420982886836,bottle_conn,855124.0,434956.66,0.5086474710100524
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000421839,0.019936881,47.26182500906744,bottle_conn,855124.0,434000.14,0.5075288963939733
Grund/bayer01,rows,spectral_order,balance_work,parts,2,0.000421839,4.68e-7,0.0011094280045230525,total_conn,57735.0,119.0,0.002061141422014376
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,2,0.000421839,0.10071321000000001,238.74798205002384,total_conn,57735.0,33.0,0.0005715770329955832
Grund/bayer01,rows,spectral_order,balance_work,parts,2,0.000421839,4.7000000000000005e-7,0.0011141691498415273,total_hypercut,57735.0,119.0,0.002061141422014376
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,2,0.000421839,0.168373292,399.14112256097707,total_hypercut,57735.0,33.0,0.0005715770329955832
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,4,0.000421839,6.860000000000001e-7,0.0016262128442367824,bottle_conn,855124.0,226727.0,0.26513932482306657
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,4,0.000421839,0.0016702630000000002,3.959479801535657,bottle_conn,855124.0,252187.0,0.2949127845786108
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,4,0.000421839,0.002560062,6.06881298315234,bottle_conn,855124.0,228715.0,0.2674641338566103
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000421839,0.009328486,22.11385386367785,bottle_conn,855124.0,222576.0,0.260285058073449
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000421839,0.010311854,24.444999158446706,bottle_conn,855124.0,224212.32,0.2621986051145799
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000421839,0.020299069000000003,48.12041797937128,bottle_conn,855124.0,221830.23,0.25941293894218853
Grund/bayer01,rows,spectral_order,balance_work,parts,4,0.000421839,1.227e-6,0.0029086926528841574,total_conn,57735.0,324.0,0.0056118472330475445
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,4,0.000421839,0.151084074,358.1557750705838,total_conn,57735.0,97.0,0.001680090066683987
Grund/bayer01,rows,spectral_order,balance_work,parts,4,0.000421839,1.2220000000000001e-6,0.002896839789587971,total_hypercut,57735.0,324.0,0.0056118472330475445
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,4,0.000421839,0.279997339,663.7540364925956,total_hypercut,57735.0,97.0,0.001680090066683987
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,8,0.000421839,7.43e-7,0.001761335485813308,bottle_conn,855124.0,123425.0,0.1443357922359798
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,8,0.000421839,0.001685815,3.996346947532115,bottle_conn,855124.0,147696.0,0.17271881037136136
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,8,0.000421839,0.00255594,6.059041482650963,bottle_conn,855124.0,120527.39,0.1409472661274856
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000421839,0.009499944,22.520307510685356,bottle_conn,855124.0,119673.0,0.1399481244825312
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000421839,0.010694122,25.351193227748027,bottle_conn,855124.0,120274.43,0.14065144938044072
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000421839,0.020757842000000002,49.20797270996755,bottle_conn,855124.0,118215.73,0.13824396227915484
Grund/bayer01,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000421839,0.00935473,22.176067172546873,bottle_conn,855124.0,127105.0,0.14863926167433028
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000421839,0.010565035,25.045183114885063,bottle_conn,855124.0,125111.66,0.14630820793241683
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000421839,0.020503716,48.60554856236621,bottle_conn,855124.0,125978.3,0.14732167498514837
Grund/bayer01,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000421839,0.009045964,21.44411493484481,bottle_conn,855124.0,127105.0,0.14863926167433028
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000421839,0.010222100000000001,24.232230779989525,bottle_conn,855124.0,124940.82,0.14610842404142557
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000421839,0.02302569,54.58407117407352,bottle_conn,855124.0,125977.32,0.1473205289525262
Grund/bayer01,rows,spectral_order,balance_work,parts,8,0.000421839,2.5850000000000002e-6,0.0061279303241284,total_conn,57735.0,722.0,0.012505412661297307
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,8,0.000421839,0.44832181600000004,1062.779439549212,total_conn,57735.0,309.0,0.005352039490776825
Grund/bayer01,rows,spectral_order,split_conn__dynamic,parts,8,0.000421839,7.157630306000001,16967.682708331853,total_conn,57735.0,309.0,0.005352039490776825
Grund/bayer01,rows,spectral_order,split_conn__trans,parts,8,0.000421839,6.305315388,14947.208266660977,total_conn,57735.0,309.0,0.005352039490776825
Grund/bayer01,rows,spectral_order,balance_work,parts,8,0.000421839,2.5800000000000003e-6,0.006116077460832214,total_hypercut,57735.0,722.0,0.012505412661297307
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,8,0.000421839,0.7945374510000001,1883.5087580806896,total_hypercut,57735.0,309.0,0.005352039490776825
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,16,0.000421839,8.67e-7,0.002055286495558732,bottle_conn,855124.0,67513.0,0.07895112287808552
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,16,0.000421839,0.001673989,3.968312555263975,bottle_conn,855124.0,101441.0,0.11862724002600793
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,16,0.000421839,0.002563643,6.077302003845069,bottle_conn,855124.0,67175.69,0.07855666546606106
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000421839,0.009828074000000001,23.29816351736089,bottle_conn,855124.0,65009.0,0.07602289258633836
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000421839,0.010913474000000001,25.871183081697048,bottle_conn,855124.0,66189.75,0.07740368648289604
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000421839,0.021779969,51.63099903043578,bottle_conn,855124.0,64695.2,0.07565592826303554
Grund/bayer01,rows,spectral_order,balance_work,parts,16,0.000421839,4.9850000000000006e-6,0.011817304706297901,total_conn,57735.0,1424.0,0.024664414999566987
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,16,0.000421839,0.91225126,2162.55789531077,total_conn,57735.0,760.0,0.013163592275049797
Grund/bayer01,rows,spectral_order,balance_work,parts,16,0.000421839,4.892e-6,0.01159684144898883,total_hypercut,57735.0,1405.0,0.024335325192690743
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,16,0.000421839,1.6246589040000001,3851.3719784088244,total_hypercut,57735.0,758.0,0.013128951242747034
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,32,0.000421839,1.108e-6,0.0026265945064349195,bottle_conn,855124.0,44543.0,0.05208952151968604
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,32,0.000421839,0.00170643,4.0452163029022925,bottle_conn,855124.0,80921.0,0.09463072022303198
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,32,0.000421839,0.002597148,6.156728040792814,bottle_conn,855124.0,44122.0,0.0515971952605704
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000421839,0.010709911,25.388622199464724,bottle_conn,855124.0,38528.0,0.04505545394586048
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000421839,0.011602947,27.50562892477936,bottle_conn,855124.0,39536.27,0.04623454610091635
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000421839,0.02460214,58.32116044272815,bottle_conn,855124.0,38633.27,0.04517855889906025
Grund/bayer01,rows,spectral_order,balance_work,parts,32,0.000421839,1.0985e-5,0.026040740661721653,total_conn,57735.0,2819.0,0.04882653503074392
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,32,0.000421839,1.8274656560000002,4332.140119808742,total_conn,57735.0,1545.0,0.026760197453884124
Grund/bayer01,rows,spectral_order,balance_work,parts,32,0.000421839,1.096e-5,0.025981476345240718,total_hypercut,57735.0,2731.0,0.047302329609422364
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,32,0.000421839,3.3483390170000003,7937.48092755767,total_hypercut,57735.0,1486.0,0.02573828700095263
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,64,0.000421839,1.5690000000000001e-6,0.0037194285023433114,bottle_conn,855124.0,28905.0,0.033802115248782634
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,64,0.000421839,0.0016104530000000002,3.817695850786675,bottle_conn,855124.0,66564.0,0.07784134230825003
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,64,0.000421839,0.002617102,6.204030447635235,bottle_conn,855124.0,30952.97,0.03619705446227682
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000421839,0.012468081,29.556491931755954,bottle_conn,855124.0,25897.0,0.030284496751348342
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000421839,0.013107835,31.07307527279365,bottle_conn,855124.0,26412.75,0.030887625654291075
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000421839,0.029526669000000002,69.9951142497493,bottle_conn,855124.0,25771.72,0.030137991683077542
Grund/bayer01,rows,spectral_order,balance_work,parts,64,0.000421839,3.3893e-5,0.08034581913952954,total_conn,57735.0,5231.0,0.09060361998787564
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,64,0.000421839,3.7115752110000004,8798.558717899483,total_conn,57735.0,3136.0,0.05431713865073179
Grund/bayer01,rows,spectral_order,balance_work,parts,64,0.000421839,3.4226e-5,0.08113521983505555,total_hypercut,57735.0,5046.0,0.08739932449987009
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,64,0.000421839,6.452279123,15295.596478751371,total_hypercut,57735.0,2987.0,0.051736381744175976
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,128,0.000421839,2.453e-6,0.005815014733109077,bottle_conn,855124.0,22727.0,0.02657743204494319
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,128,0.000421839,0.001793709,4.252117514027864,bottle_conn,855124.0,57481.0,0.0672194909744084
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,128,0.000421839,0.002669176,6.327475648292358,bottle_conn,855124.0,22565.62,0.026388710877019005
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000421839,0.015032214,35.63495551620405,bottle_conn,855124.0,19558.0,0.022871536759581066
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000421839,0.015198591000000001,36.02936428352997,bottle_conn,855124.0,19574.65,0.02289100761994752
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000421839,0.036845429,87.34476660526883,bottle_conn,855124.0,19228.92,0.022486703682740746
Grund/bayer01,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000421839,0.011866364,28.13007806295767,bottle_conn,855124.0,21321.0,0.024933226058442986
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000421839,0.012630037,29.94042039735539,bottle_conn,855124.0,19688.55,0.023024204676748636
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000421839,0.028478508000000003,67.5103724406705,bottle_conn,855124.0,19838.87,0.023199992047936907
Grund/bayer01,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000421839,0.011751266000000002,27.857229891024776,bottle_conn,855124.0,21321.0,0.024933226058442986
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000421839,0.012473642,29.56967468631397,bottle_conn,855124.0,19689.66,0.023025502734106397
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000421839,0.027800305,65.90264295145778,bottle_conn,855124.0,19806.56,0.02316220805403661
Grund/bayer01,rows,spectral_order,balance_work,parts,128,0.000421839,9.2347e-5,0.2189152733625862,total_conn,57735.0,10044.0,0.1739672642244739
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,128,0.000421839,7.157459938000001,16967.278838609043,total_conn,57735.0,6056.0,0.10489304581276522
Grund/bayer01,rows,spectral_order,split_conn__dynamic,parts,128,0.000421839,10.028293981000001,23772.7995301525,total_conn,57735.0,6056.0,0.10489304581276522
Grund/bayer01,rows,spectral_order,split_conn__trans,parts,128,0.000421839,5.2050604410000005,12338.973971112202,total_conn,57735.0,6056.0,0.10489304581276522
Grund/bayer01,rows,spectral_order,balance_work,parts,128,0.000421839,9.254900000000001e-5,0.21939412903975214,total_hypercut,57735.0,9566.0,0.1656880575041136
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,128,0.000421839,12.393727344,29380.23118772802,total_hypercut,57735.0,5740.0,0.09941976270892873
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,256,0.000421839,4.633e-6,0.010982863130246373,bottle_conn,855124.0,19259.0,0.022521879867715092
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,256,0.000421839,0.001888822,4.4775897913659,bottle_conn,855124.0,40634.0,0.0475182546624817
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,256,0.000421839,0.002792474,6.619762516030997,bottle_conn,855124.0,18958.66,0.022170655951651456
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000421839,0.021325631,50.55395778958323,bottle_conn,855124.0,16371.0,0.0191445918954444
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000421839,0.020846282,49.417626155950494,bottle_conn,855124.0,14963.39,0.017498503141064922
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000421839,0.053742758,127.40111274680625,bottle_conn,855124.0,14865.56,0.017384098680425293
Grund/bayer01,rows,spectral_order,balance_work,parts,256,0.000421839,0.000195913,0.4644260013891556,total_conn,57735.0,18889.0,0.3271672295834416
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,256,0.000421839,14.386592440000001,34104.46269785392,total_conn,57735.0,11822.0,0.20476314194162987
Grund/bayer01,rows,spectral_order,balance_work,parts,256,0.000421839,0.000196116,0.46490722763898074,total_hypercut,57735.0,16920.0,0.2930631332813718
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,256,0.000421839,23.757365488,56318.56108136042,total_hypercut,57735.0,10993.0,0.19040443405213475
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,512,0.000421839,8.303e-6,0.019682864789647234,bottle_conn,855124.0,17235.0,0.02015497167662234
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,512,0.000421839,0.001981319,4.696860650627372,bottle_conn,855124.0,25377.0,0.029676397808972733
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,512,0.000421839,0.0028583510000000003,6.775928731103573,bottle_conn,855124.0,15081.26,0.01763634279940687
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000421839,0.029849157,70.75959548548143,bottle_conn,855124.0,12407.0,0.014509006880873417
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000421839,0.028551414,67.68320141096484,bottle_conn,855124.0,10438.74,0.012207282218719155
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000421839,0.082515722,195.60951453042512,bottle_conn,855124.0,10336.78,0.012088048049171816
Grund/bayer01,rows,spectral_order,balance_work,parts,512,0.000421839,0.000354814,0.8411123675146205,total_conn,57735.0,32693.0,0.5662596345371093
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,512,0.000421839,25.977275475000003,61581.01900251044,total_conn,57735.0,21511.0,0.3725816229323634
Grund/bayer01,rows,spectral_order,balance_work,parts,512,0.000421839,0.000353509,0.8380187701943158,total_hypercut,57735.0,26109.0,0.4522213561964146
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,512,0.000421839,41.121989237,97482.66337868238,total_hypercut,57735.0,18137.0,0.31414220143760285
Grund/bayer01,rows,spectral_order,split_equal__split_equal,parts,1024,0.000421839,1.5433e-5,0.03658504785000912,bottle_conn,855124.0,14410.0,0.01685135723006254
Grund/bayer01,rows,spectral_order,balance_work__split_equal,parts,1024,0.000421839,0.002505068,5.938445710330244,bottle_conn,855124.0,16342.0,0.019110678685196534
Grund/bayer01,rows,spectral_order,balance_work__map_local,parts,1024,0.000421839,0.0034770430000000004,8.242583070792412,bottle_conn,855124.0,12200.01,0.014266948419176634
Grund/bayer01,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000421839,0.057487954,136.2793719878911,bottle_conn,855124.0,8947.0,0.01046281007198956
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000421839,0.052384801,124.18197701018634,bottle_conn,855124.0,6960.74,0.008140035831060759
Grund/bayer01,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000421839,0.164389529,389.69732291229593,bottle_conn,855124.0,6892.38,0.008060094208559227
Grund/bayer01,rows,spectral_order,balance_work,parts,1024,0.000421839,0.000874332,2.0726675342962597,total_conn,57735.0,51955.0,0.899887416645016
Grund/bayer01,rows,spectral_order,split_conn__convex,parts,1024,0.000421839,46.696070233,110696.42738817415,total_conn,57735.0,35613.0,0.6168355416991427
Grund/bayer01,rows,spectral_order,balance_work,parts,1024,0.000421839,0.0008731670000000001,2.0699058171482485,total_hypercut,57735.0,34547.0,0.5983718714817702
Grund/bayer01,rows,spectral_order,split_hypercut__convex,parts,1024,0.000421839,70.156458036,166310.98128907,total_hypercut,57735.0,25512.0,0.44188100805404
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,2,0.000421839,2.8655000000000003e-5,0.0679287595504446,cache,57735.0,232651.0,4.029635403135013
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000421839,0.002374064,5.627891209679522,cache,57735.0,226299.0,3.9196154845414393
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,2,0.000421839,0.061864917000000005,146.65528080618435,cache,57735.0,226299.0,3.9196154845414393
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,4,0.000421839,1.6038e-5,0.03801924430884769,cache,57735.0,202804.0,3.5126699575647353
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000421839,0.002768773,6.563577573434414,cache,57735.0,192573.0,3.335463756819953
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,4,0.000421839,0.068268355,161.83509585410548,cache,57735.0,192573.0,3.335463756819953
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,8,0.000421839,6.059000000000001e-6,0.014363299742318753,cache,57735.0,179367.0,3.1067290205248117
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000421839,0.0035121220000000003,8.325740389105796,cache,57735.0,169375.0,2.9336624231402095
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,8,0.000421839,0.07605298,180.28911504152057,cache,57735.0,169375.0,2.9336624231402095
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,16,0.000421839,4.681000000000001e-6,0.011096650617889765,cache,57735.0,152946.0,2.649103663289166
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000421839,0.005017182,11.893594475617475,cache,57735.0,142911.0,2.4752922837100546
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,16,0.000421839,0.09321602500000001,220.9753602677799,cache,57735.0,142911.0,2.4752922837100546
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,32,0.000421839,3.148e-6,0.007462562731278995,cache,57735.0,127038.0,2.200363730839179
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000421839,0.007940538,18.82362228243477,cache,57735.0,118411.0,2.0509396380012124
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,32,0.000421839,0.112360978,266.35986241196287,cache,57735.0,118411.0,2.0509396380012124
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,64,0.000421839,2.4550000000000002e-6,0.005819755878427552,cache,57735.0,105382.0,1.8252706330648654
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000421839,0.013880227,32.90408663020726,cache,57735.0,100627.0,1.742911578765047
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,64,0.000421839,0.130236822,308.7358494591538,cache,57735.0,100627.0,1.742911578765047
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,128,0.000421839,2.046e-6,0.004850191660799499,cache,57735.0,87305.0,1.5121676625963454
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000421839,0.025011369000000002,59.29126752149517,cache,57735.0,85022.0,1.4726249242227418
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,128,0.000421839,0.154215337,365.5786615272651,cache,57735.0,85022.0,1.4726249242227418
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,256,0.000421839,1.647e-6,0.0039043331697638196,cache,57735.0,74718.0,1.2941543257989088
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000421839,0.047269961000000006,112.05687714981309,cache,57735.0,73359.0,1.2706157443491817
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,256,0.000421839,0.16369249100000002,388.0449436870465,cache,57735.0,73359.0,1.2706157443491817
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,512,0.000421839,1.5630000000000001e-6,0.0037052050663878874,cache,57735.0,66920.0,1.1590889408504372
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000421839,0.09148550500000001,216.87303686951657,cache,57735.0,65734.0,1.138546808694899
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,512,0.000421839,0.161690055,383.298023653574,cache,57735.0,65734.0,1.138546808694899
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,1024,0.000421839,1.523e-6,0.0036103821600183958,cache,57735.0,62671.0,1.085494067723218
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000421839,0.18017649100000002,427.121463401914,cache,57735.0,61816.0,1.070685026413787
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000421839,0.16579832,393.03696433947545,cache,57735.0,61816.0,1.070685026413787
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,2048,0.000421839,1.5010000000000001e-6,0.0035582295615151755,cache,57735.0,60081.0,1.0406339308911405
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000421839,0.356731576,845.65812075223,cache,57735.0,59781.0,1.035437776045726
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000421839,0.17868135200000002,423.57712776675464,cache,57735.0,59781.0,1.035437776045726
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,4096,0.000421839,1.494e-6,0.003541635552900514,cache,57735.0,59034.0,1.0224993504806443
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000421839,0.7013511370000001,1662.6038298971882,cache,57735.0,58722.0,1.0170953494414134
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000421839,0.159219555,377.44152389892827,cache,57735.0,58722.0,1.0170953494414134
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,8192,0.000421839,1.4760000000000001e-6,0.003498965245034243,cache,57735.0,58434.0,1.0121070407898156
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000421839,1.3509275710000002,3202.4719644224456,cache,57735.0,58191.0,1.00789815536503
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000421839,0.142375105,337.51053126903867,cache,57735.0,58191.0,1.00789815536503
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,16384,0.000421839,1.5180000000000001e-6,0.0035985292967222094,cache,57735.0,57980.0,1.0042435264570884
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000421839,2.5266933550000004,5989.710185639546,cache,57735.0,57931.0,1.0033948211656707
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000421839,0.150770492,357.41240615495485,cache,57735.0,57931.0,1.0033948211656707
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,32768,0.000421839,1.4710000000000002e-6,0.0034871123817380566,cache,57735.0,57817.0,1.0014202823244132
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000421839,4.2673632470000005,10116.094640372276,cache,57735.0,57793.0,1.00100458993678
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000421839,0.116678375,276.59456569923594,cache,57735.0,57793.0,1.00100458993678
Grund/bayer01,rows,spectral_order,chunk_equal,vertices,65536,0.000421839,1.4710000000000002e-6,0.0034871123817380566,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000421839,5.27162336,12496.766207012628,cache,57735.0,57735.0,1.0
Grund/bayer01,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000421839,0.032593736000000005,77.26581942399827,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,2,0.000431048,6.53e-7,0.0015149124923442402,bottle_conn,855124.0,437019.0,0.5110592148039349
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,2,0.000431048,0.001126988,2.614530168333921,bottle_conn,855124.0,463859.0,0.5424464755988605
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,2,0.000431048,0.0025555630000000003,5.9287202353334205,bottle_conn,855124.0,433084.58,0.5064582212638167
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000431048,0.009103658,21.11982424231176,bottle_conn,855124.0,433763.0,0.5072515798878291
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000431048,0.010463686,24.27499025630556,bottle_conn,855124.0,434573.08,0.508198904486367
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000431048,0.020045375,46.50381164046696,bottle_conn,855124.0,433644.55,0.5071130619652822
Grund/bayer01,cols,spectral_order,balance_work,parts,2,0.000431048,4.7600000000000003e-7,0.001104285369610809,total_conn,57735.0,103.0,0.001784013163592275
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,2,0.000431048,0.097605302,226.43719956942152,total_conn,57735.0,32.0,0.0005542565168442019
Grund/bayer01,cols,spectral_order,balance_work,parts,2,0.000431048,4.75e-7,0.0011019654423637274,total_hypercut,57735.0,103.0,0.001784013163592275
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,2,0.000431048,0.15808518200000002,366.7461210816429,total_hypercut,57735.0,32.0,0.0005542565168442019
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,4,0.000431048,6.800000000000001e-7,0.0015775505280154415,bottle_conn,855124.0,225903.0,0.2641757218836099
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,4,0.000431048,0.0011622070000000002,2.696235686048886,bottle_conn,855124.0,249982.0,0.29233421117872965
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,4,0.000431048,0.0025486270000000004,5.9126292199476636,bottle_conn,855124.0,224882.0,0.2629817429986762
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000431048,0.009240367000000001,21.436979176333033,bottle_conn,855124.0,221971.0,0.25957755834241586
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000431048,0.010543663,24.4605310777454,bottle_conn,855124.0,223921.29,0.26185826850842686
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000431048,0.020327903,47.15925604573041,bottle_conn,855124.0,221865.42,0.25945409086869275
Grund/bayer01,cols,spectral_order,balance_work,parts,4,0.000431048,1.2900000000000001e-6,0.002992706148735176,total_conn,57735.0,274.0,0.00474582142547848
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,4,0.000431048,0.146091107,338.92073968560345,total_conn,57735.0,96.0,0.001662769550532606
Grund/bayer01,cols,spectral_order,balance_work,parts,4,0.000431048,1.2900000000000001e-6,0.002992706148735176,total_hypercut,57735.0,274.0,0.00474582142547848
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,4,0.000431048,0.25967453300000004,602.4260244798724,total_hypercut,57735.0,96.0,0.001662769550532606
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,8,0.000431048,7.4e-7,0.0017167461628403333,bottle_conn,855124.0,121752.0,0.1423793508309906
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,8,0.000431048,0.001640139,3.805003155101056,bottle_conn,855124.0,145990.0,0.17072377807195213
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,8,0.000431048,0.0025545200000000002,5.926300551214714,bottle_conn,855124.0,118958.98,0.1391131344693869
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000431048,0.009423731000000001,21.86237031606689,bottle_conn,855124.0,117708.0,0.1376502121329772
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000431048,0.010700175000000001,24.82362753104063,bottle_conn,855124.0,118905.3,0.13905035994779705
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000431048,0.02086124,48.39655908390713,bottle_conn,855124.0,116742.01,0.13652056309962063
Grund/bayer01,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000431048,0.009310245,21.599091052504594,bottle_conn,855124.0,127138.0,0.14867785256875027
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000431048,0.010603442000000001,24.59921400864869,bottle_conn,855124.0,125121.06,0.1463192004902213
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000431048,0.020713915000000003,48.05477580223085,bottle_conn,855124.0,125976.1,0.1473191022588537
Grund/bayer01,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000431048,0.008963563,20.794814034631877,bottle_conn,855124.0,127138.0,0.14867785256875027
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000431048,0.010110963,23.456698557933223,bottle_conn,855124.0,125185.51,0.14639456967644457
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000431048,0.022628657,52.496837939162226,bottle_conn,855124.0,125978.33,0.14732171006777964
Grund/bayer01,cols,spectral_order,balance_work,parts,8,0.000431048,2.3600000000000003e-6,0.005475028303112415,total_conn,57735.0,606.0,0.010496232787737075
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,8,0.000431048,0.433113242,1004.7912111876171,total_conn,57735.0,299.0,0.005178834329263012
Grund/bayer01,cols,spectral_order,split_conn__dynamic,parts,8,0.000431048,7.152039849,16592.212117907984,total_conn,57735.0,299.0,0.005178834329263012
Grund/bayer01,cols,spectral_order,split_conn__trans,parts,8,0.000431048,5.874697041,13628.869733765148,total_conn,57735.0,299.0,0.005178834329263012
Grund/bayer01,cols,spectral_order,balance_work,parts,8,0.000431048,2.367e-6,0.0054912677938419845,total_hypercut,57735.0,605.0,0.010478912271585693
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,8,0.000431048,0.7587675660000001,1760.2855505651344,total_hypercut,57735.0,299.0,0.005178834329263012
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,16,0.000431048,8.56e-7,0.001985857723501791,bottle_conn,855124.0,67784.0,0.07926803598074665
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,16,0.000431048,0.001642028,3.809385497670793,bottle_conn,855124.0,101444.0,0.11863074828913701
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,16,0.000431048,0.0025641,5.948525454241755,bottle_conn,855124.0,66700.15,0.07800055898325856
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000431048,0.009863995,22.883750765575993,bottle_conn,855124.0,64518.0,0.07544870685421062
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000431048,0.011001449,25.522561292477867,bottle_conn,855124.0,66300.83,0.07753358577235582
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000431048,0.021854978,50.70195894656744,bottle_conn,855124.0,64730.74,0.07569748948690481
Grund/bayer01,cols,spectral_order,balance_work,parts,16,0.000431048,5.817e-6,0.01349501679627327,total_conn,57735.0,1343.0,0.0232614531913051
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,16,0.000431048,0.9031065540000001,2095.1415016425085,total_conn,57735.0,747.0,0.012938425565081839
Grund/bayer01,cols,spectral_order,balance_work,parts,16,0.000431048,5.813e-6,0.013485737087284943,total_hypercut,57735.0,1331.0,0.023053606997488527
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,16,0.000431048,1.602602627,3717.9215006217405,total_hypercut,57735.0,743.0,0.012869143500476314
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,32,0.000431048,1.1120000000000001e-6,0.0025797590987546633,bottle_conn,855124.0,44329.0,0.05183926541647761
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,32,0.000431048,0.001604261,3.7217688053302647,bottle_conn,855124.0,78520.0,0.09182294029871692
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,32,0.000431048,0.002580072,5.985579332232141,bottle_conn,855124.0,41338.23,0.04834179604361473
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000431048,0.010564499000000001,24.508869081865594,bottle_conn,855124.0,38002.0,0.04444033847722669
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000431048,0.011523304000000002,26.733226926003603,bottle_conn,855124.0,38926.19,0.04552110571098461
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000431048,0.024707763,57.320212598132926,bottle_conn,855124.0,37809.71,0.04421547050486245
Grund/bayer01,cols,spectral_order,balance_work,parts,32,0.000431048,1.075e-5,0.024939217906126465,total_conn,57735.0,2707.0,0.04688663722178921
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,32,0.000431048,1.7381242590000001,4032.321827267497,total_conn,57735.0,1487.0,0.02575560751710401
Grund/bayer01,cols,spectral_order,balance_work,parts,32,0.000431048,1.0756e-5,0.024953137469608953,total_hypercut,57735.0,2627.0,0.045500995929678704
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,32,0.000431048,3.099743687,7191.179838440266,total_hypercut,57735.0,1471.0,0.025478479258681908
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,64,0.000431048,1.5500000000000002e-6,0.003595887232976374,bottle_conn,855124.0,28763.0,0.03363605746067237
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,64,0.000431048,0.001548272,3.591878398693417,bottle_conn,855124.0,63044.0,0.07372498023678438
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,64,0.000431048,0.0026163880000000003,6.069829810137155,bottle_conn,855124.0,27646.6,0.03233051580823366
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000431048,0.012433582,28.845005660622483,bottle_conn,855124.0,25695.0,0.03004827370065628
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000431048,0.012967673,30.084057923943504,bottle_conn,855124.0,26242.5,0.030688531721715213
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000431048,0.028744778000000002,66.68579369350978,bottle_conn,855124.0,25425.13,0.02973268204377377
Grund/bayer01,cols,spectral_order,balance_work,parts,64,0.000431048,3.5108e-5,0.08144800579053842,total_conn,57735.0,5160.0,0.08937386334112757
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,64,0.000431048,3.699490924,8582.549794918432,total_conn,57735.0,3019.0,0.05229063826102018
Grund/bayer01,cols,spectral_order,balance_work,parts,64,0.000431048,3.4762000000000004e-5,0.08064531096304821,total_hypercut,57735.0,4965.0,0.08599636269160821
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,64,0.000431048,6.500648018000001,15081.030460644755,total_hypercut,57735.0,2906.0,0.050333419935914094
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,128,0.000431048,2.4500000000000003e-6,0.005683821755349753,bottle_conn,855124.0,22053.0,0.02578924226194096
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,128,0.000431048,0.0017194240000000002,3.9889385868859155,bottle_conn,855124.0,57083.0,0.06675406139928244
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,128,0.000431048,0.0023815290000000003,5.524974016814833,bottle_conn,855124.0,22888.37,0.02676614151865694
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000431048,0.014731108000000001,34.17509882890073,bottle_conn,855124.0,19002.0,0.02222133865965638
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000431048,0.015117783000000001,35.07215669716598,bottle_conn,855124.0,18994.61,0.022212696638148385
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000431048,0.039031546,90.55034706111616,bottle_conn,855124.0,18630.02,0.021786337420070072
Grund/bayer01,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000431048,0.01189303,27.590964347358067,bottle_conn,855124.0,19631.0,0.02295690449572226
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000431048,0.012652990000000001,29.354016258050148,bottle_conn,855124.0,19031.73,0.022256105547265658
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000431048,0.02909476,67.49772647129787,bottle_conn,855124.0,19612.62,0.022935410536951365
Grund/bayer01,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000431048,0.011572849000000001,26.848167721460257,bottle_conn,855124.0,19631.0,0.02295690449572226
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000431048,0.012197173,28.296553980067184,bottle_conn,855124.0,19052.64,0.022280558141275417
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000431048,0.027739387,64.35335971863923,bottle_conn,855124.0,19612.38,0.02293512987590104
Grund/bayer01,cols,spectral_order,balance_work,parts,128,0.000431048,0.000110402,0.25612460793229525,total_conn,57735.0,9722.0,0.1683900580237291
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,128,0.000431048,7.232795350000001,16779.559005029605,total_conn,57735.0,5905.0,0.10227764787390664
Grund/bayer01,cols,spectral_order,split_conn__dynamic,parts,128,0.000431048,9.976335899,23144.373478127727,total_conn,57735.0,5905.0,0.10227764787390664
Grund/bayer01,cols,spectral_order,split_conn__trans,parts,128,0.000431048,5.161519203,11974.34903537425,total_conn,57735.0,5905.0,0.10227764787390664
Grund/bayer01,cols,spectral_order,balance_work,parts,128,0.000431048,0.000110518,0.2563937194929567,total_hypercut,57735.0,9314.0,0.16132328743396554
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,128,0.000431048,12.176529873000002,28248.663427274925,total_hypercut,57735.0,5599.0,0.09697756993158396
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,256,0.000431048,4.653e-6,0.010794621480670367,bottle_conn,855124.0,18779.0,0.021960557767060684
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,256,0.000431048,0.0015867210000000001,3.681077281416455,bottle_conn,855124.0,41931.0,0.04903499375529163
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,256,0.000431048,0.002773343,6.433953991202836,bottle_conn,855124.0,19453.44,0.022749262095321847
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000431048,0.018320992,42.503368534362764,bottle_conn,855124.0,15802.0,0.018479191321960325
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000431048,0.017608171000000002,40.84967567417086,bottle_conn,855124.0,15351.5,0.0179523671420753
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000431048,0.048952624,113.5665262337373,bottle_conn,855124.0,15176.6,0.017747835401649353
Grund/bayer01,cols,spectral_order,balance_work,parts,256,0.000431048,0.00020624300000000002,0.47846875521983634,total_conn,57735.0,18509.0,0.32058543344591667
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,256,0.000431048,14.065132743000001,32630.084684304304,total_conn,57735.0,11347.0,0.19653589676972374
Grund/bayer01,cols,spectral_order,balance_work,parts,256,0.000431048,0.000206958,0.4801275032014996,total_hypercut,57735.0,16240.0,0.28128518229843247
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,256,0.000431048,23.280855971,54009.89210250367,total_hypercut,57735.0,10285.0,0.1781415086169568
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,512,0.000431048,8.314e-6,0.019287875132235854,bottle_conn,855124.0,17299.0,0.02022981462337626
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,512,0.000431048,0.002001402,4.6431070321634715,bottle_conn,855124.0,26169.0,0.030602579275052506
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,512,0.000431048,0.0029237660000000004,6.782924407490582,bottle_conn,855124.0,15132.33,0.01769606513207441
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000431048,0.031934588,74.0859208255229,bottle_conn,855124.0,12842.0,0.015017705034591475
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000431048,0.030091423000000003,69.80991212115589,bottle_conn,855124.0,11139.36,0.013026601989886848
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000431048,0.08031023600000001,186.31390471594813,bottle_conn,855124.0,11013.88,0.01287986303740744
Grund/bayer01,cols,spectral_order,balance_work,parts,512,0.000431048,0.000358664,0.8320743861472505,total_conn,57735.0,33566.0,0.5813804451372651
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,512,0.000431048,26.085059622000003,60515.44055882408,total_conn,57735.0,21361.0,0.3699835455096562
Grund/bayer01,cols,spectral_order,balance_work,parts,512,0.000431048,0.00035844100000000003,0.8315570423711512,total_hypercut,57735.0,25271.0,0.43770676366155714
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,512,0.000431048,41.902248462,97210.167920974,total_hypercut,57735.0,16637.0,0.2881614272105309
Grund/bayer01,cols,spectral_order,split_equal__split_equal,parts,1024,0.000431048,1.5538e-5,0.036047029565152836,bottle_conn,855124.0,15233.0,0.017813790748476246
Grund/bayer01,cols,spectral_order,balance_work__split_equal,parts,1024,0.000431048,0.0026882060000000003,6.236442345168056,bottle_conn,855124.0,16335.0,0.019102492737895323
Grund/bayer01,cols,spectral_order,balance_work__map_local,parts,1024,0.000431048,0.0035990880000000003,8.349622315844176,bottle_conn,855124.0,11945.71,0.013969564647934099
Grund/bayer01,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000431048,0.055831305000000005,129.52456570961937,bottle_conn,855124.0,9772.0,0.011427582432489322
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000431048,0.051636641000000004,119.79325040366734,bottle_conn,855124.0,7378.0,0.008627988455475463
Grund/bayer01,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000431048,0.15243330700000002,353.634182272044,bottle_conn,855124.0,7296.55,0.008532739111520669
Grund/bayer01,cols,spectral_order,balance_work,parts,1024,0.000431048,0.0010177740000000002,2.3611616339711587,total_conn,57735.0,54558.0,0.9449727201870616
Grund/bayer01,cols,spectral_order,split_conn__convex,parts,1024,0.000431048,46.919564117,108849.97521621722,total_conn,57735.0,36759.0,0.6366848532086257
Grund/bayer01,cols,spectral_order,balance_work,parts,1024,0.000431048,0.001021234,2.3691885822460605,total_hypercut,57735.0,34567.0,0.5987182818047978
Grund/bayer01,cols,spectral_order,split_hypercut__convex,parts,1024,0.000431048,70.14993064800001,162742.735491175,total_hypercut,57735.0,23860.0,0.4132675153719581
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,2,0.000431048,2.8809e-5,0.06683478406117184,cache,57735.0,235603.0,4.080765566813891
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000431048,0.0024719800000000004,5.734813756240605,cache,57735.0,230574.0,3.9936606910885946
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,2,0.000431048,0.060740408,140.91332751804904,cache,57735.0,230574.0,3.9936606910885946
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,4,0.000431048,1.2765e-5,0.02961387130899575,cache,57735.0,206571.0,3.577916341906989
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000431048,0.0028538260000000003,6.620668695829699,cache,57735.0,194818.0,3.3743483155798044
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,4,0.000431048,0.067589043,156.80166245986527,cache,57735.0,194818.0,3.3743483155798044
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,8,0.000431048,7.641e-6,0.017726564094949982,cache,57735.0,184432.0,3.194457434831558
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000431048,0.00363239,8.426880533026484,cache,57735.0,172865.0,2.9941110245085305
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,8,0.000431048,0.075471248,175.08780460644755,cache,57735.0,172865.0,2.9941110245085305
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,16,0.000431048,4.718e-6,0.010945416751730667,cache,57735.0,160012.0,2.7714904304148265
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000431048,0.005155621,11.960665633525732,cache,57735.0,147742.0,2.5589676972373776
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,16,0.000431048,0.09395701000000001,217.97342755331195,cache,57735.0,147742.0,2.5589676972373776
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,32,0.000431048,3.1840000000000003e-6,0.007386648354707597,cache,57735.0,132404.0,2.2933056205074913
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000431048,0.008084429,18.7552871141961,cache,57735.0,120135.0,2.080800207846194
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,32,0.000431048,0.11115773200000001,257.8778511905867,cache,57735.0,120135.0,2.080800207846194
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,64,0.000431048,2.345e-6,0.005440229394406191,cache,57735.0,107840.0,1.8678444617649606
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000431048,0.014039104,32.56969989421132,cache,57735.0,101417.0,1.7565947865246385
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,64,0.000431048,0.131454197,304.9641733635233,cache,57735.0,101417.0,1.7565947865246385
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,128,0.000431048,2.069e-6,0.004799929474211689,cache,57735.0,87890.0,1.5223001645449035
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000431048,0.025180685,58.417357231677215,cache,57735.0,84810.0,1.468952974798649
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,128,0.000431048,0.148816271,345.24292190196917,cache,57735.0,84810.0,1.468952974798649
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,256,0.000431048,1.661e-6,0.003853399157402424,cache,57735.0,74258.0,1.2861868883692733
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000431048,0.04745879,110.10094003452052,cache,57735.0,72590.0,1.2572962674287693
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,256,0.000431048,0.162192063,376.27378621406433,cache,57735.0,72590.0,1.2572962674287693
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,512,0.000431048,1.568e-6,0.0036376459234238414,cache,57735.0,66462.0,1.1511561444531047
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000431048,0.091708067,212.75604341047864,cache,57735.0,65418.0,1.1330735255910627
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,512,0.000431048,0.162931227,377.9885929177261,cache,57735.0,65418.0,1.1330735255910627
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,1024,0.000431048,1.523e-6,0.0035332491973051727,cache,57735.0,62382.0,1.080488438555469
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000431048,0.18016943500000002,417.979981347785,cache,57735.0,61715.0,1.0689356542824977
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000431048,0.173492786,402.49064141348526,cache,57735.0,61715.0,1.0689356542824977
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,2048,0.000431048,1.5e-6,0.003479890870622297,cache,57735.0,59984.0,1.0389538408244565
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000431048,0.35697749500000003,828.1618172454113,cache,57735.0,59723.0,1.034433186108946
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000431048,0.17991890800000002,417.39877693435534,cache,57735.0,59723.0,1.034433186108946
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,4096,0.000431048,1.48e-6,0.0034334923256806667,cache,57735.0,58954.0,1.0211137091885338
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000431048,0.7015729350000001,1627.5981677214604,cache,57735.0,58675.0,1.0162812851822984
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000431048,0.148153727,343.7058680239788,cache,57735.0,58675.0,1.0162812851822984
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,8192,0.000431048,1.4820000000000002e-6,0.00343813218017483,cache,57735.0,58363.0,1.0108772841430675
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000431048,1.35311512,3139.128635325996,cache,57735.0,58159.0,1.0073438988481858
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000431048,0.140053452,324.9138193426254,cache,57735.0,58159.0,1.0073438988481858
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,16384,0.000431048,1.475e-6,0.003421892689445259,cache,57735.0,57977.0,1.0041915649086344
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000431048,2.5314676990000002,5872.820890016889,cache,57735.0,57929.0,1.003360180133368
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000431048,0.115935307,268.9614776080622,cache,57735.0,57929.0,1.003360180133368
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,32768,0.000431048,1.5010000000000001e-6,0.003482210797869379,cache,57735.0,57814.0,1.0013683207759592
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000431048,4.262578886,9888.872900465842,cache,57735.0,57802.0,1.0011604745821425
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000431048,0.12842349,297.9331536163026,cache,57735.0,57802.0,1.0011604745821425
Grund/bayer01,cols,spectral_order,chunk_equal,vertices,65536,0.000431048,1.464e-6,0.0033963734897273622,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000431048,5.253705658,12188.214904140606,cache,57735.0,57735.0,1.0
Grund/bayer01,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000431048,0.032674176,75.80171117833744,cache,57735.0,57735.0,1.0


==> results/data/results_lanka_48_3.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,2,0.000355767,8.49e-7,0.002386393341709602,bottle_conn,547550.0,1.99371e6,3.6411469272212584
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,2,0.000355767,0.0016509460000000001,4.640525962216844,bottle_conn,547550.0,1.994976e6,3.643459044836088
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,2,0.000355767,0.002937583,8.257041827937948,bottle_conn,547550.0,475321.0,0.86808693270021
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000355767,0.008740441,24.567880101302258,bottle_conn,547550.0,1.995377e6,3.6441913980458405
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000355767,0.011255241000000001,31.6365514508091,bottle_conn,547550.0,419072.8,0.7653598758104283
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000355767,0.019933765000000003,56.030393487872686,bottle_conn,547550.0,418813.82,0.7648868961738654
Meszaros/mod2,rows,natural_order,balance_work,parts,2,0.000355767,6.19e-7,0.0017399028015527018,total_conn,66409.0,2913.0,0.04386453643331476
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,2,0.000355767,0.028783672000000003,80.90596373469154,total_conn,66409.0,1009.0,0.01519372374226385
Meszaros/mod2,rows,natural_order,balance_work,parts,2,0.000355767,6.12e-7,0.0017202270025044482,total_hypercut,66409.0,2913.0,0.04386453643331476
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,2,0.000355767,0.049144564,138.136937939719,total_hypercut,66409.0,1009.0,0.01519372374226385
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,4,0.000355767,9.000000000000001e-7,0.0025297455919183064,bottle_conn,547550.0,1.971906e6,3.601325906309926
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,4,0.000355767,0.0012611010000000001,3.5447385507930758,bottle_conn,547550.0,1.969391e6,3.596732718473199
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,4,0.000355767,0.002944438,8.27631005686306,bottle_conn,547550.0,500430.0,0.913943932060999
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000355767,0.008926374,25.09050586479353,bottle_conn,547550.0,1.065716e6,1.9463354944753903
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000355767,0.011056839,31.078877467556016,bottle_conn,547550.0,265621.86,0.4851097799287736
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000355767,0.020428865,57.4220346462713,bottle_conn,547550.0,265394.51,0.4846945667062369
Meszaros/mod2,rows,natural_order,balance_work,parts,4,0.000355767,1.6000000000000001e-6,0.004497325496743656,total_conn,66409.0,6814.0,0.10260657441009502
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,4,0.000355767,0.10966176400000001,308.2404045344285,total_conn,66409.0,2819.0,0.04244906563869355
Meszaros/mod2,rows,natural_order,balance_work,parts,4,0.000355767,1.5970000000000001e-6,0.004488893011437262,total_hypercut,66409.0,6801.0,0.1024108178108389
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,4,0.000355767,0.194098759,545.5783110856263,total_hypercut,66409.0,2819.0,0.04244906563869355
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000355767,0.029088668,81.76325516419455,bottle_conn,547550.0,1.389909e6,2.538414756643229
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000355767,0.03236643,90.97648179848048,bottle_conn,547550.0,1.388565e6,2.5359601862843575
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000355767,0.030030027,84.40925380937524,bottle_conn,547550.0,1.389909e6,2.538414756643229
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000355767,0.031262218,87.87273131009903,bottle_conn,547550.0,1.388565e6,2.5359601862843575
Meszaros/mod2,rows,natural_order,metis__plaid,parts,8,0.000355767,0.09034325700000001,253.93939572810297,bottle_conn,547550.0,287366.0,0.5248214774906401
Meszaros/mod2,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000355767,23.069482174,64844.35648612716,bottle_conn,547550.0,162615.41,0.29698732535841477
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,8,0.000355767,9.78e-7,0.002748990209884559,bottle_conn,547550.0,1.123966e6,2.0527184731987944
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,8,0.000355767,0.001309478,3.680717998015555,bottle_conn,547550.0,1.115245e6,2.0367911606246003
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,8,0.000355767,0.002918739,8.20407457690005,bottle_conn,547550.0,414028.0,0.7561464706419505
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000355767,0.008929076000000001,25.09810072322616,bottle_conn,547550.0,643904.0,1.1759729705049766
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000355767,0.011385131000000001,32.00164995629162,bottle_conn,547550.0,225544.48,0.4119157702492923
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000355767,0.021533571,60.52717368389986,bottle_conn,547550.0,225317.21,0.41150070313213405
Meszaros/mod2,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000355767,0.008699062,24.451570831471162,bottle_conn,547550.0,649120.0,1.1854990411834536
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000355767,0.011393814,32.02605637959676,bottle_conn,547550.0,279824.0,0.5110473929321523
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000355767,0.021165001000000003,59.49118664744061,bottle_conn,547550.0,265058.47,0.48408085106382975
Meszaros/mod2,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000355767,0.007687225000000001,21.607470619815782,bottle_conn,547550.0,649120.0,1.1854990411834536
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000355767,0.009787743,27.511666343421396,bottle_conn,547550.0,279620.0,0.5106748242169665
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000355767,0.021562778,60.60926955001448,bottle_conn,547550.0,265754.61,0.4853522235412291
Meszaros/mod2,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000355767,0.382632823,1075.5152192305638,total_conn,66409.0,25095.0,0.377885527564035
Meszaros/mod2,rows,natural_order,metis,parts,8,0.000355767,0.090257769,253.69910362681193,total_conn,66409.0,4514.0,0.06797271454170369
Meszaros/mod2,rows,natural_order,kahypar,parts,8,0.000355767,22.830200833000003,64171.77768876822,total_conn,66409.0,3323.0,0.050038398409854086
Meszaros/mod2,rows,natural_order,balance_work,parts,8,0.000355767,2.373e-6,0.006670095877357934,total_conn,66409.0,13142.0,0.19789486364799952
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,8,0.000355767,0.293424754,824.7666422124593,total_conn,66409.0,3630.0,0.05466126579228719
Meszaros/mod2,rows,natural_order,split_conn__dynamic,parts,8,0.000355767,3.918947923,11015.490259074057,total_conn,66409.0,3630.0,0.05466126579228719
Meszaros/mod2,rows,natural_order,split_conn__trans,parts,8,0.000355767,3.1110581610000003,8744.65074332358,total_conn,66409.0,3630.0,0.05466126579228719
Meszaros/mod2,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000355767,0.448898848,1261.7776466057842,total_hypercut,66409.0,22543.0,0.3394570013100634
Meszaros/mod2,rows,natural_order,balance_work,parts,8,0.000355767,2.3710000000000003e-6,0.006664474220487005,total_hypercut,66409.0,12297.0,0.1851706846963514
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,8,0.000355767,0.491596974,1381.7947533076424,total_hypercut,66409.0,3630.0,0.05466126579228719
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,16,0.000355767,1.1290000000000001e-6,0.003173425303639742,bottle_conn,547550.0,692548.0,1.2648123459044835
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,16,0.000355767,0.001430606,4.021188024746534,bottle_conn,547550.0,672131.0,1.2275244269929686
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,16,0.000355767,0.0027175240000000002,7.638493733258004,bottle_conn,547550.0,443312.0,0.8096283444434298
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000355767,0.009860512,27.716207517841735,bottle_conn,547550.0,385276.0,0.7036361976075244
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000355767,0.011901376,33.45272608195813,bottle_conn,547550.0,160583.89,0.29327712537667794
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000355767,0.023052984000000002,64.79798294951472,bottle_conn,547550.0,160275.28,0.29271350561592546
Meszaros/mod2,rows,natural_order,balance_work,parts,16,0.000355767,3.609e-6,0.010144279823592407,total_conn,66409.0,24010.0,0.36154738062611996
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,16,0.000355767,0.7574980400000001,2129.197030640841,total_conn,66409.0,3971.0,0.059796111972774776
Meszaros/mod2,rows,natural_order,balance_work,parts,16,0.000355767,3.597e-6,0.01011054988236683,total_hypercut,66409.0,21148.0,0.31845081238988693
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,16,0.000355767,1.1837220880000001,3327.2397046381484,total_hypercut,66409.0,3971.0,0.059796111972774776
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,32,0.000355767,1.461e-6,0.0041066203442140506,bottle_conn,547550.0,525010.0,0.9588348096064286
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,32,0.000355767,0.001635231,4.596353793353515,bottle_conn,547550.0,499097.0,0.911509451191672
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,32,0.000355767,0.0029690790000000003,8.345571680341347,bottle_conn,547550.0,377922.0,0.6902054606885216
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000355767,0.011922159,33.5111435293324,bottle_conn,547550.0,294033.0,0.5369975344717377
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000355767,0.013293296000000001,37.36517439785028,bottle_conn,547550.0,150572.63,0.2749933887316227
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000355767,0.026289328,73.89479069166056,bottle_conn,547550.0,150480.36,0.2748248744406903
Meszaros/mod2,rows,natural_order,balance_work,parts,32,0.000355767,8.975000000000001e-6,0.025227185208296445,total_conn,66409.0,38696.0,0.58269210498577
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,32,0.000355767,1.059958999,2979.362894815989,total_conn,66409.0,21993.0,0.33117499134153505
Meszaros/mod2,rows,natural_order,balance_work,parts,32,0.000355767,9.105e-6,0.025592592904906862,total_hypercut,66409.0,28624.0,0.43102591516210154
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,32,0.000355767,1.6739055260000002,4705.061250762438,total_hypercut,66409.0,19149.0,0.288349470704272
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,64,0.000355767,2.0550000000000002e-6,0.005776252434880133,bottle_conn,547550.0,485793.0,0.8872121267464158
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,64,0.000355767,0.0017273660000000001,4.855329471255064,bottle_conn,547550.0,427823.0,0.7813405168477765
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,64,0.000355767,0.002994479,8.416966722602153,bottle_conn,547550.0,335893.0,0.6134471737740845
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000355767,0.013673658,38.43430672322054,bottle_conn,547550.0,184815.0,0.33753081910327826
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000355767,0.015176757,42.65926013373922,bottle_conn,547550.0,98025.26,0.17902522144096428
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000355767,0.032263392,90.68685965814706,bottle_conn,547550.0,97912.62,0.17881950506803032
Meszaros/mod2,rows,natural_order,balance_work,parts,64,0.000355767,2.5223000000000002e-5,0.07089752562772826,total_conn,66409.0,54580.0,0.8218765528768691
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,64,0.000355767,2.060869309,5792.750055513862,total_conn,66409.0,39549.0,0.5955367495369603
Meszaros/mod2,rows,natural_order,balance_work,parts,64,0.000355767,2.4917000000000002e-5,0.07003741212647605,total_hypercut,66409.0,29619.0,0.44600882410516646
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,64,0.000355767,2.514783754,7068.625684788079,total_hypercut,66409.0,25879.0,0.3896911563191736
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000355767,0.032784043,92.15032029390022,bottle_conn,547550.0,104914.0,0.19160624600493106
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000355767,0.034928114,98.17693602835564,bottle_conn,547550.0,104914.0,0.19160624600493106
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000355767,0.033149372,93.17719743540015,bottle_conn,547550.0,104914.0,0.19160624600493106
Meszaros/mod2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000355767,0.033323611,93.6669533711671,bottle_conn,547550.0,104914.0,0.19160624600493106
Meszaros/mod2,rows,natural_order,metis__plaid,parts,128,0.000355767,0.276021454,775.848951701535,bottle_conn,547550.0,69844.0,0.12755730070313212
Meszaros/mod2,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000355767,37.290667745,104817.66927511546,bottle_conn,547550.0,26162.78,0.047781535932791525
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,128,0.000355767,3.266e-6,0.009180165670227987,bottle_conn,547550.0,431976.0,0.7889252123093782
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,128,0.000355767,0.001736057,4.8797583811876875,bottle_conn,547550.0,398585.0,0.7279426536389371
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,128,0.000355767,0.0028460850000000004,7.999856647749793,bottle_conn,547550.0,339461.0,0.619963473655374
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000355767,0.017523529,49.25563360289178,bottle_conn,547550.0,109457.0,0.19990320518674093
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000355767,0.01769923,49.74949896983138,bottle_conn,547550.0,61874.23,0.11300197242260981
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000355767,0.039517062000000006,111.07568155562491,bottle_conn,547550.0,61755.08,0.11278436672450005
Meszaros/mod2,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000355767,0.012937274,36.364457636599234,bottle_conn,547550.0,118834.0,0.2170285818646699
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000355767,0.013702845000000002,38.51634637276645,bottle_conn,547550.0,64911.61,0.11854919185462515
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000355767,0.031935919,89.76638923790009,bottle_conn,547550.0,67416.63,0.12312415304538399
Meszaros/mod2,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000355767,0.010500412,29.51485663369565,bottle_conn,547550.0,118834.0,0.2170285818646699
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000355767,0.011830503000000001,33.25351423825144,bottle_conn,547550.0,64904.5,0.11853620673911058
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000355767,0.029036708,81.6172045186878,bottle_conn,547550.0,67415.92,0.12312285636014976
Meszaros/mod2,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000355767,2.976807898,8367.296286614554,total_conn,66409.0,51361.0,0.773404207261064
Meszaros/mod2,rows,natural_order,metis,parts,128,0.000355767,0.276146652,776.2008617999983,total_conn,66409.0,17916.0,0.2697827101748257
Meszaros/mod2,rows,natural_order,kahypar,parts,128,0.000355767,37.358841739,105009.29467600986,total_conn,66409.0,12697.0,0.19119396467346295
Meszaros/mod2,rows,natural_order,balance_work,parts,128,0.000355767,8.093500000000001e-5,0.22749439942434238,total_conn,66409.0,67199.0,1.0118959779547954
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,128,0.000355767,3.2532333220000003,9144.280728679165,total_conn,66409.0,53002.0,0.7981147133671641
Meszaros/mod2,rows,natural_order,split_conn__dynamic,parts,128,0.000355767,5.484264367000001,15415.32623036988,total_conn,66409.0,53002.0,0.7981147133671641
Meszaros/mod2,rows,natural_order,split_conn__trans,parts,128,0.000355767,2.791731,7847.076878968538,total_conn,66409.0,53002.0,0.7981147133671641
Meszaros/mod2,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000355767,4.588372314,12897.127372690553,total_hypercut,66409.0,29215.0,0.43992531132828383
Meszaros/mod2,rows,natural_order,balance_work,parts,128,0.000355767,8.124300000000001e-5,0.2283601345824655,total_hypercut,66409.0,30228.0,0.45517926787031876
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,128,0.000355767,4.794063467,13475.289914466492,total_hypercut,66409.0,28878.0,0.43485069794756737
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,256,0.000355767,6.182e-6,0.017376541388043298,bottle_conn,547550.0,415759.0,0.7593078257693361
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,256,0.000355767,0.0018378390000000002,5.165850121006165,bottle_conn,547550.0,204898.0,0.37420874805953797
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,256,0.000355767,0.00299811,8.427172840651325,bottle_conn,547550.0,175207.0,0.31998356314491827
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000355767,0.025403065000000002,71.40365744996024,bottle_conn,547550.0,58892.0,0.10755547438590084
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000355767,0.023906373,67.19671301722757,bottle_conn,547550.0,36655.77,0.0669450643776824
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000355767,0.06163098300000001,173.23411952204677,bottle_conn,547550.0,36582.26,0.06681081179800932
Meszaros/mod2,rows,natural_order,balance_work,parts,256,0.000355767,0.00016742500000000002,0.4706029508076916,total_conn,66409.0,77472.0,1.1665888659669623
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,256,0.000355767,5.952755463000001,16732.17432476874,total_conn,66409.0,66330.0,0.9988104022045204
Meszaros/mod2,rows,natural_order,balance_work,parts,256,0.000355767,0.000168254,0.4729331275806919,total_hypercut,66409.0,30579.0,0.46046469605023416
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,256,0.000355767,9.418454311000001,26473.659195484688,total_hypercut,66409.0,29809.0,0.44886988209429446
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,512,0.000355767,1.096e-5,0.030806679652694038,bottle_conn,547550.0,407896.0,0.7449474933796001
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,512,0.000355767,0.002073784,5.829051036211903,bottle_conn,547550.0,91839.0,0.16772714820564333
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,512,0.000355767,0.0031794960000000004,8.937017767246541,bottle_conn,547550.0,78595.48,0.14354027942653638
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000355767,0.035115017000000005,98.70228829542933,bottle_conn,547550.0,31024.0,0.05665966578394667
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000355767,0.032726745,91.98926544620497,bottle_conn,547550.0,21211.52,0.03873896447812985
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000355767,0.09016819200000001,253.44731804804832,bottle_conn,547550.0,21184.64,0.038689873070952424
Meszaros/mod2,rows,natural_order,balance_work,parts,512,0.000355767,0.00040170500000000003,1.1291238366683813,total_conn,66409.0,86186.0,1.297806020268337
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,512,0.000355767,10.694698813,30060.96353231188,total_conn,66409.0,77910.0,1.1731843575418994
Meszaros/mod2,rows,natural_order,balance_work,parts,512,0.000355767,0.00040228000000000003,1.1307400630187736,total_hypercut,66409.0,30646.0,0.4614735954464003
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,512,0.000355767,18.076693608,50810.48441255091,total_hypercut,66409.0,30468.0,0.4587932358565857
Meszaros/mod2,rows,natural_order,split_equal__split_equal,parts,1024,0.000355767,2.0432e-5,0.057430846593416476,bottle_conn,547550.0,400987.0,0.732329467628527
Meszaros/mod2,rows,natural_order,balance_work__split_equal,parts,1024,0.000355767,0.002856299,8.02856644938963,bottle_conn,547550.0,46843.0,0.08555017806593006
Meszaros/mod2,rows,natural_order,balance_work__map_local,parts,1024,0.000355767,0.004044740000000001,11.369070206061835,bottle_conn,547550.0,36577.35,0.06680184458040361
Meszaros/mod2,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000355767,0.038461158,108.10771656730388,bottle_conn,547550.0,30860.0,0.05636014975801297
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000355767,0.035464792,99.68544581144401,bottle_conn,547550.0,20956.86,0.03827387453200621
Meszaros/mod2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000355767,0.107757852,302.8888345462058,bottle_conn,547550.0,20937.98,0.03823939366267921
Meszaros/mod2,rows,natural_order,balance_work,parts,1024,0.000355767,0.001162388,3.2672732434430403,total_conn,66409.0,92670.0,1.3954433886973152
Meszaros/mod2,rows,natural_order,split_conn__convex,parts,1024,0.000355767,20.229158348000002,56860.69351007823,total_conn,66409.0,85029.0,1.280383682934542
Meszaros/mod2,rows,natural_order,balance_work,parts,1024,0.000355767,0.001166427,3.2786261794938825,total_hypercut,66409.0,30673.0,0.4618801668448554
Meszaros/mod2,rows,natural_order,split_hypercut__convex,parts,1024,0.000355767,35.13284972,98752.41301188701,total_hypercut,66409.0,30595.0,0.4607056272493186
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,2,0.000355767,2.0392e-5,0.05731841345599789,cache,66409.0,181753.0,2.7368730141998827
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000355767,0.001954995,5.495155537191477,cache,66409.0,180775.0,2.722146094655845
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,2,0.000355767,0.050850862000000004,142.93304887749568,cache,66409.0,180775.0,2.722146094655845
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,4,0.000355767,1.1154e-5,0.03135198036917421,cache,66409.0,172613.0,2.599241066722884
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000355767,0.002260134,6.352848915160766,cache,66409.0,171090.0,2.576307428210032
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,4,0.000355767,0.053417332000000005,150.146955732263,cache,66409.0,171090.0,2.576307428210032
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,8,0.000355767,6.402000000000001e-6,0.017994923643845553,cache,66409.0,167884.0,2.528030839193483
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000355767,0.0028372460000000003,7.975011735208719,cache,66409.0,165808.0,2.496770016112274
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,8,0.000355767,0.053650225,150.8015779990837,cache,66409.0,165808.0,2.496770016112274
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,16,0.000355767,4.417e-6,0.012415429199447953,cache,66409.0,162800.0,2.4514749506843954
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000355767,0.004042835,11.363715577892272,cache,66409.0,159287.0,2.398575494285413
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,16,0.000355767,0.06194792700000001,174.1249947296967,cache,66409.0,159287.0,2.398575494285413
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,32,0.000355767,3.4590000000000003e-6,0.00972265555827269,cache,66409.0,154360.0,2.324383743167342
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000355767,0.006411006,18.020237964735347,cache,66409.0,149881.0,2.2569380656236353
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,32,0.000355767,0.06347055800000001,178.40484924121688,cache,66409.0,149881.0,2.2569380656236353
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,64,0.000355767,2.8900000000000003e-6,0.008123294178493229,cache,66409.0,148722.0,2.239485611889955
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000355767,0.011093646,31.182335629780166,cache,66409.0,144041.0,2.168998177957807
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,64,0.000355767,0.06355396,178.63927795439153,cache,66409.0,144041.0,2.168998177957807
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,128,0.000355767,2.5630000000000003e-6,0.0072041532800962435,cache,66409.0,140038.0,2.1087202035868633
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000355767,0.019945108,56.06227671481616,cache,66409.0,134202.0,2.020840548720806
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,128,0.000355767,0.067997534,191.12940210868348,cache,66409.0,134202.0,2.020840548720806
Meszaros/mod2,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000355767,0.082540308,232.00664479842146,cache,66409.0,121411.0,1.8282311132527218
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,256,0.000355767,2.12e-6,0.005958956283185344,cache,66409.0,129345.0,1.947702871598729
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000355767,0.037643878000000006,105.81048270356725,cache,66409.0,121462.0,1.8289990814498034
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,256,0.000355767,0.07215959100000001,202.82823027430877,cache,66409.0,121462.0,1.8289990814498034
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,512,0.000355767,2.0450000000000003e-6,0.0057481441505254855,cache,66409.0,119151.0,1.7941995813820415
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000355767,0.07271891100000001,204.40038283483295,cache,66409.0,114098.0,1.71811049707118
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,512,0.000355767,0.08158277800000001,229.31519224661088,cache,66409.0,114098.0,1.71811049707118
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,1024,0.000355767,1.992e-6,0.005599170243445852,cache,66409.0,103570.0,1.5595777680736045
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000355767,0.142416291,400.3077604162275,cache,66409.0,98791.0,1.4876146305470643
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,1024,0.000355767,0.09172925700000001,257.83520393965716,cache,66409.0,98791.0,1.4876146305470643
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,2048,0.000355767,1.9830000000000003e-6,0.0055738727875266686,cache,66409.0,89908.0,1.35385264045536
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000355767,0.280468165,788.347893424629,cache,66409.0,81109.0,1.2213555391588489
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,2048,0.000355767,0.07974679400000001,224.1545562123525,cache,66409.0,81109.0,1.2213555391588489
Meszaros/mod2,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000355767,0.123953562,348.41219674674716,cache,66409.0,99722.0,1.5016338146937915
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,4096,0.000355767,1.987e-6,0.005585116101268528,cache,66409.0,81193.0,1.2226204279540425
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000355767,0.543876903,1528.7446643449225,cache,66409.0,70039.0,1.0546612657922871
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,4096,0.000355767,0.083136944,233.68368623284343,cache,66409.0,70039.0,1.0546612657922871
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,8192,0.000355767,1.985e-6,0.005579494444397598,cache,66409.0,76304.0,1.1490008884337966
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000355767,1.020904446,2869.5872467092227,cache,66409.0,69696.0,1.049496303211914
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,8192,0.000355767,0.065979754,185.45776870817136,cache,66409.0,69696.0,1.049496303211914
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,16384,0.000355767,1.9650000000000002e-6,0.005523277875688302,cache,66409.0,74787.0,1.1261575991206012
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000355767,1.7910520310000002,5034.339978131756,cache,66409.0,68556.0,1.032329955277146
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,16384,0.000355767,0.061782249000000004,173.65930229616578,cache,66409.0,68556.0,1.032329955277146
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,32768,0.000355767,1.9650000000000002e-6,0.005523277875688302,cache,66409.0,72180.0,1.0869008718697768
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000355767,2.499356704,7025.262893972741,cache,66409.0,66725.0,1.004758391181918
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,32768,0.000355767,0.051180643000000005,143.8600066897717,cache,66409.0,66725.0,1.004758391181918
Meszaros/mod2,rows,natural_order,chunk_equal,vertices,65536,0.000355767,1.968e-6,0.005531710360994696,cache,66409.0,66409.0,1.0
Meszaros/mod2,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000355767,2.506775553,7046.116005700361,cache,66409.0,66409.0,1.0
Meszaros/mod2,rows,natural_order,chunk_conn__convex,vertices,65536,0.000355767,0.028028059,78.78206522808468,cache,66409.0,66409.0,1.0
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,2,0.000370391,8.580000000000001e-7,0.002316470972566828,bottle_conn,863900.0,2.205945e6,2.553472624146313
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,2,0.000370391,0.001264734,3.414591607247476,bottle_conn,863900.0,2.169349e6,2.5111112397268203
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,2,0.000370391,0.0019502830000000001,5.265470813275701,bottle_conn,863900.0,2.689891e6,3.113660145850214
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000370391,0.008307773000000001,22.429737763606568,bottle_conn,863900.0,2.132796e6,2.4687996295867576
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000370391,0.009235496000000001,24.934450351115444,bottle_conn,863900.0,2.124204e6,2.4588540340317167
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000370391,0.019061871,51.46418514488743,bottle_conn,863900.0,2.12420343e6,2.458853374233129
Meszaros/mod2,cols,natural_order,balance_work,parts,2,0.000370391,6.5e-7,0.0017549022519445666,total_conn,34774.0,31075.0,0.8936274227871398
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,2,0.000370391,0.149894619,404.6929299038043,total_conn,34774.0,15689.0,0.4511704146776327
Meszaros/mod2,cols,natural_order,balance_work,parts,2,0.000370391,6.44e-7,0.001738703154234309,total_hypercut,34774.0,31075.0,0.8936274227871398
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,2,0.000370391,0.233758082,631.1116684800656,total_hypercut,34774.0,15689.0,0.4511704146776327
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,4,0.000370391,9.02e-7,0.002435264355775383,bottle_conn,863900.0,2.05176e6,2.374997106146545
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,4,0.000370391,0.001271196,3.4320380354814235,bottle_conn,863900.0,2.126075e6,2.461019793957634
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,4,0.000370391,0.0019486170000000001,5.260972863811486,bottle_conn,863900.0,1.641474e6,1.9000740826484548
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000370391,0.008499168000000001,22.946475481315694,bottle_conn,863900.0,1.908277e6,2.208909596018058
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000370391,0.009323042,25.17081138580581,bottle_conn,863900.0,1.12856125e6,1.306356349114481
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000370391,0.019614281,52.95560907257465,bottle_conn,863900.0,1.12846832e6,1.306248778793842
Meszaros/mod2,cols,natural_order,balance_work,parts,4,0.000370391,1.382e-6,0.0037311921725959865,total_conn,34774.0,35804.0,1.0296198309081497
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,4,0.000370391,0.221125704,597.006147557581,total_conn,34774.0,34222.0,0.9841260712026226
Meszaros/mod2,cols,natural_order,balance_work,parts,4,0.000370391,1.3770000000000001e-6,0.003717692924504105,total_hypercut,34774.0,34263.0,0.9853051130154713
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,4,0.000370391,0.255621115,690.1385697816631,total_hypercut,34774.0,34222.0,0.9841260712026226
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000370391,0.026653401,71.96017451827933,bottle_conn,863900.0,1.017487e6,1.17778330825327
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000370391,0.02787254,75.25166648217694,bottle_conn,863900.0,1.017469e6,1.1777624725083922
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000370391,0.027851984000000003,75.1961683734216,bottle_conn,863900.0,1.017487e6,1.17778330825327
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000370391,0.028310385,76.43378213833489,bottle_conn,863900.0,1.017469e6,1.1777624725083922
Meszaros/mod2,cols,natural_order,metis__plaid,parts,8,0.000370391,0.08573320300000001,231.46675540172413,bottle_conn,863900.0,159949.0,0.18514758652621832
Meszaros/mod2,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000370391,16.071968237,43391.897311219764,bottle_conn,863900.0,166874.17,0.19316375737932634
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,8,0.000370391,9.86e-7,0.0026620517237189887,bottle_conn,863900.0,1.114795e6,1.290421345063086
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,8,0.000370391,0.001274397,3.440680254109846,bottle_conn,863900.0,1.089687e6,1.2613577960412086
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,8,0.000370391,0.001969857,5.318317669705798,bottle_conn,863900.0,829286.0,0.9599328625998379
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000370391,0.008632533000000001,23.306540925670443,bottle_conn,863900.0,1.012736e6,1.172283829146892
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000370391,0.009539315000000001,25.7547159623209,bottle_conn,863900.0,581901.64,0.673575228614423
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000370391,0.020329402,54.8863282315175,bottle_conn,863900.0,581732.23,0.6733791295288807
Meszaros/mod2,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000370391,0.008432781,22.767240564700547,bottle_conn,863900.0,1.01747e6,1.1777636300497742
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000370391,0.009406630000000001,25.396486415706647,bottle_conn,863900.0,580920.78,0.6724398425743721
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000370391,0.019951464000000002,53.865952466447624,bottle_conn,863900.0,604063.36,0.6992283366130339
Meszaros/mod2,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000370391,0.008128473,21.945654727031705,bottle_conn,863900.0,1.01747e6,1.1777636300497742
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000370391,0.009034351000000001,24.39138909962715,bottle_conn,863900.0,580926.84,0.6724468572751475
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000370391,0.021198858,57.23372868131245,bottle_conn,863900.0,604063.18,0.6992281282555852
Meszaros/mod2,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000370391,0.671472817,1812.8756287274798,total_conn,34774.0,29642.0,0.8524184735722091
Meszaros/mod2,cols,natural_order,metis,parts,8,0.000370391,0.085750873,231.51446174448083,total_conn,34774.0,1646.0,0.04733421521826652
Meszaros/mod2,cols,natural_order,kahypar,parts,8,0.000370391,16.019961671,43251.487403851606,total_conn,34774.0,444.0,0.012768160119629609
Meszaros/mod2,cols,natural_order,balance_work,parts,8,0.000370391,2.579e-6,0.006962912165792366,total_conn,34774.0,37969.0,1.0918789900500374
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,8,0.000370391,0.486392313,1313.1861006341946,total_conn,34774.0,34441.0,0.9904238799102778
Meszaros/mod2,cols,natural_order,split_conn__dynamic,parts,8,0.000370391,18.423810358,49741.51736408282,total_conn,34774.0,34441.0,0.9904238799102778
Meszaros/mod2,cols,natural_order,split_conn__trans,parts,8,0.000370391,14.241412246000001,38449.671417502046,total_conn,34774.0,34441.0,0.9904238799102778
Meszaros/mod2,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000370391,0.7183763230000001,1939.5080415020884,total_hypercut,34774.0,26593.0,0.7647380226606085
Meszaros/mod2,cols,natural_order,balance_work,parts,8,0.000370391,2.565e-6,0.0069251142711350975,total_hypercut,34774.0,34263.0,0.9853051130154713
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,8,0.000370391,0.5622254760000001,1517.9242368200091,total_hypercut,34774.0,34249.0,0.9849025133720596
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,16,0.000370391,1.137e-6,0.0030697290160938036,bottle_conn,863900.0,650118.0,0.7525384882509549
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,16,0.000370391,0.0012825240000000002,3.46262193195839,bottle_conn,863900.0,558591.0,0.6465921981710846
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,16,0.000370391,0.0019841060000000002,5.356787826918041,bottle_conn,863900.0,420635.0,0.4869024192614886
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000370391,0.009254774,24.9864980520585,bottle_conn,863900.0,532092.0,0.6159185090866999
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000370391,0.009917992,26.777086916258764,bottle_conn,863900.0,316337.57,0.3661738279893506
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000370391,0.022047650000000002,59.52533943859327,bottle_conn,863900.0,316214.83,0.3660317513601111
Meszaros/mod2,cols,natural_order,balance_work,parts,16,0.000370391,5.29e-6,0.014282204481210396,total_conn,34774.0,41402.0,1.1906021740380743
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,16,0.000370391,0.9968897590000001,2691.4524353993484,total_conn,34774.0,35025.0,1.0072180364640249
Meszaros/mod2,cols,natural_order,balance_work,parts,16,0.000370391,5.259e-6,0.014198509143040732,total_hypercut,34774.0,34263.0,0.9853051130154713
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,16,0.000370391,1.150269564,3105.5548433952226,total_hypercut,34774.0,34249.0,0.9849025133720596
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,32,0.000370391,1.46e-6,0.003941780442829334,bottle_conn,863900.0,385907.0,0.4467033221437666
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,32,0.000370391,0.0012990310000000002,3.507188349608927,bottle_conn,863900.0,318198.0,0.3683273527028591
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,32,0.000370391,0.001998744,5.396308225631833,bottle_conn,863900.0,213375.0,0.24699039240652854
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000370391,0.010384047,28.03536533015111,bottle_conn,863900.0,279727.0,0.32379557819192034
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000370391,0.010986473,29.661824936351042,bottle_conn,863900.0,171445.9,0.1984557240421345
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000370391,0.025398734000000003,68.57276229714005,bottle_conn,863900.0,171355.93,0.19835158004398656
Meszaros/mod2,cols,natural_order,balance_work,parts,32,0.000370391,1.1523000000000001e-5,0.031110367152549605,total_conn,34774.0,46992.0,1.3513544602289067
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,32,0.000370391,1.6958454660000002,4578.527734205205,total_conn,34774.0,37114.0,1.0672916546845344
Meszaros/mod2,cols,natural_order,balance_work,parts,32,0.000370391,1.1633e-5,0.03140735061057099,total_hypercut,34774.0,34304.0,0.98648415482832
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,32,0.000370391,2.284742359,6168.460786034218,total_hypercut,34774.0,34262.0,0.9852763558980848
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,64,0.000370391,2.048e-6,0.005529292018434573,bottle_conn,863900.0,221422.0,0.2563051279083227
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,64,0.000370391,0.001333496,3.600238666706264,bottle_conn,863900.0,177105.0,0.20500636647760156
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,64,0.000370391,0.002028645,5.477036429070901,bottle_conn,863900.0,109370.91,0.12660135432341707
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000370391,0.014168887000000002,38.2538641597663,bottle_conn,863900.0,146288.0,0.16933441370528995
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000370391,0.014397757,38.871778741924075,bottle_conn,863900.0,91758.57,0.10621434193772428
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000370391,0.032702684,88.2923289172793,bottle_conn,863900.0,91699.24,0.10614566500752402
Meszaros/mod2,cols,natural_order,balance_work,parts,64,0.000370391,2.7089e-5,0.07313622631219441,total_conn,34774.0,49477.0,1.4228158969344913
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,64,0.000370391,3.3233138770000004,8972.447702562968,total_conn,34774.0,47152.0,1.3559555990107552
Meszaros/mod2,cols,natural_order,balance_work,parts,64,0.000370391,2.6495000000000003e-5,0.07153251563887891,total_hypercut,34774.0,34316.0,0.9868292402369586
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,64,0.000370391,4.541105592,12260.302199567483,total_hypercut,34774.0,34304.0,0.98648415482832
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000370391,0.030560254000000002,82.50809009938146,bottle_conn,863900.0,84393.0,0.0976883898599375
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000370391,0.031323985,84.57004894827357,bottle_conn,863900.0,84393.0,0.0976883898599375
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000370391,0.031979365,86.33947639116501,bottle_conn,863900.0,84393.0,0.0976883898599375
Meszaros/mod2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000370391,0.031663625,85.48702587265889,bottle_conn,863900.0,84393.0,0.0976883898599375
Meszaros/mod2,cols,natural_order,metis__plaid,parts,128,0.000370391,0.25545753600000004,689.6969310809388,bottle_conn,863900.0,31807.0,0.03681791874059498
Meszaros/mod2,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000370391,54.013556785000006,145828.4806731265,bottle_conn,863900.0,20606.49,0.02385286491492071
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,128,0.000370391,3.261e-6,0.008804209605524973,bottle_conn,863900.0,131344.0,0.15203611529112165
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,128,0.000370391,0.001194486,3.224932571255781,bottle_conn,863900.0,110650.0,0.128081953929853
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,128,0.000370391,0.0019724910000000003,5.325429073600601,bottle_conn,863900.0,72544.55,0.0839733186711425
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000370391,0.022895077,61.813264901145004,bottle_conn,863900.0,76590.0,0.08865609445537678
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000370391,0.022492101,60.72529030133021,bottle_conn,863900.0,49732.37,0.05756727630512791
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000370391,0.046785921,126.31495095723167,bottle_conn,863900.0,49632.37,0.05745152216691747
Meszaros/mod2,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000370391,0.011816306,31.90224924471707,bottle_conn,863900.0,80182.0,0.09281398309989582
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000370391,0.012270244000000001,33.12781358078355,bottle_conn,863900.0,51907.06,0.06008456997337654
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000370391,0.031244308000000002,84.35493303023021,bottle_conn,863900.0,53310.22,0.06170878573909017
Meszaros/mod2,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000370391,0.011248517000000001,30.369304329748836,bottle_conn,863900.0,80182.0,0.09281398309989582
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000370391,0.01167174,31.511942784786886,bottle_conn,863900.0,51924.35,0.06010458386387313
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000370391,0.031121363000000003,84.02300001889895,bottle_conn,863900.0,53310.12,0.06170866998495197
Meszaros/mod2,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000370391,6.024262552000001,16264.602952015573,total_conn,34774.0,56737.0,1.6315925691608673
Meszaros/mod2,cols,natural_order,metis,parts,128,0.000370391,0.25562005600000004,690.1357106409174,total_conn,34774.0,14453.0,0.415626617587853
Meszaros/mod2,cols,natural_order,kahypar,parts,128,0.000370391,54.38938563000001,146843.16203687456,total_conn,34774.0,7763.0,0.22324150227181228
Meszaros/mod2,cols,natural_order,balance_work,parts,128,0.000370391,0.000128195,0.34610722182774417,total_conn,34774.0,53510.0,1.5387933513544603
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,128,0.000370391,7.413845661000001,20016.268378551315,total_conn,34774.0,49663.0,1.42816472076839
Meszaros/mod2,cols,natural_order,split_conn__dynamic,parts,128,0.000370391,25.27629825,68242.20418422694,total_conn,34774.0,49663.0,1.42816472076839
Meszaros/mod2,cols,natural_order,split_conn__trans,parts,128,0.000370391,14.042025864000001,37911.35817014992,total_conn,34774.0,49663.0,1.42816472076839
Meszaros/mod2,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000370391,9.131062519,24652.49565729189,total_hypercut,34774.0,34166.0,0.9825156726289757
Meszaros/mod2,cols,natural_order,balance_work,parts,128,0.000370391,0.000128486,0.34689287806669167,total_hypercut,34774.0,34328.0,0.9871743256455973
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,128,0.000370391,9.048496961000001,24429.581067034567,total_hypercut,34774.0,34304.0,0.98648415482832
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,256,0.000370391,6.1570000000000005e-6,0.01662297410034261,bottle_conn,863900.0,81772.0,0.09465447389744183
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,256,0.000370391,0.0019465600000000002,5.255419273146486,bottle_conn,863900.0,71975.0,0.08331404097696493
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,256,0.000370391,0.002474683,6.681271953152209,bottle_conn,863900.0,54836.75,0.06347580738511402
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000370391,0.064206071,173.34673628678883,bottle_conn,863900.0,41514.0,0.04805417293668249
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000370391,0.062565432,168.9172577087456,bottle_conn,863900.0,28254.77,0.03270606551684223
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000370391,0.103201262,278.627887826648,bottle_conn,863900.0,28183.24,0.0326232665817803
Meszaros/mod2,cols,natural_order,balance_work,parts,256,0.000370391,0.0006495600000000001,1.7537143181124812,total_conn,34774.0,60203.0,1.7312647380226607
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,256,0.000370391,15.383060254,41531.94935622086,total_conn,34774.0,54374.0,1.563639500776442
Meszaros/mod2,cols,natural_order,balance_work,parts,256,0.000370391,0.000651958,1.7601885574973473,total_hypercut,34774.0,34354.0,0.9879220106976476
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,256,0.000370391,17.998518652,48593.29371394013,total_hypercut,34774.0,34304.0,0.98648415482832
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,512,0.000370391,1.091e-5,0.02945535933648496,bottle_conn,863900.0,55942.0,0.06475517999768492
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,512,0.000370391,0.0017065250000000002,4.607360869999542,bottle_conn,863900.0,44194.0,0.051156383840722304
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,512,0.000370391,0.002231803,6.025532477840984,bottle_conn,863900.0,36715.0,0.04249913184396342
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000370391,0.19718667,532.3743557483848,bottle_conn,863900.0,23088.0,0.026725315430026625
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000370391,0.19143594,516.8482495524999,bottle_conn,863900.0,16623.22,0.019242065053825676
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000370391,0.255073374,688.6597514518442,bottle_conn,863900.0,16584.46,0.019197198749855305
Meszaros/mod2,cols,natural_order,balance_work,parts,512,0.000370391,0.000411574,1.1111879068335893,total_conn,34774.0,69773.0,2.0064703514119744
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,512,0.000370391,29.006347031,78312.7749621346,total_conn,34774.0,61658.0,1.7731063438200956
Meszaros/mod2,cols,natural_order,balance_work,parts,512,0.000370391,0.000412001,1.112340742620636,total_hypercut,34774.0,34355.0,0.9879507678150342
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,512,0.000370391,35.792320870000005,96633.88384167003,total_hypercut,34774.0,34340.0,0.9875194110542359
Meszaros/mod2,cols,natural_order,split_equal__split_equal,parts,1024,0.000370391,2.0449e-5,0.05520922484617607,bottle_conn,863900.0,35397.0,0.04097349230234981
Meszaros/mod2,cols,natural_order,balance_work__split_equal,parts,1024,0.000370391,0.012589495000000001,33.98974327129979,bottle_conn,863900.0,28241.0,0.03269012617201065
Meszaros/mod2,cols,natural_order,balance_work__map_local,parts,1024,0.000370391,0.013150696000000002,35.504901576982164,bottle_conn,863900.0,23788.64,0.027536335223984257
Meszaros/mod2,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000370391,0.6793196300000001,1834.0608438109998,bottle_conn,863900.0,13431.0,0.015546938303044334
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000370391,0.667368311,1801.7940797697568,bottle_conn,863900.0,10513.92,0.0121702974881352
Meszaros/mod2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000370391,0.7566052200000001,2042.7203144784837,bottle_conn,863900.0,10525.88,0.01218414168306517
Meszaros/mod2,cols,natural_order,balance_work,parts,1024,0.000370391,0.011275069,30.44099073681596,total_conn,34774.0,81606.0,2.346753321447058
Meszaros/mod2,cols,natural_order,split_conn__convex,parts,1024,0.000370391,53.949615143,145655.84785537445,total_conn,34774.0,71652.0,2.060504974981308
Meszaros/mod2,cols,natural_order,balance_work,parts,1024,0.000370391,0.011270701000000001,30.429197793682892,total_hypercut,34774.0,34355.0,0.9879507678150342
Meszaros/mod2,cols,natural_order,split_hypercut__convex,parts,1024,0.000370391,71.49848232400001,193035.15021693293,total_hypercut,34774.0,34355.0,0.9879507678150342
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,2,0.000370391,3.9840000000000005e-5,0.10756200879611007,cache,34774.0,180299.0,5.184879507678151
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000370391,0.002860755,7.723608295017967,cache,34774.0,179068.0,5.149479496175303
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,2,0.000370391,0.086512773,233.57147716872169,cache,34774.0,179068.0,5.149479496175303
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,4,0.000370391,2.2222000000000002e-5,0.05999605821955717,cache,34774.0,170577.0,4.90530281244608
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000370391,0.0034181510000000003,9.22849367290242,cache,34774.0,169021.0,4.860556737792604
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,4,0.000370391,0.09159123500000001,247.28256086136003,cache,34774.0,169021.0,4.860556737792604
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,8,0.000370391,1.1132000000000001e-5,0.030054725951764488,cache,34774.0,165680.0,4.764479208604129
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000370391,0.004572558,12.345218971303298,cache,34774.0,163841.0,4.711594869730258
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,8,0.000370391,0.093882485,253.4685912994646,cache,34774.0,163841.0,4.711594869730258
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,16,0.000370391,6.503e-6,0.017557122068300793,cache,34774.0,152910.0,4.397250819577845
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000370391,0.006838508,18.462943214062975,cache,34774.0,150284.0,4.321734629320757
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,16,0.000370391,0.131805489,355.85499917654585,cache,34774.0,150284.0,4.321734629320757
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,32,0.000370391,4.372000000000001e-6,0.011803742531540994,cache,34774.0,127731.0,3.673175360901823
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000370391,0.011325420000000001,30.57693086495082,cache,34774.0,124243.0,3.572870535457526
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,32,0.000370391,0.143232658,386.7066370403169,cache,34774.0,124243.0,3.572870535457526
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,64,0.000370391,3.3630000000000002e-6,0.00907959426659935,cache,34774.0,112253.0,3.2280726979927534
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000370391,0.020339954,54.91481704469061,cache,34774.0,109417.0,3.1465175130844885
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,64,0.000370391,0.146666224,395.97674889508653,cache,34774.0,109417.0,3.1465175130844885
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,128,0.000370391,2.7720000000000003e-6,0.007483983142138983,cache,34774.0,101502.0,2.91890492896992
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000370391,0.037273825000000003,100.63372220167336,cache,34774.0,99300.0,2.85558175648473
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,128,0.000370391,0.152175906,410.85206174016105,cache,34774.0,99300.0,2.85558175648473
Meszaros/mod2,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000370391,0.135228284,365.096030951076,cache,34774.0,97521.0,2.804422844654052
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,256,0.000370391,2.5470000000000003e-6,0.006876516978004326,cache,34774.0,93176.0,2.6794731696094782
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000370391,0.071090703,191.93420736464978,cache,34774.0,91119.0,2.6203197791453383
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,256,0.000370391,0.16104004700000002,434.7839094362444,cache,34774.0,91119.0,2.6203197791453383
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,512,0.000370391,2.075e-6,0.005602187958130732,cache,34774.0,87285.0,2.5100649910852937
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000370391,0.138385602,373.6203147484685,cache,34774.0,85073.0,2.446454247426238
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,512,0.000370391,0.157125493,424.21520231323115,cache,34774.0,85073.0,2.446454247426238
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,1024,0.000370391,2.034e-6,0.005491494123777305,cache,34774.0,83890.0,2.4124345775579457
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000370391,0.272877647,736.7286111163608,cache,34774.0,81926.0,2.355955599010755
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,1024,0.000370391,0.14927173500000002,403.0112367741117,cache,34774.0,81926.0,2.355955599010755
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,2048,0.000370391,2.041e-6,0.005510393071105939,cache,34774.0,80843.0,2.324811640881118
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000370391,0.542263134,1464.0289153894128,cache,34774.0,78082.0,2.2454132397768447
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,2048,0.000370391,0.163153993,440.49124573761236,cache,34774.0,78082.0,2.2454132397768447
Meszaros/mod2,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000370391,0.16134684400000002,435.6122151996134,cache,34774.0,79765.0,2.2938114683384137
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,4096,0.000370391,1.955e-6,0.005278206003925581,cache,34774.0,76011.0,2.185857249669293
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000370391,1.068819341,2885.6514899120116,cache,34774.0,69799.0,2.0072180364640246
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,4096,0.000370391,0.17710215,478.1491720911145,cache,34774.0,69799.0,2.0072180364640246
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,8192,0.000370391,1.953e-6,0.005272806304688829,cache,34774.0,72065.0,2.0723816644619544
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000370391,2.074910324,5601.9458464163545,cache,34774.0,69386.0,1.9953413469833783
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,8192,0.000370391,0.19449126400000002,525.0971648879158,cache,34774.0,69386.0,1.9953413469833783
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,16384,0.000370391,1.956e-6,0.0052809058535439575,cache,34774.0,70376.0,2.023810893196066
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000370391,3.931110877,10613.408201063201,cache,34774.0,69097.0,1.9870305400586645
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,16384,0.000370391,0.17039895200000002,460.05154552891406,cache,34774.0,69097.0,1.9870305400586645
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,32768,0.000370391,1.952e-6,0.005270106455070453,cache,34774.0,68436.0,1.968022085466153
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000370391,6.843879232000001,18477.44473272839,cache,34774.0,67991.0,1.9552251682291366
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,32768,0.000370391,0.23384970300000002,631.3590314019509,cache,34774.0,67991.0,1.9552251682291366
Meszaros/mod2,cols,natural_order,chunk_equal,vertices,65536,0.000370391,1.963e-6,0.005299804800872591,cache,34774.0,36106.0,1.0383044803588888
Meszaros/mod2,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000370391,9.216148584,24882.215237411277,cache,34774.0,35588.0,1.0234082935526543
Meszaros/mod2,cols,natural_order,chunk_conn__convex,vertices,65536,0.000370391,0.079604569,214.92036523565636,cache,34774.0,35588.0,1.0234082935526543
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,2,0.000440061,8.620000000000001e-7,0.0019588193454998285,bottle_conn,547550.0,942285.0,1.7209113322984202
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,2,0.000440061,0.0014856880000000002,3.3760955867482014,bottle_conn,547550.0,993371.0,1.8142105743767691
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,2,0.000440061,0.0027192680000000004,6.179297870068014,bottle_conn,547550.0,771434.0,1.4088832070130581
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000440061,0.008977240000000001,20.399990001386172,bottle_conn,547550.0,872982.0,1.594342069217423
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000440061,0.011371219,25.840097168347114,bottle_conn,547550.0,699665.84,1.277811779746142
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000440061,0.020524134000000003,46.63929318889882,bottle_conn,547550.0,699560.44,1.2776192859099624
Meszaros/mod2,rows,rcm_order,balance_work,parts,2,0.000440061,5.4e-7,0.001227102606229591,total_conn,66409.0,8536.0,0.12853679471156018
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,2,0.000440061,0.10414746300000001,236.66596903611094,total_conn,66409.0,4894.0,0.07369483051995965
Meszaros/mod2,rows,rcm_order,balance_work,parts,2,0.000440061,5.41e-7,0.0012293750184633493,total_hypercut,66409.0,8536.0,0.12853679471156018
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,2,0.000440061,0.196352237,446.19322548464874,total_hypercut,66409.0,4894.0,0.07369483051995965
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,4,0.000440061,9.05e-7,0.002056533071551444,bottle_conn,547550.0,1.255373e6,2.292709341612638
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,4,0.000440061,0.001483895,3.372021151613072,bottle_conn,547550.0,1.142791e6,2.087098895078075
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,4,0.000440061,0.0027250800000000004,6.192505129970619,bottle_conn,547550.0,844994.0,1.5432271025477124
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000440061,0.009275812000000001,21.078468666843918,bottle_conn,547550.0,809955.0,1.479234773080084
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000440061,0.011337574000000001,25.763641858742314,bottle_conn,547550.0,656331.18,1.1986689434754818
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000440061,0.021197836,48.170221855606385,bottle_conn,547550.0,656181.9,1.1983963108391928
Meszaros/mod2,rows,rcm_order,balance_work,parts,4,0.000440061,1.418e-6,0.0032222805474695555,total_conn,66409.0,18616.0,0.2803234501347709
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,4,0.000440061,0.155991357,354.4766680073899,total_conn,66409.0,11520.0,0.17347046334081223
Meszaros/mod2,rows,rcm_order,balance_work,parts,4,0.000440061,1.4200000000000002e-6,0.0032268253719370727,total_hypercut,66409.0,17971.0,0.2706109111716785
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,4,0.000440061,0.25880125800000003,588.1031447912903,total_hypercut,66409.0,11520.0,0.17347046334081223
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,8,0.000440061,9.81e-7,0.00222923640131709,bottle_conn,547550.0,1.07148e6,1.9568623869966213
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,8,0.000440061,0.001488549,3.382596958148984,bottle_conn,547550.0,930941.0,1.7001935896265181
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,8,0.000440061,0.0028795960000000003,6.543629178682047,bottle_conn,547550.0,676662.0,1.2357994703680029
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000440061,0.009672417,21.979718720813707,bottle_conn,547550.0,621557.0,1.135160259337047
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000440061,0.011472562,26.070390241352904,bottle_conn,547550.0,494403.17,0.9029370285818646
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000440061,0.022224106,50.50233035874572,bottle_conn,547550.0,494322.31,0.9027893525705415
Meszaros/mod2,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000440061,0.009446634,21.46664666943901,bottle_conn,547550.0,661729.0,1.208527075152954
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000440061,0.011332206000000001,25.751443549871496,bottle_conn,547550.0,500726.58,0.9144855812254589
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000440061,0.021854227,49.66181279413536,bottle_conn,547550.0,513411.03,0.9376514108300612
Meszaros/mod2,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000440061,0.008728528000000001,19.83481380990363,bottle_conn,547550.0,661729.0,1.208527075152954
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000440061,0.010660197000000001,24.224362077075682,bottle_conn,547550.0,500708.47,0.9144525066203999
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000440061,0.022394471000000003,50.889469868949995,bottle_conn,547550.0,513411.91,0.9376530179892247
Meszaros/mod2,rows,rcm_order,balance_work,parts,8,0.000440061,2.053e-6,0.004665262315906204,total_conn,66409.0,33656.0,0.5067987772741647
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,8,0.000440061,0.37429779900000004,850.5588975164808,total_conn,66409.0,25095.0,0.377885527564035
Meszaros/mod2,rows,rcm_order,split_conn__dynamic,parts,8,0.000440061,3.52834285,8017.849457234338,total_conn,66409.0,25095.0,0.377885527564035
Meszaros/mod2,rows,rcm_order,split_conn__trans,parts,8,0.000440061,2.833058716,6437.877285194552,total_conn,66409.0,25095.0,0.377885527564035
Meszaros/mod2,rows,rcm_order,balance_work,parts,8,0.000440061,2.043e-6,0.004642538193568619,total_hypercut,66409.0,25458.0,0.3833516541432637
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,8,0.000440061,0.47038090200000005,1068.899316231159,total_hypercut,66409.0,22543.0,0.3394570013100634
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,16,0.000440061,1.136e-6,0.002581460297549658,bottle_conn,547550.0,843498.0,1.5404949319696832
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,16,0.000440061,0.001490357,3.3867054794676195,bottle_conn,547550.0,788434.0,1.4399305999452106
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,16,0.000440061,0.002741363,6.229506818372908,bottle_conn,547550.0,475944.0,0.8692247283353118
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000440061,0.010271891,23.34197077223385,bottle_conn,547550.0,364887.0,0.666399415578486
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000440061,0.011927227,27.103576549614715,bottle_conn,547550.0,300106.72,0.5480900739658479
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000440061,0.025015441000000003,56.84539416126401,bottle_conn,547550.0,299993.6,0.5478834809606428
Meszaros/mod2,rows,rcm_order,balance_work,parts,16,0.000440061,4.446e-6,0.010103144791290299,total_conn,66409.0,42611.0,0.6416449577617491
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,16,0.000440061,0.510350367,1159.7264174739412,total_conn,66409.0,36296.0,0.5465524251231008
Meszaros/mod2,rows,rcm_order,balance_work,parts,16,0.000440061,4.427e-6,0.010059968958848886,total_hypercut,66409.0,28223.0,0.4249875769850472
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,16,0.000440061,0.6583660760000001,1496.0791253939797,total_hypercut,66409.0,26676.0,0.4016925416735683
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,32,0.000440061,1.4620000000000001e-6,0.0033222666857549298,bottle_conn,547550.0,629402.0,1.1494877180166194
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,32,0.000440061,0.001524161,3.4635221026175915,bottle_conn,547550.0,526700.0,0.9619212857273308
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,32,0.000440061,0.0027531540000000003,6.2563008310211545,bottle_conn,547550.0,317323.88,0.57953406994795
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000440061,0.011540927000000001,26.225743703713807,bottle_conn,547550.0,223549.0,0.4082713907405716
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000440061,0.012703999,28.868722745255774,bottle_conn,547550.0,166935.57,0.30487730800840107
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000440061,0.028675468000000003,65.16248429195043,bottle_conn,547550.0,166903.53,0.3048187928043101
Meszaros/mod2,rows,rcm_order,balance_work,parts,32,0.000440061,9.803e-6,0.022276457127534594,total_conn,66409.0,47957.0,0.7221460946558449
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,32,0.000440061,0.871415414,1980.2150474593295,total_conn,66409.0,42847.0,0.645198692948245
Meszaros/mod2,rows,rcm_order,balance_work,parts,32,0.000440061,9.843e-6,0.02236735361688493,total_hypercut,66409.0,29083.0,0.437937628935837
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,32,0.000440061,1.202383417,2732.31078645915,total_hypercut,66409.0,28236.0,0.4251833335843033
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,64,0.000440061,2.048e-6,0.004653900254737412,bottle_conn,547550.0,393109.0,0.7179417404803214
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,64,0.000440061,0.0015688800000000001,3.5651421052990386,bottle_conn,547550.0,310561.0,0.567182905670715
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,64,0.000440061,0.0027738010000000002,6.303219326411567,bottle_conn,547550.0,207921.0,0.37972970504976716
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000440061,0.014446137000000001,32.82757844935134,bottle_conn,547550.0,127735.0,0.23328463154049858
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000440061,0.014074318,31.98265240500749,bottle_conn,547550.0,91785.58,0.16762958633914712
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000440061,0.034031585,77.33379008819233,bottle_conn,547550.0,91732.16,0.1675320244726509
Meszaros/mod2,rows,rcm_order,balance_work,parts,64,0.000440061,3.2756e-5,0.07443513512899348,total_conn,66409.0,53480.0,0.8053125329398124
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,64,0.000440061,1.5886207570000002,3610.001243009492,total_conn,66409.0,46975.0,0.707358942312036
Meszaros/mod2,rows,rcm_order,balance_work,parts,64,0.000440061,3.3211000000000004e-5,0.07546908269535361,total_hypercut,66409.0,29533.0,0.4447138189100875
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,64,0.000440061,2.323826657,5280.692124500922,total_hypercut,66409.0,28816.0,0.4339170895511151
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,128,0.000440061,3.2690000000000004e-6,0.007428515592156543,bottle_conn,547550.0,336339.0,0.6142617112592458
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,128,0.000440061,0.0016217470000000002,3.6852777228611493,bottle_conn,547550.0,227577.0,0.41562779654826043
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,128,0.000440061,0.002844942,6.464881005133379,bottle_conn,547550.0,175348.0,0.320241073874532
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000440061,0.019633687,44.61583053258526,bottle_conn,547550.0,71570.0,0.13070952424436125
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000440061,0.017720948,40.269299028998255,bottle_conn,547550.0,51145.37,0.09340767053237148
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000440061,0.055586585,126.31563578685683,bottle_conn,547550.0,51074.02,0.093277362797918
Meszaros/mod2,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000440061,0.015010384000000002,34.10978023501288,bottle_conn,547550.0,74435.0,0.13594192311204456
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000440061,0.014285215,32.46189732787045,bottle_conn,547550.0,51888.81,0.09476542781481143
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000440061,0.035843337,81.45083749752875,bottle_conn,547550.0,53384.45,0.09749694091863756
Meszaros/mod2,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000440061,0.012382629000000001,28.138437625692802,bottle_conn,547550.0,74435.0,0.13594192311204456
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000440061,0.012587759,28.604577547203686,bottle_conn,547550.0,51893.07,0.09477320792621678
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000440061,0.031863904000000005,72.40792526490647,bottle_conn,547550.0,53384.79,0.09749756186649622
Meszaros/mod2,rows,rcm_order,balance_work,parts,128,0.000440061,9.299200000000001e-5,0.2113161584416706,total_conn,66409.0,58424.0,0.879760273456911
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,128,0.000440061,3.051041703,6933.224491604573,total_conn,66409.0,51361.0,0.773404207261064
Meszaros/mod2,rows,rcm_order,split_conn__dynamic,parts,128,0.000440061,5.421980163000001,12320.974053597116,total_conn,66409.0,51361.0,0.773404207261064
Meszaros/mod2,rows,rcm_order,split_conn__trans,parts,128,0.000440061,2.750150847,6249.476429404105,total_conn,66409.0,51361.0,0.773404207261064
Meszaros/mod2,rows,rcm_order,balance_work,parts,128,0.000440061,9.233300000000001e-5,0.20981863877962376,total_hypercut,66409.0,29797.0,0.4486891836949811
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,128,0.000440061,4.578694141000001,10404.680580646775,total_hypercut,66409.0,29215.0,0.43992531132828383
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,256,0.000440061,6.1620000000000005e-6,0.014002604184419887,bottle_conn,547550.0,269011.0,0.49129942471007215
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,256,0.000440061,0.0017508740000000001,3.978707497369683,bottle_conn,547550.0,136657.0,0.24957903387818464
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,256,0.000440061,0.003019124,6.860694312833903,bottle_conn,547550.0,112601.0,0.20564514656195781
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000440061,0.029695714,67.48090378379361,bottle_conn,547550.0,39364.0,0.07189115149301434
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000440061,0.026697359,60.66740520064264,bottle_conn,547550.0,28083.55,0.051289471281161535
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000440061,0.08785869900000001,199.65118244970586,bottle_conn,547550.0,28007.05,0.05114975801296685
Meszaros/mod2,rows,rcm_order,balance_work,parts,256,0.000440061,0.00020718,0.4707983665900864,total_conn,66409.0,64019.0,0.9640109021367586
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,256,0.000440061,5.779773696,13134.028455145992,total_conn,66409.0,56694.0,0.8537095875559035
Meszaros/mod2,rows,rcm_order,balance_work,parts,256,0.000440061,0.000208254,0.473238937329143,total_hypercut,66409.0,30070.0,0.4528000722793597
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,256,0.000440061,9.150835533,20794.4706143012,total_hypercut,66409.0,29517.0,0.444472887711003
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,512,0.000440061,1.1059e-5,0.02513060689313527,bottle_conn,547550.0,214267.0,0.39131951419961647
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,512,0.000440061,0.002043002,4.642542738393086,bottle_conn,547550.0,71975.0,0.131449182723039
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,512,0.000440061,0.0033271010000000003,7.5605450153501454,bottle_conn,547550.0,58391.13,0.10664072687425806
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000440061,0.038162758000000005,86.72151815316514,bottle_conn,547550.0,25546.0,0.046655099990868414
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000440061,0.033145446,75.3201169837818,bottle_conn,547550.0,17202.75,0.03141767875079901
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000440061,0.089990228,204.49489502591686,bottle_conn,547550.0,17151.75,0.031324536572002556
Meszaros/mod2,rows,rcm_order,balance_work,parts,512,0.000440061,0.00049962,1.1353426002304225,total_conn,66409.0,69288.0,1.0433525576352602
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,512,0.000440061,11.146212530000001,25328.789713244303,total_conn,66409.0,62593.0,0.942537909018356
Meszaros/mod2,rows,rcm_order,balance_work,parts,512,0.000440061,0.000498594,1.1330111052785863,total_hypercut,66409.0,30370.0,0.4573175322621934
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,512,0.000440061,18.112559459,41159.201699309866,total_hypercut,66409.0,29856.0,0.4495776174916051
Meszaros/mod2,rows,rcm_order,split_equal__split_equal,parts,1024,0.000440061,2.0373e-5,0.046295854438361955,bottle_conn,547550.0,198696.0,0.36288192859099627
Meszaros/mod2,rows,rcm_order,balance_work__split_equal,parts,1024,0.000440061,0.003104064,7.05371300796935,bottle_conn,547550.0,41541.0,0.07586704410556114
Meszaros/mod2,rows,rcm_order,balance_work__map_local,parts,1024,0.000440061,0.004401789000000001,10.002679174023603,bottle_conn,547550.0,33580.0,0.061327732627157336
Meszaros/mod2,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000440061,0.052676568,119.70287755561161,bottle_conn,547550.0,25546.0,0.046655099990868414
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000440061,0.047219539000000005,107.3022580960367,bottle_conn,547550.0,17204.95,0.031421696648707885
Meszaros/mod2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000440061,0.13627831,309.6804988399336,bottle_conn,547550.0,17058.36,0.031153976805771165
Meszaros/mod2,rows,rcm_order,balance_work,parts,1024,0.000440061,0.001529579,3.4758340321000953,total_conn,66409.0,75335.0,1.1344094926892438
Meszaros/mod2,rows,rcm_order,split_conn__convex,parts,1024,0.000440061,21.382577061000003,48590.02970270031,total_conn,66409.0,67996.0,1.0238973633091901
Meszaros/mod2,rows,rcm_order,balance_work,parts,1024,0.000440061,0.001529856,3.4764634902888463,total_hypercut,66409.0,30507.0,0.45938050565435407
Meszaros/mod2,rows,rcm_order,split_hypercut__convex,parts,1024,0.000440061,35.321347464,80264.66209002842,total_hypercut,66409.0,30249.0,0.45549549006911716
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,2,0.000440061,2.1998000000000002e-5,0.04998852431821953,cache,66409.0,174025.0,2.6205032450420878
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000440061,0.002093289,4.7568155323921,cache,66409.0,164417.0,2.4758240599918686
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,2,0.000440061,0.05218538,118.58669593533625,cache,66409.0,164417.0,2.4758240599918686
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,4,0.000440061,1.1803e-5,0.026821281595051597,cache,66409.0,159905.0,2.4078814618500504
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000440061,0.002402499,5.459468119192567,cache,66409.0,150924.0,2.2726437681639537
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,4,0.000440061,0.054882037,124.71461229238675,cache,66409.0,150924.0,2.2726437681639537
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,8,0.000440061,6.6990000000000006e-6,0.015222889553948203,cache,66409.0,151381.0,2.2795253655378036
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000440061,0.002998086,6.812887304260092,cache,66409.0,144691.0,2.178786007920613
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,8,0.000440061,0.056332190000000004,128.00995771040834,cache,66409.0,144691.0,2.178786007920613
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,16,0.000440061,4.306e-6,0.009785007078564108,cache,66409.0,145628.0,2.192895541266997
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000440061,0.004203783,9.552727917266015,cache,66409.0,140509.0,2.115812615759912
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,16,0.000440061,0.058397397000000004,132.70295936245202,cache,66409.0,140509.0,2.115812615759912
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,32,0.000440061,3.306e-6,0.007512594844805607,cache,66409.0,140730.0,2.119140477947266
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000440061,0.006565655,14.919874744637676,cache,66409.0,136467.0,2.0549473715912
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,32,0.000440061,0.061624131000000006,140.03542917913654,cache,66409.0,136467.0,2.0549473715912
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,64,0.000440061,2.8460000000000004e-6,0.006467285217276696,cache,66409.0,135559.0,2.0412745260431566
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000440061,0.011267727,25.60492068145098,cache,66409.0,131987.0,1.9874866358475507
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,64,0.000440061,0.0665129,151.14472766275586,cache,66409.0,131987.0,1.9874866358475507
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,128,0.000440061,2.668e-6,0.006062795839667683,cache,66409.0,129440.0,1.949133400593293
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000440061,0.020099356000000002,45.674022465067345,cache,66409.0,126088.0,1.8986583143850984
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,128,0.000440061,0.06733106,153.0039244559277,cache,66409.0,126088.0,1.8986583143850984
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,256,0.000440061,2.11e-6,0.0047947898132304385,cache,66409.0,124494.0,1.874655543676309
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000440061,0.037773095,85.83604318492209,cache,66409.0,121411.0,1.8282311132527218
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,256,0.000440061,0.07142411600000001,162.30503498378636,cache,66409.0,121411.0,1.8282311132527218
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,512,0.000440061,2.029e-6,0.0046107244222959995,cache,66409.0,119741.0,1.803083919348281
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000440061,0.072871321,165.5936813305428,cache,66409.0,116104.0,1.7483172461563945
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,512,0.000440061,0.074838366,170.06361845289632,cache,66409.0,116104.0,1.7483172461563945
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,1024,0.000440061,1.9830000000000003e-6,0.00450619345954311,cache,66409.0,115450.0,1.738469183393817
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000440061,0.142616153,324.0826908087742,cache,66409.0,112143.0,1.6886717161830476
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000440061,0.08157692000000001,185.37639100033863,cache,66409.0,112143.0,1.6886717161830476
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,2048,0.000440061,1.9710000000000003e-6,0.004478924512738007,cache,66409.0,109644.0,1.6510412745260432
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000440061,0.280490576,637.3902163563688,cache,66409.0,107283.0,1.6154888644611423
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000440061,0.093674961,212.86812737325053,cache,66409.0,107283.0,1.6154888644611423
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,4096,0.000440061,1.958e-6,0.004449383153699147,cache,66409.0,102104.0,1.5375024469574907
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000440061,0.5442832400000001,1236.8358932057147,cache,66409.0,99722.0,1.5016338146937915
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000440061,0.11084147000000001,251.87751243577597,cache,66409.0,99722.0,1.5016338146937915
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,8192,0.000440061,1.956e-6,0.004444838329231629,cache,66409.0,87079.0,1.3112529928172387
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000440061,1.02244406,2323.4143902777114,cache,66409.0,86330.0,1.2999744010600973
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000440061,0.100595715,228.5949334296836,cache,66409.0,86330.0,1.2999744010600973
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,16384,0.000440061,1.9590000000000002e-6,0.004451655565932905,cache,66409.0,76719.0,1.15525004141005
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000440061,1.791988493,4072.1365742476614,cache,66409.0,76094.0,1.1458386664458131
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000440061,0.107404465,244.06722022628682,cache,66409.0,76094.0,1.1458386664458131
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,32768,0.000440061,1.945e-6,0.004419841794660285,cache,66409.0,68121.0,1.0257796383020374
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000440061,2.4982210200000003,5676.988008480644,cache,66409.0,67587.0,1.0177385595325934
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000440061,0.044753167,101.69764419023727,cache,66409.0,67587.0,1.0177385595325934
Meszaros/mod2,rows,rcm_order,chunk_equal,vertices,65536,0.000440061,1.952e-6,0.004435748680296596,cache,66409.0,66409.0,1.0
Meszaros/mod2,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000440061,2.502862132,5687.534528167686,cache,66409.0,66409.0,1.0
Meszaros/mod2,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000440061,0.028151088,63.970876764812154,cache,66409.0,66409.0,1.0
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,2,0.000549185,8.620000000000001e-7,0.0015695985869970959,bottle_conn,863900.0,1.304792e6,1.5103507350387777
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,2,0.000549185,0.0016336290000000002,2.97464242468385,bottle_conn,863900.0,1.137745e6,1.3169869197823822
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,2,0.000549185,0.0023223970000000003,4.228806322095469,bottle_conn,863900.0,989543.8,1.14543789790485
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000549185,0.008672446,15.79148374409352,bottle_conn,863900.0,922317.0,1.0676200949183934
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000549185,0.009629441,17.53405682966578,bottle_conn,863900.0,922381.74,1.0676950341474707
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000549185,0.019724443,35.91584438759253,bottle_conn,863900.0,922355.44,1.0676645908091213
Meszaros/mod2,cols,rcm_order,balance_work,parts,2,0.000549185,5.96e-7,0.0010852444986662053,total_conn,34774.0,10980.0,0.31575314890435385
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,2,0.000549185,0.21228348800000002,386.5427642779756,total_conn,34774.0,6158.0,0.17708632886639444
Meszaros/mod2,cols,rcm_order,balance_work,parts,2,0.000549185,5.900000000000001e-7,0.0010743192184782906,total_hypercut,34774.0,10980.0,0.31575314890435385
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,2,0.000549185,0.32162813,585.6462394275153,total_hypercut,34774.0,6158.0,0.17708632886639444
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,4,0.000549185,9.070000000000001e-7,0.001651538188406457,bottle_conn,863900.0,1.180791e6,1.3668144461164486
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,4,0.000549185,0.0016432640000000002,2.9921866037856097,bottle_conn,863900.0,1.069572e6,1.2380738511401783
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,4,0.000549185,0.00233604,4.253648588362756,bottle_conn,863900.0,1.038434e6,1.2020303275842112
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000549185,0.008957884000000001,16.311232098473194,bottle_conn,863900.0,837943.0,0.9699536983447158
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000549185,0.009814053000000001,17.870213134007667,bottle_conn,863900.0,791068.25,0.9156942354439171
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000549185,0.0203363,37.02996258091536,bottle_conn,863900.0,791001.35,0.9156167959254543
Meszaros/mod2,cols,rcm_order,balance_work,parts,4,0.000549185,1.5860000000000001e-6,0.002887915729672151,total_conn,34774.0,23633.0,0.6796169551964111
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,4,0.000549185,0.30461314100000003,554.6639857243006,total_conn,34774.0,14611.0,0.4201702421349284
Meszaros/mod2,cols,rcm_order,balance_work,parts,4,0.000549185,1.593e-6,0.0029006618898913847,total_hypercut,34774.0,23004.0,0.6615287283602692
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,4,0.000549185,0.49579096100000003,902.7758605934249,total_hypercut,34774.0,14611.0,0.4201702421349284
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,8,0.000549185,9.800000000000001e-7,0.0017844624306927541,bottle_conn,863900.0,959758.0,1.1109596018057646
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,8,0.000549185,0.001649216,3.0030244817320213,bottle_conn,863900.0,938891.0,1.0868051857853918
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,8,0.000549185,0.0023334460000000003,4.248925225561514,bottle_conn,863900.0,715367.0,0.8280669058918856
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000549185,0.009444294,17.196926354507134,bottle_conn,863900.0,721459.0,0.8351186479916657
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000549185,0.010169693,18.517790908346004,bottle_conn,863900.0,572110.73,0.6622418451209631
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000549185,0.0216083,39.3461219807533,bottle_conn,863900.0,572032.35,0.6621511170274337
Meszaros/mod2,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000549185,0.009218717000000001,16.78617769968226,bottle_conn,863900.0,738437.0,0.8547713855770344
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000549185,0.00998855,18.187951236832763,bottle_conn,863900.0,569132.5,0.6587944206505383
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000549185,0.021142897,38.49867895153728,bottle_conn,863900.0,570987.88,0.6609420997800671
Meszaros/mod2,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000549185,0.009617894,17.513031127944135,bottle_conn,863900.0,738437.0,0.8547713855770344
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000549185,0.01032566,18.801788104190756,bottle_conn,863900.0,569117.82,0.6587774279430489
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000549185,0.024992152,45.50771051649262,bottle_conn,863900.0,570988.53,0.6609428521819656
Meszaros/mod2,cols,rcm_order,balance_work,parts,8,0.000549185,2.808e-6,0.005113031127944136,total_conn,34774.0,37030.0,1.064876056824064
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,8,0.000549185,0.6593366150000001,1200.5728761710536,total_conn,34774.0,29642.0,0.8524184735722091
Meszaros/mod2,cols,rcm_order,split_conn__dynamic,parts,8,0.000549185,12.764545483000001,23242.705978859583,total_conn,34774.0,29642.0,0.8524184735722091
Meszaros/mod2,cols,rcm_order,split_conn__trans,parts,8,0.000549185,10.237832050000002,18641.863943844062,total_conn,34774.0,29642.0,0.8524184735722091
Meszaros/mod2,cols,rcm_order,balance_work,parts,8,0.000549185,2.8000000000000003e-6,0.005098464087693583,total_hypercut,34774.0,29553.0,0.8498590901248059
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,8,0.000549185,0.706150546,1285.8154283165054,total_hypercut,34774.0,26593.0,0.7647380226606085
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,16,0.000549185,1.139e-6,0.0020739823556724965,bottle_conn,863900.0,630942.0,0.7303414747077208
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,16,0.000549185,0.001653062,3.0100275863324746,bottle_conn,863900.0,641494.0,0.7425558513716866
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,16,0.000549185,0.0024119610000000002,4.391891621220537,bottle_conn,863900.0,468072.0,0.5418127098043755
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000549185,0.010136798,18.45789305971576,bottle_conn,863900.0,452784.0,0.5241162171547633
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000549185,0.010546053000000001,19.203097316933277,bottle_conn,863900.0,349710.48,0.4048043523555967
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000549185,0.023905936000000003,43.52984149239328,bottle_conn,863900.0,349639.69,0.40472241000115755
Meszaros/mod2,cols,rcm_order,balance_work,parts,16,0.000549185,5.758000000000001e-6,0.01048462722033559,total_conn,34774.0,47800.0,1.3745902110772417
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,16,0.000549185,1.0305792150000002,1876.5611132860515,total_conn,34774.0,40692.0,1.1701846206936217
Meszaros/mod2,cols,rcm_order,balance_work,parts,16,0.000549185,5.905e-6,0.010752296584939501,total_hypercut,34774.0,32544.0,0.9358716282279864
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,16,0.000549185,1.2368099190000001,2252.082484044539,total_hypercut,34774.0,30760.0,0.8845689308103756
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,32,0.000549185,1.463e-6,0.0026639474858198967,bottle_conn,863900.0,420111.0,0.4862958675772659
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,32,0.000549185,0.001635223,2.9775449074537725,bottle_conn,863900.0,372194.0,0.43082995717096884
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,32,0.000549185,0.0024423680000000003,4.447259120332857,bottle_conn,863900.0,285753.0,0.3307709225604815
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000549185,0.011948964000000001,21.757629942551237,bottle_conn,863900.0,269619.0,0.31209514990160897
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000549185,0.011668343000000001,21.24665276728243,bottle_conn,863900.0,198495.81,0.2297671142493344
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000549185,0.030217754000000003,55.02290484991397,bottle_conn,863900.0,198446.29,0.2297097928000926
Meszaros/mod2,cols,rcm_order,balance_work,parts,32,0.000549185,1.0160000000000001e-5,0.018500141118202428,total_conn,34774.0,54430.0,1.5652498993500892
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,32,0.000549185,1.671148792,3042.9614647158974,total_conn,34774.0,47967.0,1.379392649680796
Meszaros/mod2,cols,rcm_order,balance_work,parts,32,0.000549185,1.0132e-5,0.018449156477325493,total_hypercut,34774.0,33790.0,0.9717029964916317
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,32,0.000549185,2.3106522210000002,4207.420488542113,total_hypercut,34774.0,33105.0,0.9520043710818428
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,64,0.000549185,2.0550000000000002e-6,0.0037419084643608262,bottle_conn,863900.0,286217.0,0.331308021761778
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,64,0.000549185,0.001731027,3.151992497974271,bottle_conn,863900.0,242195.0,0.2803507350387776
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,64,0.000549185,0.0024990850000000003,4.550533973069185,bottle_conn,863900.0,188217.0,0.21786896631554578
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000549185,0.013764012,25.062614601636973,bottle_conn,863900.0,153242.0,0.17738395647644403
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000549185,0.012798045000000001,23.30370458042372,bottle_conn,863900.0,105924.64,0.1226121541845121
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000549185,0.034363972,62.572670411609934,bottle_conn,863900.0,105868.88,0.12254760967704596
Meszaros/mod2,cols,rcm_order,balance_work,parts,64,0.000549185,6.517300000000001e-5,0.1186722142811621,total_conn,34774.0,57963.0,1.6668487950767814
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,64,0.000549185,2.98396127,5433.43549077269,total_conn,34774.0,52942.0,1.522459308678898
Meszaros/mod2,cols,rcm_order,balance_work,parts,64,0.000549185,6.5492e-5,0.1192530750111529,total_hypercut,34774.0,34167.0,0.9825444297463622
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,64,0.000549185,4.586578515,8351.60923004088,total_hypercut,34774.0,33894.0,0.9746937366998332
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,128,0.000549185,3.2570000000000003e-6,0.005930606262006428,bottle_conn,863900.0,159100.0,0.18416483389281166
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,128,0.000549185,0.001758617,3.202230578038366,bottle_conn,863900.0,137750.0,0.15945132538488252
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,128,0.000549185,0.0025265640000000002,4.600569935449803,bottle_conn,863900.0,108095.16,0.12512462090519735
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000549185,0.020409557000000002,37.163354789369706,bottle_conn,863900.0,81725.0,0.09460006945248292
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000549185,0.017177908000000002,31.27890965703725,bottle_conn,863900.0,55817.34,0.06461088088899178
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000549185,0.046716583000000006,85.06529311616305,bottle_conn,863900.0,55762.48,0.06454737816876954
Meszaros/mod2,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000549185,0.014898643000000001,27.128641532452637,bottle_conn,863900.0,84393.0,0.0976883898599375
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000549185,0.013216275000000001,24.065251235922325,bottle_conn,863900.0,56800.92,0.06574941544160204
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000549185,0.035852494000000006,65.28309039758916,bottle_conn,863900.0,57543.28,0.06660872786202107
Meszaros/mod2,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000549185,0.015404180000000002,28.04916376084562,bottle_conn,863900.0,84393.0,0.0976883898599375
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000549185,0.013695555000000002,24.93796261733296,bottle_conn,863900.0,56803.22,0.06575207778678088
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000549185,0.035771701,65.1359760372188,bottle_conn,863900.0,57543.45,0.06660892464405602
Meszaros/mod2,cols,rcm_order,balance_work,parts,128,0.000549185,9.9553e-5,0.181274069757914,total_conn,34774.0,62448.0,1.7958244665554726
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,128,0.000549185,5.952876121,10839.47325764542,total_conn,34774.0,56737.0,1.6315925691608673
Meszaros/mod2,cols,rcm_order,split_conn__dynamic,parts,128,0.000549185,19.176758663,34918.576914882964,total_conn,34774.0,56737.0,1.6315925691608673
Meszaros/mod2,cols,rcm_order,split_conn__trans,parts,128,0.000549185,9.812915459000001,17868.141808315962,total_conn,34774.0,56737.0,1.6315925691608673
Meszaros/mod2,cols,rcm_order,balance_work,parts,128,0.000549185,9.911800000000001e-5,0.18048198694429018,total_hypercut,34774.0,34284.0,0.9859090124805889
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,128,0.000549185,9.078264238000001,16530.43007001284,total_hypercut,34774.0,34166.0,0.9825156726289757
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,256,0.000549185,6.115000000000001e-6,0.011134681391516521,bottle_conn,863900.0,94175.0,0.10901145965968283
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,256,0.000549185,0.0019348770000000002,3.5231788923586773,bottle_conn,863900.0,75877.0,0.08783076744993633
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,256,0.000549185,0.002702083,4.920168977666907,bottle_conn,863900.0,57897.68,0.06701896052783887
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000549185,0.030190558000000003,54.97338419658222,bottle_conn,863900.0,42985.0,0.04975691630975807
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000549185,0.024944313000000003,45.42060143667435,bottle_conn,863900.0,29679.1,0.034354786433615
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000549185,0.072226947,131.5166055154456,bottle_conn,863900.0,29613.14,0.034278435004051394
Meszaros/mod2,cols,rcm_order,balance_work,parts,256,0.000549185,0.000281786,0.5130985005052943,total_conn,34774.0,66913.0,1.9242249956864323
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,256,0.000549185,11.704545066000001,21312.572386354328,total_conn,34774.0,60723.0,1.7462184390636684
Meszaros/mod2,cols,rcm_order,balance_work,parts,256,0.000549185,0.00028210800000000004,0.5136848238753791,total_hypercut,34774.0,34297.0,0.9862828550066142
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,256,0.000549185,18.095308604,32949.38609758096,total_hypercut,34774.0,34276.0,0.9856789555414965
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,512,0.000549185,1.096e-5,0.019956845143257736,bottle_conn,863900.0,62693.0,0.0725697418682718
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,512,0.000549185,0.002133092,3.8841046277666,bottle_conn,863900.0,47093.0,0.05451209630744299
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,512,0.000549185,0.002899647,5.279909320174441,bottle_conn,863900.0,35328.24,0.040893899756916305
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000549185,0.042060584000000005,76.58727751122119,bottle_conn,863900.0,22724.0,0.02630397036694062
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000549185,0.037275905000000005,67.87495106384917,bottle_conn,863900.0,16166.25,0.018713103368445422
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000549185,0.094890993,172.78511430574397,bottle_conn,863900.0,16106.6,0.018644056025002895
Meszaros/mod2,cols,rcm_order,balance_work,parts,512,0.000549185,0.00047775100000000005,0.8699272558427489,total_conn,34774.0,72354.0,2.0806924713866684
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,512,0.000549185,22.382876926,40756.533638027264,total_conn,34774.0,65481.0,1.8830448035888883
Meszaros/mod2,cols,rcm_order,balance_work,parts,512,0.000549185,0.000478506,0.8713020202663948,total_hypercut,34774.0,34329.0,0.9872030827629839
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,512,0.000549185,36.024380362,65596.07484181105,total_hypercut,34774.0,34289.0,0.9860527980675217
Meszaros/mod2,cols,rcm_order,split_equal__split_equal,parts,1024,0.000549185,2.0450000000000002e-5,0.03723699664047635,bottle_conn,863900.0,38475.0,0.04453640467646718
Meszaros/mod2,cols,rcm_order,balance_work__split_equal,parts,1024,0.000549185,0.003104313,5.652581552664403,bottle_conn,863900.0,27740.0,0.03211019793957634
Meszaros/mod2,cols,rcm_order,balance_work__map_local,parts,1024,0.000549185,0.003870198,7.04716625545126,bottle_conn,863900.0,21682.47,0.02509835629123741
Meszaros/mod2,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000549185,0.087714873,159.7182606953941,bottle_conn,863900.0,12129.0,0.014039819423544393
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000549185,0.07870721700000001,143.31639975600208,bottle_conn,863900.0,8896.08,0.010297580738511402
Meszaros/mod2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000549185,0.18254361600000002,332.3900252191885,bottle_conn,863900.0,8845.86,0.01023944901030212
Meszaros/mod2,cols,rcm_order,balance_work,parts,1024,0.000549185,0.0014408700000000001,2.6236514107268047,total_conn,34774.0,78923.0,2.269597975498936
Meszaros/mod2,cols,rcm_order,split_conn__convex,parts,1024,0.000549185,44.136291131,80366.89117692581,total_conn,34774.0,71093.0,2.0444297463622245
Meszaros/mod2,cols,rcm_order,balance_work,parts,1024,0.000549185,0.0014451230000000002,2.631395613500005,total_hypercut,34774.0,34345.0,0.9876631966411686
Meszaros/mod2,cols,rcm_order,split_hypercut__convex,parts,1024,0.000549185,71.961861868,131033.91729198722,total_hypercut,34774.0,34322.0,0.9870017829412779
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,2,0.000549185,4.0252e-5,0.07329406302065788,cache,34774.0,170738.0,4.909932708345315
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000549185,0.0031854020000000004,5.800234893524041,cache,34774.0,164529.0,4.731379766492207
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,2,0.000549185,0.09219708600000001,167.87983284321314,cache,34774.0,164529.0,4.731379766492207
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,4,0.000549185,2.2174e-5,0.04037619381447054,cache,34774.0,149041.0,4.285989532409271
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000549185,0.0037499,6.8281180294436306,cache,34774.0,142232.0,4.090182320124231
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,4,0.000549185,0.099051922,180.36166683358067,cache,34774.0,142232.0,4.090182320124231
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,8,0.000549185,1.1139000000000001e-5,0.020282782668863863,cache,34774.0,135279.0,3.8902340829355264
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000549185,0.00492584,8.969363693473056,cache,34774.0,128875.0,3.70607350319204
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,8,0.000549185,0.10293143,187.42578548212353,cache,34774.0,128875.0,3.70607350319204
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,16,0.000549185,6.4560000000000005e-6,0.011755601482196346,cache,34774.0,126305.0,3.632167711508598
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000549185,0.007211980000000001,13.132150368272988,cache,34774.0,120843.0,3.475096336343245
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,16,0.000549185,0.106618245,194.13903329479137,cache,34774.0,120843.0,3.475096336343245
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,32,0.000549185,4.393e-6,0.007999125977584967,cache,34774.0,119120.0,3.4255478230862138
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000549185,0.011644143000000001,21.202587470524506,cache,34774.0,114264.0,3.2859032610571117
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,32,0.000549185,0.11097272700000001,202.06802261533,cache,34774.0,114264.0,3.2859032610571117
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,64,0.000549185,3.243e-6,0.00590511394156796,cache,34774.0,112674.0,3.240179444412492
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000549185,0.020682729,37.66076822928522,cache,34774.0,108629.0,3.1238569045838847
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,64,0.000549185,0.11655667500000001,212.23572202445445,cache,34774.0,108629.0,3.1238569045838847
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,128,0.000549185,2.843e-6,0.005176761929040306,cache,34774.0,106359.0,3.058578248116409
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000549185,0.037593520000000005,68.4532898749966,cache,34774.0,102705.0,2.9534997411859436
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,128,0.000549185,0.12242085600000001,222.91369210739552,cache,34774.0,102705.0,2.9534997411859436
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,256,0.000549185,2.604e-6,0.0047415716015550315,cache,34774.0,101277.0,2.9124345775579457
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000549185,0.071436201,130.07675191420014,cache,34774.0,97521.0,2.804422844654052
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,256,0.000549185,0.126092319,229.59898576982258,cache,34774.0,97521.0,2.804422844654052
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,512,0.000549185,2.081e-6,0.0037892513451751233,cache,34774.0,96680.0,2.7802381089319606
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000549185,0.13883030500000001,252.7933301164453,cache,34774.0,93421.0,2.686518663369184
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,512,0.000549185,0.13009336800000001,236.884415998252,cache,34774.0,93421.0,2.686518663369184
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,1024,0.000549185,2.023e-6,0.003683640303358613,cache,34774.0,92505.0,2.660177143843101
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000549185,0.273248547,497.55282281926856,cache,34774.0,89667.0,2.578564444700063
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000549185,0.134238187,244.43163414878413,cache,34774.0,89667.0,2.578564444700063
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,2048,0.000549185,1.99e-6,0.003623551262325082,cache,34774.0,88895.0,2.5563639500776443
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000549185,0.542522491,987.8683704034161,cache,34774.0,85736.0,2.465520216253523
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000549185,0.143749488,261.75057221154987,cache,34774.0,85736.0,2.465520216253523
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,4096,0.000549185,1.972e-6,0.0035907754217613373,cache,34774.0,82688.0,2.3778685224593086
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000549185,1.069498521,1947.4285004142505,cache,34774.0,79765.0,2.2938114683384137
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000549185,0.15219960100000002,277.1372142356401,cache,34774.0,79765.0,2.2938114683384137
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,8192,0.000549185,1.973e-6,0.0035925963017926564,cache,34774.0,72694.0,2.0904698912980963
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000549185,2.077890777,3783.589823101505,cache,34774.0,71567.0,2.058060620003451
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000549185,0.19565341600000002,356.2613982537761,cache,34774.0,71567.0,2.058060620003451
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,16384,0.000549185,1.952e-6,0.003554357821134955,cache,34774.0,59885.0,1.7221199746937368
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000549185,3.935585919,7166.2298114478735,cache,34774.0,59124.0,1.7002358083625697
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000549185,0.214318996,390.2491801487659,cache,34774.0,59124.0,1.7002358083625697
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,32768,0.000549185,1.958e-6,0.0035652831013228696,cache,34774.0,47409.0,1.3633461781790994
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000549185,6.82833004,12433.5698170926,cache,34774.0,46746.0,1.3442802093518145
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000549185,0.221468676,403.2678896910877,cache,34774.0,46746.0,1.3442802093518145
Meszaros/mod2,cols,rcm_order,chunk_equal,vertices,65536,0.000549185,1.946e-6,0.0035434325409470398,cache,34774.0,35647.0,1.025104963478461
Meszaros/mod2,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000549185,9.214600247,16778.68158635068,cache,34774.0,35171.0,1.0114165756024616
Meszaros/mod2,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000549185,0.074165401,135.04629769567634,cache,34774.0,35171.0,1.0114165756024616
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,2,0.000520295,8.620000000000001e-7,0.001656752419300589,bottle_conn,547550.0,485612.0,0.88688156332755
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,2,0.000520295,0.004265593000000001,8.198412439097051,bottle_conn,547550.0,536976.0,0.9806885215962012
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,2,0.000520295,0.005567249000000001,10.700177783757292,bottle_conn,547550.0,475932.0,0.8692028125285363
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000520295,0.012060832,23.180757070508076,bottle_conn,547550.0,473046.0,0.8639320609989956
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000520295,0.013866100000000001,26.650457913299185,bottle_conn,547550.0,460803.9,0.8415741028216601
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000520295,0.023336407,44.852260736697446,bottle_conn,547550.0,460690.85,0.8413676376586613
Meszaros/mod2,rows,spectral_order,balance_work,parts,2,0.000520295,5.44e-7,0.001045560691530766,total_conn,66409.0,3759.0,0.05660377358490566
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,2,0.000520295,0.10885325300000001,209.21448985671591,total_conn,66409.0,2554.0,0.03845864265385716
Meszaros/mod2,rows,spectral_order,balance_work,parts,2,0.000520295,5.44e-7,0.001045560691530766,total_hypercut,66409.0,3759.0,0.05660377358490566
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,2,0.000520295,0.13839152700000001,265.986655647277,total_hypercut,66409.0,2554.0,0.03845864265385716
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,4,0.000520295,9.060000000000001e-7,0.001741319828174401,bottle_conn,547550.0,491512.0,0.8976568349922381
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,4,0.000520295,0.002259791,4.343287942417282,bottle_conn,547550.0,490994.0,0.8967108026664231
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,4,0.000520295,0.005088399,9.779834516956726,bottle_conn,547550.0,456284.1,0.8333195141996165
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000520295,0.012391024,23.815381658482206,bottle_conn,547550.0,426419.0,0.778776367455027
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000520295,0.014285506000000002,27.456550610711233,bottle_conn,547550.0,386838.61,0.7064900191763309
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000520295,0.024172477,46.459176044359445,bottle_conn,547550.0,386530.27,0.705926892521231
Meszaros/mod2,rows,spectral_order,balance_work,parts,4,0.000520295,1.1770000000000001e-6,0.00226217818737447,total_conn,66409.0,10061.0,0.1515005496242979
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,4,0.000520295,0.16142868400000002,310.2637619043043,total_conn,66409.0,5341.0,0.08042584589438179
Meszaros/mod2,rows,spectral_order,balance_work,parts,4,0.000520295,1.1770000000000001e-6,0.00226217818737447,total_hypercut,66409.0,8475.0,0.12761824451505066
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,4,0.000520295,0.24007799400000002,461.4266790955131,total_hypercut,66409.0,5311.0,0.07997409989609842
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,8,0.000520295,9.96e-7,0.0019142986190526527,bottle_conn,547550.0,464962.0,0.8491681125011414
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,8,0.000520295,0.0027805660000000004,5.344210495968634,bottle_conn,547550.0,478541.0,0.873967674185006
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,8,0.000520295,0.005572416,10.710108688340268,bottle_conn,547550.0,417489.0,0.7624673545794904
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000520295,0.011150782000000001,21.431653196744154,bottle_conn,547550.0,403857.0,0.7375709980823669
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000520295,0.014379763,27.637711298398024,bottle_conn,547550.0,323456.77,0.5907346726326363
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000520295,0.025632168,49.26468253586907,bottle_conn,547550.0,323300.32,0.5904489453017989
Meszaros/mod2,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000520295,0.012888630000000002,24.7717737053018,bottle_conn,547550.0,428367.0,0.7823340334216053
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000520295,0.012742738,24.491371241315022,bottle_conn,547550.0,327942.3,0.5989266733631632
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000520295,0.025106272000000002,48.25391748911675,bottle_conn,547550.0,346543.83,0.6328989681307643
Meszaros/mod2,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000520295,0.012708306,24.425193399898134,bottle_conn,547550.0,428367.0,0.7823340334216053
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000520295,0.012568023000000001,24.155571358556205,bottle_conn,547550.0,327909.06,0.5988659665783946
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000520295,0.026859019,51.62267367551101,bottle_conn,547550.0,346537.88,0.632888101543238
Meszaros/mod2,rows,spectral_order,balance_work,parts,8,0.000520295,2.328e-6,0.004474384724050778,total_conn,66409.0,18964.0,0.28556370371485795
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,8,0.000520295,0.29918740800000004,575.034178687091,total_conn,66409.0,11888.0,0.17901188091975484
Meszaros/mod2,rows,spectral_order,split_conn__dynamic,parts,8,0.000520295,3.5323419740000004,6789.113818122411,total_conn,66409.0,11888.0,0.17901188091975484
Meszaros/mod2,rows,spectral_order,split_conn__trans,parts,8,0.000520295,2.842376922,5463.010257642299,total_conn,66409.0,11888.0,0.17901188091975484
Meszaros/mod2,rows,spectral_order,balance_work,parts,8,0.000520295,2.392e-6,0.004597391864230869,total_hypercut,66409.0,13524.0,0.20364709602614103
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,8,0.000520295,0.467981539,899.4542307729268,total_hypercut,66409.0,9682.0,0.14579349184598472
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,16,0.000520295,1.134e-6,0.002179532765065972,bottle_conn,547550.0,377968.0,0.6902894712811616
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,16,0.000520295,0.0022696820000000003,4.362298311534802,bottle_conn,547550.0,384828.0,0.7028180074879007
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,16,0.000520295,0.005584928,10.734156584245476,bottle_conn,547550.0,349437.0,0.6381828143548535
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000520295,0.012871647,24.739132607463073,bottle_conn,547550.0,311487.0,0.5688740754269016
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000520295,0.014837777000000002,28.518008053123708,bottle_conn,547550.0,246708.8,0.4505685325541046
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000520295,0.029478071,56.65645643336953,bottle_conn,547550.0,246550.1,0.4502786960094969
Meszaros/mod2,rows,spectral_order,balance_work,parts,16,0.000520295,5.629000000000001e-6,0.010818862376151992,total_conn,66409.0,29350.0,0.44195816832055895
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,16,0.000520295,0.819996746,1576.0227294131214,total_conn,66409.0,21790.0,0.3281181767531509
Meszaros/mod2,rows,spectral_order,balance_work,parts,16,0.000520295,5.651000000000001e-6,0.010861146080588897,total_hypercut,66409.0,18413.0,0.2772666355463868
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,16,0.000520295,1.107176968,2127.979257920987,total_hypercut,66409.0,14352.0,0.21611528557876192
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,32,0.000520295,1.461e-6,0.0028080223719236202,bottle_conn,547550.0,354879.0,0.6481216327276048
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,32,0.000520295,0.002286598,4.394810636273652,bottle_conn,547550.0,342207.0,0.6249785407725322
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,32,0.000520295,0.005594788000000001,10.753107371779471,bottle_conn,547550.0,324360.0,0.5923842571454662
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000520295,0.015206587,29.22685591827713,bottle_conn,547550.0,232361.0,0.42436489818281437
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000520295,0.015414128000000001,29.625746932028946,bottle_conn,547550.0,170460.68,0.3113152771436398
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000520295,0.032063186,61.62501273316099,bottle_conn,547550.0,170398.08,0.31120094968496026
Meszaros/mod2,rows,spectral_order,balance_work,parts,32,0.000520295,1.3518e-5,0.025981414389913412,total_conn,66409.0,42463.0,0.6394163441702179
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,32,0.000520295,1.6823619040000002,3233.4769774839274,total_conn,66409.0,33518.0,0.5047207456820612
Meszaros/mod2,rows,spectral_order,balance_work,parts,32,0.000520295,1.3282000000000001e-5,0.02552782556049933,total_hypercut,66409.0,23469.0,0.3534008944570766
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,32,0.000520295,1.929635127,3708.732790051797,total_hypercut,66409.0,19223.0,0.28946377750003766
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,64,0.000520295,2.059e-6,0.003957370337981337,bottle_conn,547550.0,354786.0,0.6479517852250936
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,64,0.000520295,0.002769421,5.32278995569821,bottle_conn,547550.0,346652.0,0.6330965208656744
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,64,0.000520295,0.0056187680000000005,10.799196609615699,bottle_conn,547550.0,320241.0,0.5848616564697288
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000520295,0.019686122,37.83646200713057,bottle_conn,547550.0,171892.0,0.31392932152314856
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000520295,0.017240941000000003,33.136856975369746,bottle_conn,547550.0,109624.33,0.20020880284905487
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000520295,0.037847318000000005,72.74203672916326,bottle_conn,547550.0,109590.58,0.2001471646424984
Meszaros/mod2,rows,spectral_order,balance_work,parts,64,0.000520295,2.8984000000000002e-5,0.05570685860905832,total_conn,66409.0,58354.0,0.8787061994609164
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,64,0.000520295,2.96803339,5704.520300983096,total_conn,66409.0,48668.0,0.7328524748151606
Meszaros/mod2,rows,spectral_order,balance_work,parts,64,0.000520295,2.9164e-5,0.05605281619081482,total_hypercut,66409.0,27554.0,0.4149136412233282
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,64,0.000520295,3.089828959,5938.609748315859,total_hypercut,66409.0,24854.0,0.3742565013778253
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,128,0.000520295,3.266e-6,0.006277208122315225,bottle_conn,547550.0,304287.0,0.5557245913615195
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,128,0.000520295,0.0029141970000000003,5.601047482678096,bottle_conn,547550.0,212541.0,0.38816729065838734
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,128,0.000520295,0.005671548,10.900639060532967,bottle_conn,547550.0,189386.0,0.3458789151675646
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000520295,0.023502055,45.170633967268564,bottle_conn,547550.0,98147.0,0.17924755730070313
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000520295,0.020270762,38.96013223267569,bottle_conn,547550.0,66263.53,0.1210182266459684
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000520295,0.050338711,96.75032625721946,bottle_conn,547550.0,66217.28,0.12093375947402063
Meszaros/mod2,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000520295,0.019416817000000003,37.31886141515871,bottle_conn,547550.0,98187.0,0.17932060998995525
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000520295,0.016971747000000002,32.61946972390663,bottle_conn,547550.0,68066.43,0.1243108939822847
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000520295,0.038475868,73.95010138479132,bottle_conn,547550.0,70923.1,0.1295280796274313
Meszaros/mod2,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000520295,0.017328178,33.304525317368025,bottle_conn,547550.0,98187.0,0.17932060998995525
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000520295,0.016825109,32.337633457942125,bottle_conn,547550.0,68055.34,0.12429064012418957
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000520295,0.040612561000000005,78.05679662499159,bottle_conn,547550.0,70923.5,0.1295288101543238
Meszaros/mod2,rows,spectral_order,balance_work,parts,128,0.000520295,9.345600000000001e-5,0.17962117644797662,total_conn,66409.0,74290.0,1.1186736737490401
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,128,0.000520295,5.316759616000001,10218.740552955534,total_conn,66409.0,64053.0,0.9645228809348131
Meszaros/mod2,rows,spectral_order,split_conn__dynamic,parts,128,0.000520295,4.984171185,9579.510056794703,total_conn,66409.0,64053.0,0.9645228809348131
Meszaros/mod2,rows,spectral_order,split_conn__trans,parts,128,0.000520295,2.463137396,4734.116983634284,total_conn,66409.0,64053.0,0.9645228809348131
Meszaros/mod2,rows,spectral_order,balance_work,parts,128,0.000520295,9.285100000000001e-5,0.17845837457596173,total_hypercut,66409.0,29448.0,0.44343387191495126
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,128,0.000520295,5.240510437,10072.19065530132,total_hypercut,66409.0,28135.0,0.4236624553900827
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,256,0.000520295,6.133e-6,0.0117875436050702,bottle_conn,547550.0,309991.0,0.5661419048488723
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,256,0.000520295,0.004458473,8.569125207814796,bottle_conn,547550.0,174081.0,0.317927129942471
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,256,0.000520295,0.005752584000000001,11.056389163839745,bottle_conn,547550.0,155906.0,0.28473381426353755
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000520295,0.031076164000000003,59.72796970949173,bottle_conn,547550.0,59153.0,0.10803214318327094
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000520295,0.025358387000000003,48.73847913203087,bottle_conn,547550.0,38507.57,0.07032703862660944
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000520295,0.069350011,133.28978944637177,bottle_conn,547550.0,38486.36,0.0702883024381335
Meszaros/mod2,rows,spectral_order,balance_work,parts,256,0.000520295,0.000184684,0.35496016682843384,total_conn,66409.0,88753.0,1.3364604195214504
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,256,0.000520295,8.685905488000001,16694.193655522347,total_conn,66409.0,78857.0,1.187444472887711
Meszaros/mod2,rows,spectral_order,balance_work,parts,256,0.000520295,0.00018515300000000002,0.3558615785275661,total_hypercut,66409.0,30286.0,0.456052643467
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,256,0.000520295,9.610798058,18471.824749421,total_hypercut,66409.0,29599.0,0.4457076601063109
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,512,0.000520295,1.1017000000000001e-5,0.02117452599006333,bottle_conn,547550.0,310343.0,0.5667847685142909
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,512,0.000520295,0.0047224910000000005,9.076564256815844,bottle_conn,547550.0,97668.0,0.17837275134690897
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,512,0.000520295,0.0060156720000000006,11.56204076533505,bottle_conn,547550.0,83748.0,0.15295041548717012
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000520295,0.042119842000000005,80.9537704571445,bottle_conn,547550.0,33314.0,0.06084193224363072
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000520295,0.034760709,66.80961569878626,bottle_conn,547550.0,21666.67,0.039570212765957444
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000520295,0.097227319,186.8696008994897,bottle_conn,547550.0,21649.49,0.03953883663592366
Meszaros/mod2,rows,spectral_order,balance_work,parts,512,0.000520295,0.000443394,0.8521973111407951,total_conn,66409.0,100458.0,1.5127166498516766
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,512,0.000520295,13.888821139000001,26694.127637205816,total_conn,66409.0,91161.0,1.3727205649836618
Meszaros/mod2,rows,spectral_order,balance_work,parts,512,0.000520295,0.00044356200000000005,0.8525202048837679,total_hypercut,66409.0,30596.0,0.46072068544926137
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,512,0.000520295,18.319831790000002,35210.47057919065,total_hypercut,66409.0,30271.0,0.4558267704678583
Meszaros/mod2,rows,spectral_order,split_equal__split_equal,parts,1024,0.000520295,2.0521000000000002e-5,0.03944108630680672,bottle_conn,547550.0,302544.0,0.5525413204273583
Meszaros/mod2,rows,spectral_order,balance_work__split_equal,parts,1024,0.000520295,0.004831864,9.286777693423922,bottle_conn,547550.0,40382.0,0.07375034243448086
Meszaros/mod2,rows,spectral_order,balance_work__map_local,parts,1024,0.000520295,0.006591106,12.668017182559893,bottle_conn,547550.0,33868.2,0.06185407725321888
Meszaros/mod2,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000520295,0.062242144000000006,119.6285645643337,bottle_conn,547550.0,30229.0,0.055207743585060726
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000520295,0.05457365300000001,104.88982788610308,bottle_conn,547550.0,19954.29,0.036442863665418684
Meszaros/mod2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000520295,0.14703664600000002,282.602458220817,bottle_conn,547550.0,19864.23,0.036278385535567524
Meszaros/mod2,rows,spectral_order,balance_work,parts,1024,0.000520295,0.0010138200000000001,1.9485484196465468,total_conn,66409.0,110198.0,1.6593835172943425
Meszaros/mod2,rows,spectral_order,split_conn__convex,parts,1024,0.000520295,22.438356869,43126.22044993705,total_conn,66409.0,100793.0,1.5177611468325076
Meszaros/mod2,rows,spectral_order,balance_work,parts,1024,0.000520295,0.001017534,1.9556866777501225,total_hypercut,66409.0,30687.0,0.46209098164405427
Meszaros/mod2,rows,spectral_order,split_hypercut__convex,parts,1024,0.000520295,35.306368231,67858.36541000778,total_hypercut,66409.0,30563.0,0.4602237648511497
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,2,0.000520295,2.3264000000000003e-5,0.044713095455462766,cache,66409.0,195663.0,2.946332575403936
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000520295,0.0023262630000000003,4.471046233386828,cache,66409.0,192313.0,2.895887605595627
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,2,0.000520295,0.04952341800000001,95.183344064425,cache,66409.0,192313.0,2.895887605595627
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,4,0.000520295,9.240000000000001e-6,0.017759155863500516,cache,66409.0,192533.0,2.8992004095830386
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000520295,0.002625927,5.046996415495055,cache,66409.0,189613.0,2.8552304657501244
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,4,0.000520295,0.052364530000000006,100.64392315897712,cache,66409.0,189613.0,2.8552304657501244
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,8,0.000520295,6.707e-6,0.012890763893560383,cache,66409.0,189711.0,2.8567061693445166
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000520295,0.0032320680000000003,6.211991274180994,cache,66409.0,186499.0,2.808339231128311
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,8,0.000520295,0.054243499,104.25527633361843,cache,66409.0,186499.0,2.808339231128311
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,16,0.000520295,4.604e-6,0.008848826146705234,cache,66409.0,184769.0,2.7822885452273036
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000520295,0.004428556,8.511625135740301,cache,66409.0,180153.0,2.7127798942914363
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,16,0.000520295,0.057549460000000004,110.60928896107016,cache,66409.0,180153.0,2.7127798942914363
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,32,0.000520295,3.36e-6,0.006457874859454732,cache,66409.0,176844.0,2.6629523106807813
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000520295,0.006768942,13.009815585389058,cache,66409.0,171886.0,2.5882937553644836
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,32,0.000520295,0.062969988,121.02747095397802,cache,66409.0,171886.0,2.5882937553644836
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,64,0.000520295,2.8850000000000003e-6,0.005544931240930626,cache,66409.0,167133.0,2.516722131036456
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000520295,0.011448062,22.003021362880673,cache,66409.0,163256.0,2.4583414898583023
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,64,0.000520295,0.072494584,139.3336165060206,cache,66409.0,163256.0,2.4583414898583023
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,128,0.000520295,2.5980000000000004e-6,0.004993321096685535,cache,66409.0,155535.0,2.3420771281001067
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000520295,0.020273618,38.96562142630623,cache,66409.0,153142.0,2.3060428556370374
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,128,0.000520295,0.088995446,171.0480515861194,cache,66409.0,153142.0,2.3060428556370374
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,256,0.000520295,2.0780000000000003e-6,0.003993888082722302,cache,66409.0,141895.0,2.1366832808806033
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000520295,0.037954845,72.94870217857176,cache,66409.0,139898.0,2.106612055594874
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,256,0.000520295,0.11308665400000001,217.35102970430236,cache,66409.0,139898.0,2.106612055594874
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,512,0.000520295,2.0330000000000003e-6,0.003907398687283176,cache,66409.0,126337.0,1.9024078061708503
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000520295,0.073079196,140.45723291594192,cache,66409.0,124856.0,1.880106612055595
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,512,0.000520295,0.133258236,256.1205393094302,cache,66409.0,124856.0,1.880106612055595
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,1024,0.000520295,2.002e-6,0.0038478171037584444,cache,66409.0,110571.0,1.6650002258729992
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000520295,0.14279947,274.45866287394654,cache,66409.0,109237.0,1.6449125871493322
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000520295,0.143923087,276.6182396525048,cache,66409.0,109237.0,1.6449125871493322
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,2048,0.000520295,1.9760000000000002e-6,0.003797845453060283,cache,66409.0,96347.0,1.450812389886913
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000520295,0.280759174,539.61536051663,cache,66409.0,95496.0,1.4379978617356082
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000520295,0.139951606,268.98510652610537,cache,66409.0,95496.0,1.4379978617356082
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,4096,0.000520295,1.9710000000000003e-6,0.003788235520233714,cache,66409.0,86421.0,1.30134469725489
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000520295,0.5439386230000001,1045.442725761347,cache,66409.0,84779.0,1.2766191329488472
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000520295,0.160461703,308.40523741339047,cache,66409.0,84779.0,1.2766191329488472
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,8192,0.000520295,1.957e-6,0.0037613277083193186,cache,66409.0,77719.0,1.1703082413528287
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000520295,1.023354228,1966.8730777731864,cache,66409.0,75845.0,1.1420891746600612
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000520295,0.10821296000000001,207.98385531285138,cache,66409.0,75845.0,1.1420891746600612
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,16384,0.000520295,1.95e-6,0.0037478738023621213,cache,66409.0,71088.0,1.0704573175322623
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000520295,1.789873102,3440.1120556607307,cache,66409.0,70539.0,1.0621903657636766
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000520295,0.086618422,166.47944339269068,cache,66409.0,70539.0,1.0621903657636766
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,32768,0.000520295,1.9600000000000003e-6,0.0037670936680152607,cache,66409.0,67199.0,1.0118959779547954
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000520295,2.501538603,4807.923587580122,cache,66409.0,66784.0,1.005646824978542
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000520295,0.04957897,95.2901142621013,cache,66409.0,66784.0,1.005646824978542
Meszaros/mod2,rows,spectral_order,chunk_equal,vertices,65536,0.000520295,1.947e-6,0.0037421078426661796,cache,66409.0,66409.0,1.0
Meszaros/mod2,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000520295,2.504751038,4814.0978444920665,cache,66409.0,66409.0,1.0
Meszaros/mod2,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000520295,0.028352239,54.49262245456904,cache,66409.0,66409.0,1.0
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,2,0.0007616190000000001,8.590000000000001e-7,0.001127860518185602,bottle_conn,863900.0,611531.0,0.7078724389396921
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,2,0.0007616190000000001,0.0040845410000000006,5.362971512002721,bottle_conn,863900.0,587744.0,0.6803380020835745
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,2,0.0007616190000000001,0.0048932490000000006,6.424799013680069,bottle_conn,863900.0,586941.2,0.679408727862021
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.0007616190000000001,0.011853393,15.563415566050741,bottle_conn,863900.0,585835.0,0.6781282555851371
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.0007616190000000001,0.012621248000000002,16.571603386995335,bottle_conn,863900.0,586094.9,0.6784291005903461
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0007616190000000001,0.021810799000000002,28.637414507778825,bottle_conn,863900.0,585991.98,0.6783099664312999
Meszaros/mod2,cols,spectral_order,balance_work,parts,2,0.0007616190000000001,6.070000000000001e-7,0.0007969864197190459,total_conn,34774.0,3062.0,0.08805429343762582
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,2,0.0007616190000000001,0.222274095,291.84420950632796,total_conn,34774.0,1925.0,0.05535745096911485
Meszaros/mod2,cols,spectral_order,balance_work,parts,2,0.0007616190000000001,6.03e-7,0.0007917344499021163,total_hypercut,34774.0,3062.0,0.08805429343762582
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,2,0.0007616190000000001,0.28138884000000003,369.46142362519845,total_hypercut,34774.0,1925.0,0.05535745096911485
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,4,0.0007616190000000001,8.920000000000001e-7,0.0011711892691752702,bottle_conn,863900.0,466050.0,0.5394721611297604
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,4,0.0007616190000000001,0.002083766,2.7359690343859593,bottle_conn,863900.0,458166.0,0.5303461048732492
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,4,0.0007616190000000001,0.004890356,6.421000526509974,bottle_conn,863900.0,473485.0,0.5480784813057067
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.0007616190000000001,0.01225181,16.086534080688637,bottle_conn,863900.0,414542.0,0.4798495196203264
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.0007616190000000001,0.012709804000000002,16.687876746772336,bottle_conn,863900.0,404136.59,0.4678048269475634
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0007616190000000001,0.023723906000000003,31.149309562917942,bottle_conn,863900.0,403765.64,0.4673754369718718
Meszaros/mod2,cols,spectral_order,balance_work,parts,4,0.0007616190000000001,1.3300000000000002e-6,0.0017462799641290462,total_conn,34774.0,7349.0,0.21133605567377925
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,4,0.0007616190000000001,0.37460358200000005,491.8516764944152,total_conn,34774.0,4312.0,0.12400069017081727
Meszaros/mod2,cols,spectral_order,balance_work,parts,4,0.0007616190000000001,1.336e-6,0.0017541579188544401,total_hypercut,34774.0,6720.0,0.1932478288376373
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,4,0.0007616190000000001,0.488945283,641.9814671115084,total_hypercut,34774.0,4127.0,0.11868062345430494
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,8,0.0007616190000000001,9.84e-7,0.0012919845749646477,bottle_conn,863900.0,376825.0,0.4361905313114944
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,8,0.0007616190000000001,0.004105071,5.389927247088111,bottle_conn,863900.0,383391.0,0.44379094802639196
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,8,0.0007616190000000001,0.004898588000000001,6.431809080393215,bottle_conn,863900.0,392424.0,0.4542470193309411
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.0007616190000000001,0.013086849000000001,17.18293398667838,bottle_conn,863900.0,318762.0,0.36898020604236603
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.0007616190000000001,0.012931906,16.979494996842252,bottle_conn,863900.0,297663.42,0.3445577265887255
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0007616190000000001,0.024161782000000003,31.724237446807393,bottle_conn,863900.0,296255.14,0.34292758421113556
Meszaros/mod2,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0007616190000000001,0.012875850000000001,16.905893891827805,bottle_conn,863900.0,332098.0,0.38441717791411045
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0007616190000000001,0.012771732000000001,16.76918774347804,bottle_conn,863900.0,298400.95,0.34541144808426905
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0007616190000000001,0.023395193,30.71771187430986,bottle_conn,863900.0,306410.36,0.35468267160550987
Meszaros/mod2,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0007616190000000001,0.01491304,19.580708989665435,bottle_conn,863900.0,332098.0,0.38441717791411045
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0007616190000000001,0.013155228000000001,17.272715097706335,bottle_conn,863900.0,298281.8,0.34527352702859126
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0007616190000000001,0.029617545000000002,38.887613097887524,bottle_conn,863900.0,306412.69,0.3546853686769302
Meszaros/mod2,cols,spectral_order,balance_work,parts,8,0.0007616190000000001,3.923e-6,0.00515086939795357,total_conn,34774.0,14393.0,0.4139011905446598
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,8,0.0007616190000000001,0.807537444,1060.2905704820914,total_conn,34774.0,8787.0,0.25268879047564274
Meszaros/mod2,cols,spectral_order,split_conn__dynamic,parts,8,0.0007616190000000001,12.755444444,16747.80230535215,total_conn,34774.0,8787.0,0.25268879047564274
Meszaros/mod2,cols,spectral_order,split_conn__trans,parts,8,0.0007616190000000001,10.221762510000001,13421.097044585285,total_conn,34774.0,8787.0,0.25268879047564274
Meszaros/mod2,cols,spectral_order,balance_work,parts,8,0.0007616190000000001,3.955e-6,0.005192885156489005,total_hypercut,34774.0,11211.0,0.3223960430206476
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,8,0.0007616190000000001,1.033376898,1356.8160694520489,total_hypercut,34774.0,7607.0,0.21875539195950996
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,16,0.0007616190000000001,1.1320000000000001e-6,0.001486307458191038,bottle_conn,863900.0,300325.0,0.347638615580507
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,16,0.0007616190000000001,0.004109172,5.395311829142918,bottle_conn,863900.0,296097.0,0.3427445306169696
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,16,0.0007616190000000001,0.004912065,6.449504279698904,bottle_conn,863900.0,297627.0,0.3445155689315893
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.0007616190000000001,0.012559451000000001,16.49046439230114,bottle_conn,863900.0,230454.0,0.26676004167148976
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.0007616190000000001,0.013355501,17.535672035492812,bottle_conn,863900.0,214440.69,0.2482239726820234
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0007616190000000001,0.028459619000000002,37.36726499732806,bottle_conn,863900.0,214013.31,0.2477292626461396
Meszaros/mod2,cols,spectral_order,balance_work,parts,16,0.0007616190000000001,6.705e-6,0.00880361440562801,total_conn,34774.0,23502.0,0.6758497728187727
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,16,0.0007616190000000001,1.6721431180000002,2195.51129633058,total_conn,34774.0,16542.0,0.47570023580836257
Meszaros/mod2,cols,spectral_order,balance_work,parts,16,0.0007616190000000001,6.681e-6,0.008772102586726433,total_hypercut,34774.0,15633.0,0.4495600161039857
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,16,0.0007616190000000001,2.318368684,3044.0005882206196,total_hypercut,34774.0,11565.0,0.33257606257548744
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,32,0.0007616190000000001,1.4590000000000001e-6,0.0019156559907250214,bottle_conn,863900.0,254895.0,0.29505151059150364
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,32,0.0007616190000000001,0.003903426,5.125168883654426,bottle_conn,863900.0,240897.0,0.2788482463248061
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,32,0.0007616190000000001,0.003263695,4.2852069079159,bottle_conn,863900.0,227339.0,0.26315430026623454
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.0007616190000000001,0.014199438000000002,18.643754948340312,bottle_conn,863900.0,171739.0,0.1987949994212293
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.0007616190000000001,0.014124463,18.545313339084238,bottle_conn,863900.0,152411.39,0.1764224910290543
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0007616190000000001,0.031616428,41.51213139378088,bottle_conn,863900.0,152252.91,0.17623904387081837
Meszaros/mod2,cols,spectral_order,balance_work,parts,32,0.0007616190000000001,1.2916000000000001e-5,0.016958610538865233,total_conn,34774.0,35532.0,1.0217978949790074
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,32,0.0007616190000000001,3.491509486,4584.325608998724,total_conn,34774.0,26595.0,0.7647955368953816
Meszaros/mod2,cols,spectral_order,balance_work,parts,32,0.0007616190000000001,1.2829e-5,0.016844380195347015,total_hypercut,34774.0,21264.0,0.6114913441076667
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,32,0.0007616190000000001,4.3214639230000005,5674.049522136396,total_hypercut,34774.0,16566.0,0.47639040662563986
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,64,0.0007616190000000001,2.059e-6,0.0027034514632644406,bottle_conn,863900.0,159390.0,0.18450052089362196
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,64,0.0007616190000000001,0.004171613,5.477296390977641,bottle_conn,863900.0,156992.0,0.18172473665933558
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,64,0.0007616190000000001,0.004965069,6.5190981317430365,bottle_conn,863900.0,136939.83,0.15851352008334296
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.0007616190000000001,0.018775897,24.652611082444107,bottle_conn,863900.0,119923.0,0.13881583516610718
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.0007616190000000001,0.015867566,20.83399442503404,bottle_conn,863900.0,102777.73,0.1189694756337539
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0007616190000000001,0.038109271,50.03718525929631,bottle_conn,863900.0,102754.88,0.11894302581317283
Meszaros/mod2,cols,spectral_order,balance_work,parts,64,0.0007616190000000001,5.0990000000000005e-5,0.06694948524130832,total_conn,34774.0,52188.0,1.500776442169437
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,64,0.0007616190000000001,6.682828906,8774.503926503934,total_conn,34774.0,41521.0,1.1940242710070743
Meszaros/mod2,cols,spectral_order,balance_work,parts,64,0.0007616190000000001,5.0991e-5,0.06695079823376254,total_hypercut,34774.0,28061.0,0.8069534709840686
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,64,0.0007616190000000001,7.384220753,9695.426129075036,total_hypercut,34774.0,23616.0,0.6791280842008397
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,128,0.0007616190000000001,3.272e-6,0.0042961113102483,bottle_conn,863900.0,107478.0,0.1244102326658178
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,128,0.0007616190000000001,0.0042449670000000005,5.573609639465403,bottle_conn,863900.0,105841.0,0.12251533742331289
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,128,0.0007616190000000001,0.00503449,6.6102473809083016,bottle_conn,863900.0,87715.93,0.1015348188447737
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.0007616190000000001,0.022210491000000002,29.162207087795867,bottle_conn,863900.0,79401.0,0.09190994328047228
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.0007616190000000001,0.017735841000000002,23.287025402465012,bottle_conn,863900.0,66018.5,0.07641914573446
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0007616190000000001,0.048347139000000004,63.47942869072332,bottle_conn,863900.0,65995.34,0.07639233707605046
Meszaros/mod2,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0007616190000000001,0.016594503,21.78845722073635,bottle_conn,863900.0,83074.0,0.09616159277694178
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0007616190000000001,0.013919236000000001,18.275851836679497,bottle_conn,863900.0,67725.7,0.07839530038198865
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0007616190000000001,0.038596197000000006,50.676515423065865,bottle_conn,863900.0,70242.36,0.08130843847667554
Meszaros/mod2,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0007616190000000001,0.019547623,25.665881497179033,bottle_conn,863900.0,83074.0,0.09616159277694178
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0007616190000000001,0.015803738,20.750188742665294,bottle_conn,863900.0,67725.8,0.07839541613612687
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0007616190000000001,0.039802594000000004,52.26050558087443,bottle_conn,863900.0,70242.27,0.08130833429795116
Meszaros/mod2,cols,spectral_order,balance_work,parts,128,0.0007616190000000001,0.000130605,0.1714833794850181,total_conn,34774.0,72225.0,2.0769828032438027
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,128,0.0007616190000000001,11.867464299,15581.891075458989,total_conn,34774.0,59960.0,1.724276758497728
Meszaros/mod2,cols,spectral_order,split_conn__dynamic,parts,128,0.0007616190000000001,17.493221614,22968.46797939652,total_conn,34774.0,59960.0,1.724276758497728
Meszaros/mod2,cols,spectral_order,split_conn__trans,parts,128,0.0007616190000000001,8.703095540000001,11427.098772483356,total_conn,34774.0,59960.0,1.724276758497728
Meszaros/mod2,cols,spectral_order,balance_work,parts,128,0.0007616190000000001,0.000130144,0.17087808996361697,total_hypercut,34774.0,31935.0,0.9183585437395756
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,128,0.0007616190000000001,11.610764024,15244.845551384615,total_hypercut,34774.0,29669.0,0.8531949157416461
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,256,0.0007616190000000001,6.127000000000001e-6,0.008044704767081703,bottle_conn,863900.0,67497.0,0.07813057066790138
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,256,0.0007616190000000001,0.004131824,5.425053734216189,bottle_conn,863900.0,62772.0,0.07266118763745803
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,256,0.0007616190000000001,0.005167942,6.785468849910519,bottle_conn,863900.0,55496.56,0.06423956476444033
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.0007616190000000001,0.032029904000000005,42.055022261787066,bottle_conn,863900.0,47821.0,0.055354786433615
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.0007616190000000001,0.026637236,34.97448986960672,bottle_conn,863900.0,40483.28,0.046861071883319824
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0007616190000000001,0.070146411,92.1017083344822,bottle_conn,863900.0,40458.54,0.04683243430952656
Meszaros/mod2,cols,spectral_order,balance_work,parts,256,0.0007616190000000001,0.00027113,0.35599164411602124,total_conn,34774.0,92535.0,2.6610398573646976
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,256,0.0007616190000000001,19.084755183000002,25058.13954615103,total_conn,34774.0,80038.0,2.3016621613849426
Meszaros/mod2,cols,spectral_order,balance_work,parts,256,0.0007616190000000001,0.00027119300000000003,0.3560743626406379,total_hypercut,34774.0,33570.0,0.96537643066659
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,256,0.0007616190000000001,19.695876917,25860.537771510426,total_hypercut,34774.0,32536.0,0.935641571288894
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,512,0.0007616190000000001,1.1026e-5,0.014477054800366063,bottle_conn,863900.0,42255.0,0.04891191110082185
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,512,0.0007616190000000001,0.004660036,6.118592104451175,bottle_conn,863900.0,40090.0,0.04640583400856581
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,512,0.0007616190000000001,0.005460003000000001,7.168942739086079,bottle_conn,863900.0,34167.37,0.03955014469267277
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.0007616190000000001,0.044329991000000006,58.20494367918868,bottle_conn,863900.0,28379.0,0.03284986688274106
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.0007616190000000001,0.036559310000000005,48.002098161941866,bottle_conn,863900.0,23721.39,0.027458490566037736
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0007616190000000001,0.10758503400000001,141.2583378303325,bottle_conn,863900.0,23699.29,0.02743290890149323
Meszaros/mod2,cols,spectral_order,balance_work,parts,512,0.0007616190000000001,0.0005568960000000001,0.7312002457921875,total_conn,34774.0,109884.0,3.1599470869040087
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,512,0.0007616190000000001,31.640329977,41543.51450922311,total_conn,34774.0,98497.0,2.8324897912233276
Meszaros/mod2,cols,spectral_order,balance_work,parts,512,0.0007616190000000001,0.000558447,0.7332366970887018,total_hypercut,34774.0,34051.0,0.979208604129522
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,512,0.0007616190000000001,36.934413982,48494.606859860374,total_hypercut,34774.0,33755.0,0.9706964973831023
Meszaros/mod2,cols,spectral_order,split_equal__split_equal,parts,1024,0.0007616190000000001,2.0470000000000002e-5,0.026876955538136522,bottle_conn,863900.0,26629.0,0.03082416946405834
Meszaros/mod2,cols,spectral_order,balance_work__split_equal,parts,1024,0.0007616190000000001,0.0037120580000000003,4.8739041436728865,bottle_conn,863900.0,26549.0,0.030731566153489986
Meszaros/mod2,cols,spectral_order,balance_work__map_local,parts,1024,0.0007616190000000001,0.005145692,6.756254767803849,bottle_conn,863900.0,21924.54,0.025378562333603426
Meszaros/mod2,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0007616190000000001,0.08403914400000001,110.34276193214718,bottle_conn,863900.0,15728.0,0.018205810857738165
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0007616190000000001,0.068846219,90.3945660494289,bottle_conn,863900.0,13365.51,0.015471130917930316
Meszaros/mod2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0007616190000000001,0.182395303,239.48365652642593,bottle_conn,863900.0,13348.23,0.015451128602847551
Meszaros/mod2,cols,spectral_order,balance_work,parts,1024,0.0007616190000000001,0.001607071,2.110072096415662,total_conn,34774.0,124550.0,3.5816989704951974
Meszaros/mod2,cols,spectral_order,split_conn__convex,parts,1024,0.0007616190000000001,52.440611263,68854.1268836518,total_conn,34774.0,113236.0,3.256340944383735
Meszaros/mod2,cols,spectral_order,balance_work,parts,1024,0.0007616190000000001,0.0016105400000000001,2.114626867239394,total_hypercut,34774.0,34273.0,0.9855926841893369
Meszaros/mod2,cols,spectral_order,split_hypercut__convex,parts,1024,0.0007616190000000001,72.164088624,94750.90382986769,total_hypercut,34774.0,34112.0,0.9809627882901018
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,2,0.0007616190000000001,4.0514000000000005e-5,0.05319457629077006,cache,34774.0,191627.0,5.510640133433025
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.0007616190000000001,0.0035235880000000002,4.626444455823712,cache,34774.0,187035.0,5.378587450393972
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,2,0.0007616190000000001,0.087744129,115.20737928019128,cache,34774.0,187035.0,5.378587450393972
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,4,0.0007616190000000001,2.2325e-5,0.02931255654073756,cache,34774.0,186457.0,5.361965836544544
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.0007616190000000001,0.004136916,5.431739491793141,cache,34774.0,182007.0,5.233996664174383
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,4,0.0007616190000000001,0.09359092100000001,122.88417305765743,cache,34774.0,182007.0,5.233996664174383
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,8,0.0007616190000000001,1.1098000000000001e-5,0.014571590257070792,cache,34774.0,182404.0,5.245413239776845
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.0007616190000000001,0.005293262,6.950013064274919,cache,34774.0,178057.0,5.120406050497498
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,8,0.0007616190000000001,0.097551067,128.08381487331593,cache,34774.0,178057.0,5.120406050497498
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,16,0.0007616190000000001,6.470000000000001e-6,0.008495061178883405,cache,34774.0,177475.0,5.103669408178524
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.0007616190000000001,0.007559575000000001,9.925664932203635,cache,34774.0,172496.0,4.9604877207108755
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,16,0.0007616190000000001,0.10307891000000001,135.34183102049712,cache,34774.0,172496.0,4.9604877207108755
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,32,0.0007616190000000001,4.3920000000000005e-6,0.005766662858988549,cache,34774.0,169870.0,4.884971530453788
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.0007616190000000001,0.011969258,15.715545436760374,cache,34774.0,164475.0,4.729826882153333
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,32,0.0007616190000000001,0.112572525,147.8068758788843,cache,34774.0,164475.0,4.729826882153333
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,64,0.0007616190000000001,3.3980000000000003e-6,0.004461548359481578,cache,34774.0,158845.0,4.5679243112670385
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.0007616190000000001,0.020974711,27.539637272704592,cache,34774.0,154520.0,4.443549778570196
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,64,0.0007616190000000001,0.12974170100000001,170.34987441227176,cache,34774.0,154520.0,4.443549778570196
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,128,0.0007616190000000001,2.832e-6,0.003718394630386059,cache,34774.0,144711.0,4.161471214125496
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.0007616190000000001,0.037851578000000004,49.69883629478782,cache,34774.0,142182.0,4.088744464254903
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,128,0.0007616190000000001,0.15676899700000002,205.83651011857637,cache,34774.0,142182.0,4.088744464254903
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,256,0.0007616190000000001,2.633e-6,0.003457109131993818,cache,34774.0,127779.0,3.6745557025363778
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.0007616190000000001,0.07173027400000001,94.18130850202004,cache,34774.0,126127.0,3.627048944613792
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,256,0.0007616190000000001,0.191125827,250.94676865992048,cache,34774.0,126127.0,3.627048944613792
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,512,0.0007616190000000001,2.075e-6,0.0027244593425321583,cache,34774.0,107531.0,3.092281589693449
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.0007616190000000001,0.139061803,182.58709801094773,cache,34774.0,106756.0,3.0699948237188703
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,512,0.0007616190000000001,0.23515123300000002,308.7517945324368,cache,34774.0,106756.0,3.0699948237188703
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,1024,0.0007616190000000001,2.032e-6,0.0026680006670001667,cache,34774.0,87216.0,2.5080807499856212
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.0007616190000000001,0.273581627,359.2106118676136,cache,34774.0,86863.0,2.497929487548168
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,1024,0.0007616190000000001,0.286057126,375.59084791739696,cache,34774.0,86863.0,2.497929487548168
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,2048,0.0007616190000000001,1.989e-6,0.0026115419914681747,cache,34774.0,70307.0,2.0218266520963937
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.0007616190000000001,0.5428152620000001,712.7123430481646,cache,34774.0,69759.0,2.006067751768563
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,2048,0.0007616190000000001,0.31425842400000004,412.61893939095535,cache,34774.0,69759.0,2.006067751768563
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,4096,0.0007616190000000001,1.981e-6,0.0026010380518343163,cache,34774.0,58504.0,1.6824063955829067
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.0007616190000000001,1.0688234490000001,1403.3571234436117,cache,34774.0,56858.0,1.6350721803646402
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,4096,0.0007616190000000001,0.295572277,388.0841693812785,cache,34774.0,56858.0,1.6350721803646402
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,8192,0.0007616190000000001,1.972e-6,0.0025892211197462247,cache,34774.0,49421.0,1.4212054983608442
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.0007616190000000001,2.0728960020000002,2721.6968090344385,cache,34774.0,48093.0,1.3830160464715018
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,8192,0.0007616190000000001,0.337480438,443.1092685450336,cache,34774.0,48093.0,1.3830160464715018
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,16384,0.0007616190000000001,2.0100000000000002e-6,0.002639114833007055,cache,34774.0,42407.0,1.2195030770115605
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.0007616190000000001,3.9270542250000005,5156.19256478633,cache,34774.0,41279.0,1.1870650485995284
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,16384,0.0007616190000000001,0.229894695,301.8499998030511,cache,34774.0,41279.0,1.1870650485995284
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,32768,0.0007616190000000001,1.955e-6,0.0025669002480242743,cache,34774.0,38116.0,1.0961062863058606
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.0007616190000000001,6.8241905560000005,8960.110706271771,cache,34774.0,37700.0,1.0841433254730546
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,32768,0.0007616190000000001,0.20687802500000002,271.62928577149466,cache,34774.0,37700.0,1.0841433254730546
Meszaros/mod2,cols,spectral_order,chunk_equal,vertices,65536,0.0007616190000000001,1.958e-6,0.002570839225386972,cache,34774.0,35071.0,1.0085408638638063
Meszaros/mod2,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.0007616190000000001,9.208739587,12091.00559072187,cache,34774.0,34866.0,1.0026456547995628
Meszaros/mod2,cols,spectral_order,chunk_conn__convex,vertices,65536,0.0007616190000000001,0.075890146,99.64318904859253,cache,34774.0,34866.0,1.0026456547995628


==> results/data/results_lanka_48_30.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,2,0.003665517,1.6300000000000002e-7,4.446848834693715e-5,bottle_conn,2.886976e6,2.755415e6,0.9544294791505021
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,2,0.003665517,5.51e-7,0.00015031985938136422,bottle_conn,2.886976e6,2.758689e6,0.9555635377640825
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.003665517,0.055223013,15.065545460572137,bottle_conn,2.886976e6,2.725956e6,0.944225376310714
PARSEC/H2O,symmetric,natural_order,balance_work,parts,2,0.003665517,5.54e-7,0.0001511382978171974,total_conn,67024.0,25549.0,0.38119181188827883
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,2,0.003665517,0.36005871300000003,98.22862995861158,total_conn,67024.0,19284.0,0.28771783241823823
PARSEC/H2O,symmetric,natural_order,balance_work,parts,2,0.003665517,5.57e-7,0.00015195673625303062,total_hypercut,67024.0,25549.0,0.38119181188827883
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,2,0.003665517,0.6572486510000001,179.3058526259734,total_hypercut,67024.0,19284.0,0.28771783241823823
PARSEC/H2O,symmetric,natural_order,balance_work,parts,2,0.003665517,5.61e-7,0.00015304798750080822,total_edgecut,2.216736e6,89814.0,0.04051632670737517
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,2,0.003665517,0.436096488,118.97270917035713,total_edgecut,2.216736e6,66864.0,0.03016326707375168
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,4,0.003665517,1.8000000000000002e-7,4.910630614999194e-5,bottle_conn,2.886976e6,3.444624e6,1.1931599015717484
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,4,0.003665517,1.436e-6,0.0003917591979521579,bottle_conn,2.886976e6,3.41946e6,1.1844435145979737
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.003665517,0.055486312,15.137376801144287,bottle_conn,2.886976e6,3.094538e6,1.0718959908222305
PARSEC/H2O,symmetric,natural_order,balance_work,parts,4,0.003665517,1.449e-6,0.0003953057645074351,total_conn,67024.0,73566.0,1.0976068274051085
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,4,0.003665517,0.644673008,175.87505609713446,total_conn,67024.0,46611.0,0.6954374552399141
PARSEC/H2O,symmetric,natural_order,balance_work,parts,4,0.003665517,1.452e-6,0.0003961242029432683,total_hypercut,67024.0,55864.0,0.8334924803055622
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,4,0.003665517,0.699366017,190.7960096761248,total_hypercut,67024.0,41151.0,0.6139740988302698
PARSEC/H2O,symmetric,natural_order,balance_work,parts,4,0.003665517,1.444e-6,0.0003939417004477131,total_edgecut,2.216736e6,257900.0,0.1163422256867755
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,4,0.003665517,0.552224072,150.65380190570662,total_edgecut,2.216736e6,163400.0,0.07371198013656115
PARSEC/H2O,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.003665517,0.19501243000000001,53.20188939241041,bottle_conn,2.886976e6,1.721222e6,0.5962023930922876
PARSEC/H2O,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.003665517,0.152639102,41.64190262928803,bottle_conn,2.886976e6,1.721222e6,0.5962023930922876
PARSEC/H2O,symmetric,natural_order,metis__symmetric,parts,8,0.003665517,0.20818786900000003,56.796317954602316,bottle_conn,2.886976e6,1.529657e6,0.5298474944024474
PARSEC/H2O,symmetric,natural_order,kahypar__symmetric,parts,8,0.003665517,8284.7104342,2.26017514969921e6,bottle_conn,2.886976e6,1.503902e6,0.5209263949544437
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,8,0.003665517,2.27e-7,6.192850831137873e-5,bottle_conn,2.886976e6,3.168877e6,1.097645771908045
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,8,0.003665517,3.232e-6,0.0008817310082042997,bottle_conn,2.886976e6,3.154577e6,1.0926924920747523
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.003665517,0.055496082,15.140042182316984,bottle_conn,2.886976e6,2.965987e6,1.02736808342016
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.003665517,0.055319853,15.091964653280833,bottle_conn,2.886976e6,2.995368e6,1.0375451683699484
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.003665517,0.011435234,3.1196783427822052,bottle_conn,2.886976e6,2.995368e6,1.0375451683699484
PARSEC/H2O,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.003665517,1.777821214,485.0124045257463,total_conn,67024.0,54363.0,0.8110975173072332
PARSEC/H2O,symmetric,natural_order,metis,parts,8,0.003665517,0.208263368,56.8169150490913,total_conn,67024.0,63088.0,0.9412747672475531
PARSEC/H2O,symmetric,natural_order,kahypar,parts,8,0.003665517,8252.081876106,2.2512736610158947e6,total_conn,67024.0,39952.0,0.5960849844831702
PARSEC/H2O,symmetric,natural_order,balance_work,parts,8,0.003665517,3.187e-6,0.0008694544316668018,total_conn,67024.0,161425.0,2.4084656242539983
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,8,0.003665517,1.6895835350000001,460.94003519830903,total_conn,67024.0,107877.0,1.609527930293626
PARSEC/H2O,symmetric,natural_order,split_conn__dynamic,parts,8,0.003665517,12.833413329,3501.119577129229,total_conn,67024.0,107877.0,1.609527930293626
PARSEC/H2O,symmetric,natural_order,split_conn__trans,parts,8,0.003665517,10.265537213,2800.5700731984057,total_conn,67024.0,107877.0,1.609527930293626
PARSEC/H2O,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.003665517,1.159071098,316.20944548886285,total_hypercut,67024.0,48917.0,0.7298430412986393
PARSEC/H2O,symmetric,natural_order,balance_work,parts,8,0.003665517,3.168e-6,0.0008642709882398581,total_hypercut,67024.0,64385.0,0.9606260444020053
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,8,0.003665517,0.866723843,236.45336878808638,total_hypercut,67024.0,61545.0,0.9182531630460731
PARSEC/H2O,symmetric,natural_order,balance_work,parts,8,0.003665517,3.26e-6,0.0008893697669387429,total_edgecut,2.216736e6,478206.0,0.21572528257762766
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,8,0.003665517,1.5628202660000001,426.3573913311547,total_edgecut,2.216736e6,371962.0,0.16779715762273903
PARSEC/H2O,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.003665517,1.082925438,295.4359338669006,total_edgecut,2.216736e6,1.695259e6,0.7647545760974694
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,16,0.003665517,3.1e-7,8.45719717027639e-5,bottle_conn,2.886976e6,3.026879e6,1.0484600495466536
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,16,0.003665517,5.727e-6,0.001562398974005577,bottle_conn,2.886976e6,3.018051e6,1.045402178611807
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.003665517,0.056260546,15.348597755787246,bottle_conn,2.886976e6,2.511528e6,0.8699511184020927
PARSEC/H2O,symmetric,natural_order,balance_work,parts,16,0.003665517,5.679e-6,0.0015493039590322457,total_conn,67024.0,332041.0,4.954061231797565
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,16,0.003665517,3.3082835850000003,902.5421475333494,total_conn,67024.0,222073.0,3.3133355216042015
PARSEC/H2O,symmetric,natural_order,balance_work,parts,16,0.003665517,5.6560000000000006e-6,0.0015430292643575246,total_hypercut,67024.0,66472.0,0.9917641441871569
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,16,0.003665517,1.40745498,383.9717507789488,total_hypercut,67024.0,65494.0,0.9771723561709238
PARSEC/H2O,symmetric,natural_order,balance_work,parts,16,0.003665517,5.602000000000001e-6,0.001528297372512527,total_edgecut,2.216736e6,622056.0,0.280617989692954
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,16,0.003665517,2.606204136,711.0058788432846,total_edgecut,2.216736e6,546516.0,0.24654086007535403
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,32,0.003665517,4.84e-7,0.00013204140098108946,bottle_conn,2.886976e6,2.557619e6,0.8859162667095258
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,32,0.003665517,1.1728e-5,0.0031995486584839193,bottle_conn,2.886976e6,2.47863e6,0.8585558037198785
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.003665517,0.058714198,16.017985457440247,bottle_conn,2.886976e6,1.517538e6,0.5256496763395331
PARSEC/H2O,symmetric,natural_order,balance_work,parts,32,0.003665517,1.1627e-5,0.003171994564477535,total_conn,67024.0,519596.0,7.752387204583433
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,32,0.003665517,3.551385363,968.8634271782125,total_conn,67024.0,339842.0,5.070452375268561
PARSEC/H2O,symmetric,natural_order,balance_work,parts,32,0.003665517,1.1768000000000002e-5,0.0032104611709616957,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,32,0.003665517,2.5552557520000003,697.1065069402216,total_hypercut,67024.0,66795.0,0.9965833134399618
PARSEC/H2O,symmetric,natural_order,balance_work,parts,32,0.003665517,1.1649000000000001e-5,0.003177996446340312,total_edgecut,2.216736e6,697392.0,0.3146030921138106
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,32,0.003665517,4.410294149,1203.1847482906232,total_edgecut,2.216736e6,651458.0,0.29388163498043973
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,64,0.003665517,8.240000000000001e-7,0.00022479775704218534,bottle_conn,2.886976e6,1.33698e6,0.4631074175885078
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,64,0.003665517,3.1375000000000004e-5,0.00855950197475554,bottle_conn,2.886976e6,1.262805e6,0.437414443348334
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.003665517,0.060380437,16.47255680440167,bottle_conn,2.886976e6,949706.0,0.328962208206788
PARSEC/H2O,symmetric,natural_order,balance_work,parts,64,0.003665517,3.1382e-5,0.00856141166443915,total_conn,67024.0,604195.0,9.01460670804488
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,64,0.003665517,6.176369971000001,1684.9928593974603,total_conn,67024.0,450900.0,6.72744091668656
PARSEC/H2O,symmetric,natural_order,balance_work,parts,64,0.003665517,3.207e-5,0.008749106879056898,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,64,0.003665517,4.894286167000001,1335.2239716798479,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,balance_work,parts,64,0.003665517,3.1484e-5,0.008589238571257478,total_edgecut,2.216736e6,756598.0,0.34131173040001156
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,64,0.003665517,8.770266491000001,2392.641062911453,total_edgecut,2.216736e6,712574.0,0.32145190045183547
PARSEC/H2O,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.003665517,0.19964693400000003,54.46624146061798,bottle_conn,2.886976e6,603873.0,0.20917146522866834
PARSEC/H2O,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.003665517,0.15596970300000002,42.55053325356287,bottle_conn,2.886976e6,603873.0,0.20917146522866834
PARSEC/H2O,symmetric,natural_order,metis__symmetric,parts,128,0.003665517,0.8638530820000001,235.6701884072561,bottle_conn,2.886976e6,579541.0,0.200743269081558
PARSEC/H2O,symmetric,natural_order,kahypar__symmetric,parts,128,0.003665517,4194.535427455,1.144323004764403e6,bottle_conn,2.886976e6,341993.0,0.11846063147043827
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,128,0.003665517,1.512e-6,0.0004124929716599323,bottle_conn,2.886976e6,692878.0,0.24000130240085127
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,128,0.003665517,0.000120191,0.03278964468040934,bottle_conn,2.886976e6,655257.0,0.22697001984082998
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.003665517,0.07022528900000001,19.15835856169812,bottle_conn,2.886976e6,536554.0,0.18585329424283403
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.003665517,0.060491075000000005,16.50274026828958,bottle_conn,2.886976e6,549505.0,0.1903393031324126
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.003665517,0.015387431000000002,4.197888319710426,bottle_conn,2.886976e6,549505.0,0.1903393031324126
PARSEC/H2O,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.003665517,18.484712061,5042.866275343969,total_conn,67024.0,601653.0,8.976679995225592
PARSEC/H2O,symmetric,natural_order,metis,parts,128,0.003665517,0.8717704100000001,237.8301369220222,total_conn,67024.0,381998.0,5.699421102888517
PARSEC/H2O,symmetric,natural_order,kahypar,parts,128,0.003665517,4194.984789569,1.1444455965063046e6,total_conn,67024.0,196105.0,2.925892217713058
PARSEC/H2O,symmetric,natural_order,balance_work,parts,128,0.003665517,0.00011968200000000001,0.03265078295912964,total_conn,67024.0,689834.0,10.29234304129864
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,128,0.003665517,11.540596122,3148.422479557454,total_conn,67024.0,588916.0,8.786643590355693
PARSEC/H2O,symmetric,natural_order,split_conn__dynamic,parts,128,0.003665517,19.516253533,5324.284004957554,total_conn,67024.0,588916.0,8.786643590355693
PARSEC/H2O,symmetric,natural_order,split_conn__trans,parts,128,0.003665517,9.977129928,2721.8888707923056,total_conn,67024.0,588916.0,8.786643590355693
PARSEC/H2O,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.003665517,9.536075888000001,2601.5636779204683,total_hypercut,67024.0,66761.0,0.9960760324659823
PARSEC/H2O,symmetric,natural_order,balance_work,parts,128,0.003665517,0.000119018,0.03246963525199856,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,128,0.003665517,9.755942242000001,2661.5460362071713,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,balance_work,parts,128,0.003665517,0.000119907,0.03271216584181713,total_edgecut,2.216736e6,848176.0,0.38262382169099074
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,128,0.003665517,16.518990521000003,4506.592254516894,total_edgecut,2.216736e6,781374.0,0.35248852366722966
PARSEC/H2O,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.003665517,7.123853062,1943.4783857229418,total_edgecut,2.216736e6,2.17439e6,0.9808971388564087
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,256,0.003665517,3.0530000000000002e-6,0.0008328975148662523,bottle_conn,2.886976e6,371603.0,0.12871703817420027
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,256,0.003665517,0.00020860600000000001,0.05691038944847344,bottle_conn,2.886976e6,351693.0,0.1218205485601543
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.003665517,0.08116060700000001,22.14165341478433,bottle_conn,2.886976e6,306434.0,0.1061435910793855
PARSEC/H2O,symmetric,natural_order,balance_work,parts,256,0.003665517,0.00020896800000000002,0.05700914768639731,total_conn,67024.0,758750.0,11.320571735497731
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,256,0.003665517,27.340402505,7458.812087080758,total_conn,67024.0,689747.0,10.291044998806397
PARSEC/H2O,symmetric,natural_order,balance_work,parts,256,0.003665517,0.000209208,0.05707462276126397,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,256,0.003665517,19.031503824,5192.038073756035,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,balance_work,parts,256,0.003665517,0.000208158,0.056788169308722346,total_edgecut,2.216736e6,1.013648e6,0.4572705094336899
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,256,0.003665517,32.226726910000004,8791.863988081355,total_edgecut,2.216736e6,894478.0,0.40351128866946717
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,512,0.003665517,5.769e-6,0.0015738571121072416,bottle_conn,2.886976e6,209222.0,0.0724709869427387
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,512,0.003665517,0.000314676,0.0858476444114159,bottle_conn,2.886976e6,199651.0,0.06915575328648385
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.003665517,0.12273447500000001,33.48353724726962,bottle_conn,2.886976e6,175990.0,0.060959980270012634
PARSEC/H2O,symmetric,natural_order,balance_work,parts,512,0.003665517,0.000313864,0.08562612040811705,total_conn,67024.0,863761.0,12.887338863690617
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,512,0.003665517,60.34854063,16463.85506601115,total_conn,67024.0,786009.0,11.727276796371449
PARSEC/H2O,symmetric,natural_order,balance_work,parts,512,0.003665517,0.000315028,0.08594367452122034,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,512,0.003665517,37.401025806,10203.479019739916,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,balance_work,parts,512,0.003665517,0.00031502600000000004,0.08594312889559645,total_edgecut,2.216736e6,1.23585e6,0.5575088779178035
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,512,0.003665517,62.115282671,16945.84493019675,total_edgecut,2.216736e6,1.100818e6,0.4965940914930781
PARSEC/H2O,symmetric,natural_order,split_equal__symmetric,parts,1024,0.003665517,1.1046e-5,0.003013490320737839,bottle_conn,2.886976e6,128629.0,0.04455492529207032
PARSEC/H2O,symmetric,natural_order,balance_work__symmetric,parts,1024,0.003665517,0.000939129,0.2562064232685321,bottle_conn,2.886976e6,123641.0,0.04282716586490501
PARSEC/H2O,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.003665517,0.233388387,63.67134213263777,bottle_conn,2.886976e6,106616.0,0.0369299917976457
PARSEC/H2O,symmetric,natural_order,balance_work,parts,1024,0.003665517,0.0009385820000000001,0.25605719466039856,total_conn,67024.0,1.046746e6,15.617480305562186
PARSEC/H2O,symmetric,natural_order,split_conn__convex,parts,1024,0.003665517,125.524766751,34244.76458600519,total_conn,67024.0,923307.0,13.775766889472427
PARSEC/H2O,symmetric,natural_order,balance_work,parts,1024,0.003665517,0.000941615,0.2568846359190259,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,split_hypercut__convex,parts,1024,0.003665517,74.676037064,20372.57965629405,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,natural_order,balance_work,parts,1024,0.003665517,0.0009418720000000001,0.2569547488116956,total_edgecut,2.216736e6,1.39173e6,0.6278284829587285
PARSEC/H2O,symmetric,natural_order,split_symcut__convex,parts,1024,0.003665517,102.68430162,28013.593067499074,total_edgecut,2.216736e6,1.29622e6,0.5847426125618927
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,2,0.003665517,3.9662e-5,0.010820301747338779,cache,67024.0,1.857838e6,27.718996180472665
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.003665517,0.012197381,3.3276018089671933,cache,67024.0,1.854318e6,27.666477679637143
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,2,0.003665517,0.259161384,70.70254591644235,cache,67024.0,1.854318e6,27.666477679637143
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,4,0.003665517,1.9972e-5,0.00544861748015355,cache,67024.0,1.668995e6,24.901453210790166
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.003665517,0.012471870000000001,3.402485924905,cache,67024.0,1.659586e6,24.76107066125567
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,4,0.003665517,0.270536584,73.80584621487229,cache,67024.0,1.659586e6,24.76107066125567
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,8,0.003665517,1.0875e-5,0.002966839329895346,cache,67024.0,1.551755e6,23.15222905227978
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.003665517,0.013610263000000001,3.7130541203328207,cache,67024.0,1.522793e6,22.72011518262115
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,8,0.003665517,0.277120103,75.60191454575167,cache,67024.0,1.522793e6,22.72011518262115
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,16,0.003665517,6.559e-6,0.0017893792335433173,cache,67024.0,1.449955e6,21.63337013607066
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.003665517,0.015951187000000002,4.351688179320953,cache,67024.0,1.379053e6,20.57551026497971
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,16,0.003665517,0.30124976400000003,82.18479521442679,cache,67024.0,1.379053e6,20.57551026497971
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,32,0.003665517,4.277e-6,0.0011668203966861972,cache,67024.0,1.319732e6,19.69043924564335
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.003665517,0.020382317,5.56055721471214,cache,67024.0,1.193372e6,17.805144425877298
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,32,0.003665517,0.326865681,89.17314556173113,cache,67024.0,1.193372e6,17.805144425877298
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,64,0.003665517,3.2790000000000003e-6,0.0008945532103656865,cache,67024.0,1.118819e6,16.69281153019814
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.003665517,0.029453637,8.035329531959611,cache,67024.0,1.101751e6,16.438156481260442
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,64,0.003665517,0.450105442,122.7945313034969,cache,67024.0,1.101751e6,16.438156481260442
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,128,0.003665517,2.8060000000000003e-6,0.0007655127503159855,cache,67024.0,936002.0,13.965176653139174
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.003665517,0.046592853000000004,12.711127243442059,cache,67024.0,929666.0,13.870643351635236
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,128,0.003665517,0.524288789,143.03269879801402,cache,67024.0,929666.0,13.870643351635236
PARSEC/H2O,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.003665517,0.49578477800000004,135.25643940540994,cache,67024.0,950481.0,14.181203747911196
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,256,0.003665517,2.528e-6,0.0006896707885954424,cache,67024.0,833502.0,12.435873716877536
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.003665517,0.08080221500000001,22.043879485485952,cache,67024.0,817907.0,12.20319587013607
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,256,0.003665517,0.492278333,134.29983628503155,cache,67024.0,817907.0,12.20319587013607
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,512,0.003665517,2.041e-6,0.0005568109491785197,cache,67024.0,759067.0,11.325301384578658
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.003665517,0.148577029,40.533717071834616,cache,67024.0,724579.0,10.810739436619718
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,512,0.003665517,0.444220276,121.18898261827732,cache,67024.0,724579.0,10.810739436619718
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,1024,0.003665517,2.001e-6,0.0005458984367007437,cache,67024.0,696276.0,10.388457865839102
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.003665517,0.28514679000000004,77.79169759681923,cache,67024.0,611197.0,9.119076748627357
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.003665517,0.42972159800000004,117.23355750362091,cache,67024.0,611197.0,9.119076748627357
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,2048,0.003665517,1.944e-6,0.0005303481064199129,cache,67024.0,548088.0,8.177488660778229
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.003665517,0.556900387,151.9295605503944,cache,67024.0,457218.0,6.821705657674863
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.003665517,0.431067228,117.60066260775766,cache,67024.0,457218.0,6.821705657674863
PARSEC/H2O,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.003665517,0.8683883050000001,236.907455346681,cache,67024.0,238610.0,3.560068035330628
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,4096,0.003665517,1.923e-6,0.0005246190373690805,cache,67024.0,406582.0,6.066215087132967
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.003665517,1.088215382,296.879098364569,cache,67024.0,382762.0,5.710820004774409
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.003665517,0.6017969790000001,164.17792606063483,cache,67024.0,382762.0,5.710820004774409
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,8192,0.003665517,1.923e-6,0.0005246190373690805,cache,67024.0,234253.0,3.4950614705180234
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.003665517,2.102624059,573.6227819977373,cache,67024.0,234253.0,3.4950614705180234
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.003665517,0.72547783,197.91964680562114,cache,67024.0,234253.0,3.4950614705180234
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,16384,0.003665517,1.895e-6,0.0005169802786346374,cache,67024.0,145895.0,2.1767575793745526
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.003665517,3.9867798260000002,1087.6446149342644,cache,67024.0,145895.0,2.1767575793745526
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.003665517,0.66804819,182.25210522826657,cache,67024.0,145895.0,2.1767575793745526
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,32768,0.003665517,1.923e-6,0.0005246190373690805,cache,67024.0,97277.0,1.4513756266412032
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.003665517,6.924125211000001,1888.9900690680197,cache,67024.0,97277.0,1.4513756266412032
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.003665517,0.381814123,104.16378453571488,cache,67024.0,97277.0,1.4513756266412032
PARSEC/H2O,symmetric,natural_order,chunk_equal,vertices,65536,0.003665517,1.9140000000000002e-6,0.000522163722061581,cache,67024.0,71622.0,1.0686022917164002
PARSEC/H2O,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.003665517,9.604537762000001,2620.2409542773917,cache,67024.0,71622.0,1.0686022917164002
PARSEC/H2O,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.003665517,0.235277268,64.18665306967613,cache,67024.0,71622.0,1.0686022917164002
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,2,0.0035380940000000003,1.6e-7,4.522208850301885e-5,bottle_conn,2.886976e6,2.133854e6,0.7391311877895763
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,2,0.0035380940000000003,5.33e-7,0.00015064608232568156,bottle_conn,2.886976e6,2.123199e6,0.7354404747389656
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.0035380940000000003,0.055244976,15.614332462619704,bottle_conn,2.886976e6,2.122683e6,0.735261741005121
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,2,0.0035380940000000003,5.5e-7,0.0001554509292291273,total_conn,67024.0,13097.0,0.19540761518262115
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,2,0.0035380940000000003,0.42281135200000003,119.50257737640662,total_conn,67024.0,9487.0,0.1415463117689186
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,2,0.0035380940000000003,5.39e-7,0.00015234191064454478,total_hypercut,67024.0,13097.0,0.19540761518262115
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,2,0.0035380940000000003,0.6757214490000001,190.9845948129134,total_hypercut,67024.0,9487.0,0.1415463117689186
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,2,0.0035380940000000003,5.4e-7,0.00015262454869768862,total_edgecut,2.216736e6,118822.0,0.05360223319330764
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,2,0.0035380940000000003,0.47242619900000005,133.52562113951748,total_edgecut,2.216736e6,84330.0,0.038042419124334155
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,4,0.0035380940000000003,1.8000000000000002e-7,5.087484956589622e-5,bottle_conn,2.886976e6,2.07291e6,0.7180212097364163
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,4,0.0035380940000000003,1.99e-6,0.000562449725756297,bottle_conn,2.886976e6,2.064845e6,0.7152276291870802
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.0035380940000000003,0.055450980000000004,15.672557032119553,bottle_conn,2.886976e6,1.929204e6,0.6682438648606708
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,4,0.0035380940000000003,1.989e-6,0.0005621670877031531,total_conn,67024.0,36969.0,0.5515785390307949
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,4,0.0035380940000000003,0.7790913580000001,220.20086464633218,total_conn,67024.0,23613.0,0.35230663642874194
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,4,0.0035380940000000003,1.99e-6,0.000562449725756297,total_hypercut,67024.0,36969.0,0.5515785390307949
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,4,0.0035380940000000003,1.0620309890000001,300.1703711094166,total_hypercut,67024.0,23613.0,0.35230663642874194
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,4,0.0035380940000000003,1.984e-6,0.0005607538974374338,total_edgecut,2.216736e6,336210.0,0.1516689402797627
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,4,0.0035380940000000003,0.791685026,223.7603144517924,total_edgecut,2.216736e6,213780.0,0.09643908882248495
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,8,0.0035380940000000003,2.2400000000000002e-7,6.33109239042264e-5,bottle_conn,2.886976e6,1.76468e6,0.6112555144206256
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,8,0.0035380940000000003,2.876e-6,0.0008128670408417639,bottle_conn,2.886976e6,1.763779e6,0.6109434231528077
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.0035380940000000003,0.055771365,15.76311002477605,bottle_conn,2.886976e6,1.652627e6,0.5724422371367133
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.0035380940000000003,0.055535981000000005,15.696581549274836,bottle_conn,2.886976e6,1.721222e6,0.5962023930922876
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.0035380940000000003,0.012751094000000001,3.6039443836144547,bottle_conn,2.886976e6,1.721222e6,0.5962023930922876
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,8,0.0035380940000000003,2.87e-6,0.0008111712125229007,total_conn,67024.0,81596.0,1.2174146574361422
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,8,0.0035380940000000003,1.7371952750000001,490.99749045672615,total_conn,67024.0,54363.0,0.8110975173072332
PARSEC/H2O,symmetric,rcm_order,split_conn__dynamic,parts,8,0.0035380940000000003,12.833238597000001,3627.1615725868223,total_conn,67024.0,54363.0,0.8110975173072332
PARSEC/H2O,symmetric,rcm_order,split_conn__trans,parts,8,0.0035380940000000003,10.385137716000001,2935.2351056811945,total_conn,67024.0,54363.0,0.8110975173072332
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,8,0.0035380940000000003,2.893e-6,0.0008176718877452097,total_hypercut,67024.0,57605.0,0.8594682501790404
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,8,0.0035380940000000003,1.138014174,321.64611058948685,total_hypercut,67024.0,48917.0,0.7298430412986393
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,8,0.0035380940000000003,2.954e-6,0.0008349128089869856,total_edgecut,2.216736e6,742692.0,0.33503854315534193
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,8,0.0035380940000000003,1.629962431,460.689408195486,total_edgecut,2.216736e6,492290.0,0.22207876806259294
PARSEC/H2O,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.0035380940000000003,1.6403253830000002,463.6183727735894,total_edgecut,2.216736e6,492290.0,0.22207876806259294
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,16,0.0035380940000000003,3.15e-7,8.903098674031837e-5,bottle_conn,2.886976e6,1.599711e6,0.5541130234542996
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,16,0.0035380940000000003,5.715e-6,0.0016152764737172047,bottle_conn,2.886976e6,1.603818e6,0.5555356192777494
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.0035380940000000003,0.056710325000000006,16.02849585115602,bottle_conn,2.886976e6,1.476284e6,0.5113599835952914
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,16,0.0035380940000000003,5.821000000000001e-6,0.001645236107350455,total_conn,67024.0,168404.0,2.512592504177608
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,16,0.0035380940000000003,3.766089682,1064.4402556856883,total_conn,67024.0,112136.0,1.673072332298878
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,16,0.0035380940000000003,5.752e-6,0.0016257340816835278,total_hypercut,67024.0,63452.0,0.9467056576748627
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,16,0.0035380940000000003,1.4268697140000002,403.28767805490753,total_hypercut,67024.0,60932.0,0.9091071854857962
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,16,0.0035380940000000003,5.681e-6,0.0016056667799103131,total_edgecut,2.216736e6,1.175498e6,0.5302832633204856
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,16,0.0035380940000000003,2.6962204180000002,762.0544897902656,total_edgecut,2.216736e6,971798.0,0.4383914006900235
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,32,0.0035380940000000003,4.84e-7,0.00013679681772163203,bottle_conn,2.886976e6,1.490122e6,0.5161532343878161
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,32,0.0035380940000000003,1.0206e-5,0.002884603970386315,bottle_conn,2.886976e6,1.482933e6,0.5136630855261699
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.0035380940000000003,0.057657848000000005,16.296301907185054,bottle_conn,2.886976e6,1.190988e6,0.4125382407058458
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,32,0.0035380940000000003,1.0216e-5,0.002887430350917754,total_conn,67024.0,312127.0,4.65694378133206
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,32,0.0035380940000000003,6.736447738000001,1903.9764737737326,total_conn,67024.0,220052.0,3.2831821437097157
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,32,0.0035380940000000003,1.0322e-5,0.002917389984551004,total_hypercut,67024.0,65783.0,0.9814842444497494
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,32,0.0035380940000000003,2.580571196,729.3676188365827,total_hypercut,67024.0,64637.0,0.9643858916209119
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,32,0.0035380940000000003,1.025e-5,0.0028970400447246455,total_edgecut,2.216736e6,1.401988e6,0.632456007391047
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,32,0.0035380940000000003,3.7040092610000004,1046.8939663558967,total_edgecut,2.216736e6,1.26189e6,0.5692558789138625
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,64,0.0035380940000000003,8.240000000000001e-7,0.0002328937557905471,bottle_conn,2.886976e6,1.275395e6,0.44177540790086234
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,64,0.0035380940000000003,2.3654e-5,0.00668552050906505,bottle_conn,2.886976e6,1.242701e6,0.4304507553924937
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.0035380940000000003,0.06267217800000001,17.713542376205947,bottle_conn,2.886976e6,892151.0,0.3090261228357977
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,64,0.0035380940000000003,2.3068e-5,0.006519894609922743,total_conn,67024.0,519718.0,7.7542074480783
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,64,0.0035380940000000003,11.328850144,3201.964149058787,total_conn,67024.0,387606.0,5.783092623537837
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,64,0.0035380940000000003,2.3431e-5,0.006622492223213967,total_hypercut,67024.0,66594.0,0.9935843876820244
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,64,0.0035380940000000003,4.958511206000001,1401.4639537558924,total_hypercut,67024.0,66249.0,0.9884369777989974
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,64,0.0035380940000000003,2.3268e-5,0.006576422220551517,total_edgecut,2.216736e6,1.536448e6,0.6931127567739235
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,64,0.0035380940000000003,6.608776099000001,1867.8916102850858,total_edgecut,2.216736e6,1.438098e6,0.6487457234420337
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,128,0.0035380940000000003,1.489e-6,0.0004208480611312192,bottle_conn,2.886976e6,790672.0,0.27387550156288104
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,128,0.0035380940000000003,0.00011164000000000001,0.031553712252981404,bottle_conn,2.886976e6,822458.0,0.2848856381209958
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.0035380940000000003,0.070650082,19.968401630934622,bottle_conn,2.886976e6,595371.0,0.2062265152186925
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.0035380940000000003,0.060683097000000005,17.15135239482049,bottle_conn,2.886976e6,603873.0,0.20917146522866834
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.0035380940000000003,0.016252572,4.593595308660539,bottle_conn,2.886976e6,603873.0,0.20917146522866834
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,128,0.0035380940000000003,0.000110989,0.03136971488038475,total_conn,67024.0,739646.0,11.035539508235855
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,128,0.0035380940000000003,18.325751957,5179.554855523907,total_conn,67024.0,601653.0,8.976679995225592
PARSEC/H2O,symmetric,rcm_order,split_conn__dynamic,parts,128,0.0035380940000000003,18.220459999000003,5149.795341503081,total_conn,67024.0,601653.0,8.976679995225592
PARSEC/H2O,symmetric,rcm_order,split_conn__trans,parts,128,0.0035380940000000003,9.047921916,2557.2870353359745,total_conn,67024.0,601653.0,8.976679995225592
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,128,0.0035380940000000003,0.000111866,0.03161758845299192,total_hypercut,67024.0,66893.0,0.9980454762473144
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,128,0.0035380940000000003,9.538792669000001,2696.0257893091593,total_hypercut,67024.0,66761.0,0.9960760324659823
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,128,0.0035380940000000003,0.00011187500000000001,0.03162013219547022,total_edgecut,2.216736e6,1.651768e6,0.7451351897564708
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,128,0.0035380940000000003,11.1422545,3149.2251195135004,total_edgecut,2.216736e6,1.55283e6,0.7005029015633797
PARSEC/H2O,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.0035380940000000003,11.112621312,3140.8496529487343,total_edgecut,2.216736e6,1.55283e6,0.7005029015633797
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,256,0.0035380940000000003,3.0360000000000002e-6,0.0008580891293447829,bottle_conn,2.886976e6,508898.0,0.17627372032188698
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,256,0.0035380940000000003,0.00023752700000000002,0.0671341688491035,bottle_conn,2.886976e6,492196.0,0.17048842802988318
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.0035380940000000003,0.08154101000000001,23.04659231778466,bottle_conn,2.886976e6,368731.0,0.12772222560908023
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,256,0.0035380940000000003,0.00023616000000000002,0.06674780263045584,total_conn,67024.0,907567.0,13.540925638577226
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,256,0.0035380940000000003,29.580223273,8360.49671744165,total_conn,67024.0,786663.0,11.737034495106231
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,256,0.0035380940000000003,0.000237256,0.0670575739367015,total_hypercut,67024.0,66985.0,0.9994181188827883
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,256,0.0035380940000000003,18.895842987,5340.684274357889,total_hypercut,67024.0,66942.0,0.9987765576509907
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,256,0.0035380940000000003,0.00023626000000000002,0.06677606643577022,total_edgecut,2.216736e6,1.73852e6,0.7842702062852771
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,256,0.0035380940000000003,20.157826501000002,5697.368837854506,total_edgecut,2.216736e6,1.65082e6,0.74470753395984
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,512,0.0035380940000000003,5.738e-6,0.0016217771489395135,bottle_conn,2.886976e6,301865.0,0.10456096621516771
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,512,0.0035380940000000003,0.0004975460000000001,0.1406254327895189,bottle_conn,2.886976e6,292537.0,0.10132990367775832
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.0035380940000000003,0.100443477,28.389148790280867,bottle_conn,2.886976e6,215226.0,0.07455067170631138
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,512,0.0035380940000000003,0.000498196,0.14080914752406237,total_conn,67024.0,1.086081e6,16.204359632370494
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,512,0.0035380940000000003,54.256215822,15334.871210883599,total_conn,67024.0,953921.0,14.232528646455002
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,512,0.0035380940000000003,0.0004988960000000001,0.1410069941612631,total_hypercut,67024.0,67007.0,0.9997463595130103
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,512,0.0035380940000000003,37.513018341000006,10602.606471450448,total_hypercut,67024.0,66997.0,0.9995971592265457
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,512,0.0035380940000000003,0.000498121,0.1407879496700766,total_edgecut,2.216736e6,1.816708e6,0.8195418850057021
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,512,0.0035380940000000003,37.480147619,10593.315954578933,total_edgecut,2.216736e6,1.729196e6,0.7800640220576559
PARSEC/H2O,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.0035380940000000003,1.1156000000000001e-5,0.0031531101208729898,bottle_conn,2.886976e6,172373.0,0.0597071122170742
PARSEC/H2O,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.0035380940000000003,0.0008212650000000001,0.23212074071519864,bottle_conn,2.886976e6,169623.0,0.05875455840297945
PARSEC/H2O,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.0035380940000000003,0.21768609700000002,61.52637465256718,bottle_conn,2.886976e6,124383.0,0.04308418220310803
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,1024,0.0035380940000000003,0.000820525,0.23191158855587216,total_conn,67024.0,1.242677e6,18.540776438290763
PARSEC/H2O,symmetric,rcm_order,split_conn__convex,parts,1024,0.0035380940000000003,93.551820382,26441.304380833295,total_conn,67024.0,1.120897e6,16.72381534972547
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,1024,0.0035380940000000003,0.000821861,0.23228919299487236,total_hypercut,67024.0,67015.0,0.9998657197421819
PARSEC/H2O,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.0035380940000000003,73.650297006,20816.37655924348,total_hypercut,67024.0,67012.0,0.9998209596562425
PARSEC/H2O,symmetric,rcm_order,balance_work,parts,1024,0.0035380940000000003,0.0008206670000000001,0.23195172315941862,total_edgecut,2.216736e6,1.895838e6,0.8552385128405007
PARSEC/H2O,symmetric,rcm_order,split_symcut__convex,parts,1024,0.0035380940000000003,68.826064116,19452.864767301264,total_edgecut,2.216736e6,1.809828e6,0.8164382226841627
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,2,0.0035380940000000003,2.8462000000000003e-5,0.008044444268580767,cache,67024.0,2.080857e6,31.046446049176414
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.0035380940000000003,0.011945911,3.3763690280699152,cache,67024.0,2.049737e6,30.582134757698736
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.0035380940000000003,0.25769551100000004,72.8345575329542,cache,67024.0,2.049737e6,30.582134757698736
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,4,0.0035380940000000003,2.1637e-5,0.006115439555873868,cache,67024.0,1.978395e6,29.517710074003343
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.0035380940000000003,0.012246146000000001,3.461226863955565,cache,67024.0,1.930967e6,28.810082955359274
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.0035380940000000003,0.27212155,76.91190511049169,cache,67024.0,1.930967e6,28.810082955359274
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,8,0.0035380940000000003,1.1054000000000001e-5,0.0031242810394523156,cache,67024.0,1.829222e6,27.29204464072571
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.0035380940000000003,0.013340733,3.7705988026321515,cache,67024.0,1.784498e6,26.624761279541655
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.0035380940000000003,0.305993035,86.48527568798342,cache,67024.0,1.784498e6,26.624761279541655
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,16,0.0035380940000000003,6.494e-6,0.0018354515171162776,cache,67024.0,1.667686e6,24.881922893291954
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.0035380940000000003,0.015627091000000003,4.416810576542059,cache,67024.0,1.629399e6,24.31067975650513
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.0035380940000000003,0.33996338000000004,96.08658786340895,cache,67024.0,1.629399e6,24.31067975650513
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,32,0.0035380940000000003,4.261e-6,0.001204320744446021,cache,67024.0,1.48474e6,22.152363332537597
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.0035380940000000003,0.020096281,5.6799737372721015,cache,67024.0,1.45217e6,21.666417999522558
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.0035380940000000003,0.38402827500000003,108.5410039981979,cache,67024.0,1.45217e6,21.666417999522558
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,64,0.0035380940000000003,3.1900000000000004e-6,0.0009016153895289385,cache,67024.0,1.314997e6,19.61979291000239
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.0035380940000000003,0.029198679,8.252657786932739,cache,67024.0,1.280299e6,19.102097756027693
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.0035380940000000003,0.407399408,115.1465755290843,cache,67024.0,1.280299e6,19.102097756027693
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,128,0.0035380940000000003,2.7200000000000002e-6,0.0007687755045513206,cache,67024.0,1.16015e6,17.30947123418477
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.0035380940000000003,0.046356559000000006,13.102127586208846,cache,67024.0,1.127343e6,16.81998985438052
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.0035380940000000003,0.438218001,123.85708265523753,cache,67024.0,1.127343e6,16.81998985438052
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,256,0.0035380940000000003,2.516e-6,0.0007111173417099715,cache,67024.0,980179.0,14.624298758653616
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.0035380940000000003,0.080552963,22.76733263729002,cache,67024.0,950481.0,14.181203747911196
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.0035380940000000003,0.46531612200000005,131.51604281853452,cache,67024.0,950481.0,14.181203747911196
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,512,0.0035380940000000003,2.0900000000000003e-6,0.0005907135310706838,cache,67024.0,815338.0,12.164866316543328
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.0035380940000000003,0.14840518,41.94495115166527,cache,67024.0,790502.0,11.79431248507997
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.0035380940000000003,0.512594796,144.8787951931181,cache,67024.0,790502.0,11.79431248507997
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,1024,0.0035380940000000003,1.991e-6,0.0005627323638094408,cache,67024.0,601782.0,8.978604678920984
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.0035380940000000003,0.28484286200000003,80.50743196760742,cache,67024.0,581253.0,8.672311410837908
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.0035380940000000003,0.618170075,174.71838650979876,cache,67024.0,581253.0,8.672311410837908
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,2048,0.0035380940000000003,1.9320000000000003e-6,0.0005460567186739528,cache,67024.0,384704.0,5.739794700405825
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.0035380940000000003,0.5569245730000001,157.40807706069992,cache,67024.0,379048.0,5.655407018381475
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.0035380940000000003,0.706364886,199.64559618823014,cache,67024.0,379048.0,5.655407018381475
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,4096,0.0035380940000000003,1.955e-6,0.0005525573938962616,cache,67024.0,240573.0,3.589356051563619
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.0035380940000000003,1.087974376,307.50295950305446,cache,67024.0,238610.0,3.560068035330628
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.0035380940000000003,0.830556611,234.74690355880875,cache,67024.0,238610.0,3.560068035330628
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,8192,0.0035380940000000003,1.935e-6,0.0005469046328333843,cache,67024.0,153486.0,2.290015516829792
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.0035380940000000003,2.1028471040000003,594.3446115337806,cache,67024.0,151693.0,2.2632639054666983
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.0035380940000000003,0.796522512,225.1275720769431,cache,67024.0,151693.0,2.2632639054666983
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,16384,0.0035380940000000003,1.9490000000000003e-6,0.0005508615655773985,cache,67024.0,108943.0,1.625432680830747
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.0035380940000000003,3.9773878660000004,1124.1611630442833,cache,67024.0,106620.0,1.5907734542850323
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.0035380940000000003,0.693463178,195.99908255687947,cache,67024.0,106620.0,1.5907734542850323
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,32768,0.0035380940000000003,1.933e-6,0.0005463393567270965,cache,67024.0,85185.0,1.2709626402482692
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.0035380940000000003,7.137322467000001,2017.278926732868,cache,67024.0,82648.0,1.233110527572213
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.0035380940000000003,0.538600398,152.22896791323237,cache,67024.0,82648.0,1.233110527572213
PARSEC/H2O,symmetric,rcm_order,chunk_equal,vertices,65536,0.0035380940000000003,1.91e-6,0.0005398386815047876,cache,67024.0,72194.0,1.0771365481021724
PARSEC/H2O,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.0035380940000000003,9.399429353,2656.6364129952453,cache,67024.0,69406.0,1.0355395082358558
PARSEC/H2O,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.0035380940000000003,0.251116771,70.97515526721449,cache,67024.0,69406.0,1.0355395082358558
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,2,0.003912779,1.65e-7,4.216951685745605e-5,bottle_conn,2.886976e6,2.192488e6,0.7594410206388968
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,2,0.003912779,5.68e-7,0.00014516536712142446,bottle_conn,2.886976e6,2.192488e6,0.7594410206388968
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.003912779,0.056530562000000006,14.447675680124027,bottle_conn,2.886976e6,2.192488e6,0.7594410206388968
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,2,0.003912779,4.93e-7,0.00012599740491348987,total_conn,67024.0,14980.0,0.2235020291238959
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,2,0.003912779,0.43934822300000004,112.28546846116278,total_conn,67024.0,11842.0,0.17668297923132012
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,2,0.003912779,5.06e-7,0.00012931985169619854,total_hypercut,67024.0,14980.0,0.2235020291238959
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,2,0.003912779,0.713533559,182.35979057340066,total_hypercut,67024.0,11842.0,0.17668297923132012
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,2,0.003912779,4.96e-7,0.00012676412340180727,total_edgecut,2.216736e6,52448.0,0.023660011837223736
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,2,0.003912779,0.470418437,120.22617096442197,total_edgecut,2.216736e6,52448.0,0.023660011837223736
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,4,0.003912779,1.8100000000000002e-7,4.625868212848209e-5,bottle_conn,2.886976e6,2.049467e6,0.7099009482586623
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,4,0.003912779,1.6290000000000002e-6,0.00041632813915633884,bottle_conn,2.886976e6,2.041962e6,0.7073013423041965
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.003912779,0.056820591000000004,14.521799212273427,bottle_conn,2.886976e6,1.950908e6,0.6757617659447117
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,4,0.003912779,1.638e-6,0.0004186282946212909,total_conn,67024.0,38664.0,0.5768679875865361
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,4,0.003912779,0.7936085810000001,202.82479051334107,total_conn,67024.0,25829.0,0.38536941990928625
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,4,0.003912779,1.6370000000000002e-6,0.00041837272179185184,total_hypercut,67024.0,38344.0,0.5720935784196706
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,4,0.003912779,1.0954546680000001,279.96844902306015,total_hypercut,67024.0,25829.0,0.38536941990928625
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,4,0.003912779,1.644e-6,0.0004201617315979257,total_edgecut,2.216736e6,157648.0,0.07111717407936714
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,4,0.003912779,0.7895680970000001,201.79215258515754,total_edgecut,2.216736e6,109190.0,0.049257105943152454
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,8,0.003912779,2.2900000000000003e-7,5.852617794156021e-5,bottle_conn,2.886976e6,1.800247e6,0.6235753258773193
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,8,0.003912779,3.2840000000000002e-6,0.000839301171878095,bottle_conn,2.886976e6,1.796075e6,0.6221302151455363
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.003912779,0.05718638400000001,14.615285964272454,bottle_conn,2.886976e6,1.695502e6,0.5872934170564632
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.003912779,0.056855541,14.530731482662324,bottle_conn,2.886976e6,1.747027e6,0.6051408117005476
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.003912779,0.012254603000000001,3.131943562363221,bottle_conn,2.886976e6,1.747027e6,0.6051408117005476
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,8,0.003912779,3.3140000000000004e-6,0.0008469683567612688,total_conn,67024.0,83348.0,1.2435545476247314
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,8,0.003912779,1.8287072850000001,467.36789504339504,total_conn,67024.0,56460.0,0.8423848173788494
PARSEC/H2O,symmetric,spectral_order,split_conn__dynamic,parts,8,0.003912779,12.882023599,3292.295220098043,total_conn,67024.0,56460.0,0.8423848173788494
PARSEC/H2O,symmetric,spectral_order,split_conn__trans,parts,8,0.003912779,10.175152071000001,2600.492404758869,total_conn,67024.0,56460.0,0.8423848173788494
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,8,0.003912779,3.272e-6,0.0008362342979248254,total_hypercut,67024.0,56552.0,0.8437574600143233
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,8,0.003912779,1.3265096920000001,339.0198352628656,total_hypercut,67024.0,48285.0,0.7204135831940798
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,8,0.003912779,3.283e-6,0.0008390455990486558,total_edgecut,2.216736e6,351550.0,0.1585890245838927
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,8,0.003912779,1.7091513930000002,436.8126574488363,total_edgecut,2.216736e6,241684.0,0.10902696577310063
PARSEC/H2O,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.003912779,1.3237227340000002,338.30756452127764,total_edgecut,2.216736e6,1.220419e6,0.5505477422661066
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,16,0.003912779,3.1200000000000004e-7,7.97387227850078e-5,bottle_conn,2.886976e6,1.654289e6,0.5730179260236317
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,16,0.003912779,8.014e-6,0.002048160655125168,bottle_conn,2.886976e6,1.651945e6,0.5722060037908178
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.003912779,0.058138560000000006,14.858636278716485,bottle_conn,2.886976e6,1.567974e6,0.543119859673236
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,16,0.003912779,8.003000000000001e-6,0.002045349354001338,total_conn,67024.0,170722.0,2.5471771305800908
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,16,0.003912779,3.906517065,998.3996195542861,total_conn,67024.0,113887.0,1.6991973024588207
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,16,0.003912779,7.864000000000001e-6,0.0020098247307092994,total_hypercut,67024.0,63190.0,0.9427966101694916
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,16,0.003912779,1.6114488530000002,411.8425428576468,total_hypercut,67024.0,60124.0,0.8970518023394605
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,16,0.003912779,8.000000000000001e-6,0.0020445826355130208,total_edgecut,2.216736e6,629060.0,0.2837775901144746
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,16,0.003912779,3.329783935,851.002301688902,total_edgecut,2.216736e6,469708.0,0.21189171827407505
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,32,0.003912779,4.89e-7,0.00012497511359573337,bottle_conn,2.886976e6,1.576234e6,0.5459809849475714
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,32,0.003912779,1.1302000000000001e-5,0.00288848411832102,bottle_conn,2.886976e6,1.574644e6,0.5454302356514221
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.003912779,0.059404851,15.182265852479786,bottle_conn,2.886976e6,1.361489e6,0.4715969235629254
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,32,0.003912779,1.1449e-5,0.002926053324248571,total_conn,67024.0,344192.0,5.1353544998806395
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,32,0.003912779,7.816888016,1997.784187657928,total_conn,67024.0,229989.0,3.4314424683695393
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,32,0.003912779,1.1646e-5,0.0029764011716480795,total_hypercut,67024.0,65635.0,0.979276080210074
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,32,0.003912779,2.650445561,677.3818712991457,total_hypercut,67024.0,64440.0,0.9614466459775602
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,32,0.003912779,1.163e-5,0.0029723120063770534,total_edgecut,2.216736e6,916844.0,0.41360089789672744
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,32,0.003912779,5.882377209,1503.3757871323683,total_edgecut,2.216736e6,747844.0,0.33736268098682026
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,64,0.003912779,8.25e-7,0.00021084758428728024,bottle_conn,2.886976e6,1.3017e6,0.450887018111685
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,64,0.003912779,3.9736e-5,0.010155441950593171,bottle_conn,2.886976e6,1.286622e6,0.4456642521448048
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.003912779,0.06275609900000001,16.038753785992004,bottle_conn,2.886976e6,1.002952e6,0.3474057283468931
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,64,0.003912779,4.0592e-5,0.010374212292593065,total_conn,67024.0,629946.0,9.398812365719742
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,64,0.003912779,13.452932903,3438.204126274446,total_conn,67024.0,455224.0,6.7919551205538315
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,64,0.003912779,3.9854e-5,0.010185599544466989,total_hypercut,67024.0,66610.0,0.9938231081403677
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,64,0.003912779,4.962740979,1268.3417537765358,total_hypercut,67024.0,66160.0,0.9871090952494629
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,64,0.003912779,4.0317e-5,0.010303929764497306,total_edgecut,2.216736e6,1.240254e6,0.5594955826945563
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,64,0.003912779,10.440107820000001,2668.207895206962,total_edgecut,2.216736e6,1.043016e6,0.47051881685505176
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,128,0.003912779,1.4900000000000001e-6,0.0003808035158643001,bottle_conn,2.886976e6,778495.0,0.26965759327406946
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,128,0.003912779,0.00010293200000000001,0.02630662247982828,bottle_conn,2.886976e6,771757.0,0.26732366323793477
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.003912779,0.068507751,17.508719761581222,bottle_conn,2.886976e6,667230.0,0.23111726595579596
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.003912779,0.062011500000000004,15.848454512764459,bottle_conn,2.886976e6,702192.0,0.2432275155733889
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.003912779,0.015771658,4.0308072600062514,bottle_conn,2.886976e6,702192.0,0.2432275155733889
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,128,0.003912779,0.000102403,0.026171424453054978,total_conn,67024.0,839155.0,12.520216638815947
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,128,0.003912779,23.121801698000002,5909.304281688284,total_conn,67024.0,715249.0,10.671535569348293
PARSEC/H2O,symmetric,spectral_order,split_conn__dynamic,parts,128,0.003912779,17.800293253,4549.271311515422,total_conn,67024.0,715249.0,10.671535569348293
PARSEC/H2O,symmetric,spectral_order,split_conn__trans,parts,128,0.003912779,8.827251315,2256.005594744809,total_conn,67024.0,715249.0,10.671535569348293
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,128,0.003912779,0.000102892,0.02629639956665071,total_hypercut,67024.0,66944.0,0.9988063977082836
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,128,0.003912779,9.589148714,2450.7258687495514,total_hypercut,67024.0,66820.0,0.9969563141561232
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,128,0.003912779,0.00010273300000000001,0.026255763486769893,total_edgecut,2.216736e6,1.546174e6,0.6975002887127741
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,128,0.003912779,18.690092581000002,4776.679843405416,total_edgecut,2.216736e6,1.36428e6,0.6154454116322376
PARSEC/H2O,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.003912779,9.597490806000001,2452.857880805433,total_edgecut,2.216736e6,2.114657e6,0.9539507636452875
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,256,0.003912779,3.0370000000000003e-6,0.0007761746830066304,bottle_conn,2.886976e6,508604.0,0.17617188365958014
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,256,0.003912779,0.00023299,0.05954591353102233,bottle_conn,2.886976e6,504970.0,0.17491312709215456
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.003912779,0.081697247,20.879596573177274,bottle_conn,2.886976e6,438678.0,0.151950691657984
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,256,0.003912779,0.000232858,0.059512177917536366,total_conn,67024.0,1.089257e6,16.251745643351637
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,256,0.003912779,43.465275371000004,11108.543408917296,total_conn,67024.0,929962.0,13.875059680114585
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,256,0.003912779,0.00023351400000000001,0.05967983369364843,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,256,0.003912779,18.774981839000002,4798.375231261465,total_hypercut,67024.0,66994.0,0.9995523991406063
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,256,0.003912779,0.000232391,0.05939282540618829,total_edgecut,2.216736e6,1.803186e6,0.8134419254254904
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,256,0.003912779,34.397105579000005,8790.96559734143,total_edgecut,2.216736e6,1.654666e6,0.7464425172866773
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,512,0.003912779,5.747e-6,0.001468777050786666,bottle_conn,2.886976e6,324139.0,0.11227630572613004
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,512,0.003912779,0.00044503100000000003,0.11373783185812437,bottle_conn,2.886976e6,321053.0,0.11120736715511317
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.003912779,0.10863067300000001,27.76304846248664,bottle_conn,2.886976e6,278694.0,0.09653492096920792
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,512,0.003912779,0.000444871,0.11369694020541411,total_conn,67024.0,1.390914e6,20.75247672475531
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,512,0.003912779,76.210392079,19477.305536295306,total_conn,67024.0,1.210074e6,18.05433874433039
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,512,0.003912779,0.000446393,0.11408592205182046,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,512,0.003912779,37.455805354,9572.686153243001,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,512,0.003912779,0.00044548200000000003,0.11385309520420142,total_edgecut,2.216736e6,1.980264e6,0.8933242388809493
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,512,0.003912779,57.794157950000006,14770.616472333348,total_edgecut,2.216736e6,1.883184e6,0.8495301199601576
PARSEC/H2O,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.003912779,1.1187000000000001e-5,0.0028590932429355203,bottle_conn,2.886976e6,195549.0,0.06773488937905961
PARSEC/H2O,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.003912779,0.0006876110000000001,0.17573468882346796,bottle_conn,2.886976e6,192436.0,0.06665659846150436
PARSEC/H2O,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.003912779,0.183378978,46.866684267115524,bottle_conn,2.886976e6,167432.0,0.05799563280054978
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,1024,0.003912779,0.00068681,0.1755299749870872,total_conn,67024.0,1.680984e6,25.080329434232514
PARSEC/H2O,symmetric,spectral_order,split_conn__convex,parts,1024,0.003912779,129.281003499,33040.71185696918,total_conn,67024.0,1.513142e6,22.576121986154213
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,1024,0.003912779,0.0006860750000000001,0.17534212895744944,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.003912779,74.12397031900001,18944.07282368874,total_hypercut,67024.0,67024.0,1.0
PARSEC/H2O,symmetric,spectral_order,balance_work,parts,1024,0.003912779,0.0006885610000000001,0.17597748301143512,total_edgecut,2.216736e6,2.07816e6,0.9374864665887143
PARSEC/H2O,symmetric,spectral_order,split_symcut__convex,parts,1024,0.003912779,84.17946316700001,21513.983582257013,total_edgecut,2.216736e6,2.024056e6,0.9130794104485153
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,2,0.003912779,4.0974000000000004e-5,0.010471841113438813,cache,67024.0,2.203799e6,32.88074421102888
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.003912779,0.012136143,3.1016684049878616,cache,67024.0,2.195036e6,32.75
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.003912779,0.25226896600000004,64.47309342030307,cache,67024.0,2.195036e6,32.75
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,4,0.003912779,2.239e-5,0.005722275651142066,cache,67024.0,2.185136e6,32.602291716400096
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.003912779,0.012476262,3.188593580163868,cache,67024.0,2.17044e6,32.383026975411795
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.003912779,0.26284414,67.17582056129416,cache,67024.0,2.17044e6,32.383026975411795
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,8,0.003912779,1.1286e-5,0.0028843949530499933,cache,67024.0,2.150878e6,32.09116137502984
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.003912779,0.013550297000000001,3.463087744030522,cache,67024.0,2.128067e6,31.750820601575555
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.003912779,0.282261343,72.13833007179808,cache,67024.0,2.128067e6,31.750820601575555
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,16,0.003912779,6.539e-6,0.001671190731702455,cache,67024.0,2.085987e6,31.122985796132728
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.003912779,0.015926517,4.070385012800365,cache,67024.0,2.061917e6,30.763860706612558
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.003912779,0.315124008,80.53713434875827,cache,67024.0,2.061917e6,30.763860706612558
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,32,0.003912779,4.395e-6,0.0011232425853849655,cache,67024.0,1.971137e6,29.409420506087372
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.003912779,0.020344433000000002,5.199484305144758,cache,67024.0,1.952489e6,29.13119181188828
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.003912779,0.37972568700000003,97.04756823730654,cache,67024.0,1.952489e6,29.13119181188828
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,64,0.003912779,3.154e-6,0.0008060767040510083,cache,67024.0,1.757179e6,26.217161016949152
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.003912779,0.029418388,7.518540658698076,cache,67024.0,1.749265e6,26.09908391024111
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.003912779,0.476415001,121.75872979281478,cache,67024.0,1.749265e6,26.09908391024111
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,128,0.003912779,2.7200000000000002e-6,0.0006951580960744269,cache,67024.0,1.467267e6,21.89166567199809
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.003912779,0.04655361,11.897837828305663,cache,67024.0,1.463842e6,21.84056457388398
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.003912779,0.5529105120000001,141.3089039784767,cache,67024.0,1.463842e6,21.84056457388398
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,256,0.003912779,2.5570000000000003e-6,0.0006534997248758492,cache,67024.0,1.165346e6,17.38699570303175
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.003912779,0.080746177,20.636528922282604,cache,67024.0,1.163838e6,17.364496299832897
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.003912779,0.6209114290000001,158.68809074062196,cache,67024.0,1.163838e6,17.364496299832897
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,512,0.003912779,2.086e-6,0.0005331249222100201,cache,67024.0,910419.0,13.583477560276915
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.003912779,0.148670152,37.996051399785166,cache,67024.0,909433.0,13.568766412031511
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.003912779,0.661062455,168.94960206032593,cache,67024.0,909433.0,13.568766412031511
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,1024,0.003912779,2.002e-6,0.0005116568045371334,cache,67024.0,701475.0,10.466027094772022
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.003912779,0.285012788,72.84152465549423,cache,67024.0,697736.0,10.410241107662927
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.003912779,0.694070535,177.385570460279,cache,67024.0,697736.0,10.410241107662927
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,2048,0.003912779,1.9600000000000003e-6,0.0005009227457006901,cache,67024.0,416814.0,6.218876820243495
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.003912779,0.556962434,142.34446514868333,cache,67024.0,414222.0,6.1802041059918835
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.003912779,0.8317351900000001,212.56891585239035,cache,67024.0,414222.0,6.1802041059918835
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,4096,0.003912779,1.917e-6,0.0004899331140348075,cache,67024.0,241760.0,3.607066125566961
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.003912779,1.087939334,278.04773384850006,cache,67024.0,241749.0,3.60690200525185
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.003912779,0.8808214860000001,225.1140394077969,cache,67024.0,241749.0,3.60690200525185
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,8192,0.003912779,1.9210000000000003e-6,0.0004909554053525641,cache,67024.0,153670.0,2.29276080210074
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.003912779,2.103981116,537.7204069026131,cache,67024.0,153662.0,2.2926414418715684
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.003912779,0.8276332940000001,211.52058268560532,cache,67024.0,153662.0,2.2926414418715684
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,16384,0.003912779,1.91e-6,0.0004881441042287336,cache,67024.0,108665.0,1.6212849128670328
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.003912779,3.979875051,1017.1479275982621,cache,67024.0,108665.0,1.6212849128670328
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.003912779,0.7131938360000001,182.2729666050651,cache,67024.0,108665.0,1.6212849128670328
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,32768,0.003912779,1.924e-6,0.0004917221238408814,cache,67024.0,84871.0,1.2662777512532823
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.003912779,6.9205985430000005,1768.7169510468136,cache,67024.0,84871.0,1.2662777512532823
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.003912779,0.54221187,138.5746217713804,cache,67024.0,84871.0,1.2662777512532823
PARSEC/H2O,symmetric,spectral_order,chunk_equal,vertices,65536,0.003912779,1.9200000000000003e-6,0.0004906998325231249,cache,67024.0,69907.0,1.0430144425877297
PARSEC/H2O,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.003912779,9.393697058,2400.7737360070682,cache,67024.0,69907.0,1.0430144425877297
PARSEC/H2O,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.003912779,0.24548635900000002,62.739643358339436,cache,67024.0,69907.0,1.0430144425877297


==> results/data/results_lanka_48_31.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,2,0.005235723,1.24e-7,2.3683453078018066e-5,bottle_conn,4.010284e6,2.553379e6,0.6367077743122432
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,2,0.005235723,4.28e-7,8.174611223703011e-5,bottle_conn,4.010284e6,2.480431e6,0.6185175414010579
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.005235723,0.086701547,16.55961306585547,bottle_conn,4.010284e6,2.383459e6,0.594336710317773
TKK/smt,symmetric,natural_order,balance_work,parts,2,0.005235723,4.2900000000000004e-7,8.193710782636897e-5,total_conn,25710.0,7352.0,0.28595877090626215
TKK/smt,symmetric,natural_order,split_conn__convex,parts,2,0.005235723,0.21597053000000002,41.24941865717495,total_conn,25710.0,4150.0,0.161415791520809
TKK/smt,symmetric,natural_order,balance_work,parts,2,0.005235723,4.2900000000000004e-7,8.193710782636897e-5,total_hypercut,25710.0,7352.0,0.28595877090626215
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,2,0.005235723,0.22395313500000003,42.77406100360925,total_hypercut,25710.0,4150.0,0.161415791520809
TKK/smt,symmetric,natural_order,balance_work,parts,2,0.005235723,4.28e-7,8.174611223703011e-5,total_edgecut,3.753184e6,345232.0,0.0919837663168126
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,2,0.005235723,0.286667442,54.75221702905215,total_edgecut,3.753184e6,178132.0,0.047461568630794544
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,4,0.005235723,1.37e-7,2.616639573942319e-5,bottle_conn,4.010284e6,1.533369e6,0.3823592044852684
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,4,0.005235723,7.900000000000001e-7,0.00015088651557769578,bottle_conn,4.010284e6,1.49925e6,0.3738513282351075
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.005235723,0.087502825,16.71265362968973,bottle_conn,4.010284e6,1.329146e6,0.3314343822033552
TKK/smt,symmetric,natural_order,balance_work,parts,4,0.005235723,7.91e-7,0.00015107751116703462,total_conn,25710.0,14395.0,0.559898872034228
TKK/smt,symmetric,natural_order,split_conn__convex,parts,4,0.005235723,0.249320164,47.61905165724008,total_conn,25710.0,9010.0,0.3504472967716842
TKK/smt,symmetric,natural_order,balance_work,parts,4,0.005235723,7.930000000000001e-7,0.00015145950234571234,total_hypercut,25710.0,11069.0,0.4305328665888759
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,4,0.005235723,0.27788202500000003,53.074241131549556,total_hypercut,25710.0,7925.0,0.30824581874756907
TKK/smt,symmetric,natural_order,balance_work,parts,4,0.005235723,7.960000000000001e-7,0.0001520324891137289,total_edgecut,3.753184e6,590972.0,0.15745884028067902
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,4,0.005235723,0.342209816,65.36056548446126,total_edgecut,3.753184e6,397158.0,0.1058189526545994
TKK/smt,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.005235723,0.22825202400000003,43.59512984166657,bottle_conn,4.010284e6,943686.0,0.2353165012752214
TKK/smt,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.005235723,0.15557357200000002,29.713866069690855,bottle_conn,4.010284e6,943686.0,0.2353165012752214
TKK/smt,symmetric,natural_order,metis__symmetric,parts,8,0.005235723,0.126007121,24.06680433628746,bottle_conn,4.010284e6,742269.0,0.18509138006186096
TKK/smt,symmetric,natural_order,kahypar__symmetric,parts,8,0.005235723,28.813652365000003,5503.28051445808,bottle_conn,4.010284e6,894415.0,0.22303033899843502
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,8,0.005235723,1.6900000000000002e-7,3.227825459826657e-5,bottle_conn,4.010284e6,943554.0,0.23528358590064943
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,8,0.005235723,2.001e-6,0.00038218217426704964,bottle_conn,4.010284e6,917395.0,0.228760606480738
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.005235723,0.08767961,16.746418784951,bottle_conn,4.010284e6,783444.0,0.19535873269823284
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.005235723,0.08772919500000001,16.755889301248367,bottle_conn,4.010284e6,833400.0,0.20781570582033593
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.005235723,0.018330028,3.500954500457721,bottle_conn,4.010284e6,833400.0,0.20781570582033593
TKK/smt,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.005235723,0.342509072,65.41772206054446,total_conn,25710.0,25020.0,0.9731621936989499
TKK/smt,symmetric,natural_order,metis,parts,8,0.005235723,0.126719457,24.202857370414744,total_conn,25710.0,10056.0,0.3911318553092182
TKK/smt,symmetric,natural_order,kahypar,parts,8,0.005235723,28.308098863,5406.722025401267,total_conn,25710.0,6974.0,0.27125632049786075
TKK/smt,symmetric,natural_order,balance_work,parts,8,0.005235723,2.015e-6,0.00038485611251779363,total_conn,25710.0,23072.0,0.8973940101127966
TKK/smt,symmetric,natural_order,split_conn__convex,parts,8,0.005235723,0.307624243,58.754873586704264,total_conn,25710.0,13726.0,0.5338778685336445
TKK/smt,symmetric,natural_order,split_conn__dynamic,parts,8,0.005235723,1.4896003670000002,284.5070999745403,total_conn,25710.0,13726.0,0.5338778685336445
TKK/smt,symmetric,natural_order,split_conn__trans,parts,8,0.005235723,1.1911867070000002,227.5114071160755,total_conn,25710.0,13726.0,0.5338778685336445
TKK/smt,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.005235723,0.394163794,75.28354613106919,total_hypercut,25710.0,18872.0,0.7340334500194476
TKK/smt,symmetric,natural_order,balance_work,parts,8,0.005235723,2.015e-6,0.00038485611251779363,total_hypercut,25710.0,15909.0,0.6187864644107351
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,8,0.005235723,0.37233491100000005,71.11432575787528,total_hypercut,25710.0,10834.0,0.42139245429793853
TKK/smt,symmetric,natural_order,balance_work,parts,8,0.005235723,2.0100000000000002e-6,0.00038390113457109935,total_edgecut,3.753184e6,897344.0,0.23908873106141346
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,8,0.005235723,0.42842224300000004,81.82675878765932,total_edgecut,3.753184e6,571888.0,0.15237409090521542
TKK/smt,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.005235723,0.44162535700000005,84.34849532719741,total_edgecut,3.753184e6,2.677245e6,0.713326338383623
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,16,0.005235723,2.28e-7,4.354699436925903e-5,bottle_conn,4.010284e6,576651.0,0.14379305804775921
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,16,0.005235723,3.0080000000000003e-6,0.0005745147327312771,bottle_conn,4.010284e6,570459.0,0.14224902774965564
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.005235723,0.08828807200000001,16.862632343231297,bottle_conn,4.010284e6,449940.0,0.11219654268874724
TKK/smt,symmetric,natural_order,balance_work,parts,16,0.005235723,3.012e-6,0.0005752787150886324,total_conn,25710.0,34695.0,1.3494749124854142
TKK/smt,symmetric,natural_order,split_conn__convex,parts,16,0.005235723,0.41371718100000004,79.01815680470492,total_conn,25710.0,22646.0,0.8808245818747569
TKK/smt,symmetric,natural_order,balance_work,parts,16,0.005235723,3.034e-6,0.0005794806180540872,total_hypercut,25710.0,20007.0,0.7781796966161026
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,16,0.005235723,0.5404429030000001,103.22221076248687,total_hypercut,25710.0,16176.0,0.629171528588098
TKK/smt,symmetric,natural_order,balance_work,parts,16,0.005235723,3.028e-6,0.0005783346445180542,total_edgecut,3.753184e6,1.19516e6,0.3184389574292121
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,16,0.005235723,0.593613008,113.37746630217069,total_edgecut,3.753184e6,890050.0,0.23714531448498127
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,32,0.005235723,3.4300000000000004e-7,6.551148714322741e-5,bottle_conn,4.010284e6,388203.0,0.09680187238609535
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,32,0.005235723,6.2640000000000005e-6,0.0011963963716185902,bottle_conn,4.010284e6,407865.0,0.10170476704393006
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.005235723,0.088656911,16.933078965407454,bottle_conn,4.010284e6,269457.0,0.06719150065182417
TKK/smt,symmetric,natural_order,balance_work,parts,32,0.005235723,6.288000000000001e-6,0.0012009802657627227,total_conn,25710.0,48188.0,1.8742901594710228
TKK/smt,symmetric,natural_order,split_conn__convex,parts,32,0.005235723,0.629625163,120.25562906975789,total_conn,25710.0,30862.0,1.200388953714508
TKK/smt,symmetric,natural_order,balance_work,parts,32,0.005235723,6.355e-6,0.001213776970248426,total_hypercut,25710.0,22418.0,0.8719564371839751
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,32,0.005235723,0.8674300570000001,165.67531494695194,total_hypercut,25710.0,19127.0,0.743951769739401
TKK/smt,symmetric,natural_order,balance_work,parts,32,0.005235723,6.284e-6,0.0012002162834053674,total_edgecut,3.753184e6,1.469478e6,0.3915283663151074
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,32,0.005235723,0.954143967,182.2372892912784,total_edgecut,3.753184e6,1.1164e6,0.2974541082984474
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,64,0.005235723,5.71e-7,0.00010905848151248643,bottle_conn,4.010284e6,254745.0,0.06352293254043853
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,64,0.005235723,9.605e-6,0.001834512635599706,bottle_conn,4.010284e6,258681.0,0.06450440916403925
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.005235723,0.09286548500000001,17.73689803681364,bottle_conn,4.010284e6,166874.0,0.04161151679033206
TKK/smt,symmetric,natural_order,balance_work,parts,64,0.005235723,9.469e-6,0.0018085372354496216,total_conn,25710.0,68953.0,2.68195254764683
TKK/smt,symmetric,natural_order,split_conn__convex,parts,64,0.005235723,1.053235345,201.1633054307877,total_conn,25710.0,43788.0,1.7031505250875145
TKK/smt,symmetric,natural_order,balance_work,parts,64,0.005235723,9.455e-6,0.0018058632971988777,total_hypercut,25710.0,24254.0,0.9433683391676391
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,64,0.005235723,1.511307733,288.6531111367045,total_hypercut,25710.0,21434.0,0.8336833916763905
TKK/smt,symmetric,natural_order,balance_work,parts,64,0.005235723,9.541e-6,0.0018222889178820193,total_edgecut,3.753184e6,1.78359e6,0.47522050610894645
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,64,0.005235723,1.6496872100000002,315.0829808987221,total_edgecut,3.753184e6,1.392502e6,0.37101884693103243
TKK/smt,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.005235723,0.232023518,44.315468560884526,bottle_conn,4.010284e6,125323.0,0.031250405208209694
TKK/smt,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.005235723,0.168712535,32.22335005117726,bottle_conn,4.010284e6,125323.0,0.031250405208209694
TKK/smt,symmetric,natural_order,metis__symmetric,parts,128,0.005235723,0.435860371,83.24740842859715,bottle_conn,4.010284e6,179985.0,0.044880861305583344
TKK/smt,symmetric,natural_order,kahypar__symmetric,parts,128,0.005235723,59.685429979000006,11399.653873782094,bottle_conn,4.010284e6,133944.0,0.03340012827021727
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,128,0.005235723,1.016e-6,0.0001940515187682771,bottle_conn,4.010284e6,205743.0,0.051303847807287466
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,128,0.005235723,5.8078e-5,0.011092641837622043,bottle_conn,4.010284e6,193263.0,0.04819184875684615
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.005235723,0.09954636300000001,19.01291626772463,bottle_conn,4.010284e6,108198.0,0.026980134075292424
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.005235723,0.09113847700000001,17.407047126060718,bottle_conn,4.010284e6,109689.0,0.02735192819261678
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.005235723,0.022698652,4.335342415937588,bottle_conn,4.010284e6,109689.0,0.02735192819261678
TKK/smt,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.005235723,1.8585673600000001,354.9781682491606,total_conn,25710.0,84159.0,3.273395565927655
TKK/smt,symmetric,natural_order,metis,parts,128,0.005235723,0.433480111,82.79278926711746,total_conn,25710.0,81510.0,3.1703617269544924
TKK/smt,symmetric,natural_order,kahypar,parts,128,0.005235723,59.750887386,11412.155949808652,total_conn,25710.0,53775.0,2.0915985997666278
TKK/smt,symmetric,natural_order,balance_work,parts,128,0.005235723,5.7726e-5,0.011025411390174766,total_conn,25710.0,104798.0,4.076157137300661
TKK/smt,symmetric,natural_order,split_conn__convex,parts,128,0.005235723,1.8731899870000002,357.7710255107079,total_conn,25710.0,63376.0,2.4650330610657334
TKK/smt,symmetric,natural_order,split_conn__dynamic,parts,128,0.005235723,2.6082513520000004,498.1645041191064,total_conn,25710.0,63376.0,2.4650330610657334
TKK/smt,symmetric,natural_order,split_conn__trans,parts,128,0.005235723,1.125370299,214.94076348194892,total_conn,25710.0,63376.0,2.4650330610657334
TKK/smt,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.005235723,2.7447850760000003,524.241843199115,total_hypercut,25710.0,25492.0,0.9915208090237262
TKK/smt,symmetric,natural_order,balance_work,parts,128,0.005235723,5.7740000000000006e-5,0.01102808532842551,total_hypercut,25710.0,25335.0,0.985414235705951
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,128,0.005235723,2.7696163190000003,528.9845010899163,total_hypercut,25710.0,23449.0,0.9120575651497472
TKK/smt,symmetric,natural_order,balance_work,parts,128,0.005235723,5.7989e-5,0.011075643230170885,total_edgecut,3.753184e6,2.192128e6,0.5840715509817798
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,128,0.005235723,3.090894424,590.347202096062,total_edgecut,3.753184e6,1.702734e6,0.45367719781390947
TKK/smt,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.005235723,1.6862766310000001,322.0713989261846,total_edgecut,3.753184e6,3.685401e6,0.9819398675897585
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,256,0.005235723,2.094e-6,0.00039994476407556324,bottle_conn,4.010284e6,168093.0,0.04191548528732628
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,256,0.005235723,0.00014571200000000002,0.0278303493137433,bottle_conn,4.010284e6,136671.0,0.03408012998580649
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.005235723,0.10790319400000001,20.609034129574844,bottle_conn,4.010284e6,77856.0,0.019414086383906976
TKK/smt,symmetric,natural_order,balance_work,parts,256,0.005235723,0.000145747,0.027837034159370156,total_conn,25710.0,170272.0,6.6227926876701675
TKK/smt,symmetric,natural_order,split_conn__convex,parts,256,0.005235723,3.6071323370000004,688.9463665285577,total_conn,25710.0,104773.0,4.075184753014391
TKK/smt,symmetric,natural_order,balance_work,parts,256,0.005235723,0.000145909,0.02786797544484305,total_hypercut,25710.0,25707.0,0.9998833138856477
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,256,0.005235723,5.178735391,989.1156180340327,total_hypercut,25710.0,25131.0,0.9774795799299884
TKK/smt,symmetric,natural_order,balance_work,parts,256,0.005235723,0.000146059,0.02789662478324388,total_edgecut,3.753184e6,2.69218e6,0.7173056263695039
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,256,0.005235723,5.998553319,1145.697226342952,total_edgecut,3.753184e6,2.140288e6,0.5702592785219164
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,512,0.005235723,3.88e-6,0.0007410628866347589,bottle_conn,4.010284e6,119808.0,0.029875190884236628
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,512,0.005235723,0.000261393,0.04992491008405143,bottle_conn,4.010284e6,111234.0,0.02773718769044786
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.005235723,0.118589227,22.6500193001043,bottle_conn,4.010284e6,59715.0,0.014890466610344804
TKK/smt,symmetric,natural_order,balance_work,parts,512,0.005235723,0.000260657,0.04978433733029803,total_conn,25710.0,276700.0,10.762349280435629
TKK/smt,symmetric,natural_order,split_conn__convex,parts,512,0.005235723,7.034734315000001,1343.6032263356942,total_conn,25710.0,187217.0,7.281874756903928
TKK/smt,symmetric,natural_order,balance_work,parts,512,0.005235723,0.00026119,0.04988613797941564,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,512,0.005235723,9.947544304000001,1899.9370868168542,total_hypercut,25710.0,25661.0,0.998094126798911
TKK/smt,symmetric,natural_order,balance_work,parts,512,0.005235723,0.000261554,0.04995566037393498,total_edgecut,3.753184e6,3.08433e6,0.8217902452957275
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,512,0.005235723,12.603621311000001,2407.2360800982024,total_edgecut,3.753184e6,2.77461e6,0.739268311918627
TKK/smt,symmetric,natural_order,split_equal__symmetric,parts,1024,0.005235723,7.547000000000001e-6,0.0014414437127403417,bottle_conn,4.010284e6,95754.0,0.02387711194518892
TKK/smt,symmetric,natural_order,balance_work__symmetric,parts,1024,0.005235723,0.0005937150000000001,0.11339694632431854,bottle_conn,4.010284e6,94749.0,0.023626506252425017
TKK/smt,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.005235723,0.161421047,30.830708003460078,bottle_conn,4.010284e6,45732.0,0.011403681135799858
TKK/smt,symmetric,natural_order,balance_work,parts,1024,0.005235723,0.000593936,0.1134391563495624,total_conn,25710.0,448488.0,17.444107351225203
TKK/smt,symmetric,natural_order,split_conn__convex,parts,1024,0.005235723,13.603948886000001,2598.2942348172355,total_conn,25710.0,313359.0,12.18821470245041
TKK/smt,symmetric,natural_order,balance_work,parts,1024,0.005235723,0.000592622,0.11318818814517116,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,split_hypercut__convex,parts,1024,0.005235723,20.462037748,3908.1589587531653,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,balance_work,parts,1024,0.005235723,0.000593643,0.11338319464188613,total_edgecut,3.753184e6,3.347846e6,0.8920015645382694
TKK/smt,symmetric,natural_order,split_symcut__convex,parts,1024,0.005235723,23.120245298,4415.864876350411,total_edgecut,3.753184e6,3.158942e6,0.8416698994773504
TKK/smt,symmetric,natural_order,chunk_equal,vertices,2,0.005235723,1.4509000000000001e-5,0.002771155005717453,cache,25710.0,2.181239e6,84.84010112796577
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.005235723,0.015268468,2.916210043961455,cache,25710.0,2.144447e6,83.40906262154803
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,2,0.005235723,0.223152856,42.62121124436873,cache,25710.0,2.144447e6,83.40906262154803
TKK/smt,symmetric,natural_order,chunk_equal,vertices,4,0.005235723,6.985e-6,0.001334104191531905,cache,25710.0,1.406825e6,54.718980941267986
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.005235723,0.015468478,2.954411071785119,cache,25710.0,1.240751e6,48.25947102294827
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,4,0.005235723,0.225357473,43.04228336755019,cache,25710.0,1.240751e6,48.25947102294827
TKK/smt,symmetric,natural_order,chunk_equal,vertices,8,0.005235723,4.034e-6,0.0007704762073929426,cache,25710.0,915158.0,35.595410346168805
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.005235723,0.015759477,3.009990597287137,cache,25710.0,850346.0,33.074523531699725
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,8,0.005235723,0.227275636,43.40864404018318,cache,25710.0,850346.0,33.074523531699725
TKK/smt,symmetric,natural_order,chunk_equal,vertices,16,0.005235723,2.9470000000000003e-6,0.0005628640017816069,cache,25710.0,603625.0,23.478218591987552
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.005235723,0.016466114,3.1449551475507773,cache,25710.0,553947.0,21.545974329054843
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,16,0.005235723,0.229719634,43.87543687853616,cache,25710.0,553947.0,21.545974329054843
TKK/smt,symmetric,natural_order,chunk_equal,vertices,32,0.005235723,3.315e-6,0.0006331503786583056,cache,25710.0,393925.0,15.321859198755348
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.005235723,0.017748688000000002,3.389921124551471,cache,25710.0,364093.0,14.161532477635161
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,32,0.005235723,0.23004990900000002,43.93851794680506,cache,25710.0,364093.0,14.161532477635161
TKK/smt,symmetric,natural_order,chunk_equal,vertices,64,0.005235723,1.947e-6,0.00037186841244275147,cache,25710.0,254202.0,9.887281213535589
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.005235723,0.020439603,3.903874020837237,cache,25710.0,229378.0,8.921742512640996
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,64,0.005235723,0.22783463,43.51540942865007,cache,25710.0,229378.0,8.921742512640996
TKK/smt,symmetric,natural_order,chunk_equal,vertices,128,0.005235723,1.6060000000000002e-6,0.0003067389164782018,cache,25710.0,166699.0,6.483819525476468
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.005235723,0.025375543,4.846616790078467,cache,25710.0,141157.0,5.490353947880203
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,128,0.005235723,0.226403398,43.24205042932943,cache,25710.0,141157.0,5.490353947880203
TKK/smt,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.005235723,0.24523440500000002,46.83868970913855,cache,25710.0,115107.0,4.477129521586932
TKK/smt,symmetric,natural_order,chunk_equal,vertices,256,0.005235723,1.526e-6,0.00029145926933109333,cache,25710.0,115895.0,4.507779074290159
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.005235723,0.035274264,6.73722884117437,cache,25710.0,93359.0,3.63123298327499
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,256,0.005235723,0.227009345,43.357783633702546,cache,25710.0,93359.0,3.63123298327499
TKK/smt,symmetric,natural_order,chunk_equal,vertices,512,0.005235723,1.5040000000000001e-6,0.00028725736636563853,cache,25710.0,86115.0,3.349474912485414
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.005235723,0.054692594000000004,10.446044223500747,cache,25710.0,72448.0,2.8178918708673666
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,512,0.005235723,0.228236869,43.59223530351014,cache,25710.0,72448.0,2.8178918708673666
TKK/smt,symmetric,natural_order,chunk_equal,vertices,1024,0.005235723,1.4790000000000002e-6,0.00028248247663216714,cache,25710.0,68215.0,2.6532477635161418
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.005235723,0.093745698,17.905014837492356,cache,25710.0,59314.0,2.3070400622325944
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.005235723,0.23018098,43.963551929695285,cache,25710.0,59314.0,2.3070400622325944
TKK/smt,symmetric,natural_order,chunk_equal,vertices,2048,0.005235723,1.4710000000000002e-6,0.0002809545119174563,cache,25710.0,56601.0,2.201516919486581
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.005235723,0.169753226,32.42211744204191,cache,25710.0,50199.0,1.9525087514585764
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.005235723,0.22840870000000002,43.625054266621824,cache,25710.0,50199.0,1.9525087514585764
TKK/smt,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.005235723,0.252754774,48.27504701833921,cache,25710.0,54220.0,2.1089070400622325
TKK/smt,symmetric,natural_order,chunk_equal,vertices,4096,0.005235723,1.4900000000000001e-6,0.00028458342811489454,cache,25710.0,45774.0,1.7803967327887982
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.005235723,0.31209506800000003,59.608781442410155,cache,25710.0,40838.0,1.5884091793076625
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.005235723,0.22644155100000002,43.249337484049484,cache,25710.0,40838.0,1.5884091793076625
TKK/smt,symmetric,natural_order,chunk_equal,vertices,8192,0.005235723,1.478e-6,0.0002822914810428283,cache,25710.0,39490.0,1.5359782185919875
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.005235723,0.558424248,106.65656834786714,cache,25710.0,35691.0,1.3882147024504083
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.005235723,0.22828176100000003,43.600809477506736,cache,25710.0,35691.0,1.3882147024504083
TKK/smt,symmetric,natural_order,chunk_equal,vertices,16384,0.005235723,1.4620000000000001e-6,0.0002792355516134066,cache,25710.0,30589.0,1.1897705173084403
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.005235723,0.905651125,172.9753703547724,cache,25710.0,30568.0,1.1889537145079736
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.005235723,0.21583201400000002,41.22296271212209,cache,25710.0,30568.0,1.1889537145079736
TKK/smt,symmetric,natural_order,chunk_equal,vertices,32768,0.005235723,1.658e-6,0.00031667068712382227,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.005235723,1.0454464460000001,199.67566007598188,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.005235723,0.208085141,39.74334413795382,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,chunk_equal,vertices,65536,0.005235723,1.464e-6,0.0002796175427920843,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.005235723,1.04499674,199.58976821348264,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.005235723,0.20842348200000002,39.80796577664632,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,2,0.004858258000000001,1.2500000000000002e-7,2.5729386953101296e-5,bottle_conn,4.010284e6,2.373275e6,0.5917972392977654
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,2,0.004858258000000001,3.6900000000000004e-7,7.595315028555502e-5,bottle_conn,4.010284e6,2.348477e6,0.585613637338403
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.004858258000000001,0.086986913,17.904959555462057,bottle_conn,4.010284e6,2.299239e6,0.5733357039052596
TKK/smt,symmetric,rcm_order,balance_work,parts,2,0.004858258000000001,3.7100000000000003e-7,7.636482047680464e-5,total_conn,25710.0,5859.0,0.2278879813302217
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,2,0.004858258000000001,0.213843518,44.01650097627586,total_conn,25710.0,4220.0,0.16413846752236483
TKK/smt,symmetric,rcm_order,balance_work,parts,2,0.004858258000000001,3.7100000000000003e-7,7.636482047680464e-5,total_hypercut,25710.0,5859.0,0.2278879813302217
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,2,0.004858258000000001,0.22577301100000002,46.47200930868636,total_hypercut,25710.0,4220.0,0.16413846752236483
TKK/smt,symmetric,rcm_order,balance_work,parts,2,0.004858258000000001,3.7e-7,7.615898538117982e-5,total_edgecut,3.753184e6,259954.0,0.06926225839180813
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,2,0.004858258000000001,0.308747828,63.551138700332494,total_edgecut,3.753184e6,163472.0,0.043555551766180395
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,4,0.004858258000000001,1.4e-7,2.881691338747345e-5,bottle_conn,4.010284e6,1.539286e6,0.383834661086347
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,4,0.004858258000000001,1.204e-6,0.0002478254551322717,bottle_conn,4.010284e6,1.474821e6,0.3677597397092076
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.004858258000000001,0.087409785,17.992001454019114,bottle_conn,4.010284e6,1.383941e6,0.3450980030341991
TKK/smt,symmetric,rcm_order,balance_work,parts,4,0.004858258000000001,1.21e-6,0.0002490604657060205,total_conn,25710.0,14355.0,0.558343057176196
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,4,0.004858258000000001,0.249920528,51.44241577948309,total_conn,25710.0,9217.0,0.3584986386619992
TKK/smt,symmetric,rcm_order,balance_work,parts,4,0.004858258000000001,1.206e-6,0.00024823712532352126,total_hypercut,25710.0,14262.0,0.5547257876312719
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,4,0.004858258000000001,0.28137705700000004,57.91727343422272,total_hypercut,25710.0,9217.0,0.3584986386619992
TKK/smt,symmetric,rcm_order,balance_work,parts,4,0.004858258000000001,1.21e-6,0.0002490604657060205,total_edgecut,3.753184e6,617212.0,0.164450237451721
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,4,0.004858258000000001,0.36631979000000003,75.40146900391045,total_edgecut,3.753184e6,402390.0,0.10721296904175229
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,8,0.004858258000000001,1.73e-7,3.560947154309219e-5,bottle_conn,4.010284e6,1.054927e6,0.26305543447795715
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,8,0.004858258000000001,2.08e-6,0.0004281369988996055,bottle_conn,4.010284e6,1.02745e6,0.25620380003012255
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.004858258000000001,0.087862277,18.085140188108575,bottle_conn,4.010284e6,901935.0,0.22490551791344454
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.004858258000000001,0.087581058,18.02725544835206,bottle_conn,4.010284e6,944374.0,0.23548806019723292
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.004858258000000001,0.01669271,3.435945559087228,bottle_conn,4.010284e6,944374.0,0.23548806019723292
TKK/smt,symmetric,rcm_order,balance_work,parts,8,0.004858258000000001,2.08e-6,0.0004281369988996055,total_conn,25710.0,29745.0,1.1569428238039674
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,8,0.004858258000000001,0.321686217,66.21431323737849,total_conn,25710.0,20756.0,0.8073123298327499
TKK/smt,symmetric,rcm_order,split_conn__dynamic,parts,8,0.004858258000000001,1.4549141220000001,299.472387427757,total_conn,25710.0,20756.0,0.8073123298327499
TKK/smt,symmetric,rcm_order,split_conn__trans,parts,8,0.004858258000000001,1.172381856,241.31733143855266,total_conn,25710.0,20756.0,0.8073123298327499
TKK/smt,symmetric,rcm_order,balance_work,parts,8,0.004858258000000001,2.098e-6,0.00043184203062085214,total_hypercut,25710.0,19971.0,0.7767794632438739
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,8,0.004858258000000001,0.37823369900000003,77.85376960219074,total_hypercut,25710.0,17314.0,0.6734344612991054
TKK/smt,symmetric,rcm_order,balance_work,parts,8,0.004858258000000001,2.082e-6,0.00042854866909085515,total_edgecut,3.753184e6,1.262636e6,0.336417292624076
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,8,0.004858258000000001,0.5469539560000001,112.58231983562833,total_edgecut,3.753184e6,902798.0,0.24054189722646158
TKK/smt,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.004858258000000001,0.569282488,117.17831535500996,total_edgecut,3.753184e6,902798.0,0.24054189722646158
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,16,0.004858258000000001,2.2500000000000002e-7,4.631289651558233e-5,bottle_conn,4.010284e6,694163.0,0.17309572090156208
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,16,0.004858258000000001,3.309e-6,0.0006811083314224974,bottle_conn,4.010284e6,668456.0,0.16668545170366986
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.004858258000000001,0.088010721,18.115695173043505,bottle_conn,4.010284e6,554839.0,0.13835404175863855
TKK/smt,symmetric,rcm_order,balance_work,parts,16,0.004858258000000001,3.2800000000000004e-6,0.000675139113649378,total_conn,25710.0,47129.0,1.8330999611046286
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,16,0.004858258000000001,0.42845848200000003,88.19179261373108,total_conn,25710.0,36494.0,1.4194476857253986
TKK/smt,symmetric,rcm_order,balance_work,parts,16,0.004858258000000001,3.2920000000000004e-6,0.0006776091347968757,total_hypercut,25710.0,24170.0,0.940101127965772
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,16,0.004858258000000001,0.5330836840000001,109.7273310721662,total_hypercut,25710.0,22398.0,0.8711785297549591
TKK/smt,symmetric,rcm_order,balance_work,parts,16,0.004858258000000001,3.281e-6,0.0006753449487450027,total_edgecut,3.753184e6,1.775852e6,0.4731587899767238
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,16,0.004858258000000001,0.709946407,146.13188657333552,total_edgecut,3.753184e6,1.532648e6,0.40835940897115625
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,32,0.004858258000000001,3.4500000000000003e-7,7.101310799055958e-5,bottle_conn,4.010284e6,458009.0,0.11420861963890837
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,32,0.004858258000000001,8.15e-6,0.0016775560293422042,bottle_conn,4.010284e6,441527.0,0.11009868627758033
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.004858258000000001,0.089622509,18.447457710150427,bottle_conn,4.010284e6,333678.0,0.08320557845778503
TKK/smt,symmetric,rcm_order,balance_work,parts,32,0.004858258000000001,8.265000000000001e-6,0.0017012270653390578,total_conn,25710.0,67209.0,2.6141190198366395
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,32,0.004858258000000001,0.6148445210000001,126.55658077442573,total_conn,25710.0,50076.0,1.9477246207701284
TKK/smt,symmetric,rcm_order,balance_work,parts,32,0.004858258000000001,8.134e-6,0.0016742626678122074,total_hypercut,25710.0,25121.0,0.9770906262154804
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,32,0.004858258000000001,0.849803745,174.91943511439695,total_hypercut,25710.0,24599.0,0.9567872423181641
TKK/smt,symmetric,rcm_order,balance_work,parts,32,0.004858258000000001,8.327e-6,0.0017139888412677957,total_edgecut,3.753184e6,2.06418e6,0.549981029440603
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,32,0.004858258000000001,0.985015972,202.7508567885855,total_edgecut,3.753184e6,1.849064e6,0.4926654275409892
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,64,0.004858258000000001,5.7e-7,0.0001173260045061419,bottle_conn,4.010284e6,298509.0,0.07443587536443803
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,64,0.004858258000000001,2.1882e-5,0.0045040835624621,bottle_conn,4.010284e6,278652.0,0.06948435572144018
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.004858258000000001,0.09239710400000001,19.018566737295547,bottle_conn,4.010284e6,202014.0,0.050373988475629156
TKK/smt,symmetric,rcm_order,balance_work,parts,64,0.004858258000000001,2.1563e-5,0.004438422166957785,total_conn,25710.0,90818.0,3.532399844418514
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,64,0.004858258000000001,1.008461131,207.5766933332894,total_conn,25710.0,65764.0,2.5579152080902374
TKK/smt,symmetric,rcm_order,balance_work,parts,64,0.004858258000000001,2.1936e-5,0.00451519865762584,total_hypercut,25710.0,25424.0,0.9888759237650719
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,64,0.004858258000000001,1.470847491,302.7520339594974,total_hypercut,25710.0,25277.0,0.9831583041618047
TKK/smt,symmetric,rcm_order,balance_work,parts,64,0.004858258000000001,2.1981000000000002e-5,0.004524461236928957,total_edgecut,3.753184e6,2.311404e6,0.6158515010188682
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,64,0.004858258000000001,1.6191634460000002,333.28066273960746,total_edgecut,3.753184e6,2.062562e6,0.5495499288071142
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,128,0.004858258000000001,1.0140000000000002e-6,0.00020871678696355773,bottle_conn,4.010284e6,219008.0,0.05461159359287272
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,128,0.004858258000000001,4.4463000000000004e-5,0.009152045856765944,bottle_conn,4.010284e6,208137.0,0.051900813009751925
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.004858258000000001,0.097521851,20.073419526093506,bottle_conn,4.010284e6,126930.0,0.031651124957733666
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.004858258000000001,0.091205144,18.7732195367146,bottle_conn,4.010284e6,133140.0,0.03319964371600615
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.004858258000000001,0.022272929,4.584550470559612,bottle_conn,4.010284e6,133140.0,0.03319964371600615
TKK/smt,symmetric,rcm_order,balance_work,parts,128,0.004858258000000001,4.4695000000000005e-5,0.009199799598950899,total_conn,25710.0,127840.0,4.972384286269934
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,128,0.004858258000000001,1.986729138,408.93858210082703,total_conn,25710.0,88946.0,3.4595877090626215
TKK/smt,symmetric,rcm_order,split_conn__dynamic,parts,128,0.004858258000000001,2.5245522900000004,519.641462021984,total_conn,25710.0,88946.0,3.4595877090626215
TKK/smt,symmetric,rcm_order,split_conn__trans,parts,128,0.004858258000000001,1.055528955,217.26490338718114,total_conn,25710.0,88946.0,3.4595877090626215
TKK/smt,symmetric,rcm_order,balance_work,parts,128,0.004858258000000001,4.4516000000000005e-5,0.009162955116834058,total_hypercut,25710.0,25676.0,0.9986775573706729
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,128,0.004858258000000001,2.737885701,563.552965075136,total_hypercut,25710.0,25583.0,0.9950602878257487
TKK/smt,symmetric,rcm_order,balance_work,parts,128,0.004858258000000001,4.456e-5,0.00917201186104155,total_edgecut,3.753184e6,2.603312e6,0.6936275972614185
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,128,0.004858258000000001,2.991301236,615.7147759546733,total_edgecut,3.753184e6,2.306786e6,0.6146210790624707
TKK/smt,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.004858258000000001,3.064526898,630.7871870946334,total_edgecut,3.753184e6,2.306786e6,0.6146210790624707
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,256,0.004858258000000001,2.0670000000000003e-6,0.00042546114265648306,bottle_conn,4.010284e6,135189.0,0.03371058009856658
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,256,0.004858258000000001,0.00012930100000000001,0.026614683699383607,bottle_conn,4.010284e6,138906.0,0.034637447123445624
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.004858258000000001,0.104877941,21.587561014668218,bottle_conn,4.010284e6,83142.0,0.02073219752017563
TKK/smt,symmetric,rcm_order,balance_work,parts,256,0.004858258000000001,0.000129471,0.026649675665639822,total_conn,25710.0,181536.0,7.060910151691949
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,256,0.004858258000000001,3.430175649,706.0505327218109,total_conn,25710.0,125022.0,4.862777129521587
TKK/smt,symmetric,rcm_order,balance_work,parts,256,0.004858258000000001,0.000128707,0.026492417652582468,total_hypercut,25710.0,25690.0,0.999222092570984
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,256,0.004858258000000001,5.104769473,1050.7407126175679,total_hypercut,25710.0,25688.0,0.9991443018280824
TKK/smt,symmetric,rcm_order,balance_work,parts,256,0.004858258000000001,0.000129391,0.026633208857989834,total_edgecut,3.753184e6,2.862972e6,0.7628115221635816
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,256,0.004858258000000001,6.264555420000001,1289.465363922624,total_edgecut,3.753184e6,2.58572e6,0.6889403770238816
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,512,0.004858258000000001,3.91e-6,0.0008048152238930084,bottle_conn,4.010284e6,105387.0,0.02627918621224831
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,512,0.004858258000000001,0.00028131900000000004,0.05790532326607603,bottle_conn,4.010284e6,102903.0,0.025659778708939318
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.004858258000000001,0.11067344600000001,22.780479340537287,bottle_conn,4.010284e6,56097.0,0.013988286116394749
TKK/smt,symmetric,rcm_order,balance_work,parts,512,0.004858258000000001,0.00028211400000000003,0.058068962167097754,total_conn,25710.0,265672.0,10.333411124076235
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,512,0.004858258000000001,6.489090995000001,1335.682665473921,total_conn,25710.0,179067.0,6.96487747957993
TKK/smt,symmetric,rcm_order,balance_work,parts,512,0.004858258000000001,0.000282749,0.0581996674528195,total_hypercut,25710.0,25708.0,0.9999222092570984
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,512,0.004858258000000001,9.890738616,2035.8611288243644,total_hypercut,25710.0,25692.0,0.9992998833138856
TKK/smt,symmetric,rcm_order,balance_work,parts,512,0.004858258000000001,0.000282942,0.05823939362627509,total_edgecut,3.753184e6,3.104322e6,0.8271169225915915
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,512,0.004858258000000001,10.539766763000001,2169.453899525303,total_edgecut,3.753184e6,2.87444e6,0.7658670611406209
TKK/smt,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.004858258000000001,7.552000000000001e-6,0.0015544666421585679,bottle_conn,4.010284e6,91023.0,0.022697394997461526
TKK/smt,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.004858258000000001,0.000563867,0.11606361786467494,bottle_conn,4.010284e6,86295.0,0.02151842612642895
TKK/smt,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.004858258000000001,0.143716553,29.58191042962312,bottle_conn,4.010284e6,41724.0,0.010404250671523512
TKK/smt,symmetric,rcm_order,balance_work,parts,1024,0.004858258000000001,0.0005632780000000001,0.11594238099335194,total_conn,25710.0,400949.0,15.59506028782575
TKK/smt,symmetric,rcm_order,split_conn__convex,parts,1024,0.004858258000000001,12.401788307,2552.72328209,total_conn,25710.0,262151.0,10.196460521197977
TKK/smt,symmetric,rcm_order,balance_work,parts,1024,0.004858258000000001,0.000563722,0.11603377177580934,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.004858258000000001,19.252078047,3962.753325780557,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,balance_work,parts,1024,0.004858258000000001,0.000562729,0.1158293775258539,total_edgecut,3.753184e6,3.317702e6,0.8839699838856822
TKK/smt,symmetric,rcm_order,split_symcut__convex,parts,1024,0.004858258000000001,19.32970093,3978.7308393255357,total_edgecut,3.753184e6,3.12327e6,0.8321654360670833
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,2,0.004858258000000001,1.4656000000000002e-5,0.0030167191614772207,cache,25710.0,2.149624e6,83.61042395954881
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.004858258000000001,0.015433734000000001,3.176804113737887,cache,25710.0,2.082216e6,80.98856476079347
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.004858258000000001,0.223388563,45.981206226593976,cache,25710.0,2.082216e6,80.98856476079347
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,4,0.004858258000000001,6.994e-6,0.0014396106587999237,cache,25710.0,1.320589e6,51.36479968883703
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.004858258000000001,0.015602383000000001,3.2115179967799157,cache,25710.0,1.200384e6,46.68938156359393
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.004858258000000001,0.22535016000000002,46.384971732666315,cache,25710.0,1.200384e6,46.68938156359393
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,8,0.004858258000000001,4.315e-6,0.0008881784376210567,cache,25710.0,819826.0,31.887436795021394
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.004858258000000001,0.015907778,3.2743790058082545,cache,25710.0,741873.0,28.855425904317386
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.004858258000000001,0.22670324800000002,46.663484730535096,cache,25710.0,741873.0,28.855425904317386
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,16,0.004858258000000001,2.9420000000000004e-6,0.0006055668513281921,cache,25710.0,531369.0,20.66779463243874
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.004858258000000001,0.01664327,3.4257690719595377,cache,25710.0,451903.0,17.576935044729677
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.004858258000000001,0.2278155,46.89242522731398,cache,25710.0,451903.0,17.576935044729677
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,32,0.004858258000000001,2.313e-6,0.00047609657618018637,cache,25710.0,360661.0,14.028043562816025
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.004858258000000001,0.017843805,3.672881308485469,cache,25710.0,308572.0,12.002022559315442
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.004858258000000001,0.22606990700000001,46.533120925236986,cache,25710.0,308572.0,12.002022559315442
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,64,0.004858258000000001,2.019e-6,0.0004155810580664921,cache,25710.0,251208.0,9.770828471411901
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.004858258000000001,0.020552686,4.230464088156701,cache,25710.0,216256.0,8.411357448463633
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.004858258000000001,0.22351926000000003,46.00810825608685,cache,25710.0,216256.0,8.411357448463633
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,128,0.004858258000000001,1.5980000000000002e-6,0.00032892448280844695,cache,25710.0,182000.0,7.078957604045119
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.004858258000000001,0.025470274,5.242676284380121,cache,25710.0,158517.0,6.165577596266044
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.004858258000000001,0.22360026900000002,46.02478275134832,cache,25710.0,158517.0,6.165577596266044
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,256,0.004858258000000001,1.528e-6,0.0003145160261147102,cache,25710.0,136886.0,5.324231816413847
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.004858258000000001,0.035426907,7.292100790036263,cache,25710.0,120009.0,4.667794632438739
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.004858258000000001,0.224501056,46.210196329630904,cache,25710.0,120009.0,4.667794632438739
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,512,0.004858258000000001,1.5610000000000002e-6,0.00032130858427032897,cache,25710.0,106480.0,4.141579152080903
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.004858258000000001,0.054837758,11.287535161780209,cache,25710.0,93862.0,3.6507973551147415
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.004858258000000001,0.224683663,46.247783258937666,cache,25710.0,93862.0,3.6507973551147415
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,1024,0.004858258000000001,1.475e-6,0.0003036067660465953,cache,25710.0,87083.0,3.387125632049786
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.004858258000000001,0.093863176,19.320335807608405,cache,25710.0,78517.0,3.053947880202256
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.004858258000000001,0.22793391500000001,46.91679919016239,cache,25710.0,78517.0,3.053947880202256
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,2048,0.004858258000000001,1.4680000000000002e-6,0.0003021659203772216,cache,25710.0,70307.0,2.7346168805912097
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.004858258000000001,0.170065773,35.00550464796229,cache,25710.0,65972.0,2.566005445352003
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.004858258000000001,0.22976590600000002,47.29388723283119,cache,25710.0,65972.0,2.566005445352003
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,4096,0.004858258000000001,1.4540000000000002e-6,0.00029928422903847425,cache,25710.0,51995.0,2.0223648385842083
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.004858258000000001,0.312559483,64.33571107174629,cache,25710.0,50064.0,1.9472578763127188
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.004858258000000001,0.23698649000000002,48.78013683093816,cache,25710.0,50064.0,1.9472578763127188
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,8192,0.004858258000000001,1.436e-6,0.0002955791973172277,cache,25710.0,38611.0,1.5017891870867366
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.004858258000000001,0.55864422,114.9885864439476,cache,25710.0,37538.0,1.460054453520031
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.004858258000000001,0.23285171300000002,47.929054611755895,cache,25710.0,37538.0,1.460054453520031
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,16384,0.004858258000000001,1.449e-6,0.0002982550535603502,cache,25710.0,30956.0,1.204045118630883
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.004858258000000001,0.906247953,186.53763406554364,cache,25710.0,30707.0,1.1943601711396343
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.004858258000000001,0.222153597,45.72700688189058,cache,25710.0,30707.0,1.1943601711396343
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,32768,0.004858258000000001,1.4530000000000001e-6,0.00029907839394284946,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.004858258000000001,1.047264043,215.5636944353305,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.004858258000000001,0.20748127300000002,42.70692766831238,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,chunk_equal,vertices,65536,0.004858258000000001,1.435e-6,0.00029537336222160284,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.004858258000000001,1.0460558640000002,215.31500879533363,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.004858258000000001,0.207556906,42.722495594099776,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,2,0.005314989,1.2600000000000002e-7,2.3706540126423594e-5,bottle_conn,4.010284e6,2.135536e6,0.5325149041813497
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,2,0.005314989,4.7400000000000004e-7,8.918174618987924e-5,bottle_conn,4.010284e6,2.121705e6,0.5290660212593422
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.005314989,0.085715551,16.127136105079426,bottle_conn,4.010284e6,2.105761e6,0.5250902429852848
TKK/smt,symmetric,spectral_order,balance_work,parts,2,0.005314989,4.7200000000000004e-7,8.880545190215822e-5,total_conn,25710.0,2006.0,0.0780241151302995
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,2,0.005314989,0.216989926,40.82603482340227,total_conn,25710.0,1124.0,0.04371839751069623
TKK/smt,symmetric,spectral_order,balance_work,parts,2,0.005314989,4.7000000000000005e-7,8.842915761443721e-5,total_hypercut,25710.0,2006.0,0.0780241151302995
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,2,0.005314989,0.224446532,42.22897394519537,total_hypercut,25710.0,1124.0,0.04371839751069623
TKK/smt,symmetric,spectral_order,balance_work,parts,2,0.005314989,4.77e-7,8.974618762146074e-5,total_edgecut,3.753184e6,71544.0,0.019062214908728163
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,2,0.005314989,0.30763301400000004,57.880272941298664,total_edgecut,3.753184e6,39764.0,0.010594737694714675
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,4,0.005314989,1.4e-7,2.634060014047066e-5,bottle_conn,4.010284e6,1.261894e6,0.3146644975767302
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,4,0.005314989,7.960000000000001e-7,0.00014976512651296176,bottle_conn,4.010284e6,1.29678e6,0.3233636321018661
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.005314989,0.08661051,16.29552008480168,bottle_conn,4.010284e6,1.179447e6,0.294105604490854
TKK/smt,symmetric,spectral_order,balance_work,parts,4,0.005314989,8.000000000000001e-7,0.00015051771508840377,total_conn,25710.0,7478.0,0.2908595877090626
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,4,0.005314989,0.248022081,46.66464615448875,total_conn,25710.0,2976.0,0.11575262543757293
TKK/smt,symmetric,spectral_order,balance_work,parts,4,0.005314989,7.92e-7,0.0001490125379375197,total_hypercut,25710.0,7478.0,0.2908595877090626
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,4,0.005314989,0.27527851600000003,51.79286655155825,total_hypercut,25710.0,2976.0,0.11575262543757293
TKK/smt,symmetric,spectral_order,balance_work,parts,4,0.005314989,7.95e-7,0.00014957697936910123,total_edgecut,3.753184e6,268392.0,0.07151048283270951
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,4,0.005314989,0.345593511,65.02243203137391,total_edgecut,3.753184e6,117430.0,0.03128810098305865
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,8,0.005314989,1.7000000000000001e-7,3.19850144562858e-5,bottle_conn,4.010284e6,809731.0,0.20191363005712315
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,8,0.005314989,2.3e-6,0.0004327384308791608,bottle_conn,4.010284e6,791047.0,0.19725460840179898
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.005314989,0.086120811,16.203384616600335,bottle_conn,4.010284e6,712497.0,0.17766746694249086
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.005314989,0.085810465,16.144993903091805,bottle_conn,4.010284e6,724357.0,0.1806248634760032
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.005314989,0.017595551,3.3105526653018473,bottle_conn,4.010284e6,724357.0,0.1806248634760032
TKK/smt,symmetric,spectral_order,balance_work,parts,8,0.005314989,2.2930000000000003e-6,0.0004314214008721373,total_conn,25710.0,16648.0,0.6475301439128743
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,8,0.005314989,0.336023091,63.22178484282846,total_conn,25710.0,10337.0,0.40206145468689225
TKK/smt,symmetric,spectral_order,split_conn__dynamic,parts,8,0.005314989,1.469994591,276.5752837870408,total_conn,25710.0,10337.0,0.40206145468689225
TKK/smt,symmetric,spectral_order,split_conn__trans,parts,8,0.005314989,1.175882604,221.2389534578529,total_conn,25710.0,10337.0,0.40206145468689225
TKK/smt,symmetric,spectral_order,balance_work,parts,8,0.005314989,2.283e-6,0.00042953992943353225,total_hypercut,25710.0,15346.0,0.5968883702839363
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,8,0.005314989,0.382375801,71.94291483952271,total_hypercut,25710.0,10250.0,0.3986775573706729
TKK/smt,symmetric,spectral_order,balance_work,parts,8,0.005314989,2.2580000000000002e-6,0.00042483625083701966,total_edgecut,3.753184e6,630824.0,0.16807702473419903
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,8,0.005314989,0.591728849,111.33209287921386,total_edgecut,3.753184e6,395456.0,0.10536547102406917
TKK/smt,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.005314989,0.51620522,97.12253778888348,total_edgecut,3.753184e6,1.561676e6,0.4160936420916214
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,16,0.005314989,2.27e-7,4.270940165633457e-5,bottle_conn,4.010284e6,574456.0,0.14324571526605098
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,16,0.005314989,4.361e-6,0.000820509694375661,bottle_conn,4.010284e6,567797.0,0.14158523436245413
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.005314989,0.086652141,16.303352838547738,bottle_conn,4.010284e6,478115.0,0.11922222964757608
TKK/smt,symmetric,spectral_order,balance_work,parts,16,0.005314989,4.313e-6,0.0008114786314703567,total_conn,25710.0,34873.0,1.356398288603656
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,16,0.005314989,0.500078749,94.08838832968422,total_conn,25710.0,22750.0,0.8848697005056398
TKK/smt,symmetric,spectral_order,balance_work,parts,16,0.005314989,4.369e-6,0.000822014871526545,total_hypercut,25710.0,22299.0,0.8673278879813302
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,16,0.005314989,0.553069715,104.05848723299333,total_hypercut,25710.0,17829.0,0.693465577596266
TKK/smt,symmetric,spectral_order,balance_work,parts,16,0.005314989,4.31e-6,0.0008109141900387753,total_edgecut,3.753184e6,1.252464e6,0.3337070604585333
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,16,0.005314989,1.026792259,193.1880308689256,total_edgecut,3.753184e6,863446.0,0.2300569329934264
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,32,0.005314989,3.44e-7,6.472261748801362e-5,bottle_conn,4.010284e6,466237.0,0.11626034465389484
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,32,0.005314989,7.74e-6,0.0014562588934803064,bottle_conn,4.010284e6,453250.0,0.11302192064202934
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.005314989,0.087862216,16.53102499365474,bottle_conn,4.010284e6,367620.0,0.09166931818295163
TKK/smt,symmetric,spectral_order,balance_work,parts,32,0.005314989,7.627000000000001e-6,0.0014349982662240695,total_conn,25710.0,70194.0,2.7302217036172696
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,32,0.005314989,0.8091633180000001,152.2417671983893,total_conn,25710.0,46221.0,1.7977829638273046
TKK/smt,symmetric,spectral_order,balance_work,parts,32,0.005314989,7.624e-6,0.001434433824792488,total_hypercut,25710.0,25042.0,0.9740178918708674
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,32,0.005314989,0.8539472640000001,160.6677387290924,total_hypercut,25710.0,23315.0,0.9068455853753403
TKK/smt,symmetric,spectral_order,balance_work,parts,32,0.005314989,7.662e-6,0.001441583416259187,total_edgecut,3.753184e6,2.076494e6,0.5532619770307025
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,32,0.005314989,1.6849094070000001,317.01089259074666,total_edgecut,3.753184e6,1.592346e6,0.42426537041615864
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,64,0.005314989,5.68e-7,0.00010686757771276667,bottle_conn,4.010284e6,395929.0,0.098728419234149
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,64,0.005314989,1.6303e-5,0.003067362886357808,bottle_conn,4.010284e6,397385.0,0.09909148579003382
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.005314989,0.090704487,17.06579016438228,bottle_conn,4.010284e6,296770.0,0.07400224024034208
TKK/smt,symmetric,spectral_order,balance_work,parts,64,0.005314989,1.6189e-5,0.0030459141119577107,total_conn,25710.0,136217.0,5.298210812913263
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,64,0.005314989,1.501400303,282.48417880074635,total_conn,25710.0,92434.0,3.595254764683003
TKK/smt,symmetric,spectral_order,balance_work,parts,64,0.005314989,1.6118e-5,0.003032555664743615,total_hypercut,25710.0,25480.0,0.9910540645663166
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,64,0.005314989,1.460479483,274.7850433933165,total_hypercut,25710.0,25098.0,0.976196032672112
TKK/smt,symmetric,spectral_order,balance_work,parts,64,0.005314989,1.6407e-5,0.0030869301893193006,total_edgecut,3.753184e6,2.74075e6,0.7302466385873967
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,64,0.005314989,2.645114888,497.6708113600988,total_edgecut,3.753184e6,2.375006e6,0.632797645945416
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,128,0.005314989,1.015e-6,0.00019096935101841226,bottle_conn,4.010284e6,341349.0,0.0851184105664337
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,128,0.005314989,4.5963e-5,0.008647807173260377,bottle_conn,4.010284e6,338371.0,0.08437581976737807
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.005314989,0.09472865600000001,17.822926068144263,bottle_conn,4.010284e6,231017.0,0.057606144602227675
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.005314989,0.089340498,16.809159529775133,bottle_conn,4.010284e6,234755.0,0.05853824816397043
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.005314989,0.020231177000000003,3.8064381694863343,bottle_conn,4.010284e6,234755.0,0.05853824816397043
TKK/smt,symmetric,spectral_order,balance_work,parts,128,0.005314989,4.6e-5,0.008654768617583216,total_conn,25710.0,245890.0,9.56398288603656
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,128,0.005314989,2.6512290380000003,498.8211712197335,total_conn,25710.0,172984.0,6.72827693504473
TKK/smt,symmetric,spectral_order,split_conn__dynamic,parts,128,0.005314989,2.438798544,458.8529805047574,total_conn,25710.0,172984.0,6.72827693504473
TKK/smt,symmetric,spectral_order,split_conn__trans,parts,128,0.005314989,1.027515044,193.32402080230082,total_conn,25710.0,172984.0,6.72827693504473
TKK/smt,symmetric,spectral_order,balance_work,parts,128,0.005314989,4.5975000000000006e-5,0.008650064938986705,total_hypercut,25710.0,25648.0,0.9975884869700505
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,128,0.005314989,2.6665565940000002,501.70500710349546,total_hypercut,25710.0,25532.0,0.9930766238817581
TKK/smt,symmetric,spectral_order,balance_work,parts,128,0.005314989,4.626e-5,0.008703686874986948,total_edgecut,3.753184e6,3.147946e6,0.8387401203884488
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,128,0.005314989,4.24399161,798.494899989445,total_edgecut,3.753184e6,2.920388e6,0.7781094665222915
TKK/smt,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.005314989,2.555512692,480.81241409906966,total_edgecut,3.753184e6,3.485545e6,0.9286901468193406
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,256,0.005314989,2.0840000000000003e-6,0.00039209864780529184,bottle_conn,4.010284e6,289901.0,0.07228939396810799
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,256,0.005314989,0.00011759,0.022124222646556748,bottle_conn,4.010284e6,297118.0,0.07408901713694092
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.005314989,0.09719403,18.28677914479221,bottle_conn,4.010284e6,176583.0,0.04403254233366016
TKK/smt,symmetric,spectral_order,balance_work,parts,256,0.005314989,0.00011757400000000001,0.022121212292254982,total_conn,25710.0,410082.0,15.95029171528588
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,256,0.005314989,4.742386575,892.2664891686512,total_conn,25710.0,300268.0,11.67903539478802
TKK/smt,symmetric,spectral_order,balance_work,parts,256,0.005314989,0.00011807000000000001,0.022214533275609794,total_hypercut,25710.0,25698.0,0.9995332555425904
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,256,0.005314989,5.100458076000001,959.6366193796451,total_hypercut,25710.0,25648.0,0.9975884869700505
TKK/smt,symmetric,spectral_order,balance_work,parts,256,0.005314989,0.000117502,0.022107665697897023,total_edgecut,3.753184e6,3.381458e6,0.9009571606401392
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,256,0.005314989,7.066174656,1329.4805795458844,total_edgecut,3.753184e6,3.23794e6,0.8627181614330659
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,512,0.005314989,3.9010000000000004e-6,0.000733962008199829,bottle_conn,4.010284e6,217788.0,0.054307375736980225
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,512,0.005314989,0.000214968,0.040445615221404975,bottle_conn,4.010284e6,205377.0,0.05121258245051971
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.005314989,0.12122143900000001,22.807467522510397,bottle_conn,4.010284e6,126630.0,0.0315763172882519
TKK/smt,symmetric,spectral_order,balance_work,parts,512,0.005314989,0.00021515500000000002,0.040480798737306894,total_conn,25710.0,620228.0,24.12399844418514
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,512,0.005314989,8.110846069,1526.0325221745522,total_conn,25710.0,470534.0,18.301594710229484
TKK/smt,symmetric,spectral_order,balance_work,parts,512,0.005314989,0.00021545400000000001,0.040537054733321184,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,512,0.005314989,9.894406175,1861.604262021991,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,balance_work,parts,512,0.005314989,0.00021520800000000002,0.040490770535931496,total_edgecut,3.753184e6,3.5171e6,0.9370976749341359
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,512,0.005314989,10.797189636,2031.4603917336424,total_edgecut,3.753184e6,3.424036e6,0.9123016617357422
TKK/smt,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.005314989,7.549e-6,0.00142032278900295,bottle_conn,4.010284e6,157350.0,0.03923662264318437
TKK/smt,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.005314989,0.000385246,0.07248293458368399,bottle_conn,4.010284e6,141183.0,0.0352052373348122
TKK/smt,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.005314989,0.137677243,25.903580045038666,bottle_conn,4.010284e6,85023.0,0.021201241607826278
TKK/smt,symmetric,spectral_order,balance_work,parts,1024,0.005314989,0.00038507200000000003,0.07245019698065228,total_conn,25710.0,865576.0,33.66690003889537
TKK/smt,symmetric,spectral_order,split_conn__convex,parts,1024,0.005314989,13.716499112000001,2580.720131687949,total_conn,25710.0,655791.0,25.507234539089847
TKK/smt,symmetric,spectral_order,balance_work,parts,1024,0.005314989,0.000384737,0.072387167687459,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.005314989,19.663019285,3699.5409181467735,total_hypercut,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,balance_work,parts,1024,0.005314989,0.000385267,0.07248688567370506,total_edgecut,3.753184e6,3.594074e6,0.957606661437329
TKK/smt,symmetric,spectral_order,split_symcut__convex,parts,1024,0.005314989,16.804058887,3161.6356848527817,total_edgecut,3.753184e6,3.531386e6,0.9409040430738275
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,2,0.005314989,1.4566e-5,0.0027405512974721115,cache,25710.0,2.442357e6,94.99638273045508
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.005314989,0.015309303000000002,2.8804016339450564,cache,25710.0,2.306687e6,89.7194476857254
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.005314989,0.222266806,41.818864723896894,cache,25710.0,2.306687e6,89.7194476857254
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,4,0.005314989,5.587e-6,0.0010511780927486398,cache,25710.0,1.759897e6,68.45184753014391
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.005314989,0.015509762000000002,2.918117422256189,cache,25710.0,1.367935e6,53.20633994554648
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.005314989,0.22374074300000002,42.09618176067721,cache,25710.0,1.367935e6,53.20633994554648
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,8,0.005314989,4.549e-6,0.0008558813574214358,cache,25710.0,1.339033e6,52.082185919875535
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.005314989,0.015362326,2.8903777599539717,cache,25710.0,1.08543e6,42.218203033838975
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.005314989,0.224596026,42.25710081431966,cache,25710.0,1.08543e6,42.218203033838975
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,16,0.005314989,3.052e-6,0.0005742250830622603,cache,25710.0,1.041985e6,40.52839362115908
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.005314989,0.016404480000000003,3.0864560585167724,cache,25710.0,883674.0,34.370828471411905
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.005314989,0.226918528,42.694072932229965,cache,25710.0,883674.0,34.370828471411905
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,32,0.005314989,2.2920000000000002e-6,0.00043123325372827683,cache,25710.0,791852.0,30.79937767405679
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.005314989,0.017734979,3.33678564527603,cache,25710.0,716821.0,27.88101905873201
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.005314989,0.22945567600000003,43.17143008198136,cache,25710.0,716821.0,27.88101905873201
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,64,0.005314989,2.004e-6,0.00037704687629645144,cache,25710.0,564994.0,21.9756514974718
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.005314989,0.020410371,3.840153008783273,cache,25710.0,532669.0,20.718358615324778
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.005314989,0.23191885,43.63486923491281,cache,25710.0,532669.0,20.718358615324778
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,128,0.005314989,1.599e-6,0.00030084728303294704,cache,25710.0,366952.0,14.27273434461299
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.005314989,0.025337954000000003,4.767263676368851,cache,25710.0,358415.0,13.940684558537534
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.005314989,0.238910383,44.95030620006928,cache,25710.0,358415.0,13.940684558537534
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,256,0.005314989,1.534e-6,0.0002886177186820142,cache,25710.0,224696.0,8.739634383508362
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.005314989,0.035267917,6.63555785345934,cache,25710.0,221673.0,8.622053675612602
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.005314989,0.242152043,45.560215270436125,cache,25710.0,221673.0,8.622053675612602
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,512,0.005314989,1.5160000000000002e-6,0.00028523107009252515,cache,25710.0,132983.0,5.172423181641385
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.005314989,0.054713204,10.29413306405714,cache,25710.0,132010.0,5.134577985219759
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.005314989,0.24814662,46.688077811637996,cache,25710.0,132010.0,5.134577985219759
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,1024,0.005314989,1.4850000000000002e-6,0.0002793985086328495,cache,25710.0,80595.0,3.134772462077013
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.005314989,0.09372883800000001,17.634813167063943,cache,25710.0,79598.0,3.095993776740568
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.005314989,0.24803817400000003,46.667674006474904,cache,25710.0,79598.0,3.095993776740568
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,2048,0.005314989,1.4620000000000001e-6,0.0002750711243240579,cache,25710.0,53755.0,2.090820692337612
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.005314989,0.16992605400000002,31.971101727585893,cache,25710.0,52103.0,2.0265655387008947
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.005314989,0.25259014700000004,47.524114725355034,cache,25710.0,52103.0,2.0265655387008947
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,4096,0.005314989,1.4650000000000002e-6,0.0002756355657556394,cache,25710.0,39510.0,1.5367561260210034
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.005314989,0.312134001,58.72712078990192,cache,25710.0,38451.0,1.4955659276546092
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.005314989,0.24393451300000002,45.89558190995316,cache,25710.0,38451.0,1.4955659276546092
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,8192,0.005314989,1.478e-6,0.00027808147862582594,cache,25710.0,31346.0,1.219214313496694
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.005314989,0.5584023300000001,105.06180351455103,cache,25710.0,30191.0,1.1742901594710229
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.005314989,0.24036337800000002,45.22368305936287,cache,25710.0,30191.0,1.1742901594710229
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,16384,0.005314989,1.4590000000000001e-6,0.0002745066828924764,cache,25710.0,26978.0,1.049319330999611
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.005314989,0.9078004430000001,170.8000605457509,cache,25710.0,26858.0,1.0446518864255154
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.005314989,0.218713708,41.15035948334042,cache,25710.0,26858.0,1.0446518864255154
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,32768,0.005314989,1.449e-6,0.0002726252114538713,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.005314989,1.0451989160000001,196.65119081149558,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.005314989,0.207316529,39.00601280642349,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,chunk_equal,vertices,65536,0.005314989,1.449e-6,0.0002726252114538713,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.005314989,1.046897033,196.97068667498655,cache,25710.0,25710.0,1.0
TKK/smt,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.005314989,0.207428188,39.02702112835982,cache,25710.0,25710.0,1.0


==> results/data/results_lanka_48_32.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,2,0.000299454,6.730000000000001e-7,0.0022474236443660797,bottle_conn,335874.0,3.924645e6,11.684872898765608
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,2,0.000299454,0.002338167,7.808100743352902,bottle_conn,335874.0,3.599469e6,10.716724128691116
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,2,0.000299454,0.0036995620000000004,12.35435826537632,bottle_conn,335874.0,3.979368e6,11.847800067882599
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000299454,0.008655745000000001,28.905090598222102,bottle_conn,335874.0,3.517992e6,10.47414208899766
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000299454,0.009780617,32.66150059775458,bottle_conn,335874.0,3.4346956e6,10.226143137009712
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000299454,0.018346689000000003,61.26713618786192,bottle_conn,335874.0,3.4346938e6,10.226137777857172
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,2,0.000299454,4.11e-7,0.0013724979462621974,total_conn,73948.0,65336.0,0.8835397847135825
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,2,0.000299454,0.025361124000000002,84.69121801679057,total_conn,73948.0,44695.0,0.6044112078758046
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,2,0.000299454,4.11e-7,0.0013724979462621974,total_hypercut,73948.0,65336.0,0.8835397847135825
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,2,0.000299454,0.043235479,144.38103682034637,total_hypercut,73948.0,44695.0,0.6044112078758046
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,4,0.000299454,6.720000000000001e-7,0.0022440842333046147,bottle_conn,335874.0,5.434007e6,16.178706896038396
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,4,0.000299454,0.0022246310000000004,7.4289573690783905,bottle_conn,335874.0,5.07325e6,15.104622566795882
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,4,0.000299454,0.0034002560000000004,11.354852498213416,bottle_conn,335874.0,4.325532e6,12.878436556565855
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000299454,0.008857094000000001,29.57747767603706,bottle_conn,335874.0,3.743782e6,11.146388228919179
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000299454,0.010666198,35.61881958497799,bottle_conn,335874.0,3.02166472e6,8.99642342068752
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000299454,0.020358051000000002,67.98390069927268,bottle_conn,335874.0,3.02166437e6,8.996422378630081
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,4,0.000299454,1.035e-6,0.0034562904486164824,total_conn,73948.0,117043.0,1.5827743819981608
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,4,0.000299454,0.029339555000000003,97.97683450546663,total_conn,73948.0,88792.0,1.2007356520798398
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,4,0.000299454,1.0390000000000001e-6,0.0034696480928623433,total_hypercut,73948.0,69445.0,0.9391058581706063
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,4,0.000299454,0.055194177000000004,184.31604520226816,total_hypercut,73948.0,67175.0,0.9084086114566993
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000299454,0.029190833000000003,97.4801906135834,bottle_conn,335874.0,2.65741e6,7.911925305322829
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000299454,0.030702527,102.52835827873396,bottle_conn,335874.0,2.48531e6,7.399530776422111
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000299454,0.029500650000000003,98.51479693041337,bottle_conn,335874.0,2.65741e6,7.911925305322829
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000299454,0.02798445,93.45158187901983,bottle_conn,335874.0,2.48531e6,7.399530776422111
LPnetlib/lp_cre_d,rows,natural_order,metis__plaid,parts,8,0.000299454,0.22941988600000002,766.1273050284852,bottle_conn,335874.0,1.841597e6,5.482999577222411
LPnetlib/lp_cre_d,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000299454,345.18160474,1.1527032690830645e6,bottle_conn,335874.0,786328.0,2.3411398321989796
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,8,0.000299454,7.29e-7,0.002434430663808131,bottle_conn,335874.0,6.106355e6,18.180493280218176
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,8,0.000299454,0.0023478830000000003,7.840546461226099,bottle_conn,335874.0,3.755962e6,11.182651827768746
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,8,0.000299454,0.0034258200000000004,11.440221202588713,bottle_conn,335874.0,2.823532e6,8.406521493178989
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000299454,0.010816448000000001,36.120566096963145,bottle_conn,335874.0,2.328795e6,6.933537576591221
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000299454,0.011443596,38.21487106533892,bottle_conn,335874.0,1.6134691e6,4.803792791344374
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000299454,0.021067850000000003,70.35421133128962,bottle_conn,335874.0,1.61346438e6,4.803778738455492
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000299454,0.010534297000000001,35.178347926559674,bottle_conn,335874.0,2.49427e6,7.426207446840184
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000299454,0.011171402,37.30590341087446,bottle_conn,335874.0,1.6285645e6,4.848736430923501
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000299454,0.019250029000000002,64.28375977612589,bottle_conn,335874.0,1.72366426e6,5.13187760886523
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000299454,0.007989466,26.68011113560013,bottle_conn,335874.0,2.49427e6,7.426207446840184
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000299454,0.007603785,25.392163738003166,bottle_conn,335874.0,1.62856886e6,4.848749411981874
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000299454,0.015712909,52.4718621223961,bottle_conn,335874.0,1.72369685e6,5.131974639299261
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000299454,0.055133635,184.1138705777849,total_conn,73948.0,98391.0,1.330543084329529
LPnetlib/lp_cre_d,rows,natural_order,metis,parts,8,0.000299454,0.228958877,764.5878064744502,total_conn,73948.0,42405.0,0.573443500838427
LPnetlib/lp_cre_d,rows,natural_order,kahypar,parts,8,0.000299454,344.843682742,1.1515748086250308e6,total_conn,73948.0,40821.0,0.5520230432195596
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,8,0.000299454,2.037e-6,0.006802380332204613,total_conn,73948.0,128414.0,1.7365445989073403
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,8,0.000299454,0.040577185,135.5039004321198,total_conn,73948.0,120655.0,1.6316195164169416
LPnetlib/lp_cre_d,rows,natural_order,split_conn__dynamic,parts,8,0.000299454,0.24185177200000002,807.6424826517596,total_conn,73948.0,120655.0,1.6316195164169416
LPnetlib/lp_cre_d,rows,natural_order,split_conn__trans,parts,8,0.000299454,0.195667687,653.4148383391106,total_conn,73948.0,120655.0,1.6316195164169416
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000299454,0.082801122,276.50698270852956,total_hypercut,73948.0,64266.0,0.8690701574079083
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,8,0.000299454,2.03e-6,0.006779004454774356,total_hypercut,73948.0,69891.0,0.9451371233839996
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,8,0.000299454,0.065698831,219.39540296673277,total_hypercut,73948.0,69666.0,0.942094444744956
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,16,0.000299454,8.480000000000001e-7,0.00283182058012249,bottle_conn,335874.0,6.42436e6,19.12729178203731
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,16,0.000299454,0.002332598,7.7895035631516025,bottle_conn,335874.0,1.978546e6,5.890738788950618
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,16,0.000299454,0.004308393000000001,14.38749524133924,bottle_conn,335874.0,1.447006e6,4.308181044082007
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000299454,0.010745876000000001,35.884897179533425,bottle_conn,335874.0,1.250451e6,3.7229764733203523
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000299454,0.011145329,37.21883494626888,bottle_conn,335874.0,840618.88,2.502780447429691
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000299454,0.021603501,72.14297020577452,bottle_conn,335874.0,840617.98,2.5027777678534213
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,16,0.000299454,3.6850000000000003e-6,0.012305729761499263,total_conn,73948.0,130801.0,1.76882403851355
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,16,0.000299454,0.061557504000000006,205.56580977378832,total_conn,73948.0,128212.0,1.7338129496402879
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,16,0.000299454,3.7640000000000003e-6,0.012569543235355014,total_hypercut,73948.0,69975.0,0.9462730567425759
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,16,0.000299454,0.112446663,375.5056302470496,total_hypercut,73948.0,69929.0,0.9456509979985936
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,32,0.000299454,1.091e-6,0.003643297468058533,bottle_conn,335874.0,6.121519e6,18.225641163055194
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,32,0.000299454,0.002336908,7.803896424826518,bottle_conn,335874.0,1.003826e6,2.9886981427559145
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,32,0.000299454,0.0038457900000000004,12.842673666072253,bottle_conn,335874.0,722159.0,2.1500890214782924
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000299454,0.011852146000000001,39.57918745450053,bottle_conn,335874.0,629068.0,1.8729285386781949
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000299454,0.011824118000000002,39.485590441269785,bottle_conn,335874.0,421802.9,1.2558367125767402
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000299454,0.024754304,82.66479659647226,bottle_conn,335874.0,421808.51,1.255853415268821
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,32,0.000299454,7.366e-6,0.024598101878752665,total_conn,73948.0,131441.0,1.7774787688646077
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,32,0.000299454,0.103350519,345.12986635676936,total_conn,73948.0,130829.0,1.769202682966409
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,32,0.000299454,7.308e-6,0.02440441603718768,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,32,0.000299454,0.20498285700000002,684.5220200765393,total_hypercut,73948.0,69979.0,0.94632714880727
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,64,0.000299454,1.543e-6,0.005152711267840804,bottle_conn,335874.0,3.751204e6,11.168485801223078
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,64,0.000299454,0.0023760210000000003,7.934510809673607,bottle_conn,335874.0,501959.0,1.494486027498407
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,64,0.000299454,0.0034490230000000003,11.51770555744789,bottle_conn,335874.0,359435.72,1.070150473094077
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000299454,0.015481761,51.69996393436054,bottle_conn,335874.0,326957.0,0.9734513537814776
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000299454,0.012947567,43.2372484588618,bottle_conn,335874.0,211082.29,0.6284567724801563
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000299454,0.028075593000000003,93.75594582139495,bottle_conn,335874.0,211083.17,0.6284593925102866
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,64,0.000299454,2.0101000000000003e-5,0.067125501746512,total_conn,73948.0,133168.0,1.8008330177962892
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,64,0.000299454,0.204944063,684.3924709638209,total_conn,73948.0,131447.0,1.7775599069616488
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,64,0.000299454,2.1498e-5,0.07179065899937886,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,64,0.000299454,0.387463973,1293.9014773554536,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000299454,0.031435288,104.97534846754426,bottle_conn,335874.0,180209.0,0.5365375110904684
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000299454,0.032701702,109.20442538753865,bottle_conn,335874.0,180189.0,0.5364779649511424
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000299454,0.030914065,103.23477061585419,bottle_conn,335874.0,180209.0,0.5365375110904684
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000299454,0.029211912000000003,97.55058205934803,bottle_conn,335874.0,180189.0,0.5364779649511424
LPnetlib/lp_cre_d,rows,natural_order,metis__plaid,parts,128,0.000299454,0.524454665,1751.369709538026,bottle_conn,335874.0,234925.0,0.6994438390586947
LPnetlib/lp_cre_d,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000299454,25.298599856000003,84482.42419870832,bottle_conn,335874.0,97826.76,0.29126029403883597
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,128,0.000299454,2.453e-6,0.008191575333774136,bottle_conn,335874.0,2.157792e6,6.424409153432538
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,128,0.000299454,0.0033940410000000004,11.334098058466411,bottle_conn,335874.0,260943.0,0.776907411707962
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,128,0.000299454,0.004474355,14.941710579922125,bottle_conn,335874.0,185671.27,0.5528003656132955
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000299454,0.020356421,67.97845745924249,bottle_conn,335874.0,168797.0,0.5025604839910205
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000299454,0.014035481,46.87024050438465,bottle_conn,335874.0,106859.23,0.3181527298927574
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000299454,0.034059078,113.73726181650603,bottle_conn,335874.0,106870.5,0.31818628414226763
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000299454,0.015981671,53.3693689180976,bottle_conn,335874.0,180224.0,0.536582170694963
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000299454,0.012763071,42.62114047566571,bottle_conn,335874.0,112132.39,0.33385254589518687
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000299454,0.029178314,97.4383845265049,bottle_conn,335874.0,115799.54,0.3447707771366643
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000299454,0.012989208,43.37630487487227,bottle_conn,335874.0,180224.0,0.536582170694963
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000299454,0.009114133,30.43583655586501,bottle_conn,335874.0,112127.48,0.33383792731798234
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000299454,0.020444917,68.27398198053791,bottle_conn,335874.0,115795.59,0.34475901677414744
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000299454,0.44229323600000003,1476.9989247096382,total_conn,73948.0,136020.0,1.8394006599231894
LPnetlib/lp_cre_d,rows,natural_order,metis,parts,128,0.000299454,0.5240619120000001,1750.0581458254026,total_conn,73948.0,83537.0,1.1296722020879537
LPnetlib/lp_cre_d,rows,natural_order,kahypar,parts,128,0.000299454,25.340351592,84621.8504077421,total_conn,73948.0,87058.0,1.1772867420349435
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,128,0.000299454,6.8736e-5,0.22953775872087198,total_conn,73948.0,133976.0,1.8117596148644994
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,128,0.000299454,0.36909428400000005,1232.5575347131783,total_conn,73948.0,132447.0,1.7910829231351761
LPnetlib/lp_cre_d,rows,natural_order,split_conn__dynamic,parts,128,0.000299454,0.5220998560000001,1743.5060343157884,total_conn,73948.0,132447.0,1.7910829231351761
LPnetlib/lp_cre_d,rows,natural_order,split_conn__trans,parts,128,0.000299454,0.278494236,930.0067322527,total_conn,73948.0,132447.0,1.7910829231351761
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000299454,0.76298547,2547.9221182552246,total_hypercut,73948.0,69506.0,0.9399307621571915
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,128,0.000299454,6.8755e-5,0.22960120753103982,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,128,0.000299454,0.722006082,2411.0750966759506,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,256,0.000299454,4.648e-6,0.01552158261369025,bottle_conn,335874.0,1.735606e6,5.167431834557006
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,256,0.000299454,0.0024864640000000003,8.303325385535008,bottle_conn,335874.0,140319.0,0.41777273620464817
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,256,0.000299454,0.004529737000000001,15.126653843328192,bottle_conn,335874.0,103526.0,0.3082286809934678
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000299454,0.027210181000000003,90.86597941587023,bottle_conn,335874.0,88355.0,0.2630599570076874
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000299454,0.020856731,69.64919820740414,bottle_conn,335874.0,54061.35,0.16095723396273603
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000299454,0.043916655000000006,146.655763489551,bottle_conn,335874.0,54059.77,0.16095252981772926
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,256,0.000299454,0.00013403000000000002,0.4475812645681808,total_conn,73948.0,134831.0,1.8233217936928652
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,256,0.000299454,0.7043144760000001,2351.9955519044665,total_conn,73948.0,132807.0,1.795951208957646
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,256,0.000299454,0.000134262,0.44835600793444075,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,256,0.000299454,1.401957898,4681.713712289701,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,512,0.000299454,8.307e-6,0.02774048768759142,bottle_conn,335874.0,1.024522e6,3.050316487730518
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,512,0.000299454,0.002547404,8.506829095620697,bottle_conn,335874.0,81618.0,0.24300183997570518
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,512,0.000299454,0.0045775880000000005,15.286448002030363,bottle_conn,335874.0,64088.0,0.19080964885641638
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000299454,0.025853071000000002,86.33403127024519,bottle_conn,335874.0,81540.0,0.24276961003233355
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000299454,0.020676425000000002,69.0470823565556,bottle_conn,335874.0,51087.98,0.15210459874834015
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000299454,0.048274348,161.20789169622046,bottle_conn,335874.0,51025.7,0.1519191720704788
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,512,0.000299454,0.00017394,0.5808571600312569,total_conn,73948.0,136933.0,1.8517471736896198
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,512,0.000299454,1.349585502,4506.820753771865,total_conn,73948.0,133116.0,1.8001298209552659
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,512,0.000299454,0.000174255,0.5819090745156185,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,512,0.000299454,2.66596957,8902.768271587624,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_equal__split_equal,parts,1024,0.000299454,1.5535e-5,0.05187775083986188,bottle_conn,335874.0,558317.0,1.6622810935053025
LPnetlib/lp_cre_d,rows,natural_order,balance_work__split_equal,parts,1024,0.000299454,0.0026486170000000002,8.844820907384774,bottle_conn,335874.0,81618.0,0.24300183997570518
LPnetlib/lp_cre_d,rows,natural_order,balance_work__map_local,parts,1024,0.000299454,0.0047575560000000005,15.887435131940133,bottle_conn,335874.0,64181.0,0.19108653840428255
LPnetlib/lp_cre_d,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000299454,0.033529613,111.96916053884738,bottle_conn,335874.0,81540.0,0.24276961003233355
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000299454,0.027989907,93.46980504518224,bottle_conn,335874.0,51102.56,0.15214800788390884
LPnetlib/lp_cre_d,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000299454,0.06674735700000001,222.89686228936668,bottle_conn,335874.0,51031.75,0.15193718477762494
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,1024,0.000299454,0.00034710300000000003,1.1591195976677555,total_conn,73948.0,136933.0,1.8517471736896198
LPnetlib/lp_cre_d,rows,natural_order,split_conn__convex,parts,1024,0.000299454,0.011047224000000001,36.89122202408384,total_conn,73948.0,0.0,0.0
LPnetlib/lp_cre_d,rows,natural_order,balance_work,parts,1024,0.000299454,0.00034697600000000003,1.1586954924629493,total_hypercut,73948.0,69980.0,0.9463406718234435
LPnetlib/lp_cre_d,rows,natural_order,split_hypercut__convex,parts,1024,0.000299454,0.015560184000000001,51.961850568033825,total_hypercut,73948.0,0.0,0.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,2,0.000299454,5.319e-6,0.0177623274359334,cache,73948.0,222477.0,3.0085600692378427
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000299454,0.001172429,3.915222371382583,cache,73948.0,219581.0,2.9693974143993076
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,2,0.000299454,0.017079128000000002,57.03422896338003,cache,73948.0,219581.0,2.9693974143993076
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,4,0.000299454,3.446e-6,0.01150761051780908,cache,73948.0,215992.0,2.920863309352518
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000299454,0.0012309620000000002,4.110688119043326,cache,73948.0,208124.0,2.814464218099205
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,4,0.000299454,0.01757892,58.70323989661184,cache,73948.0,208124.0,2.814464218099205
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,8,0.000299454,2.595e-6,0.008665771704502195,cache,73948.0,211484.0,2.8599015524422566
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000299454,0.001393083,4.652076779739126,cache,73948.0,207363.0,2.8041732027911506
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,8,0.000299454,0.017689711,59.07321658752262,cache,73948.0,207363.0,2.8041732027911506
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,16,0.000299454,2.1410000000000003e-6,0.007149679082596994,cache,73948.0,209234.0,2.82947476605182
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000299454,0.001625553,5.428389669197941,cache,73948.0,207187.0,2.8017931519446098
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,16,0.000299454,0.017795325,59.42590514736821,cache,73948.0,207187.0,2.8017931519446098
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,32,0.000299454,1.929e-6,0.006441723937566371,cache,73948.0,208047.0,2.8134229458538433
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000299454,0.002076292,6.9335924716317034,cache,73948.0,206928.0,2.798290690755666
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,32,0.000299454,0.017874241000000003,59.68943811069481,cache,73948.0,206928.0,2.798290690755666
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,64,0.000299454,1.683e-6,0.005620228816445931,cache,73948.0,207412.0,2.8048358305836536
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000299454,0.00298722,9.975555511030075,cache,73948.0,206624.0,2.7941796938389136
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,64,0.000299454,0.017997027000000002,60.09947103728787,cache,73948.0,206624.0,2.7941796938389136
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,128,0.000299454,1.61e-6,0.005376451808958972,cache,73948.0,206665.0,2.7947341375020285
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000299454,0.004681894000000001,15.634768612207553,cache,73948.0,205944.0,2.7849840428409154
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,128,0.000299454,0.018111771000000002,60.48264842012463,cache,73948.0,205944.0,2.7849840428409154
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000299454,0.031493717000000004,105.17046691645463,cache,73948.0,192306.0,2.600557148266349
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,256,0.000299454,1.571e-6,0.00524621477756183,cache,73948.0,205642.0,2.78090009195651
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000299454,0.008068186,26.942989574358666,cache,73948.0,204437.0,2.7646048574674094
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,256,0.000299454,0.018344958,61.26135566731452,cache,73948.0,204437.0,2.7646048574674094
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,512,0.000299454,1.5520000000000001e-6,0.005182765967393991,cache,73948.0,202324.0,2.736030724292746
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000299454,0.014624799,48.8382155523052,cache,73948.0,201607.0,2.726334721696327
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,512,0.000299454,0.017797394,59.43281438885439,cache,73948.0,201607.0,2.726334721696327
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,1024,0.000299454,1.5610000000000002e-6,0.005212820666947178,cache,73948.0,193502.0,2.616730675609888
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000299454,0.027348378000000003,91.32747600633154,cache,73948.0,192440.0,2.602369232433602
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,1024,0.000299454,0.018016741000000003,60.1653041869536,cache,73948.0,192440.0,2.602369232433602
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,2048,0.000299454,1.559e-6,0.005206141844824247,cache,73948.0,169571.0,2.2931113755612054
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000299454,0.050582492,168.915733301275,cache,73948.0,164821.0,2.2288770487369503
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,2048,0.000299454,0.019463009,64.99498754399674,cache,73948.0,164821.0,2.2288770487369503
LPnetlib/lp_cre_d,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000299454,0.037333910000000005,124.67327202174626,cache,73948.0,112966.0,1.52764104505869
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,4096,0.000299454,1.5360000000000002e-6,0.005129335390410548,cache,73948.0,138554.0,1.8736679829069076
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000299454,0.087359462,291.7291537264488,cache,73948.0,138554.0,1.8736679829069076
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,4096,0.000299454,0.016877191,56.35987831186092,cache,73948.0,138554.0,1.8736679829069076
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,8192,0.000299454,1.5410000000000002e-6,0.005146032445717874,cache,73948.0,76173.0,1.0300887109860983
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000299454,0.12235399000000001,408.5902676204025,cache,73948.0,76173.0,1.0300887109860983
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,8192,0.000299454,0.015735754,52.54815096809527,cache,73948.0,76173.0,1.0300887109860983
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,16384,0.000299454,1.5350000000000001e-6,0.005125995979349082,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000299454,0.123202924,411.4252072104564,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,16384,0.000299454,0.013438206000000001,44.87569376264803,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,32768,0.000299454,1.5470000000000002e-6,0.005166068912086665,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000299454,0.12327541500000001,411.6672844577131,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,32768,0.000299454,0.013465978,44.96843588664703,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_equal,vertices,65536,0.000299454,1.525e-6,0.00509260186873443,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000299454,0.123187294,411.37301221556567,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,natural_order,chunk_conn__convex,vertices,65536,0.000299454,0.013470406,44.9832227988272,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,2,0.00029840300000000004,6.39e-7,0.0021413993827139807,bottle_conn,986094.0,880522.0,0.8929392126916906
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,2,0.00029840300000000004,0.0018713900000000001,6.27135115933821,bottle_conn,986094.0,879651.0,0.8920559297592319
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,2,0.00029840300000000004,0.0022343980000000003,7.487853674393354,bottle_conn,986094.0,713860.72,0.7239276580123193
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00029840300000000004,0.008391484000000001,28.12131245329303,bottle_conn,986094.0,759922.0,0.77063849896663
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00029840300000000004,0.007919235,26.538724476630595,bottle_conn,986094.0,711135.5,0.7211640066768482
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00029840300000000004,0.017224422,57.72201351863084,bottle_conn,986094.0,711119.29,0.7211475680817447
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,2,0.00029840300000000004,5.1e-7,0.0017090980988797026,total_conn,6476.0,4371.0,0.6749536751080915
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,2,0.00029840300000000004,0.172419703,577.8082090327509,total_conn,6476.0,4168.0,0.6436071649166152
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,2,0.00029840300000000004,5.09e-7,0.0017057469261368015,total_hypercut,6476.0,4371.0,0.6749536751080915
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,2,0.00029840300000000004,0.07152681600000001,239.69871616572217,total_hypercut,6476.0,4168.0,0.6436071649166152
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,4,0.00029840300000000004,6.720000000000001e-7,0.0022519880832297264,bottle_conn,986094.0,670289.0,0.679741485091685
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,4,0.00029840300000000004,0.0019394800000000002,6.499532511402365,bottle_conn,986094.0,673925.0,0.6834287603413062
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,4,0.00029840300000000004,0.0021910420000000002,7.342560228952122,bottle_conn,986094.0,523497.0,0.530879409062422
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00029840300000000004,0.008263093000000001,27.69105203365918,bottle_conn,986094.0,507851.0,0.5150127675454875
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00029840300000000004,0.00795784,26.668096500370304,bottle_conn,986094.0,441761.84,0.4479916113473969
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00029840300000000004,0.017753496,59.49503188640864,bottle_conn,986094.0,441707.87,0.4479368802568518
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,4,0.00029840300000000004,1.3e-6,0.004356524565771791,total_conn,6476.0,6849.0,1.057597282273008
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,4,0.00029840300000000004,0.24438820900000002,818.9871046872853,total_conn,6476.0,5213.0,0.8049722050648549
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,4,0.00029840300000000004,1.2840000000000001e-6,0.00430290580188537,total_hypercut,6476.0,4641.0,0.7166460778258185
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,4,0.00029840300000000004,0.210349412,704.9172159797321,total_hypercut,6476.0,4469.0,0.6900864731315627
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00029840300000000004,0.022496672000000002,75.39023401239264,bottle_conn,986094.0,405231.0,0.4109456096477618
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00029840300000000004,0.022029058,73.82317872139355,bottle_conn,986094.0,392316.56,0.3978490488736368
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00029840300000000004,0.022666619000000002,75.95975576653049,bottle_conn,986094.0,405231.0,0.4109456096477618
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00029840300000000004,0.021414923000000002,71.76510624893182,bottle_conn,986094.0,392348.08,0.39788101337195036
LPnetlib/lp_cre_d,cols,natural_order,metis__plaid,parts,8,0.00029840300000000004,0.20628485800000002,691.2961934028813,bottle_conn,986094.0,353750.0,0.35873861923913947
LPnetlib/lp_cre_d,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00029840300000000004,108.805096684,364624.6742961699,bottle_conn,986094.0,200998.52,0.20383302200398745
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,8,0.00029840300000000004,7.33e-7,0.00245640962054671,bottle_conn,986094.0,541434.0,0.5490693584992912
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,8,0.00029840300000000004,0.001905577,6.385917701899779,bottle_conn,986094.0,546560.0,0.5542676458836582
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,8,0.00029840300000000004,0.0022204390000000003,7.4410746540751935,bottle_conn,986094.0,433246.14,0.43935582206158846
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00029840300000000004,0.00868787,29.114553137870594,bottle_conn,986094.0,375650.0,0.3809474553135908
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00029840300000000004,0.008176484000000001,27.400810313569234,bottle_conn,986094.0,335555.9,0.340287944151369
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00029840300000000004,0.018053856,60.5015901314665,bottle_conn,986094.0,335509.12,0.3402405044549505
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00029840300000000004,0.008618142,28.880882564853568,bottle_conn,986094.0,407165.0,0.4129068831166197
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00029840300000000004,0.008011962000000001,26.849468671561613,bottle_conn,986094.0,336879.07,0.3416297736321284
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00029840300000000004,0.017449943000000002,58.477773346782705,bottle_conn,986094.0,359263.13,0.36432949597097236
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00029840300000000004,0.007607759,25.494914595362644,bottle_conn,986094.0,407165.0,0.4129068831166197
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00029840300000000004,0.007457124000000001,24.9901106892357,bottle_conn,986094.0,336879.52,0.34163022997807513
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00029840300000000004,0.01733736,58.100488265868634,bottle_conn,986094.0,359263.23,0.3643295973811827
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00029840300000000004,0.727802132,2438.9906669839106,total_conn,6476.0,10427.0,1.6100988264360716
LPnetlib/lp_cre_d,cols,natural_order,metis,parts,8,0.00029840300000000004,0.206461474,691.8880641280415,total_conn,6476.0,9332.0,1.4410129709697344
LPnetlib/lp_cre_d,cols,natural_order,kahypar,parts,8,0.00029840300000000004,109.175111336,365864.6573124264,total_conn,6476.0,1359.0,0.20985176034589254
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,8,0.00029840300000000004,1.7750000000000002e-6,0.005948331618649947,total_conn,6476.0,9519.0,1.4698888202594194
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,8,0.00029840300000000004,0.54094629,1812.8044624216243,total_conn,6476.0,8112.0,1.252625077208153
LPnetlib/lp_cre_d,cols,natural_order,split_conn__dynamic,parts,8,0.00029840300000000004,12.069124861,40445.72226485658,total_conn,6476.0,8112.0,1.252625077208153
LPnetlib/lp_cre_d,cols,natural_order,split_conn__trans,parts,8,0.00029840300000000004,9.854620361,33024.53514542414,total_conn,6476.0,8112.0,1.252625077208153
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00029840300000000004,0.473233451,1585.887042020355,total_hypercut,6476.0,4822.0,0.7445954292773317
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,8,0.00029840300000000004,1.757e-6,0.0058880105092777215,total_hypercut,6476.0,4743.0,0.7323965410747375
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,8,0.00029840300000000004,0.45753556900000003,1533.2807277406728,total_hypercut,6476.0,4606.0,0.71124150710315
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,16,0.00029840300000000004,8.6e-7,0.002882008558895185,bottle_conn,986094.0,421259.0,0.42719963816836937
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,16,0.00029840300000000004,0.0019350200000000002,6.484586280969025,bottle_conn,986094.0,436831.0,0.4429912361296185
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,16,0.00029840300000000004,0.0022078270000000003,7.398809663441722,bottle_conn,986094.0,423032.0,0.4289976411985064
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00029840300000000004,0.009855017,33.025864351229714,bottle_conn,986094.0,223463.0,0.22661429843402353
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00029840300000000004,0.007589076,25.432304635007018,bottle_conn,986094.0,183291.66,0.1858764580252998
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00029840300000000004,0.023534368,78.86773256301042,bottle_conn,986094.0,183243.62,0.18582774056023058
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,16,0.00029840300000000004,5.177000000000001e-6,0.017349021290000436,total_conn,6476.0,15664.0,2.418777022853613
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,16,0.00029840300000000004,1.008356198,3379.175805873265,total_conn,6476.0,12214.0,1.8860407659048795
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,16,0.00029840300000000004,5.128000000000001e-6,0.017184813825598267,total_hypercut,6476.0,5003.0,0.7725447807288449
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,16,0.00029840300000000004,0.9202404850000001,3083.884830246345,total_hypercut,6476.0,4719.0,0.7286905497220506
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,32,0.00029840300000000004,1.0930000000000002e-6,0.0036628318079912066,bottle_conn,986094.0,362763.0,0.3678787215011956
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,32,0.00029840300000000004,0.0019276660000000002,6.459941756617728,bottle_conn,986094.0,391709.0,0.3972329209994179
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,32,0.00029840300000000004,0.002272389,7.61516807806892,bottle_conn,986094.0,362510.0,0.36762215366892
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00029840300000000004,0.010836695,36.31563690713565,bottle_conn,986094.0,119325.0,0.121007733542644
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00029840300000000004,0.008333916,27.92839214082968,bottle_conn,986094.0,98779.53,0.10017252919092906
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00029840300000000004,0.026830917000000003,89.91503771744922,bottle_conn,986094.0,98708.91,0.10010091330035474
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,32,0.00029840300000000004,8.928e-6,0.0299192702486235,total_conn,6476.0,21234.0,3.278875849289685
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,32,0.00029840300000000004,2.1439275390000003,7184.671531452432,total_conn,6476.0,17345.0,2.678350833848054
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,32,0.00029840300000000004,9.726000000000001e-6,0.032593506097458806,total_hypercut,6476.0,5144.0,0.7943174799258802
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,32,0.00029840300000000004,1.8594457530000001,6231.323924357329,total_hypercut,6476.0,4856.0,0.7498455836936381
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,64,0.00029840300000000004,1.5330000000000002e-6,0.005137347814867813,bottle_conn,986094.0,257114.0,0.26073984833088937
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,64,0.00029840300000000004,0.0020223940000000003,6.77739164820729,bottle_conn,986094.0,248114.0,0.25161292939618335
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,64,0.00029840300000000004,0.002284272,7.654990063772816,bottle_conn,986094.0,211504.0,0.21448665137400694
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00029840300000000004,0.012900447,43.231626357643854,bottle_conn,986094.0,62604.0,0.06348684810981509
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00029840300000000004,0.010717725,35.91694788591268,bottle_conn,986094.0,52656.79,0.053399361521315414
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00029840300000000004,0.031382902000000004,105.16952577554515,bottle_conn,986094.0,52579.58,0.053321062697876676
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,64,0.00029840300000000004,2.2161e-5,0.07426533915543744,total_conn,6476.0,23952.0,3.69857936998147
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,64,0.00029840300000000004,4.098157935000001,13733.635167876999,total_conn,6476.0,20860.0,3.221124150710315
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,64,0.00029840300000000004,2.2720000000000003e-5,0.07613864471871931,total_hypercut,6476.0,5344.0,0.8252007411982706
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,64,0.00029840300000000004,3.675664217,12317.785736068336,total_hypercut,6476.0,4968.0,0.7671402100061766
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00029840300000000004,0.02630785,88.16214984433802,bottle_conn,986094.0,57085.0,0.05789001859863258
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00029840300000000004,0.023975005,80.34438326692425,bottle_conn,986094.0,57085.0,0.05789001859863258
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00029840300000000004,0.026324716,88.2186707238198,bottle_conn,986094.0,57085.0,0.05789001859863258
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00029840300000000004,0.022934382000000003,76.857075833688,bottle_conn,986094.0,57085.0,0.05789001859863258
LPnetlib/lp_cre_d,cols,natural_order,metis__plaid,parts,128,0.00029840300000000004,0.521387567,1747.259803018066,bottle_conn,986094.0,126455.0,0.12823828154313888
LPnetlib/lp_cre_d,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00029840300000000004,1010.5475379940001,3.386519364731588e6,bottle_conn,986094.0,21320.62,0.0216212855975191
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,128,0.00029840300000000004,2.447e-6,0.008200319701879672,bottle_conn,986094.0,164750.0,0.16707332161031302
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,128,0.00029840300000000004,0.002064951,6.920007506626944,bottle_conn,986094.0,144999.0,0.14704379095704873
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,128,0.00029840300000000004,0.0023517580000000002,7.881147307500259,bottle_conn,986094.0,126757.0,0.12854454037850346
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00029840300000000004,0.018378354,61.589038984192506,bottle_conn,986094.0,33688.0,0.034163071674708494
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00029840300000000004,0.015865449,53.16786024269192,bottle_conn,986094.0,28716.7,0.029121665885808046
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00029840300000000004,0.044027241,147.54288998435,bottle_conn,986094.0,28638.5,0.02904236310128649
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00029840300000000004,0.012628288000000001,42.31957453510856,bottle_conn,986094.0,34924.0,0.03541650187507479
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00029840300000000004,0.010033458,33.623850966645776,bottle_conn,986094.0,29749.58,0.030169111666839065
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00029840300000000004,0.031445466000000005,105.37918854703204,bottle_conn,986094.0,29932.88,0.03035499658247591
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00029840300000000004,0.011174937000000001,37.4491442780401,bottle_conn,986094.0,34924.0,0.03541650187507479
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00029840300000000004,0.008959082,30.023431399818364,bottle_conn,986094.0,29749.13,0.03016865532089233
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00029840300000000004,0.021734903,72.83741450320538,bottle_conn,986094.0,29932.85,0.030354966159412793
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00029840300000000004,9.823008922000001,32918.599752683454,total_conn,6476.0,43420.0,6.704756022235948
LPnetlib/lp_cre_d,cols,natural_order,metis,parts,128,0.00029840300000000004,0.5201346090000001,1743.060924320466,total_conn,6476.0,46272.0,7.145151327980234
LPnetlib/lp_cre_d,cols,natural_order,kahypar,parts,128,0.00029840300000000004,992.028925886,3.3244602965988945e6,total_conn,6476.0,7713.0,1.1910129709697344
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,128,0.00029840300000000004,7.720700000000001e-5,0.25873399396118674,total_conn,6476.0,27657.0,4.2706917850525015
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,128,0.00029840300000000004,7.6680009700000005,25696.795843205327,total_conn,6476.0,23308.0,3.599135268684373
LPnetlib/lp_cre_d,cols,natural_order,split_conn__dynamic,parts,128,0.00029840300000000004,17.374950925,58226.461949109085,total_conn,6476.0,23308.0,3.599135268684373
LPnetlib/lp_cre_d,cols,natural_order,split_conn__trans,parts,128,0.00029840300000000004,9.203077978000001,30841.10407066953,total_conn,6476.0,23308.0,3.599135268684373
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00029840300000000004,7.179750993000001,24060.585828560703,total_hypercut,6476.0,5719.0,0.8831068560840025
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,128,0.00029840300000000004,7.687900000000001e-5,0.25763480930151506,total_hypercut,6476.0,5591.0,0.8633415688696726
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,128,0.00029840300000000004,7.297068980000001,24453.738668847163,total_hypercut,6476.0,5120.0,0.7906114885731933
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,256,0.00029840300000000004,4.6e-6,0.015415394617346338,bottle_conn,986094.0,100390.0,0.10180571020612639
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,256,0.00029840300000000004,0.002148267,7.199213814874515,bottle_conn,986094.0,86749.0,0.08797234340742363
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,256,0.00029840300000000004,0.0024258960000000003,8.129596552313481,bottle_conn,986094.0,76322.0,0.07739830077051478
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00029840300000000004,0.031487748,105.5208828329474,bottle_conn,986094.0,18576.0,0.01883796068123323
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00029840300000000004,0.027521379000000002,92.22889515185838,bottle_conn,986094.0,16184.15,0.016412380564124716
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00029840300000000004,0.07154165800000001,239.74845427157234,bottle_conn,986094.0,16075.09,0.01630178258867816
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,256,0.00029840300000000004,0.000202546,0.6787666343837025,total_conn,6476.0,33529.0,5.177424336009882
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,256,0.00029840300000000004,14.643688415000002,49073.52947188869,total_conn,6476.0,27286.0,4.213403335392218
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,256,0.00029840300000000004,0.000201454,0.6751071537484542,total_hypercut,6476.0,5811.0,0.8973131562693021
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,256,0.00029840300000000004,14.699602283,49260.90650228047,total_hypercut,6476.0,5389.0,0.8321494749845584
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,512,0.00029840300000000004,8.267e-6,0.027704145065565695,bottle_conn,986094.0,67343.0,0.06829267797998974
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,512,0.00029840300000000004,0.002603045,8.723253452545718,bottle_conn,986094.0,46333.0,0.046986392777970454
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,512,0.00029840300000000004,0.0028458150000000002,9.536817659339885,bottle_conn,986094.0,41845.0,0.042435102535863724
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00029840300000000004,0.07304376600000001,244.78227765806645,bottle_conn,986094.0,10988.0,0.011142953917172196
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00029840300000000004,0.068220449,228.61850919729358,bottle_conn,986094.0,10017.57,0.010158838812527
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00029840300000000004,0.130246561,436.4787250798417,bottle_conn,986094.0,9880.89,0.01002023133697193
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,512,0.00029840300000000004,0.000622888,2.0874052874803537,total_conn,6476.0,41481.0,6.4053428042001235
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,512,0.00029840300000000004,28.58554631,95795.10363501706,total_conn,6476.0,34369.0,5.307134033353922
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,512,0.00029840300000000004,0.0006248190000000001,2.0938764020468965,total_hypercut,6476.0,5994.0,0.9255713403335393
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,512,0.00029840300000000004,28.902539806,96857.40359848928,total_hypercut,6476.0,5746.0,0.8872760963557752
LPnetlib/lp_cre_d,cols,natural_order,split_equal__split_equal,parts,1024,0.00029840300000000004,1.5495e-5,0.05192642165125685,bottle_conn,986094.0,35825.0,0.03633020787064925
LPnetlib/lp_cre_d,cols,natural_order,balance_work__split_equal,parts,1024,0.00029840300000000004,0.0035037560000000002,11.741691604977161,bottle_conn,986094.0,27561.0,0.02794966808438141
LPnetlib/lp_cre_d,cols,natural_order,balance_work__map_local,parts,1024,0.00029840300000000004,0.0038144610000000003,12.782917732060334,bottle_conn,986094.0,23460.28,0.02379111930505611
LPnetlib/lp_cre_d,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00029840300000000004,0.19656405200000002,658.7200932966491,bottle_conn,986094.0,6327.0,0.006416224011098333
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00029840300000000004,0.19092729800000002,639.8303569334089,bottle_conn,986094.0,5863.22,0.005945903737371894
LPnetlib/lp_cre_d,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00029840300000000004,0.30174404,1011.1964021809431,bottle_conn,986094.0,5820.48,0.005902561013453078
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,1024,0.00029840300000000004,0.0015486940000000002,5.1899411198949075,total_conn,6476.0,50581.0,7.810531192093885
LPnetlib/lp_cre_d,cols,natural_order,split_conn__convex,parts,1024,0.00029840300000000004,52.097408972000004,174587.4169227521,total_conn,6476.0,40814.0,6.302347127856701
LPnetlib/lp_cre_d,cols,natural_order,balance_work,parts,1024,0.00029840300000000004,0.0015504680000000002,5.1958861003408146,total_hypercut,6476.0,6077.0,0.9383878937615813
LPnetlib/lp_cre_d,cols,natural_order,split_hypercut__convex,parts,1024,0.00029840300000000004,57.779847703,193630.25071128638,total_hypercut,6476.0,5948.0,0.9184681902408894
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,2,0.00029840300000000004,3.5341e-5,0.1184337959068776,cache,6476.0,192367.0,29.704601605929586
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00029840300000000004,0.002508022,8.404814964997,cache,6476.0,183259.0,28.298177887584927
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,2,0.00029840300000000004,0.079167283,265.30324091915963,cache,6476.0,183259.0,28.298177887584927
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,4,0.00029840300000000004,1.9948000000000003e-5,0.0668491938753967,cache,6476.0,165645.0,25.57828906732551
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00029840300000000004,0.002995756,10.03929585158326,cache,6476.0,160932.0,24.85052501544163
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,4,0.00029840300000000004,0.08161842600000001,273.51744452971315,cache,6476.0,160932.0,24.85052501544163
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,8,0.00029840300000000004,9.668000000000001e-6,0.032399138078370526,cache,6476.0,130048.0,20.08153180975911
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00029840300000000004,0.003951988,13.24379446587333,cache,6476.0,126424.0,19.5219271155034
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,8,0.00029840300000000004,0.11056621400000001,370.52648264260074,cache,6476.0,126424.0,19.5219271155034
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,16,0.00029840300000000004,5.5150000000000006e-6,0.018481717677101103,cache,6476.0,91008.0,14.05311920938851
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00029840300000000004,0.005853705000000001,19.616776640985513,cache,6476.0,86246.0,13.317788758492897
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,16,0.00029840300000000004,0.12684181,425.06881633227545,cache,6476.0,86246.0,13.317788758492897
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,32,0.00029840300000000004,3.604e-6,0.012077626565416567,cache,6476.0,70330.0,10.860098826436072
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00029840300000000004,0.009614896000000001,32.22117740103149,cache,6476.0,64783.0,10.003551575046325
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,32,0.00029840300000000004,0.129477172,433.90036963435347,cache,6476.0,64783.0,10.003551575046325
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,64,0.00029840300000000004,2.55e-6,0.008545490494398515,cache,6476.0,58482.0,9.030574428659666
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00029840300000000004,0.017213890000000003,57.68671896730261,cache,6476.0,54182.0,8.366584311303274
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,64,0.00029840300000000004,0.13812464800000002,462.8795555004474,cache,6476.0,54182.0,8.366584311303274
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,128,0.00029840300000000004,2.1520000000000003e-6,0.007211723742723767,cache,6476.0,49161.0,7.5912600370599135
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00029840300000000004,0.031448364,105.38890024564095,cache,6476.0,45567.0,7.036287831995058
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,128,0.00029840300000000004,0.146221095,490.01214800119294,cache,6476.0,45567.0,7.036287831995058
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00029840300000000004,0.17269224400000002,578.7215410032741,cache,6476.0,74993.0,11.580142063001853
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,256,0.00029840300000000004,2.825e-6,0.009467062998696393,cache,6476.0,41296.0,6.3767757875231625
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00029840300000000004,0.060004458000000004,201.08530410217054,cache,6476.0,38812.0,5.993205682520074
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,256,0.00029840300000000004,0.164524007,551.3483678113155,cache,6476.0,38812.0,5.993205682520074
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,512,0.00029840300000000004,1.652e-6,0.0055361373712730765,cache,6476.0,34541.0,5.333693638048178
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00029840300000000004,0.11678595800000001,391.36991920322515,cache,6476.0,32578.0,5.0305744286596665
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,512,0.00029840300000000004,0.175418968,587.859264149489,cache,6476.0,32578.0,5.0305744286596665
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,1024,0.00029840300000000004,1.599e-6,0.005358525215899304,cache,6476.0,30624.0,4.728844966028412
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00029840300000000004,0.230315806,771.8280513265616,cache,6476.0,29041.0,4.484403953057443
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,1024,0.00029840300000000004,0.17746298500000002,594.7091182059162,cache,6476.0,29041.0,4.484403953057443
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,2048,0.00029840300000000004,1.5830000000000001e-6,0.005304906452012882,cache,6476.0,27662.0,4.271463866584312
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00029840300000000004,0.45856952300000003,1536.7456862028866,cache,6476.0,26577.0,4.103922174181593
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,2048,0.00029840300000000004,0.182096105,610.2355036645073,cache,6476.0,26577.0,4.103922174181593
LPnetlib/lp_cre_d,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00029840300000000004,0.256906155,860.9369041195966,cache,6476.0,27792.0,4.291537986411365
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,4096,0.00029840300000000004,1.551e-6,0.005197668924240038,cache,6476.0,24048.0,3.7134033353922176
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00029840300000000004,0.904258442,3030.326243368867,cache,6476.0,22731.0,3.5100370599135267
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,4096,0.00029840300000000004,0.208183203,697.6578754235044,cache,6476.0,22731.0,3.5100370599135267
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,8192,0.00029840300000000004,1.5490000000000001e-6,0.005190966578754235,cache,6476.0,17899.0,2.763897467572576
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00029840300000000004,1.763487722,5909.751986407643,cache,6476.0,17428.0,2.691167387276096
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,8192,0.00029840300000000004,0.162119848,543.2916157009145,cache,6476.0,17428.0,2.691167387276096
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,16384,0.00029840300000000004,1.5360000000000002e-6,0.005147401333096517,cache,6476.0,15067.0,2.326590487955528
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00029840300000000004,3.350972918,11229.689105002295,cache,6476.0,14112.0,2.179122915379864
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,16384,0.00029840300000000004,0.191288973,641.0423923351976,cache,6476.0,14112.0,2.179122915379864
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,32768,0.00029840300000000004,1.546e-6,0.00518091306052553,cache,6476.0,13061.0,2.0168313773934528
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00029840300000000004,5.923970715,19852.24918985399,cache,6476.0,11321.0,1.7481470043236567
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,32768,0.00029840300000000004,0.167811494,562.3653046383581,cache,6476.0,11321.0,1.7481470043236567
LPnetlib/lp_cre_d,cols,natural_order,chunk_equal,vertices,65536,0.00029840300000000004,1.5470000000000002e-6,0.005184264233268432,cache,6476.0,10538.0,1.6272390364422482
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00029840300000000004,8.511342710000001,28522.97969524435,cache,6476.0,10335.0,1.5958925262507722
LPnetlib/lp_cre_d,cols,natural_order,chunk_conn__convex,vertices,65536,0.00029840300000000004,0.067797692,227.20177746202282,cache,6476.0,10335.0,1.5958925262507722
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,2,0.000310648,6.36e-7,0.00204733331616492,bottle_conn,335874.0,2.668276e6,7.944276722818676
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,2,0.000310648,0.0022592880000000004,7.272823259766682,bottle_conn,335874.0,2.646256e6,7.878716423420688
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,2,0.000310648,0.003453255,11.116295614328758,bottle_conn,335874.0,2.612792e6,7.779083823100329
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000310648,0.008867609,28.54552097550926,bottle_conn,335874.0,2.413249e6,7.184983059123362
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000310648,0.010515027000000001,33.84868726017873,bottle_conn,335874.0,2.35723656e6,7.018216831311742
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000310648,0.019537407,62.89242808580773,bottle_conn,335874.0,2.35723696e6,7.018218022234528
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,2,0.000310648,3.4500000000000003e-7,0.0011105817516932348,total_conn,73948.0,45045.0,0.6091442635365392
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,2,0.000310648,0.021181453000000003,68.18473964100848,total_conn,73948.0,23469.0,0.3173716665765132
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,2,0.000310648,3.4800000000000005e-7,0.0011202389843166544,total_hypercut,73948.0,45045.0,0.6091442635365392
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,2,0.000310648,0.036495021,117.48030246452576,total_hypercut,73948.0,23469.0,0.3173716665765132
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,4,0.000310648,6.82e-7,0.002195410883057351,bottle_conn,335874.0,4.496395e6,13.387148156749257
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,4,0.000310648,0.002247484,7.234825268471067,bottle_conn,335874.0,3.791803e6,11.289361486748007
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,4,0.000310648,0.0034524050000000004,11.11355939841879,bottle_conn,335874.0,2.855672e6,8.502212139075963
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000310648,0.009731395,31.326115088460252,bottle_conn,335874.0,2.631746e6,7.835515699339633
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000310648,0.010588773000000001,34.08608135252762,bottle_conn,335874.0,1.99062191e6,5.9266924799180645
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000310648,0.020488831000000002,65.95513571630914,bottle_conn,335874.0,1.99060602e6,5.92664517051037
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,4,0.000310648,9.11e-7,0.002932579639978368,total_conn,73948.0,76818.0,1.0388110564180235
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,4,0.000310648,0.028091141,90.42756109809173,total_conn,73948.0,54773.0,0.7406961648726131
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,4,0.000310648,9.090000000000001e-7,0.0029261414848960883,total_hypercut,73948.0,59073.0,0.7988451344187808
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,4,0.000310648,0.042903171000000004,138.10863420978086,total_hypercut,73948.0,48650.0,0.6578947368421053
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,8,0.000310648,1.2000000000000002e-6,0.0038628930493677734,bottle_conn,335874.0,4.913748e6,14.629736151056646
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,8,0.000310648,0.002132646,6.865152841801653,bottle_conn,335874.0,3.361482e6,10.008163775701602
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,8,0.000310648,0.0034504210000000004,11.107172748577169,bottle_conn,335874.0,2.3318e6,6.9424843840249615
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000310648,0.010121269,32.58114972573459,bottle_conn,335874.0,1.915423e6,5.702802241316684
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000310648,0.010942821,35.22578931781309,bottle_conn,335874.0,1.32905548e6,3.9570061392069644
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000310648,0.021483395000000002,69.15671435193532,bottle_conn,335874.0,1.32902761e6,3.956923161661814
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000310648,0.009843452,31.686835260487754,bottle_conn,335874.0,2.149226e6,6.398905541959187
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000310648,0.010859941000000001,34.95899217120342,bottle_conn,335874.0,1.38536244e6,4.124649243466299
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000310648,0.020943711,67.41942970822281,bottle_conn,335874.0,1.48334803e6,4.416382423170594
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000310648,0.0075444530000000004,24.28617921248487,bottle_conn,335874.0,2.149226e6,6.398905541959187
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000310648,0.008292472,26.69411037573073,bottle_conn,335874.0,1.3853575e6,4.124634535569887
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000310648,0.016903266,54.412923952512166,bottle_conn,335874.0,1.48338957e6,4.416506100501974
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,8,0.000310648,1.3580000000000002e-6,0.004371507300867864,total_conn,73948.0,102550.0,1.386785308595229
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,8,0.000310648,0.039821089000000004,128.18717326362957,total_conn,73948.0,83795.0,1.1331611402607238
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__dynamic,parts,8,0.000310648,0.18779889400000002,604.5392019262961,total_conn,73948.0,83795.0,1.1331611402607238
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__trans,parts,8,0.000310648,0.15553850900000002,500.6905211042724,total_conn,73948.0,83795.0,1.1331611402607238
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,8,0.000310648,1.3600000000000001e-6,0.004377945455950143,total_hypercut,73948.0,66248.0,0.8958727754638395
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,8,0.000310648,0.064791323,208.56829273003527,total_hypercut,73948.0,60090.0,0.812598041867258
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,16,0.000310648,8.47e-7,0.00272655867734542,bottle_conn,335874.0,4.393923e6,13.082057557298272
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,16,0.000310648,0.002015148,6.486917668872808,bottle_conn,335874.0,1.836118e6,5.466686912354038
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,16,0.000310648,0.003443474,11.08480981689887,bottle_conn,335874.0,1.267662e6,3.7742189035173905
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000310648,0.011909173,38.336551337848626,bottle_conn,335874.0,1.115425e6,3.320962622888345
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000310648,0.011074266000000001,35.64892096520821,bottle_conn,335874.0,733690.35,2.1844213901641685
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000310648,0.023486824,75.6059076511035,bottle_conn,335874.0,733692.03,2.1844263920398723
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,16,0.000310648,2.37e-6,0.007629213772501352,total_conn,73948.0,111621.0,1.5094525883052956
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,16,0.000310648,0.072387727,233.0217062398599,total_conn,73948.0,103072.0,1.3938443230378104
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,16,0.000310648,2.3660000000000003e-6,0.007616337462336794,total_hypercut,73948.0,67851.0,0.9175501703900037
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,16,0.000310648,0.11678669500000001,375.9454269784451,total_hypercut,73948.0,66216.0,0.8954400389462865
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,32,0.000310648,1.095e-6,0.0035248899075480933,bottle_conn,335874.0,3.675884e6,10.944235040521148
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,32,0.000310648,0.002150408,6.922330097087378,bottle_conn,335874.0,980062.0,2.9179454200086936
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,32,0.000310648,0.0034540820000000002,11.118957791455282,bottle_conn,335874.0,678016.0,2.018661760064786
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000310648,0.014661569000000001,47.19672748577168,bottle_conn,335874.0,602205.0,1.7929491416424017
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000310648,0.011127975,35.821814400865286,bottle_conn,335874.0,391094.02,1.1644069502253822
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000310648,0.025318688000000002,81.50281991192604,bottle_conn,335874.0,391095.4,1.1644110589089958
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,32,0.000310648,5.604e-6,0.0180397105405475,total_conn,73948.0,121710.0,1.6458862984800129
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,32,0.000310648,0.130842869,421.19334101619836,total_conn,73948.0,112430.0,1.5203927083896793
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,32,0.000310648,5.539000000000001e-6,0.017830470500373414,total_hypercut,73948.0,69164.0,0.9353058906258452
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,32,0.000310648,0.211566584,681.0492390100693,total_hypercut,73948.0,68222.0,0.9225672093903824
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,64,0.000310648,1.543e-6,0.004967036645978728,bottle_conn,335874.0,3.086751e6,9.190205255542256
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,64,0.000310648,0.002135969,6.875849836470861,bottle_conn,335874.0,499513.0,1.4872035346588304
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,64,0.000310648,0.0034672070000000004,11.161208184182742,bottle_conn,335874.0,355892.0,1.0595997308514502
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000310648,0.017149951,55.20702209574824,bottle_conn,335874.0,321744.0,0.9579306525661409
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000310648,0.012012169000000001,38.668103448275865,bottle_conn,335874.0,203909.12,0.6071000434686817
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000310648,0.029182219000000002,93.93982578352347,bottle_conn,335874.0,203892.19,0.6070496376617422
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,64,0.000310648,1.2138000000000001e-5,0.039073163194355026,total_conn,73948.0,128512.0,1.7378698544923459
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,64,0.000310648,0.22686673000000002,730.3015953748294,total_conn,73948.0,120547.0,1.6301590306702007
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,64,0.000310648,1.2215e-5,0.03932103216502279,total_hypercut,73948.0,69608.0,0.9413101098068913
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,64,0.000310648,0.39586752700000005,1274.328265432258,total_hypercut,73948.0,69087.0,0.9342646183804836
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,128,0.000310648,2.447e-6,0.007877082743169117,bottle_conn,335874.0,2.427802e6,7.228311807403967
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,128,0.000310648,0.002161548,6.958190620895676,bottle_conn,335874.0,260497.0,0.7755795328009909
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,128,0.000310648,0.0034987340000000003,11.262696041822256,bottle_conn,335874.0,186987.35,0.5567187397655073
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000310648,0.018831132,60.61887409543921,bottle_conn,335874.0,169016.0,0.5032125142166408
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000310648,0.013381601000000002,43.07641124359404,bottle_conn,335874.0,106782.11,0.3179231199795161
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000310648,0.03431041,110.44787025829878,bottle_conn,335874.0,106783.76,0.3179280325360105
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000310648,0.016479728000000003,53.0495222888929,bottle_conn,335874.0,180207.0,0.5365315564765358
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000310648,0.011917254,38.362564703458574,bottle_conn,335874.0,112002.6,0.33346612122403047
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000310648,0.029007146,93.3762522211635,bottle_conn,335874.0,115790.27,0.34474317750108674
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000310648,0.013204593,42.50660876619196,bottle_conn,335874.0,180207.0,0.5365315564765358
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000310648,0.008822650000000001,28.400794468337157,bottle_conn,335874.0,112013.44,0.3334983952315452
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000310648,0.022633340000000002,72.85847647498133,bottle_conn,335874.0,115792.55,0.3447499657609699
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,128,0.000310648,3.3940000000000004e-5,0.1092554917462852,total_conn,73948.0,133471.0,1.804930491696868
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,128,0.000310648,0.42559199000000003,1370.0136166979992,total_conn,73948.0,125234.0,1.6935414074755233
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__dynamic,parts,128,0.000310648,0.6117681340000001,1969.3290605444106,total_conn,73948.0,125234.0,1.6935414074755233
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__trans,parts,128,0.000310648,0.324046583,1043.1310776183977,total_conn,73948.0,125234.0,1.6935414074755233
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,128,0.000310648,3.3556e-5,0.1080193659704875,total_hypercut,73948.0,69750.0,0.9432303781035322
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,128,0.000310648,0.7651569,2463.0993922381604,total_hypercut,73948.0,69465.0,0.9393763184940769
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,256,0.000310648,4.6350000000000005e-6,0.014920424403183025,bottle_conn,335874.0,1.440956e6,4.290168336935875
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,256,0.000310648,0.002152624,6.929463572918545,bottle_conn,335874.0,137309.0,0.4088110422360766
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,256,0.000310648,0.0035322390000000004,11.370551234838146,bottle_conn,335874.0,95144.37,0.2832739956054949
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000310648,0.022736468000000003,73.19045350364401,bottle_conn,335874.0,90598.0,0.2697380565331047
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000310648,0.016163411000000003,52.03127333831218,bottle_conn,335874.0,56534.76,0.16832133478625913
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000310648,0.046134688,148.51113800829233,bottle_conn,335874.0,56528.95,0.1683040366327849
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,256,0.000310648,0.00015489100000000002,0.4986061394246865,total_conn,73948.0,139115.0,1.8812543949802565
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,256,0.000310648,0.773190096,2488.9588730653345,total_conn,73948.0,131455.0,1.777668091091037
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,256,0.000310648,0.00015454700000000002,0.49749877675053444,total_hypercut,73948.0,69856.0,0.9446638178179261
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,256,0.000310648,1.429087,4600.341866034869,total_hypercut,73948.0,69666.0,0.942094444744956
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,512,0.000310648,8.226e-6,0.026480131853416085,bottle_conn,335874.0,815301.0,2.4274013469336717
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,512,0.000310648,0.002437181,7.8454746207926656,bottle_conn,335874.0,81618.0,0.24300183997570518
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,512,0.000310648,0.003884249,12.50369872009477,bottle_conn,335874.0,60547.68,0.18026902945747514
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000310648,0.032616847000000004,104.99615964049343,bottle_conn,335874.0,81139.0,0.2415757099388461
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000310648,0.025271612000000002,81.35127861759935,bottle_conn,335874.0,51245.74,0.15257429869534408
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000310648,0.06329723200000001,203.75869794751617,bottle_conn,335874.0,51230.05,0.1525275847490428
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,512,0.000310648,0.000421969,1.3583509309572248,total_conn,73948.0,143577.0,1.9415940931465354
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,512,0.000310648,1.4247392970000001,4586.346272952023,total_conn,73948.0,136133.0,1.8409287607507978
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,512,0.000310648,0.00042272400000000003,1.3607813345007855,total_hypercut,73948.0,69905.0,0.945326445610429
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,512,0.000310648,2.673057053,8604.777925497669,total_hypercut,73948.0,69791.0,0.9437848217666468
LPnetlib/lp_cre_d,rows,rcm_order,split_equal__split_equal,parts,1024,0.000310648,1.5469e-5,0.04979591048389174,bottle_conn,335874.0,472484.0,1.4067299046666308
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__split_equal,parts,1024,0.000310648,0.0030227300000000004,9.730402255929542,bottle_conn,335874.0,81618.0,0.24300183997570518
LPnetlib/lp_cre_d,rows,rcm_order,balance_work__map_local,parts,1024,0.000310648,0.00430495,13.85796786072983,bottle_conn,335874.0,60556.17,0.18029430679361902
LPnetlib/lp_cre_d,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000310648,0.046206805000000004,148.74328822332674,bottle_conn,335874.0,81139.0,0.2415757099388461
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000310648,0.038232037,123.07189165872629,bottle_conn,335874.0,51243.37,0.15256724247783396
LPnetlib/lp_cre_d,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000310648,0.0914944,294.5275681800623,bottle_conn,335874.0,51230.65,0.15252937113322257
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,1024,0.000310648,0.0009382370000000001,3.020257654966393,total_conn,73948.0,143577.0,1.9415940931465354
LPnetlib/lp_cre_d,rows,rcm_order,split_conn__convex,parts,1024,0.000310648,0.011151787000000002,35.898467075274915,total_conn,73948.0,0.0,0.0
LPnetlib/lp_cre_d,rows,rcm_order,balance_work,parts,1024,0.000310648,0.000938205,3.020154644485076,total_hypercut,73948.0,69905.0,0.945326445610429
LPnetlib/lp_cre_d,rows,rcm_order,split_hypercut__convex,parts,1024,0.000310648,0.015647306,50.369891323942205,total_hypercut,73948.0,0.0,0.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,2,0.000310648,5.4400000000000004e-6,0.017511781823800573,cache,73948.0,231810.0,3.1347703791853734
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000310648,0.001307364,4.208506090494708,cache,73948.0,223831.0,3.026870233136799
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,2,0.000310648,0.01742248,56.08431407895753,cache,73948.0,223831.0,3.026870233136799
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,4,0.000310648,3.5770000000000002e-6,0.011514640364657104,cache,73948.0,222563.0,3.009723048628766
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000310648,0.001325662,4.267408771342484,cache,73948.0,213390.0,2.885676421269
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,4,0.000310648,0.017902451,57.62937794545595,cache,73948.0,213390.0,2.885676421269
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,8,0.000310648,2.5960000000000002e-6,0.008356725296798949,cache,73948.0,216748.0,2.931086709579705
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000310648,0.001438194,4.629658005202029,cache,73948.0,210545.0,2.8472034402553144
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,8,0.000310648,0.018098435,58.26026563827869,cache,73948.0,210545.0,2.8472034402553144
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,16,0.000310648,2.195e-6,0.007065875202801886,cache,73948.0,211718.0,2.863065938226862
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000310648,0.001659511,5.342094589374469,cache,73948.0,207649.0,2.8080407854167793
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,16,0.000310648,0.018355379,59.08738829800932,cache,73948.0,207649.0,2.8080407854167793
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,32,0.000310648,1.964e-6,0.006322268290798589,cache,73948.0,208469.0,2.819129658679072
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000310648,0.002111834,6.798157400015451,cache,73948.0,203781.0,2.7557337588575757
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,32,0.000310648,0.018830814,60.61785042878113,cache,73948.0,203781.0,2.7557337588575757
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,64,0.000310648,1.6570000000000002e-6,0.005334011485668667,cache,73948.0,203887.0,2.7571671985719695
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000310648,0.003028049,9.747524529370864,cache,73948.0,199613.0,2.6993698274463136
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,64,0.000310648,0.019066892000000002,61.37780381653834,cache,73948.0,199613.0,2.6993698274463136
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,128,0.000310648,1.6000000000000001e-6,0.005150524065823698,cache,73948.0,199047.0,2.6917158002920973
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000310648,0.004722492,15.202067935412428,cache,73948.0,193761.0,2.6202331367988316
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,128,0.000310648,0.019530439,62.869997553501065,cache,73948.0,193761.0,2.6202331367988316
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,256,0.000310648,1.5830000000000001e-6,0.005095799747624321,cache,73948.0,192354.0,2.6012062530426787
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000310648,0.008109026,26.103583477118796,cache,73948.0,186904.0,2.5275058148969545
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,256,0.000310648,0.020690185,66.6033098555278,cache,73948.0,186904.0,2.5275058148969545
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,512,0.000310648,1.5640000000000002e-6,0.005034637274342665,cache,73948.0,182569.0,2.4688835397847138
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000310648,0.014666064000000001,47.211197239319105,cache,73948.0,176414.0,2.3856493752366528
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,512,0.000310648,0.022405920000000003,72.12639386057532,cache,73948.0,176414.0,2.3856493752366528
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,1024,0.000310648,1.56e-6,0.0050217609641781055,cache,73948.0,161414.0,2.1828041326337426
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000310648,0.027403531000000002,88.21409119002858,cache,73948.0,157806.0,2.134013090279656
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000310648,0.024479501,78.80141188740954,cache,73948.0,157806.0,2.134013090279656
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,2048,0.000310648,1.5350000000000001e-6,0.00494128402564961,cache,73948.0,140633.0,1.9017823335316708
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000310648,0.050644956000000005,163.0300404316139,cache,73948.0,134775.0,1.8225645047871477
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000310648,0.025548444,82.24242229146816,cache,73948.0,134775.0,1.8225645047871477
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,4096,0.000310648,1.559e-6,0.005018541886636965,cache,73948.0,124118.0,1.678449721425867
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000310648,0.08746631,281.56083412737246,cache,73948.0,97124.0,1.3134094228376698
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000310648,0.025236537,81.23836947284386,cache,73948.0,97124.0,1.3134094228376698
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,8192,0.000310648,1.526e-6,0.004912312327779352,cache,73948.0,80148.0,1.0838427002758695
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000310648,0.122499618,394.3357691020061,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000310648,0.017174353,55.28557402590713,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,16384,0.000310648,1.545e-6,0.004973474801061008,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000310648,0.123345906,397.06003579614224,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000310648,0.013553178,43.62873091087018,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,32768,0.000310648,1.542e-6,0.004963817568437588,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000310648,0.12332037400000001,396.9778463083619,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000310648,0.013559083000000001,43.64773956375061,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_equal,vertices,65536,0.000310648,2.3040000000000003e-6,0.007416754654786125,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000310648,0.123298288,396.90674976178826,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000310648,0.013563464,43.66184234245834,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,2,0.00032734100000000004,6.39e-7,0.0019520927717578916,bottle_conn,986094.0,811328.0,0.8227694317174631
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,2,0.00032734100000000004,0.0029212820000000003,8.92427774094904,bottle_conn,986094.0,806853.0,0.8182313248027064
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,2,0.00032734100000000004,0.0023371470000000004,7.139793059836684,bottle_conn,986094.0,715387.0,0.725475461771393
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00032734100000000004,0.009509179000000001,29.04976461854763,bottle_conn,986094.0,679952.0,0.6895407537212477
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00032734100000000004,0.008656267,26.44418817074549,bottle_conn,986094.0,672083.5,0.681561291317055
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00032734100000000004,0.017496699,53.45098536388659,bottle_conn,986094.0,672051.42,0.6815287589215633
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,2,0.00032734100000000004,3.9100000000000005e-7,0.0011944730418737646,total_conn,6476.0,3566.0,0.5506485484867202
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,2,0.00032734100000000004,0.19509384300000002,595.995744498856,total_conn,6476.0,3045.0,0.4701976528721433
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,2,0.00032734100000000004,3.94e-7,0.00120363779667075,total_hypercut,6476.0,3566.0,0.5506485484867202
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,2,0.00032734100000000004,0.07595418300000001,232.03382100011913,total_hypercut,6476.0,3045.0,0.4701976528721433
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,4,0.00032734100000000004,6.760000000000001e-7,0.0020651247475873785,bottle_conn,986094.0,658385.0,0.6676696136473804
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,4,0.00032734100000000004,0.002910245,8.890560608050931,bottle_conn,986094.0,655623.0,0.6648686636365296
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,4,0.00032734100000000004,0.002757919,8.425217128315731,bottle_conn,986094.0,499834.0,0.5068827109788722
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00032734100000000004,0.009945455,30.3825521398175,bottle_conn,986094.0,498019.0,0.5050421156603732
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00032734100000000004,0.008750306000000001,26.73146962953006,bottle_conn,986094.0,460305.84,0.46679712076130675
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00032734100000000004,0.018489014,56.48242658267678,bottle_conn,986094.0,460240.17,0.46673052467614645
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,4,0.00032734100000000004,1.021e-6,0.0031190715492407,total_conn,6476.0,8428.0,1.30142063001853
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,4,0.00032734100000000004,0.29233660300000003,893.0644282262228,total_conn,6476.0,5709.0,0.8815626930203829
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,4,0.00032734100000000004,8.88e-7,0.0027127674199076803,total_hypercut,6476.0,4689.0,0.7240580605311921
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,4,0.00032734100000000004,0.21151091800000002,646.1485667850957,total_hypercut,6476.0,3860.0,0.5960469425571341
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,8,0.00032734100000000004,7.350000000000001e-7,0.0022453649252614245,bottle_conn,986094.0,513056.0,0.5202911689960592
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,8,0.00032734100000000004,0.002631519,8.039075459536079,bottle_conn,986094.0,510968.0,0.5181737238032074
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,8,0.00032734100000000004,0.003195687,9.762562587637966,bottle_conn,986094.0,412998.0,0.41882214068841306
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00032734100000000004,0.010723281000000001,32.758746994724156,bottle_conn,986094.0,342232.0,0.3470581912069235
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00032734100000000004,0.008926437,27.26953543857934,bottle_conn,986094.0,309682.45,0.3140496240723501
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00032734100000000004,0.019552672,59.731814835294074,bottle_conn,986094.0,309642.79,0.3140094047829111
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00032734100000000004,0.010458036,31.94844519934869,bottle_conn,986094.0,378531.0,0.3838690834748006
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00032734100000000004,0.008655546,26.441985574675947,bottle_conn,986094.0,314692.93,0.31913076238167964
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00032734100000000004,0.018960644000000002,57.923217684310856,bottle_conn,986094.0,312062.08,0.3164628118617495
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00032734100000000004,0.009218282000000001,28.16109805982141,bottle_conn,986094.0,378531.0,0.3838690834748006
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00032734100000000004,0.008498591,25.962500878289,bottle_conn,986094.0,314690.38,0.3191281764213148
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00032734100000000004,0.018053347,55.1514995066307,bottle_conn,986094.0,312061.92,0.31646264960541287
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,8,0.00032734100000000004,1.925e-6,0.005880717661398969,total_conn,6476.0,14106.0,2.1781964175416926
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,8,0.00032734100000000004,0.712923853,2177.9241005556896,total_conn,6476.0,10427.0,1.6100988264360716
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__dynamic,parts,8,0.00032734100000000004,13.199441697000001,40323.21553670331,total_conn,6476.0,10427.0,1.6100988264360716
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__trans,parts,8,0.00032734100000000004,9.909908926,30273.96178908233,total_conn,6476.0,10427.0,1.6100988264360716
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,8,0.00032734100000000004,1.9490000000000003e-6,0.0059540356997748525,total_hypercut,6476.0,5252.0,0.810994441012971
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,8,0.00032734100000000004,0.46078252000000003,1407.6529368456747,total_hypercut,6476.0,4822.0,0.7445954292773317
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,16,0.00032734100000000004,8.46e-7,0.0025844608527498844,bottle_conn,986094.0,373694.0,0.378963871598448
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,16,0.00032734100000000004,0.002913806,8.901439171994953,bottle_conn,986094.0,377035.0,0.38235198672743165
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,16,0.00032734100000000004,0.003190285,9.746059919166862,bottle_conn,986094.0,321748.0,0.32628532371153257
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00032734100000000004,0.01165502,35.605133484653614,bottle_conn,986094.0,217687.0,0.22075684468214998
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00032734100000000004,0.009323070000000001,28.48121683504358,bottle_conn,986094.0,193473.57,0.19620195437757457
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00032734100000000004,0.025526706000000003,77.98200042157872,bottle_conn,986094.0,193419.16,0.19614677708210373
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,16,0.00032734100000000004,2.9970000000000003e-6,0.009155590042188421,total_conn,6476.0,20516.0,3.1680049413218034
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,16,0.00032734100000000004,1.431332716,4372.604458347716,total_conn,6476.0,16127.0,2.490271772699197
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,16,0.00032734100000000004,4.337e-6,0.013249180518175235,total_hypercut,6476.0,5584.0,0.862260654725139
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,16,0.00032734100000000004,0.926666779,2830.8912693490884,total_hypercut,6476.0,5358.0,0.8273625694873379
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,32,0.00032734100000000004,1.092e-6,0.003335970746102688,bottle_conn,986094.0,242211.0,0.24562668467712004
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,32,0.00032734100000000004,0.002938298,8.976260230157541,bottle_conn,986094.0,261220.0,0.264903751569323
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,32,0.00032734100000000004,0.003222669,9.844990392282053,bottle_conn,986094.0,223148.96,0.22629582980932852
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00032734100000000004,0.012963859000000001,39.60352965256414,bottle_conn,986094.0,135574.0,0.1374858786282038
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00032734100000000004,0.009909576,30.272944727363814,bottle_conn,986094.0,119946.73,0.12163823124367454
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00032734100000000004,0.02733506,83.5063740869613,bottle_conn,986094.0,119830.64,0.12152050413043787
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,32,0.00032734100000000004,1.2526e-5,0.03826590619567973,total_conn,6476.0,28898.0,4.462322421247684
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,32,0.00032734100000000004,2.860471403,8738.506337427942,total_conn,6476.0,23466.0,3.6235330450895615
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,32,0.00032734100000000004,1.2562000000000001e-5,0.03837588325324356,total_hypercut,6476.0,5677.0,0.8766213712168005
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,32,0.00032734100000000004,1.8394185660000002,5619.27337547084,total_hypercut,6476.0,5603.0,0.8651945645460161
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,64,0.00032734100000000004,1.5380000000000001e-6,0.004698464292587852,bottle_conn,986094.0,174355.0,0.17681377231785206
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,64,0.00032734100000000004,0.00292558,8.937407779654855,bottle_conn,986094.0,203803.0,0.20667705107221016
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,64,0.00032734100000000004,0.003228007,9.861297545984156,bottle_conn,986094.0,174862.0,0.17732792208450715
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00032734100000000004,0.014583161,44.55036490998683,bottle_conn,986094.0,84496.0,0.08568757136743556
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00032734100000000004,0.01111698,33.96146526099694,bottle_conn,986094.0,75891.01,0.07696123290477377
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00032734100000000004,0.032531425,99.38084444050699,bottle_conn,986094.0,75791.15,0.0768599646686827
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,64,0.00032734100000000004,1.5005000000000001e-5,0.04583904857625534,total_conn,6476.0,39508.0,6.100679431747992
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,64,0.00032734100000000004,5.010062221,15305.330591035035,total_conn,6476.0,31670.0,4.890364422483014
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,64,0.00032734100000000004,2.1518000000000003e-5,0.06573573124051066,total_hypercut,6476.0,5734.0,0.8854231006794318
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,64,0.00032734100000000004,3.668887111,11208.150250045059,total_hypercut,6476.0,5644.0,0.871525633106856
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,128,0.00032734100000000004,2.459e-6,0.007512044015262371,bottle_conn,986094.0,121311.0,0.12302174032090248
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,128,0.00032734100000000004,0.0029809470000000003,9.106549439269752,bottle_conn,986094.0,113596.0,0.1151979425896517
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,128,0.00032734100000000004,0.0032461820000000002,9.916820685462561,bottle_conn,986094.0,94105.0,0.09543207848339003
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00032734100000000004,0.018500227,56.51668138118964,bottle_conn,986094.0,55119.0,0.05589629386245125
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00032734100000000004,0.013791164000000002,42.130878808337485,bottle_conn,986094.0,51351.91,0.0520760799680355
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00032734100000000004,0.039416334000000004,120.41367870202633,bottle_conn,986094.0,51174.25,0.051895914588264404
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00032734100000000004,0.014645587000000002,44.741071237639034,bottle_conn,986094.0,57085.0,0.05789001859863258
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00032734100000000004,0.011086109,33.867156879217696,bottle_conn,986094.0,52741.73,0.05348549935401696
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00032734100000000004,0.031923828,97.52468526704567,bottle_conn,986094.0,54385.96,0.05515291645624048
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00032734100000000004,0.011845773,36.187868308583404,bottle_conn,986094.0,57085.0,0.05789001859863258
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00032734100000000004,0.009791255,29.911483743252447,bottle_conn,986094.0,52741.55,0.05348531681563827
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00032734100000000004,0.020993670000000002,64.13394594627621,bottle_conn,986094.0,54544.82,0.05531401671645908
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,128,0.00032734100000000004,4.7467000000000005e-5,0.14500780531616878,total_conn,6476.0,55538.0,8.57597282273008
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,128,0.00032734100000000004,9.763713534,29827.346815705943,total_conn,6476.0,43420.0,6.704756022235948
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__dynamic,parts,128,0.00032734100000000004,16.48938495,50373.723273283824,total_conn,6476.0,43420.0,6.704756022235948
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__trans,parts,128,0.00032734100000000004,8.641407196000001,26398.792684081738,total_conn,6476.0,43420.0,6.704756022235948
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,128,0.00032734100000000004,4.7282000000000006e-5,0.14444264543702134,total_hypercut,6476.0,5828.0,0.8999382334774553
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,128,0.00032734100000000004,7.204293213000001,22008.52692757705,total_hypercut,6476.0,5719.0,0.8831068560840025
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,256,0.00032734100000000004,4.644e-6,0.014187040425733408,bottle_conn,986094.0,65118.0,0.06603630079890964
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,256,0.00032734100000000004,0.0031046900000000002,9.48457419021754,bottle_conn,986094.0,60749.0,0.06160568870716179
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,256,0.00032734100000000004,0.0034035360000000004,10.397524294237508,bottle_conn,986094.0,53466.26,0.05422024675132391
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00032734100000000004,0.023632320000000002,72.19480602796472,bottle_conn,986094.0,33717.0,0.03419248063572033
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00032734100000000004,0.018381971,56.15541896676554,bottle_conn,986094.0,31819.01,0.03226772498362225
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00032734100000000004,0.057560977000000006,175.8440800266389,bottle_conn,986094.0,31640.89,0.03208709311688338
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,256,0.00032734100000000004,0.00018102,0.5530013044500993,total_conn,6476.0,70325.0,10.859326744904262
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,256,0.00032734100000000004,16.376392623,50028.54094965189,total_conn,6476.0,57672.0,8.905497220506485
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,256,0.00032734100000000004,0.000182052,0.5561539801002624,total_hypercut,6476.0,5885.0,0.9087399629400865
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,256,0.00032734100000000004,14.413619374000001,44032.42909992943,total_hypercut,6476.0,5741.0,0.8865040148239655
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,512,0.00032734100000000004,8.312000000000001e-6,0.0253924806241809,bottle_conn,986094.0,41677.0,0.042264733382415876
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,512,0.00032734100000000004,0.003304776,10.095820566320748,bottle_conn,986094.0,36632.0,0.03714858826846122
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,512,0.00032734100000000004,0.003145582,9.609495907936981,bottle_conn,986094.0,34006.1,0.034485657553945157
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00032734100000000004,0.041526893,126.86126394188322,bottle_conn,986094.0,19109.0,0.019378477102588595
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00032734100000000004,0.034444986000000004,105.22661689186506,bottle_conn,986094.0,18167.9,0.018424105612649507
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00032734100000000004,0.09239770500000001,282.2674367097308,bottle_conn,986094.0,18127.77,0.018383409695221755
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,512,0.00032734100000000004,0.000371289,1.1342575479393049,total_conn,6476.0,83386.0,12.876158122297715
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,512,0.00032734100000000004,27.997363221,85529.65629420085,total_conn,6476.0,71655.0,11.064700432365658
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,512,0.00032734100000000004,0.000371685,1.135467295572507,total_hypercut,6476.0,5981.0,0.9235639283508339
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,512,0.00032734100000000004,28.896462718000002,88276.33177023349,total_hypercut,6476.0,5823.0,0.8991661519456454
LPnetlib/lp_cre_d,cols,rcm_order,split_equal__split_equal,parts,1024,0.00032734100000000004,1.5541000000000002e-5,0.04747648476665007,bottle_conn,986094.0,27605.0,0.027994288576951083
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__split_equal,parts,1024,0.00032734100000000004,0.003895978,11.901894354816536,bottle_conn,986094.0,24060.0,0.024399296618780764
LPnetlib/lp_cre_d,cols,rcm_order,balance_work__map_local,parts,1024,0.00032734100000000004,0.004198043,12.824678240733668,bottle_conn,986094.0,22140.11,0.022452332130608238
LPnetlib/lp_cre_d,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00032734100000000004,0.061025075000000005,186.4266162808814,bottle_conn,986094.0,10692.0,0.010842779694430755
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00032734100000000004,0.054016224,165.0151493396794,bottle_conn,986094.0,10243.27,0.01038772165736735
LPnetlib/lp_cre_d,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00032734100000000004,0.13746280900000002,419.9376460632796,bottle_conn,986094.0,10218.43,0.010362531361107562
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,1024,0.00032734100000000004,0.000965956,2.9509166282256114,total_conn,6476.0,95068.0,14.680049413218036
LPnetlib/lp_cre_d,cols,rcm_order,split_conn__convex,parts,1024,0.00032734100000000004,47.67132084,145631.9887823401,total_conn,6476.0,83660.0,12.918468190240889
LPnetlib/lp_cre_d,cols,rcm_order,balance_work,parts,1024,0.00032734100000000004,0.0009680060000000001,2.9571792106702186,total_hypercut,6476.0,6046.0,0.9336009882643607
LPnetlib/lp_cre_d,cols,rcm_order,split_hypercut__convex,parts,1024,0.00032734100000000004,56.935229341,173932.47207346465,total_hypercut,6476.0,5912.0,0.9129092032118592
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,2,0.00032734100000000004,3.5571e-5,0.10866649762785596,cache,6476.0,185186.0,28.59573810994441
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00032734100000000004,0.002547644,7.782844190003695,cache,6476.0,183339.0,28.310531192093887
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,2,0.00032734100000000004,0.080015502,244.44081859589843,cache,6476.0,183339.0,28.310531192093887
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,4,0.00032734100000000004,1.9981e-5,0.06104032186618846,cache,6476.0,154082.0,23.79277331686226
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00032734100000000004,0.0030358240000000003,9.274194188934475,cache,6476.0,152029.0,23.475756639901174
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,4,0.00032734100000000004,0.084651111,258.6022252024647,cache,6476.0,152029.0,23.475756639901174
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,8,0.00032734100000000004,7.33e-6,0.022392550887301008,cache,6476.0,136982.0,21.152254478072884
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00032734100000000004,0.003975342000000001,12.14434488805252,cache,6476.0,134435.0,20.758956145768995
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,8,0.00032734100000000004,0.08700038700000001,265.77907136594564,cache,6476.0,134435.0,20.758956145768995
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,16,0.00032734100000000004,5.548e-6,0.016948686537891677,cache,6476.0,125579.0,19.391445336627548
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00032734100000000004,0.0058843770000000005,17.9762907793402,cache,6476.0,122499.0,18.915843113032736
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,16,0.00032734100000000004,0.092067094,281.2574471270021,cache,6476.0,122499.0,18.915843113032736
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,32,0.00032734100000000004,3.6280000000000002e-6,0.011083243467821018,cache,6476.0,115684.0,17.863495985176034
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00032734100000000004,0.009603115,29.336731420750837,cache,6476.0,111958.0,17.288140827671402
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,32,0.00032734100000000004,0.100845607,308.0750868360517,cache,6476.0,111958.0,17.288140827671402
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,64,0.00032734100000000004,2.5570000000000003e-6,0.007811426005297229,cache,6476.0,103350.0,15.958925262507721
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00032734100000000004,0.017228289,52.6310147522003,cache,6476.0,99043.0,15.293854231006794
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,64,0.00032734100000000004,0.12099496200000001,369.62971946685565,cache,6476.0,99043.0,15.293854231006794
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,128,0.00032734100000000004,2.122e-6,0.0064825365597343445,cache,6476.0,91838.0,14.18128474366893
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00032734100000000004,0.031478607,96.16457150188945,cache,6476.0,87425.0,13.499845583693638
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,128,0.00032734100000000004,0.131937555,403.0584466962586,cache,6476.0,87425.0,13.499845583693638
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,256,0.00032734100000000004,1.9210000000000003e-6,0.005868497988336323,cache,6476.0,79354.0,12.253551575046325
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00032734100000000004,0.060035097,183.40231440607806,cache,6476.0,74993.0,11.580142063001853
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,256,0.00032734100000000004,0.1614003,493.0647245532945,cache,6476.0,74993.0,11.580142063001853
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,512,0.00032734100000000004,1.6600000000000002e-6,0.005071164320998592,cache,6476.0,64777.0,10.002625077208153
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00032734100000000004,0.116792633,356.79194784643533,cache,6476.0,60749.0,9.38063619518221
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,512,0.00032734100000000004,0.197004858,601.8337391283096,cache,6476.0,60749.0,9.38063619518221
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,1024,0.00032734100000000004,1.596e-6,0.004875649551996236,cache,6476.0,48924.0,7.554663372452131
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00032734100000000004,0.230417388,703.9062873272825,cache,6476.0,46231.0,7.138820259419394
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00032734100000000004,0.229939893,702.4475791300204,cache,6476.0,46231.0,7.138820259419394
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,2048,0.00032734100000000004,1.588e-6,0.004851210205870942,cache,6476.0,37293.0,5.75864731315627
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00032734100000000004,0.45829046500000004,1400.0399125071408,cache,6476.0,35327.0,5.455064854848672
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00032734100000000004,0.235664743,719.9365279631943,cache,6476.0,35327.0,5.455064854848672
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,4096,0.00032734100000000004,2.335e-6,0.007133234150320308,cache,6476.0,29162.0,4.503088326127239
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00032734100000000004,0.903791603,2761.00947635646,cache,6476.0,27792.0,4.291537986411365
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00032734100000000004,0.24554561000000003,750.1217690420692,cache,6476.0,27792.0,4.291537986411365
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,8192,0.00032734100000000004,1.553e-6,0.004744288066572779,cache,6476.0,22020.0,3.400247066090179
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00032734100000000004,1.761096511,5380.005899047171,cache,6476.0,21126.0,3.2621988882025943
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00032734100000000004,0.208051022,635.5788672974054,cache,6476.0,21126.0,3.2621988882025943
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,16384,0.00032734100000000004,1.5470000000000002e-6,0.004725958556978808,cache,6476.0,15882.0,2.4524397776405187
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00032734100000000004,3.353866854,10245.789112882283,cache,6476.0,15792.0,2.4385423100679433
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00032734100000000004,0.19081910400000002,582.936766246819,cache,6476.0,15792.0,2.4385423100679433
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,32768,0.00032734100000000004,1.5380000000000001e-6,0.004698464292587852,cache,6476.0,12397.0,1.9142989499691168
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00032734100000000004,5.931909422,18121.498443519144,cache,6476.0,11304.0,1.7455219271155034
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00032734100000000004,0.23135930600000001,706.7837698302382,cache,6476.0,11304.0,1.7455219271155034
LPnetlib/lp_cre_d,cols,rcm_order,chunk_equal,vertices,65536,0.00032734100000000004,1.539e-6,0.004701519210853513,cache,6476.0,8881.0,1.3713712168004941
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00032734100000000004,8.521052654,26031.119395370573,cache,6476.0,8881.0,1.3713712168004941
LPnetlib/lp_cre_d,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00032734100000000004,0.066175961,202.16215200662305,cache,6476.0,8881.0,1.3713712168004941
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,2,0.000404134,7.380000000000001e-7,0.0018261269776856193,bottle_conn,335874.0,3.257202e6,9.697690205255542
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,2,0.000404134,0.005656138000000001,13.995699446223284,bottle_conn,335874.0,1.646743e6,4.902859405610437
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,2,0.000404134,0.006728447,16.64904957266649,bottle_conn,335874.0,1.295142e6,3.8560352989513924
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000404134,0.010775117,26.662238267505334,bottle_conn,335874.0,1.316018e6,3.9181895591799307
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000404134,0.013938678000000001,34.490238386277824,bottle_conn,335874.0,1.29588672e6,3.8582525589953374
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000404134,0.025483365,63.056721285514215,bottle_conn,335874.0,1.2958584e6,3.8581682416620517
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,2,0.000404134,4.47e-7,0.001106068779167306,total_conn,73948.0,21574.0,0.2917455509276789
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,2,0.000404134,0.023334834000000002,57.740338600563184,total_conn,73948.0,12298.0,0.16630605290203926
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,2,0.000404134,3.9300000000000004e-7,0.0009724497320195778,total_hypercut,73948.0,21574.0,0.2917455509276789
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,2,0.000404134,0.040294679,99.70623357599212,total_hypercut,73948.0,12298.0,0.16630605290203926
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,4,0.000404134,6.760000000000001e-7,0.001672712516145635,bottle_conn,335874.0,3.210817e6,9.559587821623586
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,4,0.000404134,0.005651609,13.984492767250467,bottle_conn,335874.0,2.434237e6,7.247470777732126
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,4,0.000404134,0.006734535000000001,16.664113883019,bottle_conn,335874.0,2.023197e6,6.0236785223030065
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000404134,0.011303119,27.968740566247828,bottle_conn,335874.0,1.692067e6,5.037802866551147
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000404134,0.014495499,35.86805119094162,bottle_conn,335874.0,1.50867071e6,4.491775814740051
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000404134,0.026307683000000002,65.09643583563867,bottle_conn,335874.0,1.50868613e6,4.491821724813471
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,4,0.000404134,6.620000000000001e-7,0.0016380705409591869,total_conn,73948.0,52281.0,0.706996808568183
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,4,0.000404134,0.041636629,103.02679061895313,total_conn,73948.0,35720.0,0.4830421377183967
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,4,0.000404134,6.63e-7,0.001640544967758219,total_hypercut,73948.0,45752.0,0.6187050359712231
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,4,0.000404134,0.064826902,160.40942360702144,total_hypercut,73948.0,33772.0,0.45669930221236543
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,8,0.000404134,7.22e-7,0.0017865361489011072,bottle_conn,335874.0,2.938573e6,8.749033863889435
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,8,0.000404134,0.005660289000000001,14.005970791866066,bottle_conn,335874.0,2.051581e6,6.108186403234546
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,8,0.000404134,0.006730389000000001,16.653854909510212,bottle_conn,335874.0,1.653675e6,4.923498097500849
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000404134,0.013616431,33.69286177357015,bottle_conn,335874.0,1.491725e6,4.441323234308103
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000404134,0.014605751,36.1408616943885,bottle_conn,335874.0,1.17884295e6,3.50977732721199
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000404134,0.027310550000000003,67.57795681630351,bottle_conn,335874.0,1.17883732e6,3.50976056497377
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000404134,0.011606652,28.71981075583841,bottle_conn,335874.0,1.491508e6,4.440677158696416
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000404134,0.014527191,35.94647072505654,bottle_conn,335874.0,1.17825343e6,3.5080221452092153
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000404134,0.027008684,66.83101149618692,bottle_conn,335874.0,1.18235938e6,3.520246818747506
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000404134,0.00901587,22.309110344588678,bottle_conn,335874.0,1.491508e6,4.440677158696416
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000404134,0.011998036,29.688261814150753,bottle_conn,335874.0,1.17825281e6,3.5080202992788965
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000404134,0.023246060000000002,57.52067383590592,bottle_conn,335874.0,1.18239068e6,3.5203400084555514
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,8,0.000404134,1.342e-6,0.0033206807643009497,total_conn,73948.0,89595.0,1.2115946340671824
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,8,0.000404134,0.07327687100000001,181.3182533516111,total_conn,73948.0,69452.0,0.9392005192838211
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__dynamic,parts,8,0.000404134,0.23150493300000002,572.8420103233086,total_conn,73948.0,69452.0,0.9392005192838211
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__trans,parts,8,0.000404134,0.186687803,461.9453027956074,total_conn,73948.0,69452.0,0.9392005192838211
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,8,0.000404134,1.348e-6,0.003335527325095142,total_hypercut,73948.0,60467.0,0.8176962189646779
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,8,0.000404134,0.10474830800000001,259.1920204684585,total_hypercut,73948.0,54404.0,0.7357061719045817
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,16,0.000404134,8.47e-7,0.0020958394987801074,bottle_conn,335874.0,2.159966e6,6.430881818777279
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,16,0.000404134,0.003188132,7.888799259651502,bottle_conn,335874.0,1.407397e6,4.190252892453718
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,16,0.000404134,0.006742529000000001,16.683894450850463,bottle_conn,335874.0,1.071792e6,3.191053788027653
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000404134,0.015653798,38.73417727783359,bottle_conn,335874.0,1.032289e6,3.0734412309377923
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000404134,0.014260742000000002,35.28716217888127,bottle_conn,335874.0,759713.87,2.26190139754789
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000404134,0.028871311,71.43994566158749,bottle_conn,335874.0,759708.05,2.2618840696213462
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,16,0.000404134,3.4150000000000003e-6,0.008450167518694296,total_conn,73948.0,117995.0,1.5956482933953589
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,16,0.000404134,0.10883829,269.312381536817,total_conn,73948.0,99292.0,1.342727321901877
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,16,0.000404134,3.005e-6,0.007435652531091173,total_hypercut,73948.0,65202.0,0.8817277005463299
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,16,0.000404134,0.155065392,383.6979615672029,total_hypercut,73948.0,62306.0,0.8425650457077947
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,32,0.000404134,1.095e-6,0.002709497344940045,bottle_conn,335874.0,1.434683e6,4.271491690336257
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,32,0.000404134,0.003198887,7.915411719875091,bottle_conn,335874.0,809222.0,2.4093022978855165
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,32,0.000404134,0.0067386090000000004,16.674194697798256,bottle_conn,335874.0,586314.61,1.7456385727981325
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000404134,0.017517468,43.34569227038557,bottle_conn,335874.0,616780.0,1.8363433906762654
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000404134,0.014542092000000001,35.98334215878892,bottle_conn,335874.0,440702.61,1.3121069508208434
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000404134,0.029980609000000002,74.1848223609001,bottle_conn,335874.0,440679.05,1.3120368054687175
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,32,0.000404134,7.703e-6,0.01906050963294353,total_conn,73948.0,138179.0,1.8685968518418348
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,32,0.000404134,0.197819706,489.4903819030322,total_conn,73948.0,124312.0,1.681073186563531
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,32,0.000404134,6.927000000000001e-6,0.017140354436894694,total_hypercut,73948.0,68049.0,0.9202277275923622
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,32,0.000404134,0.252455717,624.6831917136396,total_hypercut,73948.0,66164.0,0.8947368421052632
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,64,0.000404134,1.542e-6,0.0038155661241073505,bottle_conn,335874.0,942632.0,2.8065048202599785
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,64,0.000404134,0.005679471,14.053435246725096,bottle_conn,335874.0,442235.0,1.3166693462429364
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,64,0.000404134,0.00674895,16.699782745327045,bottle_conn,335874.0,323062.81,0.9618571547663707
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000404134,0.020882979000000003,51.67340288122257,bottle_conn,335874.0,347082.0,1.0333696564783221
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000404134,0.015295295,37.84708784710022,bottle_conn,335874.0,243083.08,0.7237329474743505
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000404134,0.035121263,86.90499438305116,bottle_conn,335874.0,243076.5,0.7237133567945122
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,64,0.000404134,1.6148000000000002e-5,0.03995704395076881,total_conn,73948.0,152090.0,2.0567155298317736
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,64,0.000404134,0.33665236000000004,833.02162154137,total_conn,73948.0,142347.0,1.9249607832530968
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,64,0.000404134,1.1236e-5,0.027802659513923602,total_hypercut,73948.0,68868.0,0.9313030778384811
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,64,0.000404134,0.442871188,1095.852336106341,total_hypercut,73948.0,68177.0,0.9219586736625737
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,128,0.000404134,2.453e-6,0.006069768938025507,bottle_conn,335874.0,573063.0,1.7061844620304043
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,128,0.000404134,0.005720794,14.155685985341497,bottle_conn,335874.0,248909.0,0.7410784996754736
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,128,0.000404134,0.006790681000000001,16.803043050077452,bottle_conn,335874.0,180862.85,0.5384842232503856
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000404134,0.022634705,56.007920640183706,bottle_conn,335874.0,186954.0,0.5566194465781811
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000404134,0.016267387,40.25245834302484,bottle_conn,335874.0,127571.53,0.3798196049709117
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000404134,0.038145963000000005,94.38939312208328,bottle_conn,335874.0,127579.89,0.37984449525715
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000404134,0.020440828,50.579332597603766,bottle_conn,335874.0,195195.0,0.5811554332874828
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000404134,0.015266709000000002,37.77635388262309,bottle_conn,335874.0,127644.05,0.380035519272108
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000404134,0.031591255,78.1702479870538,bottle_conn,335874.0,130858.6,0.38960622138063683
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000404134,0.015587375,38.56981842656149,bottle_conn,335874.0,195195.0,0.5811554332874828
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000404134,0.013369617,33.08213859759387,bottle_conn,335874.0,127650.79,0.38005558632106085
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000404134,0.031366365,77.61377414421949,bottle_conn,335874.0,130865.1,0.3896255738759178
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,128,0.000404134,4.3696e-5,0.10812255341050246,total_conn,73948.0,160727.0,2.1735138205225293
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,128,0.000404134,0.55352502,1369.6571434227262,total_conn,73948.0,153251.0,2.0724157516092387
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__dynamic,parts,128,0.000404134,0.5667614900000001,1402.4098195153094,total_conn,73948.0,153251.0,2.0724157516092387
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__trans,parts,128,0.000404134,0.300803925,744.3172932740131,total_conn,73948.0,153251.0,2.0724157516092387
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,128,0.000404134,4.3831e-5,0.10845660102837178,total_hypercut,73948.0,69390.0,0.9383620922810624
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,128,0.000404134,0.7941733000000001,1965.123696595684,total_hypercut,73948.0,68982.0,0.9328447016822632
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,256,0.000404134,4.678e-6,0.011575368565871715,bottle_conn,335874.0,365432.0,1.0880032393099794
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,256,0.000404134,0.005773749000000001,14.286719256484238,bottle_conn,335874.0,129988.0,0.38701417793577353
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,256,0.000404134,0.005214404000000001,12.90266099857968,bottle_conn,335874.0,93451.64,0.2782342187844251
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000404134,0.027199276,67.30261744866802,bottle_conn,335874.0,100196.0,0.29831424879567936
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000404134,0.019491994000000002,48.231512320171035,bottle_conn,335874.0,67665.1,0.2014597736055783
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000404134,0.05044441,124.82099996535803,bottle_conn,335874.0,67649.52,0.2014133871630433
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,256,0.000404134,0.00010332000000000001,0.2556577768759867,total_conn,73948.0,165827.0,2.242481203007519
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,256,0.000404134,0.9043974850000001,2237.865373861145,total_conn,73948.0,160929.0,2.1762454697895817
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,256,0.000404134,0.000103738,0.25669208727798204,total_hypercut,73948.0,69690.0,0.9424189971331206
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,256,0.000404134,1.4458494270000002,3577.648569533868,total_hypercut,73948.0,69419.0,0.9387542597500946
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,512,0.000404134,8.305000000000001e-6,0.020550114565960797,bottle_conn,335874.0,282649.0,0.8415328367185314
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,512,0.000404134,0.0059223470000000005,14.654414129966794,bottle_conn,335874.0,81518.0,0.2427041092790749
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,512,0.000404134,0.006998755000000001,17.317906931859238,bottle_conn,335874.0,60532.27,0.1802231491571244
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000404134,0.035610926,88.11662963274557,bottle_conn,335874.0,79091.0,0.2354781852718579
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000404134,0.027764492,68.70120306630969,bottle_conn,335874.0,53205.31,0.15840854010730213
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000404134,0.065706463,162.58583291680483,bottle_conn,335874.0,53188.49,0.15835846180412894
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,512,0.000404134,0.000260525,0.6446500418178129,total_conn,73948.0,169050.0,2.2860658841347976
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,512,0.000404134,1.453399678,3596.3311129476856,total_conn,73948.0,166264.0,2.2483907610753504
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,512,0.000404134,0.00025991800000000004,0.6431480647508006,total_hypercut,73948.0,69836.0,0.9443933574944555
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,512,0.000404134,2.6015168550000003,6437.263024145457,total_hypercut,73948.0,69691.0,0.9424325201492941
LPnetlib/lp_cre_d,rows,spectral_order,split_equal__split_equal,parts,1024,0.000404134,1.5586e-5,0.03856641608971282,bottle_conn,335874.0,170374.0,0.50725569707688
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__split_equal,parts,1024,0.000404134,0.006175932,15.281891649799325,bottle_conn,335874.0,81618.0,0.24300183997570518
LPnetlib/lp_cre_d,rows,spectral_order,balance_work__map_local,parts,1024,0.000404134,0.0056072710000000005,13.874781631834987,bottle_conn,335874.0,60565.78,0.1803229187135652
LPnetlib/lp_cre_d,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000404134,0.049586313,122.69770175238905,bottle_conn,335874.0,79091.0,0.2354781852718579
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000404134,0.038048261,94.14763667496425,bottle_conn,335874.0,53201.1,0.158396005644974
LPnetlib/lp_cre_d,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000404134,0.087966238,217.66601671722745,bottle_conn,335874.0,53187.77,0.15835631814311318
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,1024,0.000404134,0.0004947420000000001,1.224202863406692,total_conn,73948.0,169050.0,2.2860658841347976
LPnetlib/lp_cre_d,rows,spectral_order,split_conn__convex,parts,1024,0.000404134,0.011169971,27.639275586810317,total_conn,73948.0,0.0,0.0
LPnetlib/lp_cre_d,rows,spectral_order,balance_work,parts,1024,0.000404134,0.0004949290000000001,1.224665581218111,total_hypercut,73948.0,69836.0,0.9443933574944555
LPnetlib/lp_cre_d,rows,spectral_order,split_hypercut__convex,parts,1024,0.000404134,0.016906773,41.83457219635071,total_hypercut,73948.0,0.0,0.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,2,0.000404134,5.358e-6,0.01325797878921348,cache,73948.0,246454.0,3.332801428030508
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000404134,0.001134273,2.806675508618429,cache,73948.0,246353.0,3.3314356033969816
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,2,0.000404134,0.017541888000000002,43.40611777281793,cache,73948.0,246353.0,3.3314356033969816
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,4,0.000404134,4.4140000000000004e-6,0.010922119890927267,cache,73948.0,246130.0,3.3284199707902853
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000404134,0.001561337,3.8634141151202326,cache,73948.0,245684.0,3.3223887055768917
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,4,0.000404134,0.018080439,44.73872279986341,cache,73948.0,245684.0,3.3223887055768917
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,8,0.000404134,2.5750000000000003e-6,0.006371649007507411,cache,73948.0,245313.0,3.317371666576513
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000404134,0.001466183,3.627962507485141,cache,73948.0,244148.0,3.301617352734354
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,8,0.000404134,0.01860482,46.036265199166614,cache,73948.0,244148.0,3.301617352734354
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,16,0.000404134,2.133e-6,0.005277952362335266,cache,73948.0,243424.0,3.29182668902472
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000404134,0.0017031560000000002,4.214334849332152,cache,73948.0,241213.0,3.261927300265051
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,16,0.000404134,0.019270354,47.68308036443358,cache,73948.0,241213.0,3.261927300265051
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,32,0.000404134,1.944e-6,0.004810285697318216,cache,73948.0,239226.0,3.235057067128252
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000404134,0.0021449250000000002,5.307459901913722,cache,73948.0,236475.0,3.1978552496348787
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,32,0.000404134,0.020551387,50.852902750077945,cache,73948.0,236475.0,3.1978552496348787
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,64,0.000404134,1.6370000000000002e-6,0.004050636670015391,cache,73948.0,233336.0,3.1554065018661763
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000404134,0.003065145,7.584476930918953,cache,73948.0,229553.0,3.104248931681722
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,64,0.000404134,0.022361814,55.33267183656906,cache,73948.0,229553.0,3.104248931681722
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,128,0.000404134,1.608e-6,0.003978878292843463,cache,73948.0,222840.0,3.013468924108833
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000404134,0.0049243180000000004,12.184864426155682,cache,73948.0,219367.0,2.966503488938173
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,128,0.000404134,0.023691238,58.62223420944538,cache,73948.0,219367.0,2.966503488938173
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,256,0.000404134,1.5670000000000002e-6,0.003877426794083151,cache,73948.0,206012.0,2.785903607940715
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000404134,0.008331023,20.614506574552003,cache,73948.0,203453.0,2.7512982095526586
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,256,0.000404134,0.026346981000000002,65.19367585998704,cache,73948.0,203453.0,2.7512982095526586
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,512,0.000404134,1.545e-6,0.0038229894045044466,cache,73948.0,182569.0,2.4688835397847138
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000404134,0.014876193000000001,36.81005062677231,cache,73948.0,179928.0,2.4331692540704277
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,512,0.000404134,0.029719626000000002,73.53903903160834,cache,73948.0,179928.0,2.4331692540704277
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,1024,0.000404134,1.534e-6,0.0037957707097150944,cache,73948.0,151103.0,2.0433683128685023
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000404134,0.027645216,68.40606333542834,cache,73948.0,147223.0,1.9908990101152162
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000404134,0.031802807,78.69371792524262,cache,73948.0,147223.0,1.9908990101152162
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,2048,0.000404134,1.5350000000000001e-6,0.003798245136514127,cache,73948.0,116849.0,1.5801509168604966
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000404134,0.051009753000000005,126.21989983520318,cache,73948.0,116693.0,1.5780413263374262
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000404134,0.032574258,80.60261695378266,cache,73948.0,116693.0,1.5780413263374262
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,4096,0.000404134,1.528e-6,0.0037809241489209027,cache,73948.0,93773.0,1.2680937956401797
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000404134,0.087806071,217.2696952001069,cache,73948.0,93031.0,1.2580597176394224
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000404134,0.032950345,81.5332167053502,cache,73948.0,93031.0,1.2580597176394224
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,8192,0.000404134,1.54e-6,0.0038106172705092865,cache,73948.0,84726.0,1.1457510683182777
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000404134,0.122819116,303.9069120638204,cache,73948.0,77433.0,1.0471277113647428
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000404134,0.020221945,50.037722636551244,cache,73948.0,77433.0,1.0471277113647428
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,16384,0.000404134,1.5270000000000002e-6,0.0037784497221218707,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000404134,0.12368459600000001,306.04847896984666,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000404134,0.013999519,34.64078498715772,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,32768,0.000404134,1.526e-6,0.0037759752953228387,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000404134,0.12372321200000001,306.1440314351181,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000404134,0.013563362,33.56154641777233,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_equal,vertices,65536,0.000404134,1.5240000000000001e-6,0.0037710264417247746,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000404134,0.12372935400000001,306.1592293645177,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000404134,0.01396403,34.55297005448688,cache,73948.0,73948.0,1.0
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,2,0.000516453,6.43e-7,0.0012450310095981627,bottle_conn,986094.0,837763.0,0.8495772208329023
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,2,0.000516453,0.004366822,8.45541026966636,bottle_conn,986094.0,837147.0,0.8489525339369269
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,2,0.000516453,0.0026796470000000003,5.188559268704025,bottle_conn,986094.0,649311.0,0.6584676511569891
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000516453,0.009688674000000001,18.7600304383942,bottle_conn,986094.0,634055.0,0.6429965094605585
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000516453,0.009430275,18.259696429297534,bottle_conn,986094.0,633204.12,0.6421336302624293
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000516453,0.017257686,33.41579195009032,bottle_conn,986094.0,633143.52,0.6420721756749357
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,2,0.000516453,4.0500000000000004e-7,0.0007841952704311912,total_conn,6476.0,2577.0,0.39793082149474984
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,2,0.000516453,0.188225944,364.4590001413488,total_conn,6476.0,1700.0,0.2625077208153181
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,2,0.000516453,4.08e-7,0.000790004124286237,total_hypercut,6476.0,2577.0,0.39793082149474984
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,2,0.000516453,0.07471488700000001,144.66928645975528,total_hypercut,6476.0,1700.0,0.2625077208153181
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,4,0.000516453,1.1010000000000001e-6,0.002131849364801831,bottle_conn,986094.0,601746.0,0.6102318845870678
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,4,0.000516453,0.004376092000000001,8.473359628078452,bottle_conn,986094.0,601323.0,0.6098029193971366
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,4,0.000516453,0.0026778120000000003,5.185006186429356,bottle_conn,986094.0,481590.0,0.48838143219611924
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000516453,0.010125576,19.60599706071995,bottle_conn,986094.0,428903.0,0.4349514346502463
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000516453,0.009559959,18.510801563743456,bottle_conn,986094.0,426936.12,0.4329568175042136
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000516453,0.018049728,34.94941069177641,bottle_conn,986094.0,426809.17,0.432828077242129
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,4,0.000516453,7.77e-7,0.0015044931484568778,total_conn,6476.0,6792.0,1.0487955528103767
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,4,0.000516453,0.275558403,533.5594971856102,total_conn,6476.0,4518.0,0.6976528721432983
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,4,0.000516453,7.690000000000001e-7,0.001489002871510089,total_hypercut,6476.0,3944.0,0.609017912291538
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,4,0.000516453,0.217624905,421.3837561210797,total_hypercut,6476.0,3336.0,0.5151327980234712
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,8,0.000516453,7.380000000000001e-7,0.0014289780483412817,bottle_conn,986094.0,430352.0,0.43642086859873397
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,8,0.000516453,0.0043787900000000005,8.478583723978755,bottle_conn,986094.0,426758.0,0.4327761856374747
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,8,0.000516453,0.002768435,5.360478107397962,bottle_conn,986094.0,380896.0,0.38626743495042054
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000516453,0.010832774,20.975333670246854,bottle_conn,986094.0,301299.0,0.3055479497897766
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000516453,0.010676442000000001,20.67263042329118,bottle_conn,986094.0,296964.24,0.3011520605540648
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000516453,0.021812273,42.23476870112091,bottle_conn,986094.0,296842.51,0.30102861390496244
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000516453,0.010628605000000001,20.580004376003238,bottle_conn,986094.0,327406.0,0.3320231134151511
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000516453,0.008892343,17.218106971980024,bottle_conn,986094.0,296264.92,0.30044287867079605
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000516453,0.021158579,40.96903106381413,bottle_conn,986094.0,312062.61,0.3164633493358645
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000516453,0.01199122,23.218414841234342,bottle_conn,986094.0,327406.0,0.3320231134151511
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000516453,0.008649122,16.747161890820653,bottle_conn,986094.0,296254.4,0.30043221031666356
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000516453,0.019229897000000003,37.23455377352828,bottle_conn,986094.0,312062.71,0.31646345074607496
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,8,0.000516453,1.6340000000000002e-6,0.0031638890663816454,total_conn,6476.0,13907.0,2.147467572575664
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,8,0.000516453,0.878129091,1700.3078518277557,total_conn,6476.0,9802.0,1.5135886349598517
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__dynamic,parts,8,0.000516453,11.859927599,22964.195384671984,total_conn,6476.0,9802.0,1.5135886349598517
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__trans,parts,8,0.000516453,10.359948426,20059.808784148798,total_conn,6476.0,9802.0,1.5135886349598517
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,8,0.000516453,1.6770000000000002e-6,0.0032471493049706364,total_hypercut,6476.0,4932.0,0.7615812229771464
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,8,0.000516453,0.476229891,922.11661274114,total_hypercut,6476.0,4384.0,0.6769610870907968
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,16,0.000516453,1.39e-6,0.002691435619504582,bottle_conn,986094.0,322299.0,0.32684409397075737
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,16,0.000516453,0.004383902,8.488482010947752,bottle_conn,986094.0,321324.0,0.32585534441949754
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,16,0.000516453,0.004688250000000001,9.077786361972919,bottle_conn,986094.0,299206.0,0.30342543408640554
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000516453,0.011705262000000001,22.66471876434061,bottle_conn,986094.0,222378.0,0.22551399765133953
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000516453,0.010038374000000001,19.437149169430715,bottle_conn,986094.0,215819.93,0.21886344506710312
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000516453,0.027443646000000002,53.13870962120464,bottle_conn,986094.0,215625.29,0.21866606023360857
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,16,0.000516453,3.23e-6,0.006254199317266043,total_conn,6476.0,24129.0,3.7259110562075355
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,16,0.000516453,1.860963458,3603.3549190342583,total_conn,6476.0,17807.0,2.749691167387276
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,16,0.000516453,3.231e-6,0.006256135601884392,total_hypercut,6476.0,5486.0,0.8471278567016677
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,16,0.000516453,0.9351271000000001,1810.672219930952,total_hypercut,6476.0,5105.0,0.7882952439777641
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,32,0.000516453,1.096e-6,0.0021221679417100874,bottle_conn,986094.0,263739.0,0.26745827476893685
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,32,0.000516453,0.004403067,8.525590905658404,bottle_conn,986094.0,254317.0,0.2579034047464035
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,32,0.000516453,0.004712405,9.12455731692913,bottle_conn,986094.0,232873.0,0.23615699923131062
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000516453,0.01562648,30.25731286293235,bottle_conn,986094.0,160961.0,0.1632308887388018
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000516453,0.009915979,19.20015761356793,bottle_conn,986094.0,154622.88,0.15680338791230858
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000516453,0.029857824,57.81324534856027,bottle_conn,986094.0,154581.92,0.15676185029013462
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,32,0.000516453,1.1121e-5,0.021533421240655007,total_conn,6476.0,38665.0,5.970506485484867
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,32,0.000516453,3.6137359960000004,6997.221423827531,total_conn,6476.0,29606.0,4.571649166151945
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,32,0.000516453,1.1106e-5,0.021504376971379774,total_hypercut,6476.0,5852.0,0.9036442248301421
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,32,0.000516453,1.857545674,3596.73711644622,total_hypercut,6476.0,5509.0,0.8506794317479925
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,64,0.000516453,1.539e-6,0.002979942027638526,bottle_conn,986094.0,164328.0,0.16664537052248568
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,64,0.000516453,0.004404685,8.528723814170892,bottle_conn,986094.0,153306.0,0.15546793713378237
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,64,0.000516453,0.0047177,9.134809943983285,bottle_conn,986094.0,139684.47,0.1416543149030417
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000516453,0.018428944000000003,35.6836807996081,bottle_conn,986094.0,111100.0,0.11266674373842656
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000516453,0.012050436000000001,23.333073871194475,bottle_conn,986094.0,106355.4,0.10785523489647031
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000516453,0.035832608,69.38212770571572,bottle_conn,986094.0,106303.84,0.10780294779199548
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,64,0.000516453,1.3514000000000001e-5,0.026166950332363256,total_conn,6476.0,57112.0,8.819024088943792
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,64,0.000516453,6.645327796,12867.245995279338,total_conn,6476.0,45797.0,7.071803582458307
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,64,0.000516453,1.3552e-5,0.0262405291478605,total_hypercut,6476.0,6043.0,0.9331377393452749
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,64,0.000516453,3.700733397,7165.6731532201375,total_hypercut,6476.0,5808.0,0.8968499073502162
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,128,0.000516453,2.442e-6,0.00472840703800733,bottle_conn,986094.0,104258.0,0.10572825714384228
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,128,0.000516453,0.004486171000000001,8.686503902581649,bottle_conn,986094.0,106104.0,0.10760028962756087
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,128,0.000516453,0.0030280740000000004,5.86321310942138,bottle_conn,986094.0,97609.0,0.09898549225530223
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000516453,0.02198609,42.57132788462841,bottle_conn,986094.0,72464.0,0.07348589485383747
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000516453,0.015656764,30.315951306314414,bottle_conn,986094.0,69448.57,0.0704279409468063
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000516453,0.042745219,82.76691005764319,bottle_conn,986094.0,69433.11,0.07041226292828068
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000516453,0.017151379,33.20995134116754,bottle_conn,986094.0,76080.0,0.07715288806138157
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000516453,0.012276478,23.770755518895232,bottle_conn,986094.0,71236.25,0.07224083099582798
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000516453,0.032857182,63.62085610888115,bottle_conn,986094.0,71217.93,0.07222225264528533
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000516453,0.016585637,32.11451380861375,bottle_conn,986094.0,76080.0,0.07715288806138157
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000516453,0.010186584,19.72412591271616,bottle_conn,986094.0,71234.76,0.07223931998369323
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000516453,0.024264050000000002,46.982106793841844,bottle_conn,986094.0,71217.94,0.07222226278630638
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,128,0.000516453,9.405000000000001e-5,0.18210756835568773,total_conn,6476.0,78536.0,12.127239036442248
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,128,0.000516453,11.153363010000001,21596.08523912147,total_conn,6476.0,65419.0,10.101760345892526
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__dynamic,parts,128,0.000516453,16.147226290000003,31265.62589432146,total_conn,6476.0,65419.0,10.101760345892526
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__trans,parts,128,0.000516453,8.392851570000001,16250.94939907407,total_conn,6476.0,65419.0,10.101760345892526
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,128,0.000516453,9.3311e-5,0.1806766540227281,total_hypercut,6476.0,6183.0,0.9547560222359481
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,128,0.000516453,7.929901639000001,15354.546568613214,total_hypercut,6476.0,6063.0,0.9362260654725139
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,256,0.000516453,4.633e-6,0.008970806636809157,bottle_conn,986094.0,64834.0,0.06574829580141447
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,256,0.000516453,0.004580193000000001,8.868557254968023,bottle_conn,986094.0,61948.0,0.06282159712968541
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,256,0.000516453,0.0032888450000000003,6.3681399856327685,bottle_conn,986094.0,57436.95,0.05824693183408478
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000516453,0.028742639,55.653929786447165,bottle_conn,986094.0,44973.0,0.045607213916725994
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000516453,0.021166073,40.98354158074403,bottle_conn,986094.0,43192.18,0.04380128060813675
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000516453,0.060624581000000004,117.38644368413001,bottle_conn,986094.0,43182.43,0.04379139311262415
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,256,0.000516453,0.000187082,0.36224399896989656,total_conn,6476.0,100572.0,15.52995676343422
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,256,0.000516453,19.595930948,37943.29967683409,total_conn,6476.0,86725.0,13.391754169240272
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,256,0.000516453,0.00018791600000000002,0.3638588603415993,total_hypercut,6476.0,6312.0,0.9746757257566399
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,256,0.000516453,14.416245137,27913.953713116196,total_hypercut,6476.0,6209.0,0.9587708462013589
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,512,0.000516453,8.302000000000001e-6,0.016075034901530245,bottle_conn,986094.0,39687.0,0.04024667019574199
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,512,0.000516453,0.004718491,9.136341545116398,bottle_conn,986094.0,36922.0,0.03744267787857953
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,512,0.000516453,0.003268387,6.328527474910592,bottle_conn,986094.0,34871.5,0.03536326151462234
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000516453,0.041438476,80.23668368660846,bottle_conn,986094.0,26772.0,0.027149541524438846
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000516453,0.031095630000000003,60.20999006685991,bottle_conn,986094.0,25785.29,0.026148916837542873
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000516453,0.091466425,177.1050318228377,bottle_conn,986094.0,25780.62,0.02614418098071786
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,512,0.000516453,0.00032657300000000003,0.6323382766679639,total_conn,6476.0,122336.0,18.890673255095738
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,512,0.000516453,32.510685154,62949.93959566504,total_conn,6476.0,108142.0,16.698888202594194
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,512,0.000516453,0.000326943,0.633054701976753,total_hypercut,6476.0,6358.0,0.9817788758492897
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,512,0.000516453,29.406870534000003,56940.07108875348,total_hypercut,6476.0,6308.0,0.9740580605311921
LPnetlib/lp_cre_d,cols,spectral_order,split_equal__split_equal,parts,1024,0.000516453,1.5530000000000002e-5,0.030070500122954074,bottle_conn,986094.0,25116.0,0.02547018844045294
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__split_equal,parts,1024,0.000516453,0.004942191,9.569488414240986,bottle_conn,986094.0,23369.0,0.023698552065016115
LPnetlib/lp_cre_d,cols,spectral_order,balance_work__map_local,parts,1024,0.000516453,0.004252742,8.234518920405147,bottle_conn,986094.0,21587.0,0.02189142211594432
LPnetlib/lp_cre_d,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000516453,0.054102625,104.75808059978351,bottle_conn,986094.0,15405.0,0.01562224290990514
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000516453,0.044533988000000004,86.23047595812203,bottle_conn,986094.0,14846.11,0.015055471385080937
LPnetlib/lp_cre_d,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000516453,0.13574926,262.84920409020765,bottle_conn,986094.0,14842.82,0.015052134989159248
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,1024,0.000516453,0.0010101,1.9558410929939414,total_conn,6476.0,141870.0,21.907041383570107
LPnetlib/lp_cre_d,cols,spectral_order,split_conn__convex,parts,1024,0.000516453,56.156953457,108735.84519210846,total_conn,6476.0,127674.0,19.714947498455835
LPnetlib/lp_cre_d,cols,spectral_order,balance_work,parts,1024,0.000516453,0.0010045,1.944997899131189,total_hypercut,6476.0,6389.0,0.9865657813465102
LPnetlib/lp_cre_d,cols,spectral_order,split_hypercut__convex,parts,1024,0.000516453,57.512550957,111360.66778003032,total_hypercut,6476.0,6341.0,0.9791537986411365
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,2,0.000516453,3.5618000000000004e-5,0.06896658553634116,cache,6476.0,221147.0,34.14870290302656
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000516453,0.002827773,5.475373364081532,cache,6476.0,202486.0,31.267140210006175
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,2,0.000516453,0.07974614000000001,154.41122425467563,cache,6476.0,202486.0,31.267140210006175
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,4,0.000516453,2.002e-5,0.038764418059339376,cache,6476.0,204891.0,31.63851142680667
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000516453,0.003265117,6.322195824208592,cache,6476.0,191868.0,29.627547869054972
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,4,0.000516453,0.083845268,162.34830274971776,cache,6476.0,191868.0,29.627547869054972
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,8,0.000516453,9.112e-6,0.017643425442392627,cache,6476.0,192349.0,29.701822112415073
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000516453,0.004203134,8.138463713058108,cache,6476.0,181597.0,28.041537986411367
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,8,0.000516453,0.08853749300000001,171.43378584304864,cache,6476.0,181597.0,28.041537986411367
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,16,0.000516453,5.2840000000000006e-6,0.01023132792335411,cache,6476.0,180448.0,27.86411365040148
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000516453,0.006113442,11.837363709766425,cache,6476.0,171623.0,26.50138974675726
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,16,0.000516453,0.095766684,185.4315571794529,cache,6476.0,171623.0,26.50138974675726
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,32,0.000516453,3.4540000000000003e-6,0.006687927071776134,cache,6476.0,167340.0,25.840024706609018
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000516453,0.009882102,19.134562099552134,cache,6476.0,160636.0,24.80481778875849
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,32,0.000516453,0.108492711,210.07276751224214,cache,6476.0,160636.0,24.80481778875849
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,64,0.000516453,2.454e-6,0.004751642453427514,cache,6476.0,151368.0,23.373687461395924
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000516453,0.017482221000000003,33.85055561687124,cache,6476.0,146940.0,22.6899320568252
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,64,0.000516453,0.131601285,254.817543900413,cache,6476.0,146940.0,22.6899320568252
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,128,0.000516453,2.1510000000000002e-6,0.004164948214067882,cache,6476.0,132117.0,20.401019147621987
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000516453,0.031733937000000004,61.44593409274416,cache,6476.0,129401.0,19.981624459542928
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,128,0.000516453,0.15940966,308.66247267418333,cache,6476.0,129401.0,19.981624459542928
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,256,0.000516453,2.1630000000000003e-6,0.004188183629488066,cache,6476.0,110752.0,17.101914762198888
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000516453,0.060264397000000004,116.68902494515474,cache,6476.0,109463.0,16.90287214329833
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,256,0.000516453,0.19598051900000002,379.4740644356795,cache,6476.0,109463.0,16.90287214329833
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,512,0.000516453,1.6370000000000002e-6,0.0031696979202366915,cache,6476.0,88581.0,13.678350833848054
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000516453,0.11688451400000001,226.32168658135396,cache,6476.0,88030.0,13.593267449042619
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,512,0.000516453,0.230000491,445.34641293593023,cache,6476.0,88030.0,13.593267449042619
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,1024,0.000516453,1.602e-6,0.0031019279585944894,cache,6476.0,67270.0,10.387584928968499
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000516453,0.230817445,446.9282684000286,cache,6476.0,67010.0,10.347436689314392
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000516453,0.271830226,526.3406854060291,cache,6476.0,67010.0,10.347436689314392
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,2048,0.000516453,1.579e-6,0.003057393412372471,cache,6476.0,48256.0,7.451513279802347
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000516453,0.45819820600000005,887.2021384327326,cache,6476.0,48039.0,7.418004941321803
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000516453,0.30446987600000003,589.5403376493117,cache,6476.0,48039.0,7.418004941321803
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,4096,0.000516453,1.559e-6,0.003018667720005499,cache,6476.0,32815.0,5.067171093267449
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000516453,0.90421313,1750.8139753278613,cache,6476.0,32777.0,5.061303273625695
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000516453,0.330425717,639.7982333339141,cache,6476.0,32777.0,5.061303273625695
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,8192,0.000516453,1.5410000000000002e-6,0.0029838145968752237,cache,6476.0,21958.0,3.390673255095738
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000516453,1.761182762,3410.1510921613385,cache,6476.0,21778.0,3.3628783199505867
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000516453,0.323434671,626.2615784979465,cache,6476.0,21778.0,3.3628783199505867
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,16384,0.000516453,1.5550000000000001e-6,0.0030109225815321047,cache,6476.0,14802.0,2.2856701667696107
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000516453,3.3522314900000003,6490.874271230877,cache,6476.0,14674.0,2.265904879555281
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000516453,0.21372763900000002,413.8375399116667,cache,6476.0,14674.0,2.265904879555281
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,32768,0.000516453,1.522e-6,0.0029470251891265996,cache,6476.0,10470.0,1.6167387276096357
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000516453,5.954135031000001,11528.900076095986,cache,6476.0,10430.0,1.6105620753551575
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000516453,0.218150684,422.40181391143045,cache,6476.0,10430.0,1.6105620753551575
LPnetlib/lp_cre_d,cols,spectral_order,chunk_equal,vertices,65536,0.000516453,1.5380000000000001e-6,0.002978005743020178,cache,6476.0,7736.0,1.1945645460160592
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000516453,8.518630559,16494.49332078621,cache,6476.0,7721.0,1.19224830142063
LPnetlib/lp_cre_d,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000516453,0.076105981,147.36284037463233,cache,6476.0,7721.0,1.19224830142063


==> results/data/results_lanka_48_33.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,2,0.018147091,1.24e-7,6.833051093423182e-6,bottle_conn,1.6355764e7,1.0262565e7,0.6274586133671286
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,2,0.018147091,4.92e-7,2.711178337067908e-5,bottle_conn,1.6355764e7,8.717358e6,0.5329838459395722
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.018147091,0.480772234,26.493074509848437,bottle_conn,1.6355764e7,9.280734e6,0.5674289504299525
Chen/pkustk14,symmetric,natural_order,balance_work,parts,2,0.018147091,4.93e-7,2.716688862143249e-5,total_conn,151926.0,10229.0,0.06732883114147677
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,2,0.018147091,1.182834176,65.18037386818636,total_conn,151926.0,4979.0,0.03277253399681424
Chen/pkustk14,symmetric,natural_order,balance_work,parts,2,0.018147091,5.01e-7,2.7607730627459797e-5,total_hypercut,151926.0,10229.0,0.06732883114147677
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,2,0.018147091,1.220964313,67.28154462883334,total_hypercut,151926.0,4979.0,0.03277253399681424
Chen/pkustk14,symmetric,natural_order,balance_work,parts,2,0.018147091,4.93e-7,2.716688862143249e-5,total_edgecut,1.4836504e7,282744.0,0.019057319702808693
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,2,0.018147091,1.345274322,74.13167884593734,total_edgecut,1.4836504e7,158904.0,0.010710339848255358
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,4,0.018147091,1.3900000000000001e-7,7.659629854724375e-6,bottle_conn,1.6355764e7,5.925136e6,0.36226592655653383
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,4,0.018147091,1.5580000000000002e-6,8.585398067381709e-5,bottle_conn,1.6355764e7,4.953121e6,0.30283641901411634
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.018147091,0.47657657000000003,26.261871393051372,bottle_conn,1.6355764e7,5.180563e6,0.316742342332648
Chen/pkustk14,symmetric,natural_order,balance_work,parts,4,0.018147091,1.5750000000000002e-6,8.67907699366251e-5,total_conn,151926.0,25297.0,0.16650869502257679
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,4,0.018147091,1.453440053,80.09217857561853,total_conn,151926.0,14360.0,0.09451970038044838
Chen/pkustk14,symmetric,natural_order,balance_work,parts,4,0.018147091,1.562e-6,8.607440167683074e-5,total_hypercut,151926.0,21578.0,0.14202967234048156
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,4,0.018147091,1.672093435,92.14112801881029,total_hypercut,151926.0,11916.0,0.07843292129062833
Chen/pkustk14,symmetric,natural_order,balance_work,parts,4,0.018147091,1.56e-6,8.596419117532391e-5,total_edgecut,1.4836504e7,721746.0,0.04864663535291063
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,4,0.018147091,1.622065384,89.38431972375076,total_edgecut,1.4836504e7,435084.0,0.02932523726613763
Chen/pkustk14,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.018147091,1.0709418320000001,59.014518194679255,bottle_conn,1.6355764e7,3.515997e6,0.21496990296509536
Chen/pkustk14,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.018147091,0.7162947740000001,39.47160313462913,bottle_conn,1.6355764e7,3.515997e6,0.21496990296509536
Chen/pkustk14,symmetric,natural_order,metis__symmetric,parts,8,0.018147091,0.575717041,31.725031907317817,bottle_conn,1.6355764e7,3.412238e6,0.20862602321725846
Chen/pkustk14,symmetric,natural_order,kahypar__symmetric,parts,8,0.018147091,143.998020378,7935.047020924731,bottle_conn,1.6355764e7,3.175861e6,0.1941738093066151
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,8,0.018147091,1.72e-7,9.478103129586996e-6,bottle_conn,1.6355764e7,3.557149e6,0.21748595785559147
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,8,0.018147091,2.573e-6,0.00014178581018853105,bottle_conn,1.6355764e7,3.034089e6,0.18550579477669157
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.018147091,0.48345073000000005,26.640673703570453,bottle_conn,1.6355764e7,2.9546e6,0.180645795573964
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.018147091,0.47782285700000005,26.330548350697093,bottle_conn,1.6355764e7,3.025701e6,0.18499294805183053
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.018147091,0.129702603,7.147294461685346,bottle_conn,1.6355764e7,3.025701e6,0.18499294805183053
Chen/pkustk14,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.018147091,2.2048849880000003,121.5007401461755,total_conn,151926.0,47082.0,0.3099008727933336
Chen/pkustk14,symmetric,natural_order,metis,parts,8,0.018147091,0.550014799,30.308703416982922,total_conn,151926.0,16127.0,0.10615036267656622
Chen/pkustk14,symmetric,natural_order,kahypar,parts,8,0.018147091,143.63769872900002,7915.191406104704,total_conn,151926.0,12046.0,0.07928860102944854
Chen/pkustk14,symmetric,natural_order,balance_work,parts,8,0.018147091,2.7880000000000002e-6,0.0001536334391005148,total_conn,151926.0,48301.0,0.3179245158827324
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,8,0.018147091,1.871863116,103.14948638324456,total_conn,151926.0,22582.0,0.14863815278490844
Chen/pkustk14,symmetric,natural_order,split_conn__dynamic,parts,8,0.018147091,55.393704515,3052.483977459528,total_conn,151926.0,22582.0,0.14863815278490844
Chen/pkustk14,symmetric,natural_order,split_conn__trans,parts,8,0.018147091,43.769016481,2411.902628415761,total_conn,151926.0,22582.0,0.14863815278490844
Chen/pkustk14,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.018147091,2.835743485,156.26435581328158,total_hypercut,151926.0,43101.0,0.2836973263299238
Chen/pkustk14,symmetric,natural_order,balance_work,parts,8,0.018147091,2.442e-6,0.00013456702233983396,total_hypercut,151926.0,42879.0,0.2822360886220923
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,8,0.018147091,2.3849543,131.42350473693,total_hypercut,151926.0,19198.0,0.12636415096823453
Chen/pkustk14,symmetric,natural_order,balance_work,parts,8,0.018147091,2.429e-6,0.0001338506540800396,total_edgecut,1.4836504e7,1.426586e6,0.0961537839372402
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,8,0.018147091,2.033647841,112.0646742224415,total_edgecut,1.4836504e7,690832.0,0.046562990850135585
Chen/pkustk14,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.018147091,2.92350301,161.10036644440697,total_edgecut,1.4836504e7,8.383404e6,0.565052521807024
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,16,0.018147091,2.4700000000000003e-7,1.3610996936092954e-5,bottle_conn,1.6355764e7,2.166108e6,0.1324369806265241
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,16,0.018147091,4.372000000000001e-6,0.00024092015629392064,bottle_conn,1.6355764e7,2.204742e6,0.13479908367472165
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.018147091,0.47911107000000003,26.401535651085897,bottle_conn,1.6355764e7,1.592054e6,0.0973390176087158
Chen/pkustk14,symmetric,natural_order,balance_work,parts,16,0.018147091,4.309000000000001e-6,0.00023744852549645562,total_conn,151926.0,88946.0,0.5854560773007912
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,16,0.018147091,2.711904951,149.44020234427657,total_conn,151926.0,42683.0,0.28094598686202493
Chen/pkustk14,symmetric,natural_order,balance_work,parts,16,0.018147091,4.3360000000000005e-6,0.00023893636726679776,total_hypercut,151926.0,71858.0,0.47298026670879245
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,16,0.018147091,3.751880823,206.74833354833564,total_hypercut,151926.0,34018.0,0.22391164119373905
Chen/pkustk14,symmetric,natural_order,balance_work,parts,16,0.018147091,4.2580000000000006e-6,0.00023463815770803157,total_edgecut,1.4836504e7,2.632438e6,0.17742980421802873
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,16,0.018147091,2.950106023,162.56633214656827,total_edgecut,1.4836504e7,1.242556e6,0.08374991844439902
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,32,0.018147091,4.1700000000000004e-7,2.2978889564173123e-5,bottle_conn,1.6355764e7,1.683474e6,0.10292848441686979
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,32,0.018147091,1.3865e-5,0.000764034301696068,bottle_conn,1.6355764e7,1.800696e6,0.1100954990546452
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.018147091,0.486821961,26.82644623317313,bottle_conn,1.6355764e7,941290.0,0.05755096490753963
Chen/pkustk14,symmetric,natural_order,balance_work,parts,32,0.018147091,1.2430000000000001e-5,0.0006849582668649207,total_conn,151926.0,141892.0,0.9339546884667536
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,32,0.018147091,4.473995654,246.54065238334894,total_conn,151926.0,72917.0,0.47995076550425864
Chen/pkustk14,symmetric,natural_order,balance_work,parts,32,0.018147091,1.2312e-5,0.0006784558472760179,total_hypercut,151926.0,95098.0,0.6259494754024986
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,32,0.018147091,6.34419778,349.5986094961446,total_hypercut,151926.0,57579.0,0.3789937206271474
Chen/pkustk14,symmetric,natural_order,balance_work,parts,32,0.018147091,1.2381e-5,0.0006822581095780034,total_edgecut,1.4836504e7,3.818288e6,0.2573576632338723
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,32,0.018147091,4.998426741,275.4395589353688,total_edgecut,1.4836504e7,2.072816e6,0.13971054097380353
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,64,0.018147091,6.210000000000001e-7,3.422036071786933e-5,bottle_conn,1.6355764e7,1.053744e6,0.06442646152145506
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,64,0.018147091,3.7338e-5,0.0020575198526309258,bottle_conn,1.6355764e7,996966.0,0.060955024785146084
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.018147091,0.48551416300000005,26.75437969644832,bottle_conn,1.6355764e7,566727.0,0.034649986390119104
Chen/pkustk14,symmetric,natural_order,balance_work,parts,64,0.018147091,3.7529e-5,0.0020680449555248274,total_conn,151926.0,196720.0,1.2948409093900979
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,64,0.018147091,7.936714617000001,437.3546491280614,total_conn,151926.0,115454.0,0.7599357581980701
Chen/pkustk14,symmetric,natural_order,balance_work,parts,64,0.018147091,3.7124e-5,0.0020457273289696955,total_hypercut,151926.0,113920.0,0.7498387372799916
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,64,0.018147091,11.659675060000001,642.5093178846131,total_hypercut,151926.0,79948.0,0.5262298750707581
Chen/pkustk14,symmetric,natural_order,balance_work,parts,64,0.018147091,3.7531000000000004e-5,0.0020681551660263345,total_edgecut,1.4836504e7,5.058812e6,0.3409706221897018
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,64,0.018147091,8.929510409,492.0629101931544,total_edgecut,1.4836504e7,3.100702e6,0.20899141738511984
Chen/pkustk14,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.018147091,1.0625231830000001,58.550606430529285,bottle_conn,1.6355764e7,428323.0,0.02618789314886177
Chen/pkustk14,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.018147091,0.7305359570000001,40.25636709486937,bottle_conn,1.6355764e7,428323.0,0.02618789314886177
Chen/pkustk14,symmetric,natural_order,metis__symmetric,parts,128,0.018147091,0.944203502,52.03057073996047,bottle_conn,1.6355764e7,439101.0,0.02684686572880362
Chen/pkustk14,symmetric,natural_order,kahypar__symmetric,parts,128,0.018147091,208.128531212,11468.974901376756,bottle_conn,1.6355764e7,332313.0,0.020317791330322448
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,128,0.018147091,1.127e-6,6.210361759909618e-5,bottle_conn,1.6355764e7,754843.0,0.046151497417057374
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,128,0.018147091,0.00013714600000000002,0.007557464719827548,bottle_conn,1.6355764e7,668136.0,0.04085018590388074
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.018147091,0.37350267200000004,20.58195839762968,bottle_conn,1.6355764e7,354676.0,0.021685076893992846
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.018147091,0.36185683300000004,19.94021151930081,bottle_conn,1.6355764e7,357274.0,0.02184391997830245
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.018147091,0.136825054,7.539778910019242,bottle_conn,1.6355764e7,357274.0,0.02184391997830245
Chen/pkustk14,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.018147091,16.191991374,892.2637448613665,total_conn,151926.0,278992.0,1.8363677053302265
Chen/pkustk14,symmetric,natural_order,metis,parts,128,0.018147091,0.791458608,43.61352505478702,total_conn,151926.0,132849.0,0.8744322894040519
Chen/pkustk14,symmetric,natural_order,kahypar,parts,128,0.018147091,207.738472061,11447.480594052236,total_conn,151926.0,98451.0,0.6480194305122231
Chen/pkustk14,symmetric,natural_order,balance_work,parts,128,0.018147091,0.00013738000000000002,0.007570359348503846,total_conn,151926.0,289397.0,1.904854995195029
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,128,0.018147091,14.964433488000001,824.6188597390072,total_conn,151926.0,171521.0,1.1289772652475547
Chen/pkustk14,symmetric,natural_order,split_conn__dynamic,parts,128,0.018147091,81.270319387,4478.421328630578,total_conn,151926.0,171521.0,1.1289772652475547
Chen/pkustk14,symmetric,natural_order,split_conn__trans,parts,128,0.018147091,41.372103546000005,2279.8201400984876,total_conn,151926.0,171521.0,1.1289772652475547
Chen/pkustk14,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.018147091,23.727917782000002,1307.5328592334718,total_hypercut,151926.0,139487.0,0.9181246132985795
Chen/pkustk14,symmetric,natural_order,balance_work,parts,128,0.018147091,0.000137408,0.007571902295524941,total_hypercut,151926.0,131967.0,0.8686268314837486
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,128,0.018147091,21.540955909,1187.0197768336534,total_hypercut,151926.0,101737.0,0.6696483814488633
Chen/pkustk14,symmetric,natural_order,balance_work,parts,128,0.018147091,0.000137359,0.007569202138238024,total_edgecut,1.4836504e7,6.505738e6,0.43849534903909976
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,128,0.018147091,19.540843257000002,1076.80306761012,total_edgecut,1.4836504e7,4.339592e6,0.29249424257897955
Chen/pkustk14,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.018147091,10.644616826,586.5742793707267,total_edgecut,1.4836504e7,1.4536642e7,0.9797889044481098
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,256,0.018147091,2.307e-6,0.00012712781348812326,bottle_conn,1.6355764e7,548815.0,0.0335548373038398
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,256,0.018147091,0.00022072900000000002,0.012163326893550047,bottle_conn,1.6355764e7,459273.0,0.028080192401895746
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.018147091,0.38090700200000005,20.9899758589407,bottle_conn,1.6355764e7,226009.0,0.01381830894600827
Chen/pkustk14,symmetric,natural_order,balance_work,parts,256,0.018147091,0.000221324,0.012196114517748326,total_conn,151926.0,425269.0,2.7991851296025696
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,256,0.018147091,27.885485714,1536.6366826506794,total_conn,151926.0,243904.0,1.6054131616708134
Chen/pkustk14,symmetric,natural_order,balance_work,parts,256,0.018147091,0.000221591,0.012210827619699488,total_hypercut,151926.0,144101.0,0.9484946618748601
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,256,0.018147091,41.582414874,2291.4093985642107,total_hypercut,151926.0,122412.0,0.8057343706804628
Chen/pkustk14,symmetric,natural_order,balance_work,parts,256,0.018147091,0.000221954,0.012230830825722978,total_edgecut,1.4836504e7,8.17988e6,0.5513347349213804
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,256,0.018147091,39.607029199,2182.5552756086363,total_edgecut,1.4836504e7,5.693994e6,0.3837827294084914
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,512,0.018147091,4.346e-6,0.0002394874197743319,bottle_conn,1.6355764e7,413446.0,0.025278305556377556
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,512,0.018147091,0.00037428900000000003,0.020625289199244112,bottle_conn,1.6355764e7,380652.0,0.023273263174988342
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.018147091,0.43295015000000003,23.85782657947767,bottle_conn,1.6355764e7,150054.0,0.009174380359119879
Chen/pkustk14,symmetric,natural_order,balance_work,parts,512,0.018147091,0.00037434,0.020628099567032536,total_conn,151926.0,636263.0,4.187979674315127
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,512,0.018147091,55.782206709,3073.892488278149,total_conn,151926.0,399702.0,2.6308992535839817
Chen/pkustk14,symmetric,natural_order,balance_work,parts,512,0.018147091,0.00037503300000000004,0.02066628750580465,total_hypercut,151926.0,150953.0,0.9935955662625225
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,512,0.018147091,80.529050986,4437.573547517892,total_hypercut,151926.0,141680.0,0.9325592722772929
Chen/pkustk14,symmetric,natural_order,balance_work,parts,512,0.018147091,0.000373915,0.020604679835462332,total_edgecut,1.4836504e7,1.006813e7,0.6786052832931532
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,512,0.018147091,92.64741372,5105.358964695774,total_edgecut,1.4836504e7,7.93964e6,0.5351422410562489
Chen/pkustk14,symmetric,natural_order,split_equal__symmetric,parts,1024,0.018147091,8.471e-6,0.00046679657913215955,bottle_conn,1.6355764e7,309004.0,0.018892666829871108
Chen/pkustk14,symmetric,natural_order,balance_work__symmetric,parts,1024,0.018147091,0.0006682050000000001,0.03682160407968418,bottle_conn,1.6355764e7,261430.0,0.015983967486936104
Chen/pkustk14,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.018147091,0.467406953,25.756577348953616,bottle_conn,1.6355764e7,105678.0,0.006461208415577529
Chen/pkustk14,symmetric,natural_order,balance_work,parts,1024,0.018147091,0.000668063,0.03681377913407719,total_conn,151926.0,967511.0,6.368304306043732
Chen/pkustk14,symmetric,natural_order,split_conn__convex,parts,1024,0.018147091,108.517609198,5979.890066016641,total_conn,151926.0,669422.0,4.406237247080815
Chen/pkustk14,symmetric,natural_order,balance_work,parts,1024,0.018147091,0.000667603,0.03678843071873062,total_hypercut,151926.0,151833.0,0.9993878598791517
Chen/pkustk14,symmetric,natural_order,split_hypercut__convex,parts,1024,0.018147091,154.609903933,8519.817525189022,total_hypercut,151926.0,150792.0,0.9925358398167529
Chen/pkustk14,symmetric,natural_order,balance_work,parts,1024,0.018147091,0.0006686870000000001,0.036848164810547326,total_edgecut,1.4836504e7,1.1582586e7,0.7806816214925025
Chen/pkustk14,symmetric,natural_order,split_symcut__convex,parts,1024,0.018147091,183.18393431700002,10094.39663453498,total_edgecut,1.4836504e7,1.0257458e7,0.6913662409958572
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,2,0.018147091,6.2628e-5,0.0034511316441847343,cache,151926.0,8.690412e6,57.201611310769714
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.018147091,0.06259494,3.449309864594827,cache,151926.0,8.037302e6,52.90274212445533
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,2,0.018147091,1.144050449,63.043186866699465,cache,151926.0,8.037302e6,52.90274212445533
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,4,0.018147091,3.6297e-5,0.002000155286596623,cache,151926.0,5.578548e6,36.71884996643102
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.018147091,0.063581671,3.5036839237759927,cache,151926.0,4.774917e6,31.42922870344773
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,4,0.018147091,1.1510278870000001,63.42768033730586,cache,151926.0,4.774917e6,31.42922870344773
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,8,0.018147091,2.0887000000000002e-5,0.0011509833724865325,cache,151926.0,3.861122e6,25.41449126548451
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.018147091,0.065564342,3.612939506392512,cache,151926.0,3.007713e6,19.79722364835512
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,8,0.018147091,1.153299004,63.552830809081186,cache,151926.0,3.007713e6,19.79722364835512
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,16,0.018147091,9.845000000000001e-6,0.0005425111936673487,cache,151926.0,2.837214e6,18.67497334228506
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.018147091,0.069428872,3.825895401086598,cache,151926.0,2.358692e6,15.525268880902544
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,16,0.018147091,1.159794189,63.910749607195996,cache,151926.0,2.358692e6,15.525268880902544
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,32,0.018147091,5.677e-6,0.00031283250852712425,cache,151926.0,2.130211e6,14.021372247014995
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.018147091,0.077172553,4.2526128843460365,cache,151926.0,1.877813e6,12.360050287640036
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,32,0.018147091,1.170831564,64.51896692423044,cache,151926.0,1.877813e6,12.360050287640036
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,64,0.018147091,3.7130000000000003e-6,0.0002046057960474216,cache,151926.0,1.599352e6,10.527177704935298
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.018147091,0.09263473400000001,5.104660245545691,cache,151926.0,1.458996e6,9.603333201690297
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,64,0.018147091,1.179255054,64.98314545289931,cache,151926.0,1.458996e6,9.603333201690297
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,128,0.018147091,2.679e-6,0.00014762696676839278,cache,151926.0,1.174006e6,7.727485749641272
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.018147091,0.121861887,6.715229840419051,cache,151926.0,1.081974e6,7.121717151771257
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,128,0.018147091,1.191312403,65.64756869296572,cache,151926.0,1.081974e6,7.121717151771257
Chen/pkustk14,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.018147091,1.25317974,69.0567838117966,cache,151926.0,754573.0,4.966714058159893
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,256,0.018147091,2.137e-6,0.00011775992086004308,cache,151926.0,846105.0,5.56919158011137
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.018147091,0.18086115500000002,9.966399297826854,cache,151926.0,755843.0,4.975073390992984
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,256,0.018147091,1.1951570930000002,65.85943129948487,cache,151926.0,755843.0,4.975073390992984
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,512,0.018147091,1.944e-6,0.00010712460746463441,cache,151926.0,617431.0,4.064024590919264
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.018147091,0.33692419900000004,18.566292470787744,cache,151926.0,521189.0,3.430545133815147
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,512,0.018147091,1.197472141,65.98700260003105,cache,151926.0,521189.0,3.430545133815147
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,1024,0.018147091,1.5980000000000002e-6,8.805819070395361e-5,cache,151926.0,474109.0,3.1206574253254873
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.018147091,0.533445868,29.395668319511927,cache,151926.0,378636.0,2.4922396429840843
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.018147091,1.1995421240000002,66.10106953230135,cache,151926.0,378636.0,2.4922396429840843
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,2048,0.018147091,1.5300000000000002e-6,8.431103365272153e-5,cache,151926.0,369950.0,2.43506707212722
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.018147091,1.007493235,55.51816734704202,cache,151926.0,310737.0,2.045318115398286
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.018147091,1.19861569,66.05001815442486,cache,151926.0,310737.0,2.045318115398286
Chen/pkustk14,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.018147091,1.3170313690000002,72.5753438388555,cache,151926.0,339837.0,2.2368587338572725
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,4096,0.018147091,1.498e-6,8.254766562861232e-5,cache,151926.0,300083.0,1.9751918697260509
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.018147091,1.950592445,107.48788579943749,cache,151926.0,255450.0,1.6814106867817227
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.018147091,1.195940115,65.9025799231403,cache,151926.0,255450.0,1.6814106867817227
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,8192,0.018147091,1.483e-6,8.172108686731113e-5,cache,151926.0,252955.0,1.6649882179482116
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.018147091,3.7927916030000004,209.00273233875336,cache,151926.0,213383.0,1.404519305451338
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.018147091,1.195906842,65.90074640613199,cache,151926.0,213383.0,1.404519305451338
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,16384,0.018147091,1.475e-6,8.128024486128383e-5,cache,151926.0,212727.0,1.4002014138462147
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.018147091,8.118022447000001,447.34566256376854,cache,151926.0,186468.0,1.2273606887563682
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.018147091,1.1900437030000002,65.57765666133487,cache,151926.0,186468.0,1.2273606887563682
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,32768,0.018147091,1.464e-6,8.067408710299629e-5,cache,151926.0,184209.0,1.2124916077564076
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.018147091,14.18315954,781.5665629273584,cache,151926.0,170136.0,1.1198609849532009
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.018147091,1.174212641,64.70528202013205,cache,151926.0,170136.0,1.1198609849532009
Chen/pkustk14,symmetric,natural_order,chunk_equal,vertices,65536,0.018147091,1.472e-6,8.111492910902359e-5,cache,151926.0,175292.0,1.153798559825178
Chen/pkustk14,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.018147091,25.559949774000003,1408.487441540906,cache,151926.0,163224.0,1.0743651514553139
Chen/pkustk14,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.018147091,1.158002491,63.812017639631605,cache,151926.0,163224.0,1.0743651514553139
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,2,0.019270369000000002,1.23e-7,6.382856498492582e-6,bottle_conn,1.6355764e7,1.0251229e7,0.6267655243741594
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,2,0.019270369000000002,4.91e-7,2.547953285170616e-5,bottle_conn,1.6355764e7,8.909709e6,0.5447442870904716
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.019270369000000002,0.35725628600000003,18.539151274166052,bottle_conn,1.6355764e7,9.380181e6,0.5735091922333925
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,2,0.019270369000000002,4.92e-7,2.5531425993970327e-5,total_conn,151926.0,13158.0,0.08660795387227993
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,2,0.019270369000000002,1.1137792770000001,57.79750647224243,total_conn,151926.0,1953.0,0.012854942537814463
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,2,0.019270369000000002,4.93e-7,2.558331913623449e-5,total_hypercut,151926.0,13158.0,0.08660795387227993
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,2,0.019270369000000002,1.2120246410000002,62.89576712308934,total_hypercut,151926.0,1953.0,0.012854942537814463
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,2,0.019270369000000002,4.93e-7,2.558331913623449e-5,total_edgecut,1.4836504e7,419116.0,0.028248972938638376
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,2,0.019270369000000002,1.60499012,83.28798062974299,total_edgecut,1.4836504e7,45090.0,0.0030391256592523412
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,4,0.019270369000000002,1.3800000000000002e-7,7.161253632455092e-6,bottle_conn,1.6355764e7,6.577051e6,0.4021243520021443
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,4,0.019270369000000002,1.114e-6,5.7808960482282405e-5,bottle_conn,1.6355764e7,5.590962e6,0.3418343527089288
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.019270369000000002,0.35809227600000004,18.582533422167472,bottle_conn,1.6355764e7,5.410796e6,0.33081890885684095
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,4,0.019270369000000002,1.1210000000000002e-6,5.8172212478131584e-5,total_conn,151926.0,35423.0,0.23315956452483447
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,4,0.019270369000000002,1.388928624,72.07587068000618,total_conn,151926.0,19008.0,0.1251135421191896
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,4,0.019270369000000002,1.1150000000000001e-6,5.7860853624546576e-5,total_hypercut,151926.0,35423.0,0.23315956452483447
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,4,0.019270369000000002,1.6680188180000002,86.55873782178224,total_hypercut,151926.0,19008.0,0.1251135421191896
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,4,0.019270369000000002,1.1180000000000001e-6,5.801653305133908e-5,total_edgecut,1.4836504e7,1.176588e6,0.07930358796115311
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,4,0.019270369000000002,1.9705431070000001,102.25767378922531,total_edgecut,1.4836504e7,610484.0,0.04114742934049693
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,8,0.019270369000000002,1.7400000000000002e-7,9.029406753965116e-6,bottle_conn,1.6355764e7,4.46656e6,0.2730878239622435
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,8,0.019270369000000002,1.8680000000000002e-6,9.693638974946458e-5,bottle_conn,1.6355764e7,3.893654e6,0.23806005026729415
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.019270369000000002,0.35857465800000005,18.607565739919146,bottle_conn,1.6355764e7,3.306143e6,0.2021393192026982
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.019270369000000002,0.358376904,18.597303663463837,bottle_conn,1.6355764e7,3.515997e6,0.21496990296509536
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.019270369000000002,0.09172405600000001,4.759849487054451,bottle_conn,1.6355764e7,3.515997e6,0.21496990296509536
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,8,0.019270369000000002,1.8630000000000002e-6,9.667692403814374e-5,total_conn,151926.0,74188.0,0.48831668048918553
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,8,0.019270369000000002,2.017211263,104.67943104773966,total_conn,151926.0,47082.0,0.3099008727933336
Chen/pkustk14,symmetric,rcm_order,split_conn__dynamic,parts,8,0.019270369000000002,59.79549902,3102.976337401738,total_conn,151926.0,47082.0,0.3099008727933336
Chen/pkustk14,symmetric,rcm_order,split_conn__trans,parts,8,0.019270369000000002,44.673149236,2318.230088692126,total_conn,151926.0,47082.0,0.3099008727933336
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,8,0.019270369000000002,1.8940000000000002e-6,9.828561144833292e-5,total_hypercut,151926.0,60909.0,0.4009122862446191
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,8,0.019270369000000002,2.665351609,138.3134702298643,total_hypercut,151926.0,43101.0,0.2836973263299238
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,8,0.019270369000000002,1.892e-6,9.818182516380458e-5,total_edgecut,1.4836504e7,2.443966e6,0.164726542047911
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,8,0.019270369000000002,3.4927174560000003,181.2480838327486,total_edgecut,1.4836504e7,1.461154e6,0.09848371287467722
Chen/pkustk14,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.019270369000000002,3.56589891,185.04569943626922,total_edgecut,1.4836504e7,1.461154e6,0.09848371287467722
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,16,0.019270369000000002,2.3600000000000002e-7,1.2246781574343491e-5,bottle_conn,1.6355764e7,3.16451e6,0.19347980320576894
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,16,0.019270369000000002,3.2620000000000003e-6,0.00016927543006571384,bottle_conn,1.6355764e7,2.547555e6,0.15575885051899746
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.019270369000000002,0.35917275200000004,18.63860271694849,bottle_conn,1.6355764e7,2.033905e6,0.12435401978165006
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,16,0.019270369000000002,3.2800000000000004e-6,0.00017020950662646885,total_conn,151926.0,135364.0,0.8909864012743046
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,16,0.019270369000000002,2.9049275740000002,150.74581986468448,total_conn,151926.0,97348.0,0.6407593170359254
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,16,0.019270369000000002,3.2350000000000004e-6,0.0001678743152245813,total_hypercut,151926.0,78035.0,0.5136382186064268
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,16,0.019270369000000002,4.150234549,215.36871188091934,total_hypercut,151926.0,68102.0,0.4482577044087253
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,16,0.019270369000000002,3.338e-6,0.00017321930887779054,total_edgecut,1.4836504e7,3.980748e6,0.2683076821871244
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,16,0.019270369000000002,5.567759537000001,288.92853774621545,total_edgecut,1.4836504e7,3.084664e6,0.20791043496500253
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,32,0.019270369000000002,3.6900000000000004e-7,1.9148569495477747e-5,bottle_conn,1.6355764e7,1.915346e6,0.1171052602617646
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,32,0.019270369000000002,1.3693000000000001e-5,0.0007105727970232432,bottle_conn,1.6355764e7,1.602969e6,0.09800636644060161
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.019270369000000002,0.36108803700000003,18.737992873929915,bottle_conn,1.6355764e7,1.162572e6,0.07108026259121861
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,32,0.019270369000000002,1.3975000000000001e-5,0.0007252066631417384,total_conn,151926.0,194646.0,1.2811895264799968
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,32,0.019270369000000002,4.709483228,244.38988314131396,total_conn,151926.0,150253.0,0.9889880599765676
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,32,0.019270369000000002,1.3849e-5,0.0007186681272164533,total_hypercut,151926.0,94489.0,0.6219409449337178
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,32,0.019270369000000002,7.522140305000001,390.34749697839203,total_hypercut,151926.0,82656.0,0.5440543422455669
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,32,0.019270369000000002,1.4040000000000001e-5,0.0007285797173889094,total_edgecut,1.4836504e7,4.922668e6,0.33179433645554235
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,32,0.019270369000000002,9.38220661,486.8721823645411,total_edgecut,1.4836504e7,4.128082e6,0.27823818872694
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,64,0.019270369000000002,6.210000000000001e-7,3.2225641346047915e-5,bottle_conn,1.6355764e7,1.188142e6,0.0726436258190079
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,64,0.019270369000000002,3.8066000000000005e-5,0.001975364353427794,bottle_conn,1.6355764e7,1.178171e6,0.07203399364285276
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.019270369000000002,0.39394101200000003,20.44283697940605,bottle_conn,1.6355764e7,684636.0,0.0418590045686646
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,64,0.019270369000000002,3.8155e-5,0.0019799828430893045,total_conn,151926.0,267076.0,1.7579347840395982
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,64,0.019270369000000002,8.4956931,440.86821067100476,total_conn,151926.0,204780.0,1.347893053196951
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,64,0.019270369000000002,3.8278e-5,0.001986365699587797,total_hypercut,151926.0,122570.0,0.8067743506707212
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,64,0.019270369000000002,13.440289717,697.4588663559063,total_hypercut,151926.0,102774.0,0.6764740729039137
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,64,0.019270369000000002,3.7834000000000004e-5,0.001963325144422507,total_edgecut,1.4836504e7,6.061562e6,0.4085572989432012
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,64,0.019270369000000002,15.268924387,792.352465435405,total_edgecut,1.4836504e7,5.082172e6,0.34254511709766666
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,128,0.019270369000000002,1.127e-6,5.848357133171658e-5,bottle_conn,1.6355764e7,747181.0,0.04568303871344683
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,128,0.019270369000000002,0.000108033,0.005606171838224789,bottle_conn,1.6355764e7,655807.0,0.040096384369449206
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.019270369000000002,0.406804881,21.11038356349066,bottle_conn,1.6355764e7,412616.0,0.02522755892051267
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.019270369000000002,0.364559827,18.918154966311228,bottle_conn,1.6355764e7,428323.0,0.02618789314886177
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.019270369000000002,0.118066637,6.126848790492802,bottle_conn,1.6355764e7,428323.0,0.02618789314886177
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,128,0.019270369000000002,0.000108363,0.005623296575171965,total_conn,151926.0,373103.0,2.4558205968695286
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,128,0.019270369000000002,16.514536737,856.9912043199587,total_conn,151926.0,278992.0,1.8363677053302265
Chen/pkustk14,symmetric,rcm_order,split_conn__dynamic,parts,128,0.019270369000000002,78.254939581,4060.894712550652,total_conn,151926.0,278992.0,1.8363677053302265
Chen/pkustk14,symmetric,rcm_order,split_conn__trans,parts,128,0.019270369000000002,38.755190576000004,2011.1286180352852,total_conn,151926.0,278992.0,1.8363677053302265
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,128,0.019270369000000002,0.00010787800000000001,0.005598128401173843,total_hypercut,151926.0,149678.0,0.9852033226702474
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,128,0.019270369000000002,24.531110627,1272.996413664938,total_hypercut,151926.0,139487.0,0.9181246132985795
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,128,0.019270369000000002,0.00010815400000000001,0.005612450908438754,total_edgecut,1.4836504e7,7.802684e6,0.5259112254477201
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,128,0.019270369000000002,30.791074564000002,1597.845612816236,total_edgecut,1.4836504e7,6.359478e6,0.42863723152030964
Chen/pkustk14,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.019270369000000002,31.274508749000002,1622.9325317538028,total_edgecut,1.4836504e7,6.359478e6,0.42863723152030964
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,256,0.019270369000000002,2.305e-6,0.00011961369291890569,bottle_conn,1.6355764e7,474185.0,0.028991919912759807
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,256,0.019270369000000002,0.000197171,0.010231822753368137,bottle_conn,1.6355764e7,427751.0,0.026152920768482597
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.019270369000000002,0.42010061000000004,21.80034071999348,bottle_conn,1.6355764e7,267945.0,0.016382298008212885
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,256,0.019270369000000002,0.00019703600000000002,0.010224817179162474,total_conn,151926.0,522949.0,3.442129721048405
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,256,0.019270369000000002,32.218425801,1671.9153536188123,total_conn,151926.0,392884.0,2.58602214235878
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,256,0.019270369000000002,0.00019865600000000002,0.010308884069630425,total_hypercut,151926.0,151586.0,0.9977620683753933
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,256,0.019270369000000002,40.283448408000005,2090.4347191275892,total_hypercut,151926.0,151007.0,0.9939510024617247
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,256,0.019270369000000002,0.00019829500000000003,0.010290150645273062,total_edgecut,1.4836504e7,9.730558e6,0.6558524838465989
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,256,0.019270369000000002,55.14512800200001,2861.6539725835037,total_edgecut,1.4836504e7,8.490628e6,0.5722795612766997
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,512,0.019270369000000002,4.313e-6,0.0002238151225853537,bottle_conn,1.6355764e7,309123.0,0.01889994255236258
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,512,0.019270369000000002,0.000374887,0.019454064423986898,bottle_conn,1.6355764e7,318253.0,0.01945815554687632
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.019270369000000002,0.474978608,24.648132477380166,bottle_conn,1.6355764e7,159186.0,0.009732715634683895
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,512,0.019270369000000002,0.000374752,0.019447058849781235,total_conn,151926.0,659358.0,4.3399944709924565
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,512,0.019270369000000002,55.626420924,2886.629774655586,total_conn,151926.0,510278.0,3.3587272751207826
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,512,0.019270369000000002,0.00037486,0.019452663309145767,total_hypercut,151926.0,151794.0,0.9991311559575057
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,512,0.019270369000000002,78.099030056,4052.804077389488,total_hypercut,151926.0,151686.0,0.9984202835591012
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,512,0.019270369000000002,0.000374903,0.019454894714263125,total_edgecut,1.4836504e7,1.0438356e7,0.7035590055447024
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,512,0.019270369000000002,80.86872395900001,4196.532197126065,total_edgecut,1.4836504e7,9.576564e6,0.6454730844948379
Chen/pkustk14,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.019270369000000002,8.473e-6,0.00043969059440428975,bottle_conn,1.6355764e7,231930.0,0.01418032199535283
Chen/pkustk14,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.019270369000000002,0.000658812,0.03418782484134061,bottle_conn,1.6355764e7,219588.0,0.0134257256340945
Chen/pkustk14,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.019270369000000002,0.520756313,27.023681435472252,bottle_conn,1.6355764e7,99675.0,0.006094181843171618
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,1024,0.019270369000000002,0.0006593290000000001,0.03421465359589118,total_conn,151926.0,873432.0,5.7490620433632165
Chen/pkustk14,symmetric,rcm_order,split_conn__convex,parts,1024,0.019270369000000002,108.642056643,5637.777701246924,total_conn,151926.0,651140.0,4.2859023471953455
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,1024,0.019270369000000002,0.000659621,0.034229806393432316,total_hypercut,151926.0,151917.0,0.9999407606334663
Chen/pkustk14,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.019270369000000002,154.10382750600002,7996.931844221561,total_hypercut,151926.0,151895.0,0.9997959532930506
Chen/pkustk14,symmetric,rcm_order,balance_work,parts,1024,0.019270369000000002,0.000660077,0.03425346966630478,total_edgecut,1.4836504e7,1.128398e7,0.7605551820024448
Chen/pkustk14,symmetric,rcm_order,split_symcut__convex,parts,1024,0.019270369000000002,162.197286827,8416.926880175464,total_edgecut,1.4836504e7,1.0309762e7,0.6948915998000608
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,2,0.019270369000000002,7.0351e-5,0.003650734451426436,cache,151926.0,8.454776e6,55.65061938048787
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.019270369000000002,0.06347332900000001,3.2938304917772983,cache,151926.0,7.909269e6,52.060009478298646
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.019270369000000002,1.150652888,59.71099401365899,cache,151926.0,7.909269e6,52.060009478298646
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,4,0.019270369000000002,3.7237e-5,0.0019323449384907989,cache,151926.0,5.294185e6,34.84712952358385
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.019270369000000002,0.064547249,3.3495595751176324,cache,151926.0,4.653563e6,30.630458249410896
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.019270369000000002,1.165377546,60.475102786044204,cache,151926.0,4.653563e6,30.630458249410896
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,8,0.019270369000000002,2.0746e-5,0.0010765751294124154,cache,151926.0,3.527598e6,23.219185656174716
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.019270369000000002,0.066531741,3.4525411007957345,cache,151926.0,2.846576e6,18.736595447783788
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.019270369000000002,1.162237318,60.312146487698286,cache,151926.0,2.846576e6,18.736595447783788
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,16,0.019270369000000002,9.825e-6,0.000509850122745444,cache,151926.0,2.489804e6,16.38826797256559
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.019270369000000002,0.070378837,3.652179000827643,cache,151926.0,2.064452e6,13.588536524360544
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.019270369000000002,1.1664517380000001,60.53084598431924,cache,151926.0,2.064452e6,13.588536524360544
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,32,0.019270369000000002,5.737e-6,0.00029771095716952796,cache,151926.0,1.815731e6,11.951417137290523
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.019270369000000002,0.07807509600000001,4.051562064016522,cache,151926.0,1.579244e6,10.394823795795322
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.019270369000000002,1.1866847470000002,61.58080039878842,cache,151926.0,1.579244e6,10.394823795795322
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,64,0.019270369000000002,3.706e-6,0.00019231598523100413,cache,151926.0,1.37659e6,9.060924397404
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.019270369000000002,0.09355763900000001,4.85499987052661,cache,151926.0,1.219011e6,8.023715493068995
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.019270369000000002,1.176719121,61.06365275101893,cache,151926.0,1.219011e6,8.023715493068995
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,128,0.019270369000000002,2.503e-6,0.00012988853508721083,cache,151926.0,1.058814e6,6.969274515224517
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.019270369000000002,0.12304686000000001,6.3852882111390805,cache,151926.0,959193.0,6.313553967062912
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.019270369000000002,1.182884241,61.38358020025459,cache,151926.0,959193.0,6.313553967062912
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,256,0.019270369000000002,2.128e-6,0.00011042860673814808,cache,151926.0,832227.0,5.477844476916394
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.019270369000000002,0.18176155800000002,9.432178387450701,cache,151926.0,754573.0,4.966714058159893
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.019270369000000002,1.198603719,62.199313308427044,cache,151926.0,754573.0,4.966714058159893
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,512,0.019270369000000002,1.8710000000000002e-6,9.709206917625707e-5,cache,151926.0,687974.0,4.528349327962298
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.019270369000000002,0.297100708,15.417489307028836,cache,151926.0,635704.0,4.1843002514382
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.019270369000000002,1.194452584,61.983897869314276,cache,151926.0,635704.0,4.1843002514382
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,1024,0.019270369000000002,1.576e-6,8.17835922083277e-5,cache,151926.0,569806.0,3.750549609678396
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.019270369000000002,0.534659868,27.745180593064923,cache,151926.0,534390.0,3.5174361202164213
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.019270369000000002,1.2217446010000002,63.40016639017136,cache,151926.0,534390.0,3.5174361202164213
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,2048,0.019270369000000002,1.531e-6,7.944840080644018e-5,cache,151926.0,435721.0,2.867981780603715
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.019270369000000002,1.0087712130000002,52.34830806820565,cache,151926.0,416129.0,2.7390242618116716
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.019270369000000002,1.2440644980000002,64.55841598051391,cache,151926.0,416129.0,2.7390242618116716
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,4096,0.019270369000000002,1.495e-6,7.758024768493016e-5,cache,151926.0,353709.0,2.3281663441412266
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.019270369000000002,1.9470125520000001,101.03659935105549,cache,151926.0,339837.0,2.2368587338572725
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.019270369000000002,1.279997403,66.42308733164373,cache,151926.0,339837.0,2.2368587338572725
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,8192,0.019270369000000002,1.4790000000000002e-6,7.674995740870348e-5,cache,151926.0,287229.0,1.8905848900122428
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.019270369000000002,3.783186107,196.32141486237236,cache,151926.0,281552.0,1.8532180140331478
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.019270369000000002,1.211019375,62.843600711538,cache,151926.0,281552.0,1.8532180140331478
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,16384,0.019270369000000002,1.475e-6,7.654238483964682e-5,cache,151926.0,224588.0,1.4782723167858036
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.019270369000000002,8.174483102,424.19961454811784,cache,151926.0,222218.0,1.4626726169319273
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.019270369000000002,1.215139108,63.05738660219739,cache,151926.0,222218.0,1.4626726169319273
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,32768,0.019270369000000002,1.466e-6,7.60753465592693e-5,cache,151926.0,184032.0,1.2113265668812447
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.019270369000000002,14.268143524000001,740.4188017364897,cache,151926.0,183286.0,1.2064162816107842
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.019270369000000002,1.2743312880000002,66.1290548198636,cache,151926.0,183286.0,1.2064162816107842
Chen/pkustk14,symmetric,rcm_order,chunk_equal,vertices,65536,0.019270369000000002,1.466e-6,7.60753465592693e-5,cache,151926.0,161919.0,1.0657754433079263
Chen/pkustk14,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.019270369000000002,25.024855509,1298.6183870687685,cache,151926.0,161880.0,1.0655187393862802
Chen/pkustk14,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.019270369000000002,1.128607818,58.56700605992547,cache,151926.0,161880.0,1.0655187393862802
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,2,0.019708355,1.23e-7,6.241007938003958e-6,bottle_conn,1.6355764e7,1.0220518e7,0.6248878377066336
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,2,0.019708355,4.61e-7,2.3391094792031097e-5,bottle_conn,1.6355764e7,9.782679e6,0.5981181313205547
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.019708355,0.397219298,20.154868227206176,bottle_conn,1.6355764e7,9.067069e6,0.5543653601262527
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,2,0.019708355,4.6500000000000005e-7,2.3594054399771063e-5,total_conn,151926.0,19649.0,0.129332701446757
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,2,0.019708355,1.146121184,58.154076481776386,total_conn,151926.0,1812.0,0.011926859128786382
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,2,0.019708355,4.6500000000000005e-7,2.3594054399771063e-5,total_hypercut,151926.0,19649.0,0.129332701446757
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,2,0.019708355,1.2217718880000001,61.99258578404946,total_hypercut,151926.0,1812.0,0.011926859128786382
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,2,0.019708355,4.66e-7,2.3644794301706053e-5,total_edgecut,1.4836504e7,392758.0,0.026472408863974964
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,2,0.019708355,1.643943834,83.413548923794,total_edgecut,1.4836504e7,19784.0,0.00133346777650584
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,4,0.019708355,1.36e-7,6.900626663158848e-6,bottle_conn,1.6355764e7,6.602299e6,0.40366802798083906
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,4,0.019708355,1.164e-6,5.906124585233014e-5,bottle_conn,1.6355764e7,5.791491e6,0.3540948010744102
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.019708355,0.398198771,20.20456659117415,bottle_conn,1.6355764e7,5.608504e6,0.3429068798009069
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,4,0.019708355,1.342e-6,6.809294839675864e-5,total_conn,151926.0,43992.0,0.2895620236167608
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,4,0.019708355,1.4220364460000001,72.15398981802389,total_conn,151926.0,22039.0,0.14506404433737477
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,4,0.019708355,1.178e-6,5.977160447942002e-5,total_hypercut,151926.0,37395.0,0.2461395679475534
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,4,0.019708355,1.634139857,82.91609609224109,total_hypercut,151926.0,21899.0,0.14414254308018376
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,4,0.019708355,1.1720000000000002e-6,5.946716506781008e-5,total_edgecut,1.4836504e7,1.09235e6,0.07362583530459736
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,4,0.019708355,1.814264904,92.05562331305683,total_edgecut,1.4836504e7,544222.0,0.03668128286825522
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,8,0.019708355,1.73e-7,8.778003034753534e-6,bottle_conn,1.6355764e7,4.761439e6,0.2911168808745345
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,8,0.019708355,2.367e-6,0.00012010134788012494,bottle_conn,1.6355764e7,4.128345e6,0.2524091812525541
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.019708355,0.39817075500000004,20.20314506208154,bottle_conn,1.6355764e7,3.516101e6,0.21497626157970975
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.019708355,0.39687618500000005,20.13745870723356,bottle_conn,1.6355764e7,3.547361e6,0.21688751439553663
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.019708355,0.096638967,4.903451708678883,bottle_conn,1.6355764e7,3.547361e6,0.21688751439553663
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,8,0.019708355,2.3610000000000003e-6,0.00011979690846851502,total_conn,151926.0,87603.0,0.5766162473835946
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,8,0.019708355,1.9968599560000002,101.32047834535152,total_conn,151926.0,50106.0,0.3298052999486592
Chen/pkustk14,symmetric,spectral_order,split_conn__dynamic,parts,8,0.019708355,54.344252745000006,2757.4220550116947,total_conn,151926.0,50106.0,0.3298052999486592
Chen/pkustk14,symmetric,spectral_order,split_conn__trans,parts,8,0.019708355,43.492011425,2206.780394660031,total_conn,151926.0,50106.0,0.3298052999486592
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,8,0.019708355,2.391e-6,0.00012131910552656475,total_hypercut,151926.0,54738.0,0.3602938272580072
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,8,0.019708355,2.53300897,128.52462673825391,total_hypercut,151926.0,40957.0,0.26958519279122733
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,8,0.019708355,2.3600000000000003e-6,0.00011974616856658002,total_edgecut,1.4836504e7,2.284728e6,0.15399369015773529
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,8,0.019708355,3.054382158,154.9790511689078,total_edgecut,1.4836504e7,1.343622e6,0.09056190056633288
Chen/pkustk14,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.019708355,2.0666914530000002,104.86372165510517,total_edgecut,1.4836504e7,1.3215205e7,0.8907223022350818
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,16,0.019708355,2.3500000000000003e-7,1.192387695472301e-5,bottle_conn,1.6355764e7,3.572205e6,0.21840648960207545
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,16,0.019708355,4.6790000000000004e-6,0.00023741200115382538,bottle_conn,1.6355764e7,3.213194e6,0.19645636853160758
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.019708355,0.412008195,20.90525541071287,bottle_conn,1.6355764e7,2.533994e6,0.1549297238575954
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,16,0.019708355,4.666e-6,0.00023675238242867048,total_conn,151926.0,161127.0,1.06056237905296
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,16,0.019708355,3.060242902,155.2764247447339,total_conn,151926.0,105259.0,0.692830720219054
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,16,0.019708355,4.548e-6,0.0002307650740003415,total_hypercut,151926.0,67163.0,0.44207706383370854
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,16,0.019708355,4.013207905000001,203.62977554443285,total_hypercut,151926.0,57623.0,0.37928333530797886
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,16,0.019708355,4.6470000000000006e-6,0.00023578832429190568,total_edgecut,1.4836504e7,3.825088e6,0.2578159922310539
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,16,0.019708355,5.326890352,270.28589407893253,total_edgecut,1.4836504e7,2.73608e6,0.18441541214830665
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,32,0.019708355,3.66e-7,1.85708041082069e-5,bottle_conn,1.6355764e7,2.914645e6,0.1782029258920586
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,32,0.019708355,1.0187000000000001e-5,0.0005168873810117588,bottle_conn,1.6355764e7,2.630334e6,0.1608200020494304
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.019708355,0.404922893,20.545747882053067,bottle_conn,1.6355764e7,1.960133e6,0.11984356096113884
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,32,0.019708355,1.0185e-5,0.0005167859012078888,total_conn,151926.0,302375.0,1.990278161736635
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,32,0.019708355,5.5288468260000005,280.5331457648292,total_conn,151926.0,205296.0,1.3512894435448837
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,32,0.019708355,1.0138e-5,0.0005144011258169442,total_hypercut,151926.0,83322.0,0.5484380553690612
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,32,0.019708355,7.179207618,364.2722905082642,total_hypercut,151926.0,71699.0,0.4719337045666969
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,32,0.019708355,1.0007000000000001e-5,0.0005077541986634603,total_edgecut,1.4836504e7,5.51142e6,0.37147700024210556
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,32,0.019708355,10.910472462000001,553.5963027863056,total_edgecut,1.4836504e7,4.47099e6,0.3013506416336355
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,64,0.019708355,6.22e-7,3.1560219003564737e-5,bottle_conn,1.6355764e7,2.437693e6,0.1490418301462408
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,64,0.019708355,4.0757e-5,0.00206800618316445,bottle_conn,1.6355764e7,2.198705e6,0.13442997832446102
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.019708355,0.40432108400000005,20.515212152409475,bottle_conn,1.6355764e7,1.474767e6,0.0901680288368064
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,64,0.019708355,4.0517000000000005e-5,0.002055828606700052,total_conn,151926.0,548134.0,3.607901215065229
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,64,0.019708355,10.134168318,514.2067066480181,total_conn,151926.0,383050.0,2.521293261192949
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,64,0.019708355,4.0809e-5,0.0020706446580650694,total_hypercut,151926.0,112779.0,0.7423285020338849
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,64,0.019708355,13.493782967000001,684.6732244776391,total_hypercut,151926.0,92401.0,0.6081974118978977
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,64,0.019708355,4.0964e-5,0.002078509342864993,total_edgecut,1.4836504e7,7.064582e6,0.47616217405394157
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,64,0.019708355,20.562490345,1043.3387436445103,total_edgecut,1.4836504e7,6.135902e6,0.4135679133035653
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,128,0.019708355,1.127e-6,5.7183869480735455e-5,bottle_conn,1.6355764e7,2.016388e6,0.12328302120280044
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,128,0.019708355,8.5438e-5,0.004335115741521806,bottle_conn,1.6355764e7,1.717961e6,0.10503703770731836
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.019708355,0.415204055,21.06741303371083,bottle_conn,1.6355764e7,1.037822e6,0.06345298208020121
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.019708355,0.40481923000000003,20.540488031598784,bottle_conn,1.6355764e7,1.069806e6,0.0654085006362283
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.019708355,0.117141912,5.943769127357408,bottle_conn,1.6355764e7,1.069806e6,0.0654085006362283
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,128,0.019708355,8.4684e-5,0.004296857855462823,total_conn,151926.0,928127.0,6.109072838092229
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,128,0.019708355,20.158691525000002,1022.850031116245,total_conn,151926.0,682862.0,4.494701367771151
Chen/pkustk14,symmetric,spectral_order,split_conn__dynamic,parts,128,0.019708355,78.21868019300001,3968.808162477285,total_conn,151926.0,682862.0,4.494701367771151
Chen/pkustk14,symmetric,spectral_order,split_conn__trans,parts,128,0.019708355,37.901449051,1923.1158080418177,total_conn,151926.0,682862.0,4.494701367771151
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,128,0.019708355,8.4932e-5,0.004309441351142701,total_hypercut,151926.0,142326.0,0.9368113423640456
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,128,0.019708355,26.060515698000003,1322.3080108918275,total_hypercut,151926.0,130460.0,0.8587075286652712
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,128,0.019708355,8.469300000000001e-5,0.004297314514580238,total_edgecut,1.4836504e7,8.66271e6,0.5838781157609636
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,128,0.019708355,38.957106744,1976.6797758615571,total_edgecut,1.4836504e7,7.648542e6,0.515521850700138
Chen/pkustk14,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.019708355,9.872692752,500.9394620707817,total_edgecut,1.4836504e7,1.473022e7,0.9928363177740525
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,256,0.019708355,2.2980000000000003e-6,0.00011660029464661055,bottle_conn,1.6355764e7,1.492592e6,0.09125785869739866
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,256,0.019708355,0.00023351100000000002,0.011848325240741808,bottle_conn,1.6355764e7,1.228121e6,0.07508796287351664
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.019708355,0.434766737,22.060021599976253,bottle_conn,1.6355764e7,662503.0,0.040505781325776036
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,256,0.019708355,0.00023363300000000002,0.011854515508777877,total_conn,151926.0,1.408571e6,9.27142819530561
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,256,0.019708355,39.407400032000005,1999.5276131366622,total_conn,151926.0,1.112998e6,7.325921830364783
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,256,0.019708355,0.00023461800000000002,0.011904494312183845,total_hypercut,151926.0,145395.0,0.9570119663520398
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,256,0.019708355,41.236725701000005,2092.347418188885,total_hypercut,151926.0,140861.0,0.9271684899227255
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,256,0.019708355,0.00023317400000000003,0.011831225893789717,total_edgecut,1.4836504e7,1.0134028e7,0.6830468956837811
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,256,0.019708355,58.706780064,2978.7762633664756,total_edgecut,1.4836504e7,9.288526e6,0.6260589421874587
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,512,0.019708355,4.363e-6,0.00022137819214236806,bottle_conn,1.6355764e7,1.043435e6,0.06379616384780314
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,512,0.019708355,0.000377166,0.019137365853213018,bottle_conn,1.6355764e7,788867.0,0.04823174264436684
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.019708355,0.49106368000000006,24.916522967036062,bottle_conn,1.6355764e7,398406.0,0.02435875205829578
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,512,0.019708355,0.000377062,0.019132088903411778,total_conn,151926.0,1.839428e6,12.107394389373773
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,512,0.019708355,61.611425518000004,3126.157688858355,total_conn,151926.0,1.546896e6,10.181904348169503
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,512,0.019708355,0.000379074,0.01923417758610498,total_hypercut,151926.0,149190.0,0.981991232573753
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,512,0.019708355,81.83975333900001,4152.541058804756,total_hypercut,151926.0,145203.0,0.9557481931993207
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,512,0.019708355,0.00037759400000000003,0.019159082531241194,total_edgecut,1.4836504e7,1.0902962e7,0.7348740646718391
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,512,0.019708355,92.440346097,4690.414095798457,total_edgecut,1.4836504e7,1.019555e7,0.687193559884458
Chen/pkustk14,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.019708355,8.463e-6,0.0004294117900758333,bottle_conn,1.6355764e7,658095.0,0.0402362738909659
Chen/pkustk14,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.019708355,0.0009293540000000001,0.047155330822892125,bottle_conn,1.6355764e7,470874.0,0.028789483634026513
Chen/pkustk14,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.019708355,0.579094383,29.383192204524427,bottle_conn,1.6355764e7,234700.0,0.014349681249986243
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,1024,0.019708355,0.0009294840000000001,0.04716192701014367,total_conn,151926.0,2.241641e6,14.75482142622066
Chen/pkustk14,symmetric,spectral_order,split_conn__convex,parts,1024,0.019708355,115.753402311,5873.316281901762,total_conn,151926.0,1.935024e6,12.736621776391138
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,1024,0.019708355,0.000932986,0.04733961814672001,total_hypercut,151926.0,151518.0,0.9973144820504719
Chen/pkustk14,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.019708355,154.52209436200002,7840.435914717388,total_hypercut,151926.0,148569.0,0.9779037162829272
Chen/pkustk14,symmetric,spectral_order,balance_work,parts,1024,0.019708355,0.000931471,0.047262747195288494,total_edgecut,1.4836504e7,1.1888312e7,0.8012879584031386
Chen/pkustk14,symmetric,spectral_order,split_symcut__convex,parts,1024,0.019708355,172.990490644,8777.52053096263,total_edgecut,1.4836504e7,1.1057676e7,0.7453019929762429
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,2,0.019708355,6.921600000000001e-5,0.003512013052332374,cache,151926.0,8.935957e6,58.81782578360517
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.019708355,0.06775737300000001,3.438002461392643,cache,151926.0,8.419251e6,55.416788436475656
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.019708355,1.141540583,57.92165723623306,cache,151926.0,8.419251e6,55.416788436475656
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,4,0.019708355,3.7037000000000005e-5,0.0018792537479662816,cache,151926.0,6.144998e6,40.44730987454419
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.019708355,0.068434886,3.4723794045723246,cache,151926.0,4.897621e6,32.23688506246462
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.019708355,1.16198413,58.958960806216446,cache,151926.0,4.897621e6,32.23688506246462
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,8,0.019708355,1.5826e-5,0.000803009688023176,cache,151926.0,4.710767e6,31.006983663099142
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.019708355,0.07037012100000001,3.5705730386934884,cache,151926.0,3.492953e6,22.99114700577913
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.019708355,1.1552670070000002,58.61813464391118,cache,151926.0,3.492953e6,22.99114700577913
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,16,0.019708355,9.925e-6,0.000503593526704791,cache,151926.0,3.919646e6,25.7997051195977
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.019708355,0.074204226,3.7651151504019484,cache,151926.0,3.278495e6,21.57955188710293
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.019708355,1.16200937,58.96024148134129,cache,151926.0,3.278495e6,21.57955188710293
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,32,0.019708355,5.755e-6,0.00029200813563587624,cache,151926.0,3.384563e6,22.27770756815818
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.019708355,0.081959791,4.158631757952402,cache,151926.0,3.034896e6,19.976146281742427
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.019708355,1.170168321,59.37422585497369,cache,151926.0,3.034896e6,19.976146281742427
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,64,0.019708355,3.778e-6,0.000191695349510398,cache,151926.0,2.915579e6,19.19078367099772
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.019708355,0.09747639500000001,4.945942723276499,cache,151926.0,2.723484e6,17.926385213854115
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.019708355,1.184774693,60.1153517378797,cache,151926.0,2.723484e6,17.926385213854115
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,128,0.019708355,2.729e-6,0.00013846919238059188,cache,151926.0,2.424384e6,15.95766359938391
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.019708355,0.126746841,6.431122282909963,cache,151926.0,2.315767e6,15.242730013295947
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.019708355,1.213418429,61.568732093571484,cache,151926.0,2.315767e6,15.242730013295947
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,256,0.019708355,2.1630000000000003e-6,0.00010975040788538669,cache,151926.0,1.947238e6,12.817016178929215
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.019708355,0.18566033,9.420386937418167,cache,151926.0,1.8847e6,12.405381567341996
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.019708355,1.23714927,62.77283263874636,cache,151926.0,1.8847e6,12.405381567341996
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,512,0.019708355,1.946e-6,9.873984916549351e-5,cache,151926.0,1.484898e6,9.773824098574305
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.019708355,0.303217982,15.385250671606027,cache,151926.0,1.43896e6,9.47145320748259
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.019708355,1.2588556910000002,63.87421431164601,cache,151926.0,1.43896e6,9.47145320748259
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,1024,0.019708355,1.582e-6,8.02705248611566e-5,cache,151926.0,1.034569e6,6.809690243934547
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.019708355,0.538349127,27.3157819107683,cache,151926.0,1.025201e6,6.748028645524795
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.019708355,1.325904564,67.2762675525177,cache,151926.0,1.025201e6,6.748028645524795
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,2048,0.019708355,1.5360000000000002e-6,7.793648937214699e-5,cache,151926.0,652517.0,4.294965970275002
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.019708355,1.015465977,51.52464409130037,cache,151926.0,648682.0,4.269723417979806
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.019708355,1.3803309940000001,70.03785927338939,cache,151926.0,648682.0,4.269723417979806
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,4096,0.019708355,1.4960000000000002e-6,7.590689329474734e-5,cache,151926.0,424770.0,2.7959006358358676
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.019708355,1.9677038820000001,99.84110200978215,cache,151926.0,418140.0,2.7522609691560365
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.019708355,1.340694701,68.0267176535028,cache,151926.0,418140.0,2.7522609691560365
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,8192,0.019708355,1.474e-6,7.479061545217751e-5,cache,151926.0,294614.0,1.939194081329068
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.019708355,3.7865381670000002,192.1285752666826,cache,151926.0,292138.0,1.9228966733804616
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.019708355,1.328292418,67.39742703031277,cache,151926.0,292138.0,1.9228966733804616
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,16384,0.019708355,1.4840000000000001e-6,7.529801447152743e-5,cache,151926.0,229215.0,1.5087279333359662
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.019708355,7.586931585,384.9601646103899,cache,151926.0,223168.0,1.468925661177152
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.019708355,1.310713341,66.50546638722511,cache,151926.0,223168.0,1.468925661177152
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,32768,0.019708355,1.461e-6,7.413099672702262e-5,cache,151926.0,196185.0,1.2913194581572607
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.019708355,14.273224178000001,724.2219950878701,cache,151926.0,180338.0,1.1870120979950765
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.019708355,1.284796607,65.19045384558986,cache,151926.0,180338.0,1.1870120979950765
Chen/pkustk14,symmetric,spectral_order,chunk_equal,vertices,65536,0.019708355,1.666e-6,8.453267662369588e-5,cache,151926.0,173471.0,1.141812461329858
Chen/pkustk14,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.019708355,25.778789643000003,1308.0132584885955,cache,151926.0,155550.0,1.0238537182575729
Chen/pkustk14,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.019708355,1.170745857,59.403529974977616,cache,151926.0,155550.0,1.0238537182575729


==> results/data/results_lanka_48_34.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,2,0.000132239,6.82e-7,0.005157328775928433,bottle_conn,189433.0,1.035401e6,5.46579001546721
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,2,0.000132239,0.0007890890000000001,5.967142824734005,bottle_conn,189433.0,1.088114e6,5.744057265629537
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,2,0.000132239,0.0014848480000000002,11.228518061993816,bottle_conn,189433.0,607671.0,3.207841294811358
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000132239,0.0034446480000000002,26.0486543304169,bottle_conn,189433.0,880296.0,4.647004481795674
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000132239,0.004398901,33.26477816680404,bottle_conn,189433.0,548121.07,2.89348249776966
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000132239,0.007198091,54.43243672441564,bottle_conn,189433.0,548116.71,2.8934594817164907
Meszaros/cq9,rows,natural_order,balance_work,parts,2,0.000132239,3.9800000000000004e-7,0.003009702130233895,total_conn,21534.0,9287.0,0.43127147766323026
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,2,0.000132239,0.023310926000000003,176.27875286413237,total_conn,21534.0,6550.0,0.30417014953097427
Meszaros/cq9,rows,natural_order,balance_work,parts,2,0.000132239,4.02e-7,0.003039950392849311,total_hypercut,21534.0,9287.0,0.43127147766323026
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,2,0.000132239,0.02471361,186.88594136374292,total_hypercut,21534.0,6550.0,0.30417014953097427
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,4,0.000132239,7.01e-7,0.0053010080233516586,bottle_conn,189433.0,862787.0,4.5545760242407605
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,4,0.000132239,0.000781509,5.9098223670777905,bottle_conn,189433.0,779450.0,4.114647395121231
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,4,0.000132239,0.001508528,11.407587776677078,bottle_conn,189433.0,489084.88,2.5818356886075815
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000132239,0.003541455,26.78071522016954,bottle_conn,189433.0,748299.0,3.950204029920869
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000132239,0.004468439,33.790629088241744,bottle_conn,189433.0,443929.31,2.343463440899949
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000132239,0.0074127360000000005,56.055596306687136,bottle_conn,189433.0,443898.01,2.343298210976968
Meszaros/cq9,rows,natural_order,balance_work,parts,4,0.000132239,7.5e-7,0.005671549240390505,total_conn,21534.0,15460.0,0.7179344292746355
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,4,0.000132239,0.026778042000000002,202.49731168566007,total_conn,21534.0,9499.0,0.4411163741060648
Meszaros/cq9,rows,natural_order,balance_work,parts,4,0.000132239,7.520000000000001e-7,0.005686673371698214,total_hypercut,21534.0,10192.0,0.4732980403083496
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,4,0.000132239,0.037229551,281.5323089255061,total_hypercut,21534.0,8111.0,0.37666016531995916
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000132239,0.010088392,76.28908264581553,bottle_conn,189433.0,484982.0,2.5601769491060162
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000132239,0.010061032000000001,76.08218452952609,bottle_conn,189433.0,443129.0,2.3392386754155825
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000132239,0.009394534000000001,71.0420828953637,bottle_conn,189433.0,484982.0,2.5601769491060162
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000132239,0.009331836000000001,70.56795650299837,bottle_conn,189433.0,443201.0,2.3396187570275506
Meszaros/cq9,rows,natural_order,metis__plaid,parts,8,0.000132239,0.030373856,229.68909323270745,bottle_conn,189433.0,83405.0,0.44028759508638937
Meszaros/cq9,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000132239,9.195873837,69539.80169995235,bottle_conn,189433.0,62232.98,0.3285223799443603
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,8,0.000132239,7.680000000000001e-7,0.005807666422159878,bottle_conn,189433.0,575273.0,3.0368151272481563
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,8,0.000132239,0.0007989710000000001,6.0418711575253905,bottle_conn,189433.0,560338.0,2.957974587321111
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,8,0.000132239,0.001116802,8.445330046355462,bottle_conn,189433.0,375314.0,1.981249307142895
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000132239,0.0037435800000000003,28.309197740454785,bottle_conn,189433.0,460953.0,2.4333299900228575
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000132239,0.003957339,29.92565733255696,bottle_conn,189433.0,271825.95,1.4349450729281594
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000132239,0.007855409,59.403118595875654,bottle_conn,189433.0,271761.78,1.4346063251914927
Meszaros/cq9,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000132239,0.0036584580000000003,27.665499587867423,bottle_conn,189433.0,484341.0,2.5567931669772426
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000132239,0.0039051510000000004,29.53100825021363,bottle_conn,189433.0,248236.19,1.3104168228344586
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000132239,0.007615724000000001,57.590604889631656,bottle_conn,189433.0,259191.59,1.3682494074422091
Meszaros/cq9,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000132239,0.0033715940000000003,25.496215186140248,bottle_conn,189433.0,484341.0,2.5567931669772426
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000132239,0.002965955,22.42874643637656,bottle_conn,189433.0,248287.72,1.3106888451325798
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000132239,0.006600232,49.91138771466814,bottle_conn,189433.0,259187.82,1.3682295059466936
Meszaros/cq9,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000132239,0.041625105,314.7717768585667,total_conn,21534.0,11398.0,0.5293024983746634
Meszaros/cq9,rows,natural_order,metis,parts,8,0.000132239,0.030218711000000002,228.51587655684028,total_conn,21534.0,2894.0,0.13439212408284573
Meszaros/cq9,rows,natural_order,kahypar,parts,8,0.000132239,8.990503726,67986.77943723107,total_conn,21534.0,2165.0,0.10053868301290982
Meszaros/cq9,rows,natural_order,balance_work,parts,8,0.000132239,2.037e-6,0.015403927736900613,total_conn,21534.0,20962.0,0.9734373548806539
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,8,0.000132239,0.05891155000000001,445.4930088703031,total_conn,21534.0,13953.0,0.6479520757871273
Meszaros/cq9,rows,natural_order,split_conn__dynamic,parts,8,0.000132239,0.206163385,1559.0210527907802,total_conn,21534.0,13953.0,0.6479520757871273
Meszaros/cq9,rows,natural_order,split_conn__trans,parts,8,0.000132239,0.16795046300000002,1270.0524278011783,total_conn,21534.0,13953.0,0.6479520757871273
Meszaros/cq9,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000132239,0.070727118,534.8431098238796,total_hypercut,21534.0,9165.0,0.42560601838952355
Meszaros/cq9,rows,natural_order,balance_work,parts,8,0.000132239,2.0220000000000003e-6,0.015290496752092804,total_hypercut,21534.0,10581.0,0.4913624965171357
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,8,0.000132239,0.085645648,647.6580131428701,total_hypercut,21534.0,9292.0,0.4315036686170707
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,16,0.000132239,8.780000000000001e-7,0.006639493644083818,bottle_conn,189433.0,516169.0,2.7248103551123615
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,16,0.000132239,0.001150998,8.703922443454655,bottle_conn,189433.0,366475.0,1.9345890103625027
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,16,0.000132239,0.001469723,11.114141818979272,bottle_conn,189433.0,316025.0,1.6682679364207926
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000132239,0.004424871,33.46116501183464,bottle_conn,189433.0,288442.0,1.522659726657974
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000132239,0.004084982,30.89090207881185,bottle_conn,189433.0,167586.74,0.8846755317183383
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000132239,0.008427359,63.72824204659745,bottle_conn,189433.0,167540.82,0.8844331241124831
Meszaros/cq9,rows,natural_order,balance_work,parts,16,0.000132239,2.883e-6,0.0218014352800611,total_conn,21534.0,24502.0,1.1378285501996843
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,16,0.000132239,0.117763802,890.5376023714638,total_conn,21534.0,19650.0,0.9125104485929229
Meszaros/cq9,rows,natural_order,balance_work,parts,16,0.000132239,2.8570000000000003e-6,0.0216048215730609,total_hypercut,21534.0,11414.0,0.5300455094269527
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,16,0.000132239,0.15725539900000002,1189.1756516610078,total_hypercut,21534.0,10402.0,0.483050060369648
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,32,0.000132239,1.2050000000000001e-6,0.009112289112894079,bottle_conn,189433.0,529604.0,2.7957325281234
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,32,0.000132239,0.0008017790000000001,6.063105437881412,bottle_conn,189433.0,271659.0,1.4340637586904077
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,32,0.000132239,0.0013059010000000002,9.875309099433602,bottle_conn,189433.0,233527.0,1.2327683138629488
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000132239,0.005152423000000001,38.96296100242743,bottle_conn,189433.0,172913.0,0.9127923856983736
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000132239,0.004637391,35.068255204591686,bottle_conn,189433.0,109970.58,0.5805249349374185
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000132239,0.010620751000000001,80.3148163552356,bottle_conn,189433.0,109994.48,0.5806511009169468
Meszaros/cq9,rows,natural_order,balance_work,parts,32,0.000132239,6.555000000000001e-6,0.049569340361013015,total_conn,21534.0,32316.0,1.5006965728615214
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,32,0.000132239,0.23644657300000002,1788.0245086547843,total_conn,21534.0,24895.0,1.1560787591715427
Meszaros/cq9,rows,natural_order,balance_work,parts,32,0.000132239,6.6190000000000005e-6,0.05005331256285967,total_hypercut,21534.0,11955.0,0.5551685706324881
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,32,0.000132239,0.261090566,1974.3840016939027,total_hypercut,21534.0,11358.0,0.5274449707439398
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,64,0.000132239,1.5800000000000001e-6,0.01194806373308933,bottle_conn,189433.0,476023.0,2.512883182972344
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,64,0.000132239,0.001178411,8.911221349223755,bottle_conn,189433.0,208810.0,1.1022894638209815
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,64,0.000132239,0.00150877,11.40941779656531,bottle_conn,189433.0,161537.26,0.8527408635243068
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000132239,0.008029678,60.72095221530713,bottle_conn,189433.0,96389.0,0.5088289791113481
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000132239,0.00569373,43.056360075318175,bottle_conn,189433.0,63749.66,0.33652879910047356
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000132239,0.013236769,100.09731622289945,bottle_conn,189433.0,63754.91,0.33655651338467957
Meszaros/cq9,rows,natural_order,balance_work,parts,64,0.000132239,1.46e-5,0.1104061585462685,total_conn,21534.0,40297.0,1.8713197733816291
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,64,0.000132239,0.412073962,3116.1303548877413,total_conn,21534.0,31794.0,1.4764558372805796
Meszaros/cq9,rows,natural_order,balance_work,parts,64,0.000132239,1.4675000000000001e-5,0.11097331347030755,total_hypercut,21534.0,12270.0,0.5697966007244358
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,64,0.000132239,0.436203251,3298.5976224865585,total_hypercut,21534.0,11968.0,0.5557722671124733
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000132239,0.012540547,94.8324397492419,bottle_conn,189433.0,50071.0,0.2643203665675991
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000132239,0.011399718000000001,86.2054159514213,bottle_conn,189433.0,50046.0,0.26418839378566567
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000132239,0.010530032,79.62879332118361,bottle_conn,189433.0,50071.0,0.2643203665675991
Meszaros/cq9,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000132239,0.009927605,75.0732007955293,bottle_conn,189433.0,50046.0,0.26418839378566567
Meszaros/cq9,rows,natural_order,metis__plaid,parts,128,0.000132239,0.16287969800000002,1231.7069699559133,bottle_conn,189433.0,38923.0,0.20547106364783327
Meszaros/cq9,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000132239,6.699876257000001,50664.904128131646,bottle_conn,189433.0,22140.78,0.11687921323106322
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,128,0.000132239,2.497e-6,0.018882477937673454,bottle_conn,189433.0,429937.0,2.269599277844937
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,128,0.000132239,0.000877039,6.632226498990464,bottle_conn,189433.0,142985.0,0.754805128990197
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,128,0.000132239,0.0014978230000000001,11.326635863852571,bottle_conn,189433.0,121006.97,0.6387850585695206
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000132239,0.009827434000000001,74.3157011169171,bottle_conn,189433.0,54831.0,0.2894479842477288
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000132239,0.008000787,60.502476576501635,bottle_conn,189433.0,36126.83,0.19071033030147863
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000132239,0.018292193,138.32676441896868,bottle_conn,189433.0,36128.7,0.19072020186556723
Meszaros/cq9,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000132239,0.007312197,55.29531378791431,bottle_conn,189433.0,59157.0,0.3122845544334936
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000132239,0.005731962,43.34547296939632,bottle_conn,189433.0,37755.07,0.19930566479969172
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000132239,0.014476624,109.47318113415861,bottle_conn,189433.0,38054.08,0.2008841120607286
Meszaros/cq9,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000132239,0.004668632000000001,35.30450169768374,bottle_conn,189433.0,59157.0,0.3122845544334936
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000132239,0.004044444,30.584351061335916,bottle_conn,189433.0,37749.66,0.19927710588968134
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000132239,0.007946946,60.09532739963248,bottle_conn,189433.0,38078.27,0.20101180892452739
Meszaros/cq9,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000132239,0.46828996900000003,3541.2394906192576,total_conn,21534.0,25996.0,1.2072072072072073
Meszaros/cq9,rows,natural_order,metis,parts,128,0.000132239,0.163215833,1234.2488448944714,total_conn,21534.0,11953.0,0.5550756942509519
Meszaros/cq9,rows,natural_order,kahypar,parts,128,0.000132239,6.704834180000001,50702.3962673644,total_conn,21534.0,14039.0,0.6519457601931828
Meszaros/cq9,rows,natural_order,balance_work,parts,128,0.000132239,6.0689e-5,0.4589342024667458,total_conn,21534.0,48160.0,2.2364632673911022
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,128,0.000132239,0.530385149,4010.8073185671396,total_conn,21534.0,42072.0,1.9537475619949847
Meszaros/cq9,rows,natural_order,split_conn__dynamic,parts,128,0.000132239,0.43460759800000004,3286.5311897397896,total_conn,21534.0,42072.0,1.9537475619949847
Meszaros/cq9,rows,natural_order,split_conn__trans,parts,128,0.000132239,0.227947367,1723.7529548771543,total_conn,21534.0,42072.0,1.9537475619949847
Meszaros/cq9,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000132239,0.7696104210000001,5819.844531492223,total_hypercut,21534.0,11555.0,0.536593294325253
Meszaros/cq9,rows,natural_order,balance_work,parts,128,0.000132239,6.060200000000001e-5,0.45827630275486053,total_hypercut,21534.0,12356.0,0.5737902851304914
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,128,0.000132239,0.748696796,5661.69432618214,total_hypercut,21534.0,12294.0,0.5709111173028699
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,256,0.000132239,4.685e-6,0.03542827758830602,bottle_conn,189433.0,415577.0,2.193794111902361
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,256,0.000132239,0.001281631,9.691777766014566,bottle_conn,189433.0,74962.0,0.3957177471718233
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,256,0.000132239,0.00133916,10.126815841015132,bottle_conn,189433.0,69484.87,0.3668044638473761
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000132239,0.013647667,103.20455387593675,bottle_conn,189433.0,39239.0,0.20713919961147212
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000132239,0.010803029,81.69321455848879,bottle_conn,189433.0,31475.03,0.16615389082155696
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000132239,0.028738410000000002,217.32174320737454,bottle_conn,189433.0,31484.48,0.16620377653312782
Meszaros/cq9,rows,natural_order,balance_work,parts,256,0.000132239,0.00011764,0.8896014035193853,total_conn,21534.0,58359.0,2.7100863750348285
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,256,0.000132239,0.8536057180000001,6455.022482021189,total_conn,21534.0,49726.0,2.309185474133928
Meszaros/cq9,rows,natural_order,balance_work,parts,256,0.000132239,0.00011771700000000001,0.8901836825747321,total_hypercut,21534.0,12415.0,0.5765301383858085
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,256,0.000132239,1.33379167,10086.220177103578,total_hypercut,21534.0,12312.0,0.5717470047366955
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,512,0.000132239,8.305000000000001e-6,0.06280295525525753,bottle_conn,189433.0,286815.0,1.5140709380097448
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,512,0.000132239,0.001454124,10.996181156844804,bottle_conn,189433.0,39501.0,0.20852227436613474
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,512,0.000132239,0.001521823,11.508125439545067,bottle_conn,189433.0,36895.55,0.19476833497859403
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000132239,0.019610689,148.2973177353126,bottle_conn,189433.0,39239.0,0.20713919961147212
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000132239,0.016587877,125.43861493205485,bottle_conn,189433.0,31472.44,0.16614021844134866
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000132239,0.042994403,325.12649823425767,bottle_conn,189433.0,31480.65,0.1661835583029356
Meszaros/cq9,rows,natural_order,balance_work,parts,512,0.000132239,0.000296679,2.2435060761197527,total_conn,21534.0,68059.0,3.1605368254852793
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,512,0.000132239,1.5792556180000001,11942.434667533784,total_conn,21534.0,65858.0,3.0583263676047183
Meszaros/cq9,rows,natural_order,balance_work,parts,512,0.000132239,0.00029693300000000004,2.2454268407958318,total_hypercut,21534.0,12469.0,0.5790378006872853
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,512,0.000132239,2.5046875660000003,18940.611816483794,total_hypercut,21534.0,12402.0,0.5759264419058233
Meszaros/cq9,rows,natural_order,split_equal__split_equal,parts,1024,0.000132239,1.5541000000000002e-5,0.11752206232654513,bottle_conn,189433.0,192483.0,1.0161006793958813
Meszaros/cq9,rows,natural_order,balance_work__split_equal,parts,1024,0.000132239,0.001602909,12.121303095153472,bottle_conn,189433.0,39501.0,0.20852227436613474
Meszaros/cq9,rows,natural_order,balance_work__map_local,parts,1024,0.000132239,0.0019142800000000002,14.47591103985965,bottle_conn,189433.0,36889.64,0.19473713661294495
Meszaros/cq9,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000132239,0.031883481000000005,241.10497659540684,bottle_conn,189433.0,39239.0,0.20713919961147212
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000132239,0.028547407,215.87736598129143,bottle_conn,189433.0,31473.88,0.16614782007358803
Meszaros/cq9,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000132239,0.066338273,501.6543757892906,bottle_conn,189433.0,31477.95,0.1661693052424868
Meszaros/cq9,rows,natural_order,balance_work,parts,1024,0.000132239,0.000782063,5.914011751450026,total_conn,21534.0,68059.0,3.1605368254852793
Meszaros/cq9,rows,natural_order,split_conn__convex,parts,1024,0.000132239,0.004315239,32.63212063007131,total_conn,21534.0,0.0,0.0
Meszaros/cq9,rows,natural_order,balance_work,parts,1024,0.000132239,0.0007822840000000001,5.915682967959528,total_hypercut,21534.0,12469.0,0.5790378006872853
Meszaros/cq9,rows,natural_order,split_hypercut__convex,parts,1024,0.000132239,0.005742905,43.42822465384645,total_hypercut,21534.0,0.0,0.0
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,2,0.000132239,5.4860000000000005e-6,0.04148549217704308,cache,21534.0,80731.0,3.7490015788984863
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000132239,0.000584206,4.417804127375433,cache,21534.0,80398.0,3.7335376613727127
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,2,0.000132239,0.010475854000000001,79.21909572818912,cache,21534.0,80398.0,3.7335376613727127
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,4,0.000132239,3.582e-6,0.02708731917210505,cache,21534.0,76791.0,3.5660351072722207
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000132239,0.0006081270000000001,4.598696299881276,cache,21534.0,75721.0,3.516346243150367
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,4,0.000132239,0.01112577,84.13380318967928,cache,21534.0,75721.0,3.516346243150367
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,8,0.000132239,2.533e-6,0.0191547123012122,cache,21534.0,73549.0,3.4154824928020804
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000132239,0.000733728,5.548499308070992,cache,21534.0,71343.0,3.313039843967679
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,8,0.000132239,0.011631718000000001,87.95981518311542,cache,21534.0,71343.0,3.313039843967679
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,16,0.000132239,2.148e-6,0.016243317024478406,cache,21534.0,69558.0,3.2301476734466426
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000132239,0.001008482,7.626207094729996,cache,21534.0,67859.0,3.1512491873316617
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,16,0.000132239,0.012278490000000001,92.85074751018989,cache,21534.0,67859.0,3.1512491873316617
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,32,0.000132239,1.919e-6,0.01451160398974584,cache,21534.0,64882.0,3.0130026934150647
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000132239,0.00147597,11.161382043118898,cache,21534.0,63531.0,2.9502646976873783
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,32,0.000132239,0.013966938000000002,105.61890213930837,cache,21534.0,63531.0,2.9502646976873783
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,64,0.000132239,1.618e-6,0.012235422227935782,cache,21534.0,59167.0,2.7476084331754436
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000132239,0.002422828,18.321584403995796,cache,21534.0,57353.0,2.6633695551221326
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,64,0.000132239,0.014511684,109.73830715598272,cache,21534.0,57353.0,2.6633695551221326
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,128,0.000132239,1.5210000000000001e-6,0.011501901859511944,cache,21534.0,55073.0,2.5574904801708924
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000132239,0.004189786,31.683436807598362,cache,21534.0,53864.0,2.5013467075322744
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,128,0.000132239,0.014820694,112.07506106368015,cache,21534.0,53864.0,2.5013467075322744
Meszaros/cq9,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000132239,0.018162643000000003,137.3470988135119,cache,21534.0,39931.0,1.854323395560509
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,256,0.000132239,1.464e-6,0.011070864117242266,cache,21534.0,48440.0,2.249465960806167
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000132239,0.007715923,58.34831630608217,cache,21534.0,46315.0,2.1507848054239807
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,256,0.000132239,0.020599901,155.7778038248928,cache,21534.0,46315.0,2.1507848054239807
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,512,0.000132239,1.475e-6,0.01115404683943466,cache,21534.0,43924.0,2.039751091297483
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000132239,0.014563943000000001,110.13349314498748,cache,21534.0,41733.0,1.938005015324603
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,512,0.000132239,0.023742715,179.54396963074433,cache,21534.0,41733.0,1.938005015324603
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,1024,0.000132239,1.514e-6,0.011448967399934966,cache,21534.0,40545.0,1.8828364446921149
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000132239,0.027805682,210.26839283418659,cache,21534.0,38392.0,1.782855019968422
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,1024,0.000132239,0.024667675,186.53857787793314,cache,21534.0,38392.0,1.782855019968422
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,2048,0.000132239,1.498e-6,0.011327974349473302,cache,21534.0,35083.0,1.6291910467168198
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000132239,0.052155981000000004,394.4069525631622,cache,21534.0,33602.0,1.560416086189282
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,2048,0.000132239,0.023925274,180.92449277444626,cache,21534.0,33602.0,1.560416086189282
Meszaros/cq9,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000132239,0.021276975,160.89788186541034,cache,21534.0,27617.0,1.2824835144422773
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,4096,0.000132239,2.283e-6,0.017264195887748697,cache,21534.0,32585.0,1.5131884461781369
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000132239,0.091177142,689.4875339347697,cache,21534.0,30819.0,1.431178601281694
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,4096,0.000132239,0.023611169,178.54921014224246,cache,21534.0,30819.0,1.431178601281694
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,8192,0.000132239,1.469e-6,0.011108674445511536,cache,21534.0,26559.0,1.2333519086096405
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000132239,0.13066228200000002,988.0767549663867,cache,21534.0,26070.0,1.2106436333240458
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,8192,0.000132239,0.010107930000000001,76.43683028456053,cache,21534.0,26070.0,1.2106436333240458
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,16384,0.000132239,1.466e-6,0.011085988248549974,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000132239,0.132461304,1001.6810774431143,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,16384,0.000132239,0.006796638000000001,51.39662278147899,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,32768,0.000132239,1.495e-6,0.01130528815251174,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000132239,0.13245275,1001.6163915335113,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,32768,0.000132239,0.006815334,51.53800316094344,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_equal,vertices,65536,0.000132239,1.5020000000000002e-6,0.01135822261208872,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000132239,0.13250372900000001,1002.0018980784791,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,natural_order,chunk_conn__convex,vertices,65536,0.000132239,0.006817404,51.55365663684692,cache,21534.0,21534.0,1.0
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,2,0.00011461900000000001,6.830000000000001e-7,0.005958872438251948,bottle_conn,311993.0,647275.0,2.074645905517111
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,2,0.00011461900000000001,0.00079869,6.968216438810319,bottle_conn,311993.0,610889.0,1.9580214940719824
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,2,0.00011461900000000001,0.000670949,5.853732801716992,bottle_conn,311993.0,612798.0,1.964140221094704
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00011461900000000001,0.003578378,31.21976286654045,bottle_conn,311993.0,609147.0,1.9524380354687445
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00011461900000000001,0.003521637,30.724722777200988,bottle_conn,311993.0,595649.97,1.9091773533380556
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00011461900000000001,0.006419733,56.00932655144435,bottle_conn,311993.0,595647.0,1.9091678338937093
Meszaros/cq9,cols,natural_order,balance_work,parts,2,0.00011461900000000001,4.1900000000000003e-7,0.0036555893874488524,total_conn,9278.0,7931.0,0.8548178486742832
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,2,0.00011461900000000001,0.031965094,278.8812849527565,total_conn,9278.0,3831.0,0.41291226557447724
Meszaros/cq9,cols,natural_order,balance_work,parts,2,0.00011461900000000001,4.23e-7,0.0036904876154913234,total_hypercut,9278.0,7931.0,0.8548178486742832
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,2,0.00011461900000000001,0.032403114000000004,282.70281541454733,total_hypercut,9278.0,3831.0,0.41291226557447724
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,4,0.00011461900000000001,7.110000000000001e-7,0.0062031600345492455,bottle_conn,311993.0,520490.0,1.6682746087251958
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,4,0.00011461900000000001,0.0007999690000000001,6.9793751472269,bottle_conn,311993.0,562901.0,1.8042103508732568
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,4,0.00011461900000000001,0.00066744,5.823118331166735,bottle_conn,311993.0,614451.0,1.9694384168875583
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00011461900000000001,0.003648328,31.830045629433165,bottle_conn,311993.0,435405.0,1.3955601567983897
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00011461900000000001,0.00309246,26.980343573055077,bottle_conn,311993.0,418559.24,1.341566124881007
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00011461900000000001,0.006833899,59.622741430303876,bottle_conn,311993.0,418532.38,1.3414800332058732
Meszaros/cq9,cols,natural_order,balance_work,parts,4,0.00011461900000000001,9.35e-7,0.00815746080492763,total_conn,9278.0,12814.0,1.3811166199611986
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,4,0.00011461900000000001,0.079376876,692.5280799867386,total_conn,9278.0,10030.0,1.0810519508514767
Meszaros/cq9,cols,natural_order,balance_work,parts,4,0.00011461900000000001,9.370000000000001e-7,0.008174909918948866,total_hypercut,9278.0,9092.0,0.9799525759862039
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,4,0.00011461900000000001,0.07278804400000001,635.0434395693559,total_hypercut,9278.0,8415.0,0.9069842638499677
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00011461900000000001,0.008096984,70.64259852206004,bottle_conn,311993.0,307508.0,0.9856246774767382
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00011461900000000001,0.008003048,69.82304853471065,bottle_conn,311993.0,307451.0,0.9854419810700881
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00011461900000000001,0.008027581,70.03708809185214,bottle_conn,311993.0,307508.0,0.9856246774767382
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00011461900000000001,0.00761207,66.41193868381333,bottle_conn,311993.0,307451.0,0.9854419810700881
Meszaros/cq9,cols,natural_order,metis__plaid,parts,8,0.00011461900000000001,0.031393887,273.89775691639255,bottle_conn,311993.0,112400.0,0.36026449311362757
Meszaros/cq9,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00011461900000000001,12.983229403000001,113272.92510840262,bottle_conn,311993.0,72979.84,0.23391499168250568
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,8,0.00011461900000000001,7.67e-7,0.006691735227143842,bottle_conn,311993.0,396436.0,1.2706567134519045
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,8,0.00011461900000000001,0.0008100900000000001,7.067676388731362,bottle_conn,311993.0,393606.0,1.2615859971217303
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,8,0.00011461900000000001,0.000671425,5.857885690854046,bottle_conn,311993.0,322510.0,1.033709089627011
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00011461900000000001,0.003364792,29.35631963287064,bottle_conn,311993.0,344796.0,1.1051401794271025
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00011461900000000001,0.0036359480000000004,31.72203561364172,bottle_conn,311993.0,234169.23,0.7505592433163565
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00011461900000000001,0.007944941,69.31609070049468,bottle_conn,311993.0,234119.95,0.7504012910546071
Meszaros/cq9,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00011461900000000001,0.003736909,32.6028756139907,bottle_conn,311993.0,358347.0,1.1485738462080881
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00011461900000000001,0.0036083250000000003,31.481037175337423,bottle_conn,311993.0,225794.29,0.7237158846512582
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00011461900000000001,0.007148357,62.36624817874872,bottle_conn,311993.0,226604.94,0.7263141801258362
Meszaros/cq9,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00011461900000000001,0.0027582210000000004,24.0642563623832,bottle_conn,311993.0,358347.0,1.1485738462080881
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00011461900000000001,0.002622834,22.883064762386688,bottle_conn,311993.0,225801.51,0.7237390261961005
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00011461900000000001,0.007041291000000001,61.43214475784992,bottle_conn,311993.0,226604.59,0.7263130583057953
Meszaros/cq9,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00011461900000000001,0.09971357400000001,869.9567610954555,total_conn,9278.0,9353.0,1.0080836387152403
Meszaros/cq9,cols,natural_order,metis,parts,8,0.00011461900000000001,0.031368501,273.676275312121,total_conn,9278.0,2667.0,0.28745419271394695
Meszaros/cq9,cols,natural_order,kahypar,parts,8,0.00011461900000000001,12.988925778,113322.62345684397,total_conn,9278.0,701.0,0.07555507652511317
Meszaros/cq9,cols,natural_order,balance_work,parts,8,0.00011461900000000001,1.8400000000000002e-6,0.016053184899536728,total_conn,9278.0,15007.0,1.6174822159948266
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,8,0.00011461900000000001,0.125830718,1097.8172728779696,total_conn,9278.0,12104.0,1.3045915067902565
Meszaros/cq9,cols,natural_order,split_conn__dynamic,parts,8,0.00011461900000000001,1.347373905,11755.240448791212,total_conn,9278.0,12104.0,1.3045915067902565
Meszaros/cq9,cols,natural_order,split_conn__trans,parts,8,0.00011461900000000001,1.063355443,9277.305185004232,total_conn,9278.0,12104.0,1.3045915067902565
Meszaros/cq9,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00011461900000000001,0.130504639,1138.5951631055932,total_hypercut,9278.0,7628.0,0.8221599482647122
Meszaros/cq9,cols,natural_order,balance_work,parts,8,0.00011461900000000001,1.821e-6,0.015887418316334986,total_hypercut,9278.0,9191.0,0.9906229790903212
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,8,0.00011461900000000001,0.118802821,1036.5019848367199,total_hypercut,9278.0,9084.0,0.9790903211899116
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,16,0.00011461900000000001,8.830000000000001e-7,0.007703783840375505,bottle_conn,311993.0,274255.0,0.8790421579971346
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,16,0.00011461900000000001,0.000805094,7.0240885019063155,bottle_conn,311993.0,237887.0,0.7624754401541061
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,16,0.00011461900000000001,0.000815608,7.115818494315951,bottle_conn,311993.0,172781.2,0.553798322398259
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00011461900000000001,0.0037243080000000004,32.49293747109991,bottle_conn,311993.0,183028.0,0.5866413669537458
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00011461900000000001,0.0033893250000000003,29.570359190012127,bottle_conn,311993.0,125159.32,0.4011606670662483
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00011461900000000001,0.009342057,81.50530889294096,bottle_conn,311993.0,125129.6,0.40106540851878086
Meszaros/cq9,cols,natural_order,balance_work,parts,16,0.00011461900000000001,3.729e-6,0.03253387309259372,total_conn,9278.0,17157.0,1.8492131924983832
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,16,0.00011461900000000001,0.210549859,1836.9542484230362,total_conn,9278.0,14631.0,1.5769562405690882
Meszaros/cq9,cols,natural_order,balance_work,parts,16,0.00011461900000000001,3.7470000000000003e-6,0.032690915118784844,total_hypercut,9278.0,9209.0,0.9925630523819788
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,16,0.00011461900000000001,0.23898243900000002,2085.0159135919876,total_hypercut,9278.0,9138.0,0.9849105410648846
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,32,0.00011461900000000001,1.1240000000000002e-6,0.009806402079934391,bottle_conn,311993.0,187814.0,0.6019814547121249
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,32,0.00011461900000000001,0.000814789,7.1086730821242545,bottle_conn,311993.0,164937.0,0.5286560916430817
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,32,0.00011461900000000001,0.0009791770000000001,8.542885559985692,bottle_conn,311993.0,135840.0,0.43539438384835555
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00011461900000000001,0.004708919000000001,41.08323227388129,bottle_conn,311993.0,100122.0,0.32091104608116205
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00011461900000000001,0.004341992,37.88195674364634,bottle_conn,311993.0,70248.6,0.2251608209158539
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00011461900000000001,0.011317974000000001,98.74430940768983,bottle_conn,311993.0,70201.52,0.2250099200943611
Meszaros/cq9,cols,natural_order,balance_work,parts,32,0.00011461900000000001,6.847000000000001e-6,0.05973704185169998,total_conn,9278.0,19663.0,2.1193145074369477
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,32,0.00011461900000000001,0.434484864,3790.687966218515,total_conn,9278.0,17306.0,1.8652726880793273
Meszaros/cq9,cols,natural_order,balance_work,parts,32,0.00011461900000000001,6.8110000000000005e-6,0.05942295779931774,total_hypercut,9278.0,9220.0,0.9937486527268808
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,32,0.00011461900000000001,0.469279753,4094.2579589771326,total_hypercut,9278.0,9147.0,0.9858805777107135
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,64,0.00011461900000000001,1.582e-6,0.013802249190797337,bottle_conn,311993.0,137716.0,0.44140733926722714
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,64,0.00011461900000000001,0.0008227670000000001,7.178277597954964,bottle_conn,311993.0,119467.0,0.38291564233812936
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,64,0.00011461900000000001,0.0008157100000000001,7.116708399131034,bottle_conn,311993.0,96567.0,0.3095165596664028
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00011461900000000001,0.0061167190000000005,53.365663633429016,bottle_conn,311993.0,54836.0,0.17576035359767686
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00011461900000000001,0.0052624130000000005,45.912222231916175,bottle_conn,311993.0,40514.94,0.12985849041484906
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00011461900000000001,0.014666357000000001,127.95746778457324,bottle_conn,311993.0,40454.36,0.12966431939178122
Meszaros/cq9,cols,natural_order,balance_work,parts,64,0.00011461900000000001,1.6086e-5,0.1403432240727977,total_conn,9278.0,22828.0,2.4604440612200906
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,64,0.00011461900000000001,0.851840609,7431.931957179874,total_conn,9278.0,20475.0,2.2068333692606164
Meszaros/cq9,cols,natural_order,balance_work,parts,64,0.00011461900000000001,1.5867000000000002e-5,0.1384325460874724,total_hypercut,9278.0,9229.0,0.9947186893727097
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,64,0.00011461900000000001,0.9318953600000001,8130.374196250185,total_hypercut,9278.0,9215.0,0.9932097434791981
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00011461900000000001,0.011376877,99.25821198928624,bottle_conn,311993.0,24098.0,0.07723891241149641
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00011461900000000001,0.009839032000000001,85.84119561329274,bottle_conn,311993.0,24098.0,0.07723891241149641
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00011461900000000001,0.009773495,85.26941432048787,bottle_conn,311993.0,24098.0,0.07723891241149641
Meszaros/cq9,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00011461900000000001,0.00888712,77.53618510020154,bottle_conn,311993.0,24098.0,0.07723891241149641
Meszaros/cq9,cols,natural_order,metis__plaid,parts,128,0.00011461900000000001,0.15995936500000002,1395.5745993247194,bottle_conn,311993.0,37754.0,0.12100912520473216
Meszaros/cq9,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00011461900000000001,10.764663901,93916.92390441375,bottle_conn,311993.0,11018.73,0.03531723468154734
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,128,0.00011461900000000001,2.4960000000000003e-6,0.021776494298501994,bottle_conn,311993.0,115108.0,0.36894417502956794
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,128,0.00011461900000000001,0.0008859,7.729085055706296,bottle_conn,311993.0,94837.0,0.3039715634645649
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,128,0.00011461900000000001,0.001284861,11.209843045219378,bottle_conn,311993.0,74021.0,0.23725211783597708
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00011461900000000001,0.011145326,97.23803208892068,bottle_conn,311993.0,31430.0,0.1007394396669156
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00011461900000000001,0.008749208000000001,76.33296399375322,bottle_conn,311993.0,25122.21,0.08052171042299025
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00011461900000000001,0.021245203,185.354984775648,bottle_conn,311993.0,25015.39,0.08017933094652764
Meszaros/cq9,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00011461900000000001,0.0066155350000000005,57.717612263237335,bottle_conn,311993.0,33710.0,0.10804729593292157
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00011461900000000001,0.004955837,43.237482441829016,bottle_conn,311993.0,26681.99,0.08552111746096869
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00011461900000000001,0.01354219,118.14960870361807,bottle_conn,311993.0,28487.53,0.09130823447961973
Meszaros/cq9,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00011461900000000001,0.004513632,39.37943970894877,bottle_conn,311993.0,33710.0,0.10804729593292157
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00011461900000000001,0.003086717,26.9302384421431,bottle_conn,311993.0,26689.34,0.0855446756818262
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00011461900000000001,0.008676154,75.69560020589954,bottle_conn,311993.0,28463.36,0.09123076479279985
Meszaros/cq9,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00011461900000000001,1.3063165190000001,11397.032943927272,total_conn,9278.0,16431.0,1.7709635697348567
Meszaros/cq9,cols,natural_order,metis,parts,128,0.00011461900000000001,0.159840634,1394.5387239462916,total_conn,9278.0,7976.0,0.8596680319034274
Meszaros/cq9,cols,natural_order,kahypar,parts,128,0.00011461900000000001,10.202326317,89010.77759359269,total_conn,9278.0,5211.0,0.5616512179348998
Meszaros/cq9,cols,natural_order,balance_work,parts,128,0.00011461900000000001,9.5414e-5,0.8324448826110854,total_conn,9278.0,26674.0,2.874973054537616
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,128,0.00011461900000000001,1.6483405400000002,14381.041014142507,total_conn,9278.0,23445.0,2.5269454623841345
Meszaros/cq9,cols,natural_order,split_conn__dynamic,parts,128,0.00011461900000000001,2.050080894,17886.04763608128,total_conn,9278.0,23445.0,2.5269454623841345
Meszaros/cq9,cols,natural_order,split_conn__trans,parts,128,0.00011461900000000001,1.125877365,9822.781257906629,total_conn,9278.0,23445.0,2.5269454623841345
Meszaros/cq9,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00011461900000000001,1.877951973,16384.299051640653,total_hypercut,9278.0,9147.0,0.9858805777107135
Meszaros/cq9,cols,natural_order,balance_work,parts,128,0.00011461900000000001,9.566300000000001e-5,0.8346172973067293,total_hypercut,9278.0,9237.0,0.9955809441690019
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,128,0.00011461900000000001,1.85733944,16204.463832348913,total_hypercut,9278.0,9220.0,0.9937486527268808
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,256,0.00011461900000000001,4.6520000000000005e-6,0.04058663921339394,bottle_conn,311993.0,76958.0,0.24666579057863477
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,256,0.00011461900000000001,0.0011268320000000001,9.831110025388462,bottle_conn,311993.0,54813.0,0.17568663399499349
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,256,0.00011461900000000001,0.0011472140000000001,10.008933946378873,bottle_conn,311993.0,40915.18,0.13114133970954478
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00011461900000000001,0.022580301,197.0031233914098,bottle_conn,311993.0,19443.0,0.062318705868400895
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00011461900000000001,0.020208329,176.3087184498207,bottle_conn,311993.0,17007.02,0.05451090248819685
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00011461900000000001,0.035957784,313.71573648348004,bottle_conn,311993.0,16986.4,0.05444481126179113
Meszaros/cq9,cols,natural_order,balance_work,parts,256,0.00011461900000000001,0.000327867,2.8604943334002217,total_conn,9278.0,33065.0,3.5638068549256303
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,256,0.00011461900000000001,3.119128534,27213.014718327675,total_conn,9278.0,27929.0,3.0102392757059713
Meszaros/cq9,cols,natural_order,balance_work,parts,256,0.00011461900000000001,0.00032824300000000004,2.863774766836214,total_hypercut,9278.0,9235.0,0.9953653804699288
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,256,0.00011461900000000001,3.704307833,32318.44487388653,total_hypercut,9278.0,9229.0,0.9947186893727097
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,512,0.00011461900000000001,8.361e-6,0.07294602116577531,bottle_conn,311993.0,39776.0,0.12749003984063745
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,512,0.00011461900000000001,0.001103106,9.624111185754542,bottle_conn,311993.0,29006.0,0.09297003458410925
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,512,0.00011461900000000001,0.0010651970000000001,9.293371954039035,bottle_conn,311993.0,25468.4,0.08163131865138
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00011461900000000001,0.049809362,434.5646184314991,bottle_conn,311993.0,13876.0,0.04447535681890299
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00011461900000000001,0.047226114,412.02692398293476,bottle_conn,311993.0,12809.26,0.041056241646447195
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00011461900000000001,0.072741072,634.6336296774531,bottle_conn,311993.0,12806.17,0.041046337578086685
Meszaros/cq9,cols,natural_order,balance_work,parts,512,0.00011461900000000001,0.000279672,2.4400143082734975,total_conn,9278.0,44005.0,4.7429402888553565
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,512,0.00011461900000000001,6.236112397,54407.31813224684,total_conn,9278.0,35449.0,3.8207587842207373
Meszaros/cq9,cols,natural_order,balance_work,parts,512,0.00011461900000000001,0.000280122,2.443940358928275,total_hypercut,9278.0,9247.0,0.9966587626643674
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,512,0.00011461900000000001,7.378826036,64376.98842251285,total_hypercut,9278.0,9229.0,0.9947186893727097
Meszaros/cq9,cols,natural_order,split_equal__split_equal,parts,1024,0.00011461900000000001,1.5523e-5,0.1354312984758199,bottle_conn,311993.0,29426.0,0.09431621863311036
Meszaros/cq9,cols,natural_order,balance_work__split_equal,parts,1024,0.00011461900000000001,0.005208859000000001,45.44498730576955,bottle_conn,311993.0,21906.0,0.07021311375575734
Meszaros/cq9,cols,natural_order,balance_work__map_local,parts,1024,0.00011461900000000001,0.005375086,46.89524424397351,bottle_conn,311993.0,20194.57,0.06472763812008603
Meszaros/cq9,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00011461900000000001,0.12832896700000002,1119.6133887051885,bottle_conn,311993.0,8262.0,0.026481363363921626
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00011461900000000001,0.125067365,1091.1573561102437,bottle_conn,311993.0,7627.35,0.024447183109877466
Meszaros/cq9,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00011461900000000001,0.17339047600000002,1512.755092960155,bottle_conn,311993.0,7626.4,0.02444413816976663
Meszaros/cq9,cols,natural_order,balance_work,parts,1024,0.00011461900000000001,0.004195447000000001,36.60341653652536,total_conn,9278.0,62257.0,6.710174606596249
Meszaros/cq9,cols,natural_order,split_conn__convex,parts,1024,0.00011461900000000001,11.300183327000001,98589.09366684407,total_conn,9278.0,49262.0,5.309549471868937
Meszaros/cq9,cols,natural_order,balance_work,parts,1024,0.00011461900000000001,0.004196614,36.61359809455675,total_hypercut,9278.0,9247.0,0.9966587626643674
Meszaros/cq9,cols,natural_order,split_hypercut__convex,parts,1024,0.00011461900000000001,14.417079274,125782.63005260908,total_hypercut,9278.0,9247.0,0.9966587626643674
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,2,0.00011461900000000001,9.37e-6,0.08174909918948865,cache,9278.0,91915.0,9.906768700150895
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00011461900000000001,0.000781504,6.818276202025842,cache,9278.0,91637.0,9.876805345979736
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,2,0.00011461900000000001,0.01991563,173.75504933736988,cache,9278.0,91637.0,9.876805345979736
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,4,0.00011461900000000001,5.642e-6,0.04922395065390555,cache,9278.0,89564.0,9.653373571890494
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00011461900000000001,0.000912583,7.9618824104206105,cache,9278.0,88617.0,9.551304160379392
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,4,0.00011461900000000001,0.02114282,184.46173845522992,cache,9278.0,88617.0,9.551304160379392
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,8,0.00011461900000000001,3.5510000000000004e-6,0.030980901944703758,cache,9278.0,88341.0,9.521556369907307
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00011461900000000001,0.0011955330000000001,10.430495816574913,cache,9278.0,87444.0,9.424876050873033
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,8,0.00011461900000000001,0.021702519,189.3448642895157,cache,9278.0,87444.0,9.424876050873033
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,16,0.00011461900000000001,2.7330000000000003e-6,0.02384421431001841,cache,9278.0,67255.0,7.248868290579867
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00011461900000000001,0.001751238,15.27877577016027,cache,9278.0,65104.0,7.017029532226773
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,16,0.00011461900000000001,0.029961825,261.4036503546532,cache,9278.0,65104.0,7.017029532226773
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,32,0.00011461900000000001,2.2650000000000003e-6,0.019761121629049288,cache,9278.0,51613.0,5.562944600129338
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00011461900000000001,0.0028941590000000003,25.25025519329256,cache,9278.0,49481.0,5.333153696917439
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,32,0.00011461900000000001,0.033261062,290.1880316526928,cache,9278.0,49481.0,5.333153696917439
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,64,0.00011461900000000001,1.957e-6,0.017073958069779006,cache,9278.0,41955.0,4.521987497305454
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00011461900000000001,0.005113374,44.61192297961071,cache,9278.0,40203.0,4.333153696917439
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,64,0.00011461900000000001,0.035385514,308.7229342430138,cache,9278.0,40203.0,4.333153696917439
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,128,0.00011461900000000001,1.624e-6,0.014168680585243284,cache,9278.0,36044.0,3.8848889846949772
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00011461900000000001,0.009211382,80.36522740557848,cache,9278.0,34799.0,3.7507005820219876
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,128,0.00011461900000000001,0.035064759,305.9244889590731,cache,9278.0,34799.0,3.7507005820219876
Meszaros/cq9,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00011461900000000001,0.034909743,304.57204302951516,cache,9278.0,24914.0,2.685276999353309
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,256,0.00011461900000000001,1.577e-6,0.013758626405744248,cache,9278.0,32346.0,3.4863117051088595
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00011461900000000001,0.017512237,152.78651008995018,cache,9278.0,31465.0,3.3913558956671697
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,256,0.00011461900000000001,0.036620096000000005,319.49411528629633,cache,9278.0,31465.0,3.3913558956671697
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,512,0.00011461900000000001,1.52e-6,0.013261326656139034,cache,9278.0,29210.0,3.1483078249622762
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00011461900000000001,0.033815573,295.0258944852075,cache,9278.0,28511.0,3.0729683121362363
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,512,0.00011461900000000001,0.042128095000000004,367.5489665762221,cache,9278.0,28511.0,3.0729683121362363
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,1024,0.00011461900000000001,1.5210000000000001e-6,0.013270051213149652,cache,9278.0,26081.0,2.8110584177624487
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00011461900000000001,0.066122412,576.8887531735576,cache,9278.0,25538.0,2.7525328734641086
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,1024,0.00011461900000000001,0.034235135,298.6863870736963,cache,9278.0,25538.0,2.7525328734641086
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,2048,0.00011461900000000001,1.5130000000000002e-6,0.013200254757064711,cache,9278.0,25045.0,2.699396421642595
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00011461900000000001,0.128988509,1125.3676004850854,cache,9278.0,23529.0,2.5359991377452036
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,2048,0.00011461900000000001,0.038195502,333.23883474816563,cache,9278.0,23529.0,2.5359991377452036
Meszaros/cq9,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00011461900000000001,0.035732436,311.74967501025134,cache,9278.0,18614.0,2.0062513472731194
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,4096,0.00011461900000000001,1.503e-6,0.013113009186958532,cache,9278.0,23487.0,2.531472300064669
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00011461900000000001,0.24513158200000001,2138.6644622619287,cache,9278.0,20362.0,2.1946540202629876
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,4096,0.00011461900000000001,0.036685288,320.0628866069325,cache,9278.0,20362.0,2.1946540202629876
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,8192,0.00011461900000000001,1.4700000000000001e-6,0.012825098805608144,cache,9278.0,19835.0,2.1378529855572324
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00011461900000000001,0.43929802300000004,3832.6806463151834,cache,9278.0,18878.0,2.0347057555507653
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,8192,0.00011461900000000001,0.050035010000000005,436.53329727183103,cache,9278.0,18878.0,2.0347057555507653
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,16384,0.00011461900000000001,1.5010000000000001e-6,0.013095560072937296,cache,9278.0,14207.0,1.531256736365596
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00011461900000000001,0.678180066,5916.8206492815325,cache,9278.0,12930.0,1.393619314507437
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,16384,0.00011461900000000001,0.041712711,363.9249251869236,cache,9278.0,12930.0,1.393619314507437
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,32768,0.00011461900000000001,1.478e-6,0.012894895261693087,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00011461900000000001,0.7206822230000001,6287.633141102261,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,32768,0.00011461900000000001,0.010634864,92.78447726816671,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,natural_order,chunk_equal,vertices,65536,0.00011461900000000001,1.443e-6,0.012589535766321464,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00011461900000000001,0.7206220120000001,6287.107826800095,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,natural_order,chunk_conn__convex,vertices,65536,0.00011461900000000001,0.010614859,92.6099425051693,cache,9278.0,9278.0,1.0
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,2,0.000133456,6.74e-7,0.0050503536746193504,bottle_conn,189433.0,539285.0,2.8468376681993104
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,2,0.000133456,0.00048539700000000004,3.637131339167966,bottle_conn,189433.0,463575.0,2.4471712953920384
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,2,0.000133456,0.000832775,6.240071634096631,bottle_conn,189433.0,342146.55,1.806161281297345
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000133456,0.0030821940000000003,23.09520740918355,bottle_conn,189433.0,417255.0,2.2026521250257347
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000133456,0.0035436870000000002,26.5532235343484,bottle_conn,189433.0,336887.8,1.778400806617643
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000133456,0.0067885440000000005,50.86728210046757,bottle_conn,189433.0,336841.14,1.7781544926174426
Meszaros/cq9,rows,rcm_order,balance_work,parts,2,0.000133456,3.5000000000000004e-7,0.002622587219757823,total_conn,21534.0,4869.0,0.2261075508498189
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,2,0.000133456,0.017445766,130.72297985853015,total_conn,21534.0,2398.0,0.11135878146187425
Meszaros/cq9,rows,rcm_order,balance_work,parts,2,0.000133456,3.54e-7,0.0026525596451264836,total_hypercut,21534.0,4869.0,0.2261075508498189
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,2,0.000133456,0.030801068,230.79567797626183,total_hypercut,21534.0,2398.0,0.11135878146187425
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,4,0.000133456,7.040000000000001e-7,0.005275146864884307,bottle_conn,189433.0,659630.0,3.482128245870572
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,4,0.000133456,0.00048763800000000004,3.6539233904807578,bottle_conn,189433.0,551280.0,2.910158208970982
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,4,0.000133456,0.0007932140000000001,5.943636854094234,bottle_conn,189433.0,358730.0,1.8937038425195187
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000133456,0.003280261,24.579344503057186,bottle_conn,189433.0,460625.0,2.4315985071238906
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000133456,0.003599834,26.973938976141948,bottle_conn,189433.0,311101.52,1.6422773223250438
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000133456,0.007012147000000001,52.54276315789474,bottle_conn,189433.0,311083.54,1.642182407500277
Meszaros/cq9,rows,rcm_order,balance_work,parts,4,0.000133456,7.100000000000001e-7,0.005320105502937298,total_conn,21534.0,9953.0,0.46219931271477666
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,4,0.000133456,0.022094779000000002,165.55852865363866,total_conn,21534.0,7548.0,0.35051546391752575
Meszaros/cq9,rows,rcm_order,balance_work,parts,4,0.000133456,7.16e-7,0.005365064140990289,total_hypercut,21534.0,8639.0,0.40117953004550944
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,4,0.000133456,0.035178565,263.596728509771,total_hypercut,21534.0,7279.0,0.3380235906009102
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,8,0.000133456,7.650000000000001e-7,0.005732226351756384,bottle_conn,189433.0,527089.0,2.7824560662608944
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,8,0.000133456,0.000504916,3.7833892818606882,bottle_conn,189433.0,465896.0,2.45942364846674
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,8,0.000133456,0.000798221,5.981154837549454,bottle_conn,189433.0,264224.36,1.3948169537514583
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000133456,0.003438899,25.76803590696559,bottle_conn,189433.0,317328.0,1.6751463578151642
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000133456,0.003663462,27.450710346481237,bottle_conn,189433.0,212957.88,1.124185754330027
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000133456,0.007352384000000001,55.092195180434004,bottle_conn,189433.0,212909.23,1.1239289352963846
Meszaros/cq9,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000133456,0.003356159,25.148056288214843,bottle_conn,189433.0,342768.0,1.809441860710647
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000133456,0.003618745,27.115641110178636,bottle_conn,189433.0,211655.7,1.1173116616429029
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000133456,0.0073532120000000005,55.09839947248531,bottle_conn,189433.0,222947.93,1.176922341936199
Meszaros/cq9,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000133456,0.0025675200000000002,19.238700395636016,bottle_conn,189433.0,342768.0,1.809441860710647
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000133456,0.0028282090000000004,21.192070794868723,bottle_conn,189433.0,211671.91,1.1173972327947084
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000133456,0.006531342000000001,48.94004016305,bottle_conn,189433.0,222947.41,1.176919596902335
Meszaros/cq9,rows,rcm_order,balance_work,parts,8,0.000133456,1.6900000000000001e-6,0.012663349718259201,total_conn,21534.0,14757.0,0.6852883811646698
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,8,0.000133456,0.037974008000000004,284.54328018223237,total_conn,21534.0,11398.0,0.5293024983746634
Meszaros/cq9,rows,rcm_order,split_conn__dynamic,parts,8,0.000133456,0.1918976,1437.9091236062823,total_conn,21534.0,11398.0,0.5293024983746634
Meszaros/cq9,rows,rcm_order,split_conn__trans,parts,8,0.000133456,0.15805675000000002,1184.3360358470209,total_conn,21534.0,11398.0,0.5293024983746634
Meszaros/cq9,rows,rcm_order,balance_work,parts,8,0.000133456,1.6960000000000002e-6,0.012708308356312193,total_hypercut,21534.0,10147.0,0.47120832172378563
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,8,0.000133456,0.06702954600000001,502.2595162450546,total_hypercut,21534.0,9165.0,0.42560601838952355
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,16,0.000133456,8.820000000000001e-7,0.006608919793789714,bottle_conn,189433.0,470033.0,2.481262504421088
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,16,0.000133456,0.0004925250000000001,3.6905422011749196,bottle_conn,189433.0,274073.0,1.446807050513902
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,16,0.000133456,0.0008866770000000001,6.643965052152021,bottle_conn,189433.0,164115.0,0.8663485242803525
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000133456,0.0037684270000000004,28.23722425368661,bottle_conn,189433.0,182543.0,0.96362830129914
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000133456,0.003919779,29.371320884785995,bottle_conn,189433.0,128332.75,0.677457201226819
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000133456,0.008487868,63.600497542261124,bottle_conn,189433.0,128282.4,0.677191408044005
Meszaros/cq9,rows,rcm_order,balance_work,parts,16,0.000133456,3.4490000000000004e-6,0.025843723774127803,total_conn,21534.0,17570.0,0.8159190117953005
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,16,0.000133456,0.077760283,582.6660697158613,total_conn,21534.0,15253.0,0.7083217237856413
Meszaros/cq9,rows,rcm_order,balance_work,parts,16,0.000133456,3.4710000000000003e-6,0.02600857211365544,total_hypercut,21534.0,10882.0,0.5053403919383301
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,16,0.000133456,0.116904957,875.9812747272509,total_hypercut,21534.0,10268.0,0.47682734280672423
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,32,0.000133456,1.128e-6,0.008452223953962355,bottle_conn,189433.0,283599.0,1.4970939593418253
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,32,0.000133456,0.0005038470000000001,3.775379151180914,bottle_conn,189433.0,189334.0,0.9994773877835436
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,32,0.000133456,0.000845638,6.336455460975902,bottle_conn,189433.0,123316.48,0.6509767569536459
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000133456,0.0042624740000000005,31.939170962714304,bottle_conn,189433.0,110951.0,0.5857004851319464
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000133456,0.004292211000000001,32.161993466011275,bottle_conn,189433.0,69462.57,0.36668674412589153
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000133456,0.009736801,72.95888532550053,bottle_conn,189433.0,69442.66,0.3665816410023597
Meszaros/cq9,rows,rcm_order,balance_work,parts,32,0.000133456,7.72e-6,0.05784678096151541,total_conn,21534.0,22210.0,1.0313922169592273
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,32,0.000133456,0.136760469,1024.7607376213882,total_conn,21534.0,17081.0,0.7932107365097055
Meszaros/cq9,rows,rcm_order,balance_work,parts,32,0.000133456,7.714000000000001e-6,0.05780182232346242,total_hypercut,21534.0,11466.0,0.5324602953468933
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,32,0.000133456,0.221733422,1661.4721106581944,total_hypercut,21534.0,11025.0,0.5119810532181667
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,64,0.000133456,1.5810000000000002e-6,0.011846601126963195,bottle_conn,189433.0,191023.0,1.0083934689309677
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,64,0.000133456,0.000518284,3.883557127442753,bottle_conn,189433.0,134551.0,0.710282791277127
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,64,0.000133456,0.000830642,6.224088838268793,bottle_conn,189433.0,108938.0,0.5750740367306647
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000133456,0.005128657,38.42957229348999,bottle_conn,189433.0,62882.0,0.3319484989415783
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000133456,0.004739743,35.51539833353315,bottle_conn,189433.0,43495.2,0.2296073017900788
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000133456,0.011841032000000001,88.72611197698119,bottle_conn,189433.0,43543.47,0.22986211483743593
Meszaros/cq9,rows,rcm_order,balance_work,parts,64,0.000133456,1.6278000000000002e-5,0.12197278503776526,total_conn,21534.0,26427.0,1.227222067428253
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,64,0.000133456,0.254606443,1907.7931527994247,total_conn,21534.0,20433.0,0.9488715519643355
Meszaros/cq9,rows,rcm_order,balance_work,parts,64,0.000133456,1.6232e-5,0.12162810214602565,total_hypercut,21534.0,11619.0,0.5395653385344107
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,64,0.000133456,0.39872322800000004,2987.6755484953846,total_hypercut,21534.0,11387.0,0.5287916782762143
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,128,0.000133456,2.486e-6,0.018627862366622706,bottle_conn,189433.0,162369.0,0.85713154519012
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,128,0.000133456,0.000562172,4.212414578587699,bottle_conn,189433.0,90409.0,0.47726108967286585
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,128,0.000133456,0.0009533790000000001,7.1437702313871245,bottle_conn,189433.0,70756.0,0.37351464633933895
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000133456,0.009783789000000001,73.31097140630621,bottle_conn,189433.0,41552.0,0.2193493213959553
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000133456,0.008135111,60.95725182831795,bottle_conn,189433.0,28948.84,0.15281835794185808
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000133456,0.021421766000000002,160.51557067497902,bottle_conn,189433.0,28906.94,0.1525971715593376
Meszaros/cq9,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000133456,0.005257679,39.39634785996883,bottle_conn,189433.0,44195.0,0.23330148390196007
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000133456,0.004816394,36.089752427766456,bottle_conn,189433.0,31962.61,0.16872778238216152
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000133456,0.012581593,94.27521430284139,bottle_conn,189433.0,33462.4,0.1766450407268005
Meszaros/cq9,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000133456,0.0032670650000000004,24.480465471765978,bottle_conn,189433.0,44195.0,0.23330148390196007
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000133456,0.0030706320000000002,23.008572113655436,bottle_conn,189433.0,31980.89,0.16882428088031123
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000133456,0.007946072,59.54076249850138,bottle_conn,189433.0,33371.26,0.17616392075298393
Meszaros/cq9,rows,rcm_order,balance_work,parts,128,0.000133456,5.3972000000000004e-5,0.40441793549934063,total_conn,21534.0,32420.0,1.5055261447014023
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,128,0.000133456,0.47095414300000005,3528.9094757822804,total_conn,21534.0,25996.0,1.2072072072072073
Meszaros/cq9,rows,rcm_order,split_conn__dynamic,parts,128,0.000133456,0.351237134,2631.857196379331,total_conn,21534.0,25996.0,1.2072072072072073
Meszaros/cq9,rows,rcm_order,split_conn__trans,parts,128,0.000133456,0.16824498100000002,1260.677534168565,total_conn,21534.0,25996.0,1.2072072072072073
Meszaros/cq9,rows,rcm_order,balance_work,parts,128,0.000133456,6.6691e-5,0.49972275506533986,total_hypercut,21534.0,11763.0,0.5462524380050153
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,128,0.000133456,0.772669787,5789.69688136914,total_hypercut,21534.0,11555.0,0.536593294325253
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,256,0.000133456,4.684e-6,0.03509771010670184,bottle_conn,189433.0,139000.0,0.7337686675500045
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,256,0.000133456,0.000645095,4.833765435799065,bottle_conn,189433.0,76881.0,0.40584797791303523
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,256,0.000133456,0.001008844,7.559375374655318,bottle_conn,189433.0,70266.0,0.3709279798134433
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000133456,0.013314285,99.7653533748951,bottle_conn,189433.0,36643.0,0.19343514593550226
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000133456,0.011328962000000001,84.88911701234865,bottle_conn,189433.0,31283.14,0.16514092053654855
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000133456,0.029991324000000003,224.72818007433162,bottle_conn,189433.0,31270.87,0.16507614829517558
Meszaros/cq9,rows,rcm_order,balance_work,parts,256,0.000133456,0.00014749900000000002,1.1052256923630261,total_conn,21534.0,43849.0,2.0362682269898764
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,256,0.000133456,0.837507835,6275.535270051552,total_conn,21534.0,34579.0,1.6057861985697037
Meszaros/cq9,rows,rcm_order,balance_work,parts,256,0.000133456,0.000146947,1.1010894976621508,total_hypercut,21534.0,11848.0,0.5501996842203027
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,256,0.000133456,1.414824885,10601.43331884666,total_hypercut,21534.0,11716.0,0.5440698430389153
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,512,0.000133456,8.343000000000001e-6,0.06251498621268434,bottle_conn,189433.0,107964.0,0.5699323771465373
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,512,0.000133456,0.00072104,5.402829396954802,bottle_conn,189433.0,39501.0,0.20852227436613474
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,512,0.000133456,0.00109304,8.19026495624026,bottle_conn,189433.0,36858.68,0.19457370151979855
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000133456,0.019456011000000002,145.78595941733607,bottle_conn,189433.0,36643.0,0.19343514593550226
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000133456,0.017054155,127.7885969907685,bottle_conn,189433.0,31277.01,0.16510856081041844
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000133456,0.042240577,316.5131354154178,bottle_conn,189433.0,31277.64,0.1651118865245232
Meszaros/cq9,rows,rcm_order,balance_work,parts,512,0.000133456,0.00020243100000000001,1.5168370099508452,total_conn,21534.0,55478.0,2.5762979474319683
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,512,0.000133456,1.4943328500000002,11197.19495564081,total_conn,21534.0,50805.0,2.3592922819726945
Meszaros/cq9,rows,rcm_order,balance_work,parts,512,0.000133456,0.000202506,1.5173989929265075,total_hypercut,21534.0,11981.0,0.5563759635924584
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,512,0.000133456,2.629938193,19706.406553470806,total_hypercut,21534.0,11819.0,0.5488529766880282
Meszaros/cq9,rows,rcm_order,split_equal__split_equal,parts,1024,0.000133456,1.5587000000000002e-5,0.1167950485553291,bottle_conn,189433.0,93498.0,0.49356764660856345
Meszaros/cq9,rows,rcm_order,balance_work__split_equal,parts,1024,0.000133456,0.0009927080000000001,7.43846661071814,bottle_conn,189433.0,39501.0,0.20852227436613474
Meszaros/cq9,rows,rcm_order,balance_work__map_local,parts,1024,0.000133456,0.0013068910000000001,9.792673240618631,bottle_conn,189433.0,36907.62,0.1948320514377115
Meszaros/cq9,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000133456,0.031255121000000004,234.197945390241,bottle_conn,189433.0,36643.0,0.19343514593550226
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000133456,0.030532628000000003,228.78422850977103,bottle_conn,189433.0,31271.56,0.16507979074395698
Meszaros/cq9,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000133456,0.067837699,508.31509261479437,bottle_conn,189433.0,31280.9,0.1651290957752873
Meszaros/cq9,rows,rcm_order,balance_work,parts,1024,0.000133456,0.000492075,3.687170303320945,total_conn,21534.0,55478.0,2.5762979474319683
Meszaros/cq9,rows,rcm_order,split_conn__convex,parts,1024,0.000133456,0.0043802350000000006,32.82156665867402,total_conn,21534.0,0.0,0.0
Meszaros/cq9,rows,rcm_order,balance_work,parts,1024,0.000133456,0.000491957,3.6862861167725693,total_hypercut,21534.0,11981.0,0.5563759635924584
Meszaros/cq9,rows,rcm_order,split_hypercut__convex,parts,1024,0.000133456,0.005753202000000001,43.10935439395756,total_hypercut,21534.0,0.0,0.0
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,2,0.000133456,5.281e-6,0.03957109459297446,cache,21534.0,77145.0,3.582474226804124
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000133456,0.0005914360000000001,4.431692842584822,cache,21534.0,71526.0,3.321538032878239
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,2,0.000133456,0.011051486000000001,82.80995983695001,cache,21534.0,71526.0,3.321538032878239
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,4,0.000133456,3.5610000000000003e-6,0.026682951684450305,cache,21534.0,66047.0,3.0671031856598865
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000133456,0.0006552540000000001,4.909887903129122,cache,21534.0,59370.0,2.757035385901365
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,4,0.000133456,0.011805949000000001,88.463231327179,cache,21534.0,59370.0,2.757035385901365
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,8,0.000133456,2.589e-6,0.019399652319865724,cache,21534.0,60301.0,2.800269341506455
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000133456,0.0007414580000000001,5.555823642249131,cache,21534.0,54248.0,2.5191789727872202
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,8,0.000133456,0.012227419000000002,91.62135085721137,cache,21534.0,54248.0,2.5191789727872202
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,16,0.000133456,2.11e-6,0.01581045438196859,cache,21534.0,56036.0,2.602210457880561
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000133456,0.0010164430000000001,7.616315489749431,cache,21534.0,52104.0,2.41961549178044
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,16,0.000133456,0.012477153000000001,93.49263427646565,cache,21534.0,52104.0,2.41961549178044
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,32,0.000133456,1.895e-6,0.01419943651840307,cache,21534.0,52007.0,2.4151109872759355
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000133456,0.001500442,11.24297146625105,cache,21534.0,48411.0,2.2481192532738925
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,32,0.000133456,0.012842014,96.22657654957439,cache,21534.0,48411.0,2.2481192532738925
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,64,0.000133456,1.59e-6,0.01191403908404268,cache,21534.0,48490.0,2.2517878703445713
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000133456,0.002442038,18.29845042560844,cache,21534.0,45083.0,2.093572954397697
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,64,0.000133456,0.013538448000000002,101.44503057187389,cache,21534.0,45083.0,2.093572954397697
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,128,0.000133456,1.5810000000000002e-6,0.011846601126963195,cache,21534.0,45252.0,2.1014210086375034
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000133456,0.004207979000000001,31.530834132598013,cache,21534.0,42512.0,1.9741803659329433
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,128,0.000133456,0.013508471000000001,101.2204097230548,cache,21534.0,42512.0,1.9741803659329433
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,256,0.000133456,1.542e-6,0.01155436997961875,cache,21534.0,42332.0,1.9658214915946874
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000133456,0.007728970000000001,57.913994125404635,cache,21534.0,39931.0,1.854323395560509
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,256,0.000133456,0.014608107,109.46009920872797,cache,21534.0,39931.0,1.854323395560509
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,512,0.000133456,1.477e-6,0.011067318067378012,cache,21534.0,39779.0,1.8472647905637596
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000133456,0.0145597,109.09738041002278,cache,21534.0,37812.0,1.7559208693229311
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,512,0.000133456,0.015431487,115.62977310873995,cache,21534.0,37812.0,1.7559208693229311
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,1024,0.000133456,1.5100000000000002e-6,0.011314590576669465,cache,21534.0,37483.0,1.7406427045602304
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000133456,0.027827598000000002,208.51515106102386,cache,21534.0,35538.0,1.6503204235162998
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000133456,0.016785068,125.77229948447427,cache,21534.0,35538.0,1.6503204235162998
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,2048,0.000133456,1.441e-6,0.010797566239060065,cache,21534.0,33610.0,1.5607875917154268
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000133456,0.052168656,390.905287135835,cache,21534.0,31999.0,1.4859756663880375
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000133456,0.017850403,133.75496792950486,cache,21534.0,31999.0,1.4859756663880375
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,4096,0.000133456,1.5e-6,0.011239659513247811,cache,21534.0,28979.0,1.3457323302684128
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000133456,0.091204244,683.4030991487831,cache,21534.0,27617.0,1.2824835144422773
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000133456,0.017349687000000003,130.0030496942813,cache,21534.0,27617.0,1.2824835144422773
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,8192,0.000133456,1.4530000000000001e-6,0.010887483515166047,cache,21534.0,23517.0,1.092086932293118
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000133456,0.13070751,979.4052721496223,cache,21534.0,22405.0,1.0404476641590044
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000133456,0.011080462000000001,83.0270800863206,cache,21534.0,22405.0,1.0404476641590044
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,16384,0.000133456,1.4880000000000002e-6,0.011149742237141831,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000133456,0.13248390300000001,992.7159738041003,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000133456,0.006818879000000001,51.09458548135716,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,32768,0.000133456,1.4900000000000001e-6,0.011164728449826161,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000133456,0.13247439900000002,992.6447593214244,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000133456,0.006804593,50.98753896415298,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_equal,vertices,65536,0.000133456,1.446e-6,0.01083503177077089,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000133456,0.132527891,993.0455805658794,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000133456,0.0067737000000000006,50.756054429924475,cache,21534.0,21534.0,1.0
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,2,0.000156186,6.74e-7,0.004315367574558539,bottle_conn,311993.0,452420.0,1.4500966367835175
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,2,0.000156186,0.000377245,2.4153573303625167,bottle_conn,311993.0,399998.0,1.2820736362674803
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,2,0.000156186,0.000651085,4.168651479646063,bottle_conn,311993.0,375261.71,1.202788876673515
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000156186,0.003046903,19.508169746328097,bottle_conn,311993.0,363606.0,1.1654299936216517
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000156186,0.002920488,18.698782221197803,bottle_conn,311993.0,363450.82,1.164932610667547
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000156186,0.00636018,40.72183166224886,bottle_conn,311993.0,363389.87,1.1647372537204361
Meszaros/cq9,cols,rcm_order,balance_work,parts,2,0.000156186,4.3400000000000005e-7,0.0027787381711549056,total_conn,9278.0,4334.0,0.4671265358913559
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,2,0.000156186,0.036023588,230.64543557040966,total_conn,9278.0,2367.0,0.2551196378529856
Meszaros/cq9,cols,rcm_order,balance_work,parts,2,0.000156186,4.3600000000000004e-7,0.002791543416183269,total_hypercut,9278.0,4334.0,0.4671265358913559
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,2,0.000156186,0.043352322000000006,277.56855287925936,total_hypercut,9278.0,2367.0,0.2551196378529856
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,4,0.000156186,7.06e-7,0.004520251495012357,bottle_conn,311993.0,438617.0,1.4058552595731315
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,4,0.000156186,0.00037410000000000004,2.3952210825554148,bottle_conn,311993.0,438995.0,1.4070668252172325
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,4,0.000156186,0.0005409810000000001,3.4636971303445896,bottle_conn,311993.0,327231.43,1.0488422176138568
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000156186,0.00314978,20.16685234271958,bottle_conn,311993.0,357525.0,1.1459391717121858
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000156186,0.002975971,19.054018926152153,bottle_conn,311993.0,293478.0,0.9406557198398682
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000156186,0.006600474,42.26034343667166,bottle_conn,311993.0,293437.37,0.9405254925591279
Meszaros/cq9,cols,rcm_order,balance_work,parts,4,0.000156186,8.340000000000001e-7,0.005339787176827629,total_conn,9278.0,8706.0,0.9383487820651002
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,4,0.000156186,0.044746703000000006,286.49624806320674,total_conn,9278.0,5533.0,0.596356973485665
Meszaros/cq9,cols,rcm_order,balance_work,parts,4,0.000156186,8.33e-7,0.005333384554313447,total_hypercut,9278.0,7245.0,0.7808794998922182
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,4,0.000156186,0.067670723,433.27009463076075,total_hypercut,9278.0,5231.0,0.5638068549256305
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,8,0.000156186,7.650000000000001e-7,0.004898006223349085,bottle_conn,311993.0,302487.0,0.9695313676909418
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,8,0.000156186,0.000379163,2.427637560344717,bottle_conn,311993.0,270196.0,0.8660322507235739
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,8,0.000156186,0.0006539790000000001,4.187180669202106,bottle_conn,311993.0,203339.04,0.6517423147314203
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000156186,0.003199649,20.486144724879313,bottle_conn,311993.0,235342.0,0.7543182058571827
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000156186,0.0030690590000000003,19.650026250752312,bottle_conn,311993.0,177171.56,0.5678703047824791
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000156186,0.007093384,45.416260100137016,bottle_conn,311993.0,177119.71,0.5677041151564297
Meszaros/cq9,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000156186,0.003100727,19.85278450053142,bottle_conn,311993.0,258951.0,0.8299897754116278
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000156186,0.002996302,19.184190644487984,bottle_conn,311993.0,177749.75,0.5697235194379361
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000156186,0.0068910510000000005,44.12079827897507,bottle_conn,311993.0,179696.83,0.5759643004811005
Meszaros/cq9,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000156186,0.002761445,17.680489928674785,bottle_conn,311993.0,258951.0,0.8299897754116278
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000156186,0.002697634,17.27193218342233,bottle_conn,311993.0,177729.73,0.5696593513316004
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000156186,0.007027884000000001,44.996888325458116,bottle_conn,311993.0,179695.01,0.5759584670168882
Meszaros/cq9,cols,rcm_order,balance_work,parts,8,0.000156186,1.664e-6,0.01065396386359853,total_conn,9278.0,11088.0,1.195085147661134
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,8,0.000156186,0.0958119,613.4474280665361,total_conn,9278.0,9353.0,1.0080836387152403
Meszaros/cq9,cols,rcm_order,split_conn__dynamic,parts,8,0.000156186,1.008907813,6459.6558782477305,total_conn,9278.0,9353.0,1.0080836387152403
Meszaros/cq9,cols,rcm_order,split_conn__trans,parts,8,0.000156186,0.8277908890000001,5300.032582945975,total_conn,9278.0,9353.0,1.0080836387152403
Meszaros/cq9,cols,rcm_order,balance_work,parts,8,0.000156186,1.67e-6,0.010692379598683622,total_hypercut,9278.0,8186.0,0.8823022203061005
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,8,0.000156186,0.127480424,816.2090328198431,total_hypercut,9278.0,7628.0,0.8221599482647122
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,16,0.000156186,8.780000000000001e-7,0.005621502567451629,bottle_conn,311993.0,213609.0,0.6846595917216092
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,16,0.000156186,0.000381656,2.4435992982725727,bottle_conn,311993.0,184804.0,0.5923338023609505
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,16,0.000156186,0.000657902,4.2122981573252405,bottle_conn,311993.0,134992.47,0.43267788059347484
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000156186,0.00346429,22.1805411496549,bottle_conn,311993.0,147084.0,0.471433653960185
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000156186,0.0033734890000000003,21.59917662274468,bottle_conn,311993.0,99468.35,0.3188159670249012
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000156186,0.008121229,51.99716363822622,bottle_conn,311993.0,99378.54,0.3185281080024231
Meszaros/cq9,cols,rcm_order,balance_work,parts,16,0.000156186,2.6930000000000003e-6,0.017242262430691612,total_conn,9278.0,13097.0,1.4116188833800387
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,16,0.000156186,0.16568834500000001,1060.8399280345232,total_conn,9278.0,11401.0,1.2288208665660703
Meszaros/cq9,cols,rcm_order,balance_work,parts,16,0.000156186,2.695e-6,0.017255067675719975,total_hypercut,9278.0,8885.0,0.9576417331321405
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,16,0.000156186,0.24321864,1557.2371403326804,total_hypercut,9278.0,8335.0,0.8983617158870446
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,32,0.000156186,1.127e-6,0.007215755573482898,bottle_conn,311993.0,122803.0,0.3936081899273381
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,32,0.000156186,0.000394185,2.5238177557527566,bottle_conn,311993.0,113350.0,0.36330943322446335
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,32,0.000156186,0.0005553400000000001,3.5556323870257263,bottle_conn,311993.0,78708.52,0.2522765574868667
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000156186,0.004220556,27.02262686796512,bottle_conn,311993.0,81421.0,0.2609705986993298
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000156186,0.003936069,25.20116399677308,bottle_conn,311993.0,55030.9,0.17638504710041572
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000156186,0.010809772,69.21088958037213,bottle_conn,311993.0,54963.98,0.1761705551086082
Meszaros/cq9,cols,rcm_order,balance_work,parts,32,0.000156186,6.504000000000001e-6,0.041642656832238494,total_conn,9278.0,14521.0,1.565100237120069
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,32,0.000156186,0.33138680200000004,2121.7445993879096,total_conn,9278.0,12957.0,1.3965294244449236
Meszaros/cq9,cols,rcm_order,balance_work,parts,32,0.000156186,6.5730000000000004e-6,0.042084437785717035,total_hypercut,9278.0,9083.0,0.978982539340375
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,32,0.000156186,0.473612591,3032.362638136581,total_hypercut,9278.0,8961.0,0.9658331536969175
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,64,0.000156186,1.5830000000000001e-6,0.010135351439949805,bottle_conn,311993.0,74695.0,0.2394124227146122
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,64,0.000156186,0.00040505900000000004,2.5934398729719694,bottle_conn,311993.0,75964.0,0.24347982166266552
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,64,0.000156186,0.000674654,4.319554889682814,bottle_conn,311993.0,53954.0,0.17293336709477455
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000156186,0.00530087,33.939469606750926,bottle_conn,311993.0,43217.0,0.13851913344209646
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000156186,0.004690649,30.03245489352439,bottle_conn,311993.0,29893.83,0.09581570740369176
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000156186,0.013814508000000001,88.44907994314472,bottle_conn,311993.0,29818.86,0.09557541355094505
Meszaros/cq9,cols,rcm_order,balance_work,parts,64,0.000156186,1.3482e-5,0.08632015673619915,total_conn,9278.0,16444.0,1.7723647337788317
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,64,0.000156186,0.663452082,4247.833237293996,total_conn,9278.0,14263.0,1.537292519939642
Meszaros/cq9,cols,rcm_order,balance_work,parts,64,0.000156186,1.1870000000000002e-5,0.07599912924333808,total_hypercut,9278.0,9126.0,0.9836171588704462
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,64,0.000156186,0.9413982040000001,6027.41733574072,total_hypercut,9278.0,9106.0,0.9814615218797155
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,128,0.000156186,2.493e-6,0.01596173792785525,bottle_conn,311993.0,46779.0,0.14993605625767245
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,128,0.000156186,0.000554872,3.5526359596890886,bottle_conn,311993.0,42830.0,0.13727872099694544
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,128,0.000156186,0.000728439,4.663919941608083,bottle_conn,311993.0,30102.45,0.0964843762520313
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000156186,0.007852734,50.27809150628097,bottle_conn,311993.0,23576.0,0.07556579795059505
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000156186,0.00671152,42.9713290563815,bottle_conn,311993.0,16672.43,0.053438474581160474
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000156186,0.020361260000000003,130.36546169310952,bottle_conn,311993.0,16626.38,0.05329087511578786
Meszaros/cq9,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000156186,0.0053391720000000005,34.18470285428912,bottle_conn,311993.0,24098.0,0.07723891241149641
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000156186,0.004600979000000001,29.45833173267771,bottle_conn,311993.0,16824.51,0.05392592141490354
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000156186,0.014456471,92.55932670021642,bottle_conn,311993.0,16936.4,0.05428455125595767
Meszaros/cq9,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000156186,0.003976131,25.45766585993623,bottle_conn,311993.0,24098.0,0.07723891241149641
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000156186,0.0034719520000000004,22.22959804335856,bottle_conn,311993.0,16827.42,0.05393524854724304
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000156186,0.009752098,62.4390022153074,bottle_conn,311993.0,16936.46,0.054284743567964665
Meszaros/cq9,cols,rcm_order,balance_work,parts,128,0.000156186,4.351e-5,0.27857810559205054,total_conn,9278.0,18406.0,1.9838327225695194
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,128,0.000156186,1.3177729710000001,8437.202892704852,total_conn,9278.0,16431.0,1.7709635697348567
Meszaros/cq9,cols,rcm_order,split_conn__dynamic,parts,128,0.000156186,1.6699409010000001,10692.001210095656,total_conn,9278.0,16431.0,1.7709635697348567
Meszaros/cq9,cols,rcm_order,split_conn__trans,parts,128,0.000156186,0.8636337550000001,5529.520923770377,total_conn,9278.0,16431.0,1.7709635697348567
Meszaros/cq9,cols,rcm_order,balance_work,parts,128,0.000156186,4.3933e-5,0.2812864149155494,total_hypercut,9278.0,9161.0,0.987389523604225
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,128,0.000156186,1.874589512,12002.28901438029,total_hypercut,9278.0,9147.0,0.9858805777107135
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,256,0.000156186,4.726e-6,0.03025879400202323,bottle_conn,311993.0,30317.0,0.09717205193706269
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,256,0.000156186,0.000528548,3.3840933246257667,bottle_conn,311993.0,26912.0,0.08625834553980377
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,256,0.000156186,0.0007790480000000001,4.98795026442831,bottle_conn,311993.0,19523.94,0.0625781347658441
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000156186,0.010829127000000001,69.33481233913412,bottle_conn,311993.0,12842.0,0.041161179898266946
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000156186,0.008997792000000001,57.60946563712497,bottle_conn,311993.0,9447.35,0.030280647322215564
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000156186,0.028775013000000002,184.23554607967424,bottle_conn,311993.0,9396.23,0.030116797492251428
Meszaros/cq9,cols,rcm_order,balance_work,parts,256,0.000156186,0.000138085,0.8841061298707951,total_conn,9278.0,21209.0,2.2859452468204355
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,256,0.000156186,2.545989949,16301.012568347995,total_conn,9278.0,18570.0,2.0015089458935114
Meszaros/cq9,cols,rcm_order,balance_work,parts,256,0.000156186,0.00013819600000000002,0.8848168209698694,total_hypercut,9278.0,9206.0,0.9922397068333693
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,256,0.000156186,3.699504146,23686.528536488546,total_hypercut,9278.0,9163.0,0.9876050873032981
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,512,0.000156186,8.349000000000001e-6,0.05345549537090393,bottle_conn,311993.0,22344.0,0.07161699140685848
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,512,0.000156186,0.000639724,4.095911285262444,bottle_conn,311993.0,17505.0,0.05610702804229582
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,512,0.000156186,0.0008681180000000001,5.558231851766484,bottle_conn,311993.0,13269.06,0.042529992660091734
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000156186,0.019796473000000002,126.74934373119231,bottle_conn,311993.0,7229.0,0.023170391643402257
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000156186,0.017577775,112.54385796422216,bottle_conn,311993.0,5608.02,0.01797482635828368
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000156186,0.046725100000000006,299.1631772373965,bottle_conn,311993.0,5574.41,0.017867099582362423
Meszaros/cq9,cols,rcm_order,balance_work,parts,512,0.000156186,0.000253881,1.6255042065229919,total_conn,9278.0,24726.0,2.66501401164044
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,512,0.000156186,4.820301774000001,30862.572663362917,total_conn,9278.0,21443.0,2.311166199611985
Meszaros/cq9,cols,rcm_order,balance_work,parts,512,0.000156186,0.000253547,1.6233657306032552,total_hypercut,9278.0,9217.0,0.9934253071782712
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,512,0.000156186,7.359119742000001,47117.66574468903,total_hypercut,9278.0,9185.0,0.989976287993102
Meszaros/cq9,cols,rcm_order,split_equal__split_equal,parts,1024,0.000156186,1.5541000000000002e-5,0.09950315649289951,bottle_conn,311993.0,14791.0,0.04740811492565538
Meszaros/cq9,cols,rcm_order,balance_work__split_equal,parts,1024,0.000156186,0.001176425,7.532205191246335,bottle_conn,311993.0,12494.0,0.040045770257666036
Meszaros/cq9,cols,rcm_order,balance_work__map_local,parts,1024,0.000156186,0.00140273,8.98115067931825,bottle_conn,311993.0,9215.65,0.029538002455183288
Meszaros/cq9,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000156186,0.033235518,212.79447581729477,bottle_conn,311993.0,4223.0,0.013535560092694387
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000156186,0.030402044000000003,194.652811391546,bottle_conn,311993.0,3483.07,0.011163936370367285
Meszaros/cq9,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000156186,0.088840451,568.8118717426659,bottle_conn,311993.0,3442.58,0.011034157817643345
Meszaros/cq9,cols,rcm_order,balance_work,parts,1024,0.000156186,0.0007939280000000001,5.083221287439335,total_conn,9278.0,28866.0,3.1112308687217074
Meszaros/cq9,cols,rcm_order,split_conn__convex,parts,1024,0.000156186,8.905956501,57021.477603626445,total_conn,9278.0,25063.0,2.701336494934253
Meszaros/cq9,cols,rcm_order,balance_work,parts,1024,0.000156186,0.0007946660000000001,5.0879464228548015,total_hypercut,9278.0,9231.0,0.9949342530717827
Meszaros/cq9,cols,rcm_order,split_hypercut__convex,parts,1024,0.000156186,14.493703492000002,92797.71229175471,total_hypercut,9278.0,9211.0,0.992778616081052
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,2,0.000156186,8.07e-6,0.051669163689447205,cache,9278.0,68113.0,7.341345117482216
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000156186,0.00088117,5.641798880821585,cache,9278.0,66144.0,7.129122655744773
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,2,0.000156186,0.021630476000000003,138.4917726300693,cache,9278.0,66144.0,7.129122655744773
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,4,0.000156186,6.081000000000001e-6,0.038934347508739586,cache,9278.0,52253.0,5.6319249838327226
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000156186,0.0009765220000000001,6.252301742793849,cache,9278.0,50030.0,5.392325932312999
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,4,0.000156186,0.023102466000000002,147.91636894471978,cache,9278.0,50030.0,5.392325932312999
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,8,0.000156186,3.866e-6,0.024752538639826873,cache,9278.0,43590.0,4.698210821297693
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000156186,0.001308616,8.378574264018543,cache,9278.0,41609.0,4.484694977365812
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,8,0.000156186,0.023762891,152.1448209186483,cache,9278.0,41609.0,4.484694977365812
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,16,0.000156186,2.7840000000000004e-6,0.017824901079482158,cache,9278.0,38179.0,4.115003233455486
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000156186,0.0018468820000000002,11.824888274237129,cache,9278.0,36545.0,3.938887691312783
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,16,0.000156186,0.024503822,156.88872242070354,cache,9278.0,36545.0,3.938887691312783
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,32,0.000156186,2.205e-6,0.01411778264377089,cache,9278.0,34232.0,3.6895882733347705
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000156186,0.002953966,18.913129217727583,cache,9278.0,32950.0,3.5514119422289285
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,32,0.000156186,0.025495485000000002,163.2379662709846,cache,9278.0,32950.0,3.5514119422289285
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,64,0.000156186,1.955e-6,0.012517127015225437,cache,9278.0,30846.0,3.3246389308040527
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000156186,0.005107805,32.70334729105041,cache,9278.0,29523.0,3.1820435438672128
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,64,0.000156186,0.028612396000000002,183.19437081428555,cache,9278.0,29523.0,3.1820435438672128
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,128,0.000156186,1.587e-6,0.010160961930006531,cache,9278.0,28161.0,3.035244664798448
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000156186,0.00930573,59.58107640889708,cache,9278.0,27010.0,2.9111877559818926
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,128,0.000156186,0.029830213,190.9915933566389,cache,9278.0,27010.0,2.9111877559818926
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,256,0.000156186,1.525e-6,0.00976399933412726,cache,9278.0,26035.0,2.806100452683768
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000156186,0.017574819000000002,112.52493181207024,cache,9278.0,24914.0,2.685276999353309
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,256,0.000156186,0.031860942,203.99358457224082,cache,9278.0,24914.0,2.685276999353309
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,512,0.000156186,1.498e-6,0.009591128526244351,cache,9278.0,24374.0,2.6270748006035785
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000156186,0.033862319,216.80764601180644,cache,9278.0,23411.0,2.523280879499892
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,512,0.000156186,0.031681190000000005,202.8427003700716,cache,9278.0,23411.0,2.523280879499892
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,1024,0.000156186,1.481e-6,0.00948228394350326,cache,9278.0,22828.0,2.4604440612200906
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000156186,0.066182741,423.7431075768635,cache,9278.0,22079.0,2.3797154559172236
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000156186,0.032450426000000004,207.76782810239078,cache,9278.0,22079.0,2.3797154559172236
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,2048,0.000156186,1.5160000000000002e-6,0.009706375731499623,cache,9278.0,21049.0,2.268700150894589
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000156186,0.129094916,826.5460156480094,cache,9278.0,20680.0,2.228928648415607
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000156186,0.030453813000000003,194.9842687564827,cache,9278.0,20680.0,2.228928648415607
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,4096,0.000156186,1.429e-6,0.009149347572765806,cache,9278.0,19122.0,2.0610045268376807
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000156186,0.24516516400000002,1569.6999987194756,cache,9278.0,18614.0,2.0062513472731194
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000156186,0.032732548,209.57414877133675,cache,9278.0,18614.0,2.0062513472731194
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,8192,0.000156186,1.474e-6,0.009437465585903986,cache,9278.0,16029.0,1.7276352662211683
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000156186,0.439105483,2811.4266515564777,cache,9278.0,15143.0,1.6321405475317956
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000156186,0.035646098,228.22850959753117,cache,9278.0,15143.0,1.6321405475317956
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,16384,0.000156186,1.4620000000000001e-6,0.009360634115733806,cache,9278.0,12868.0,1.3869368398361717
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000156186,0.67787038,4340.148156684978,cache,9278.0,11645.0,1.2551196378529856
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000156186,0.026810672,171.65861216754382,cache,9278.0,11645.0,1.2551196378529856
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,32768,0.000156186,1.4510000000000002e-6,0.009290205268077806,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000156186,0.720267392,4611.600220250215,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000156186,0.010830870000000001,69.34597211017633,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,rcm_order,chunk_equal,vertices,65536,0.000156186,1.4840000000000001e-6,0.009501491811045806,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000156186,0.7192988410000001,4605.398953811482,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000156186,0.010857373,69.51566081466969,cache,9278.0,9278.0,1.0
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,2,0.000137334,6.71e-7,0.00488589861214266,bottle_conn,189433.0,192050.0,1.013814910812794
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,2,0.000137334,0.000531109,3.867279770486551,bottle_conn,189433.0,201922.0,1.0659283229426764
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,2,0.000137334,0.000961246,6.999330100339319,bottle_conn,189433.0,170183.0,0.8983809579112404
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000137334,0.0032132410000000004,23.39727234333814,bottle_conn,189433.0,186761.0,0.9858947490669524
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000137334,0.003566507,25.96958509910146,bottle_conn,189433.0,180397.61,0.9523029778338514
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000137334,0.006771654,49.30792083533575,bottle_conn,189433.0,180179.13,0.9511496412979787
Meszaros/cq9,rows,spectral_order,balance_work,parts,2,0.000137334,4.16e-7,0.0030291115091674314,total_conn,21534.0,1401.0,0.06505990526609083
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,2,0.000137334,0.01822591,132.71229265877352,total_conn,21534.0,936.0,0.043466146558930066
Meszaros/cq9,rows,spectral_order,balance_work,parts,2,0.000137334,4.16e-7,0.0030291115091674314,total_hypercut,21534.0,1401.0,0.06505990526609083
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,2,0.000137334,0.028068053000000003,204.37803457264772,total_hypercut,21534.0,936.0,0.043466146558930066
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,4,0.000137334,1.114e-6,0.00811161110868394,bottle_conn,189433.0,180590.0,0.9533185875744986
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,4,0.000137334,0.000534765,3.89390100048058,bottle_conn,189433.0,187387.0,0.9891993475265661
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,4,0.000137334,0.0008559570000000001,6.232666346279873,bottle_conn,189433.0,178697.92,0.9433304651248727
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000137334,0.003316017,24.145637642535718,bottle_conn,189433.0,163632.0,0.8637988101333981
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000137334,0.0035858680000000003,26.110562570084614,bottle_conn,189433.0,150604.27,0.7950265793182814
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000137334,0.006992316,50.91467517147975,bottle_conn,189433.0,150439.94,0.7941590958280764
Meszaros/cq9,rows,spectral_order,balance_work,parts,4,0.000137334,8.900000000000001e-7,0.006480551065286092,total_conn,21534.0,3724.0,0.17293582242035851
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,4,0.000137334,0.033047212,240.63387070936548,total_conn,21534.0,2418.0,0.112287545277236
Meszaros/cq9,rows,spectral_order,balance_work,parts,4,0.000137334,8.94e-7,0.006509677137489624,total_hypercut,21534.0,3426.0,0.15909724157146837
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,4,0.000137334,0.048213088,351.06447056082254,total_hypercut,21534.0,2415.0,0.11214823070493174
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,8,0.000137334,7.680000000000001e-7,0.005592205863078336,bottle_conn,189433.0,171517.0,0.9054230255552095
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,8,0.000137334,0.000529115,3.8527604234930903,bottle_conn,189433.0,173595.0,0.9163926031895182
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,8,0.000137334,0.001235187,8.994036436716327,bottle_conn,189433.0,157188.05,0.8297817698077948
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000137334,0.00354395,25.80533589642769,bottle_conn,189433.0,160030.0,0.844784171712426
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000137334,0.003676767,26.77244527939185,bottle_conn,189433.0,136241.19,0.7192051543289713
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000137334,0.007396339,53.85657593895176,bottle_conn,189433.0,136082.58,0.7183678662112725
Meszaros/cq9,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000137334,0.0034490280000000002,25.11415964000175,bottle_conn,189433.0,178201.0,0.9407072685329377
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000137334,0.0036390610000000003,26.49788835976525,bottle_conn,189433.0,146622.69,0.7740081717546573
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000137334,0.007250924000000001,52.79773399158257,bottle_conn,189433.0,150478.94,0.7943649733678926
Meszaros/cq9,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000137334,0.002748622,20.014140708054818,bottle_conn,189433.0,178201.0,0.9407072685329377
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000137334,0.002923988,21.291071402566008,bottle_conn,189433.0,146606.39,0.7739221255008368
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000137334,0.006782276,49.38526512007223,bottle_conn,189433.0,150481.2,0.7943769037073795
Meszaros/cq9,rows,spectral_order,balance_work,parts,8,0.000137334,1.7950000000000002e-6,0.013070324901335433,total_conn,21534.0,7671.0,0.35622736138200056
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,8,0.000137334,0.068359062,497.7577438944471,total_conn,21534.0,5141.0,0.23873873873873874
Meszaros/cq9,rows,spectral_order,split_conn__dynamic,parts,8,0.000137334,0.18860976000000002,1373.3653720127575,total_conn,21534.0,5141.0,0.23873873873873874
Meszaros/cq9,rows,spectral_order,split_conn__trans,parts,8,0.000137334,0.15466846,1126.2211833923136,total_conn,21534.0,5141.0,0.23873873873873874
Meszaros/cq9,rows,spectral_order,balance_work,parts,8,0.000137334,1.8060000000000002e-6,0.013150421599895148,total_hypercut,21534.0,5563.0,0.2583356552428717
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,8,0.000137334,0.095264102,693.667278314183,total_hypercut,21534.0,4202.0,0.1951332776075044
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,16,0.000137334,8.780000000000001e-7,0.006393172848675493,bottle_conn,189433.0,176044.0,0.9293206569077194
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,16,0.000137334,0.000540876,3.938398357289528,bottle_conn,189433.0,198977.0,1.0503819292309153
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,16,0.000137334,0.001230769,8.961866689967525,bottle_conn,189433.0,163505.0,0.8631283884011761
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000137334,0.004230408000000001,30.803792214600904,bottle_conn,189433.0,126253.0,0.6664783854977749
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000137334,0.0038527220000000003,28.05366478803501,bottle_conn,189433.0,96986.07,0.5119808586677084
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000137334,0.008186269000000001,59.60846549288597,bottle_conn,189433.0,96846.21,0.5112425501364599
Meszaros/cq9,rows,spectral_order,balance_work,parts,16,0.000137334,3.1150000000000002e-6,0.02268192872850132,total_conn,21534.0,13397.0,0.6221324417200705
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,16,0.000137334,0.119414585,869.519456216232,total_conn,21534.0,8810.0,0.4091204606668524
Meszaros/cq9,rows,spectral_order,balance_work,parts,16,0.000137334,3.1150000000000002e-6,0.02268192872850132,total_hypercut,21534.0,8963.0,0.41622550385436985
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,16,0.000137334,0.16373895500000002,1192.26815646526,total_hypercut,21534.0,5865.0,0.2723599888548342
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,32,0.000137334,1.128e-6,0.008213552361396304,bottle_conn,189433.0,139011.0,0.7338267355740552
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,32,0.000137334,0.0005347770000000001,3.893988378697191,bottle_conn,189433.0,161345.0,0.8517259400421258
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,32,0.000137334,0.001239522,9.025601817466907,bottle_conn,189433.0,122824.76,0.6483810107003531
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000137334,0.004836626,35.217979524371245,bottle_conn,189433.0,90541.0,0.4779579059614745
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000137334,0.004173483,30.389291799554375,bottle_conn,189433.0,65682.01,0.3467295033072379
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000137334,0.010645315,77.5140533298382,bottle_conn,189433.0,65643.75,0.34652753216176696
Meszaros/cq9,rows,spectral_order,balance_work,parts,32,0.000137334,4.772e-6,0.034747404138814865,total_conn,21534.0,19024.0,0.8834401411720999
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,32,0.000137334,0.22081170900000002,1607.8444449298793,total_conn,21534.0,14203.0,0.6595616234791493
Meszaros/cq9,rows,spectral_order,balance_work,parts,32,0.000137334,4.7930000000000005e-6,0.03490031601788341,total_hypercut,21534.0,10605.0,0.4924770130955698
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,32,0.000137334,0.25934444100000004,1888.421228537726,total_hypercut,21534.0,8951.0,0.4156682455651528
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,64,0.000137334,1.579e-6,0.01149751700234465,bottle_conn,189433.0,117448.0,0.6199975717008124
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,64,0.000137334,0.000550224,4.006465988029184,bottle_conn,189433.0,99794.0,0.5268036720106846
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,64,0.000137334,0.001238552,9.01853874495755,bottle_conn,189433.0,75865.74,0.40048851044960493
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000137334,0.0061110290000000005,44.49756797297101,bottle_conn,189433.0,62562.0,0.3302592473328301
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000137334,0.005001343,36.417369333158575,bottle_conn,189433.0,44246.3,0.23357229205048752
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000137334,0.013308014000000002,96.902544162407,bottle_conn,189433.0,44253.04,0.23360787191249677
Meszaros/cq9,rows,spectral_order,balance_work,parts,64,0.000137334,1.3502e-5,0.09831505672302562,total_conn,21534.0,26784.0,1.2438005015324602
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,64,0.000137334,0.37539124,2733.418090203446,total_conn,21534.0,20392.0,0.9469675861428438
Meszaros/cq9,rows,spectral_order,balance_work,parts,64,0.000137334,1.3283000000000001e-5,0.0967204042698822,total_hypercut,21534.0,11902.0,0.5527073465217796
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,64,0.000137334,0.44451524000000003,3236.7457439526997,total_hypercut,21534.0,10269.0,0.47687378099749234
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,128,0.000137334,2.492e-6,0.018145542982801056,bottle_conn,189433.0,91890.0,0.4850791572746037
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,128,0.000137334,0.000576914,4.200809704807258,bottle_conn,189433.0,67425.0,0.35593059287452555
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,128,0.000137334,0.000879063,6.400913102363581,bottle_conn,189433.0,54376.32,0.28704776886814865
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000137334,0.008988521000000001,65.45007791224316,bottle_conn,189433.0,43291.0,0.22852934810724637
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000137334,0.006879453000000001,50.09286119970292,bottle_conn,189433.0,32953.19,0.17395696631526716
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000137334,0.019822926,144.3409934903229,bottle_conn,189433.0,32953.68,0.17395955298179303
Meszaros/cq9,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000137334,0.005899245,42.95545895408275,bottle_conn,189433.0,44189.0,0.23326981043429604
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000137334,0.004852028,35.33012946539095,bottle_conn,189433.0,33100.64,0.17473534178311065
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000137334,0.013127511000000001,95.58820830966842,bottle_conn,189433.0,33487.26,0.17677627446115515
Meszaros/cq9,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000137334,0.004919434,35.82094747112878,bottle_conn,189433.0,44189.0,0.23326981043429604
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000137334,0.0032108410000000003,23.379796700016023,bottle_conn,189433.0,33104.7,0.17475677416289662
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000137334,0.007920424,57.672710326648904,bottle_conn,189433.0,33532.33,0.17701419499242477
Meszaros/cq9,rows,spectral_order,balance_work,parts,128,0.000137334,3.5007000000000006e-5,0.2549041024072699,total_conn,21534.0,38275.0,1.7774217516485558
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,128,0.000137334,0.6188121160000001,4505.891592759259,total_conn,21534.0,29362.0,1.3635181573325903
Meszaros/cq9,rows,spectral_order,split_conn__dynamic,parts,128,0.000137334,0.34250344400000005,2493.94500997568,total_conn,21534.0,29362.0,1.3635181573325903
Meszaros/cq9,rows,spectral_order,split_conn__trans,parts,128,0.000137334,0.16963349,1235.189319469323,total_conn,21534.0,29362.0,1.3635181573325903
Meszaros/cq9,rows,spectral_order,balance_work,parts,128,0.000137334,3.5088e-5,0.2554939053693914,total_hypercut,21534.0,12394.0,0.5755549363796787
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,128,0.000137334,0.7679124500000001,5591.568366172981,total_hypercut,21534.0,12140.0,0.5637596359245843
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,256,0.000137334,4.646e-6,0.03382993286440357,bottle_conn,189433.0,78130.0,0.4124413380984306
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,256,0.000137334,0.000677417,4.932624113475177,bottle_conn,189433.0,50488.0,0.2665216725702491
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,256,0.000137334,0.000940348,6.847160936111961,bottle_conn,189433.0,43692.52,0.23064893656332316
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000137334,0.011807012,85.97297100499513,bottle_conn,189433.0,36101.0,0.190573976023185
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000137334,0.009401783,68.45925262498726,bottle_conn,189433.0,31875.25,0.16826661669297324
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000137334,0.028605004000000003,208.28785297158754,bottle_conn,189433.0,31847.12,0.1681181209187417
Meszaros/cq9,rows,spectral_order,balance_work,parts,256,0.000137334,0.000101648,0.7401517468361805,total_conn,21534.0,52940.0,2.4584378192625613
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,256,0.000137334,0.9572652720000001,6970.344357551663,total_conn,21534.0,41622.0,1.9328503761493452
Meszaros/cq9,rows,spectral_order,balance_work,parts,256,0.000137334,0.00010166600000000001,0.7402828141610964,total_hypercut,21534.0,12435.0,0.5774589022011702
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,256,0.000137334,1.3803887110000002,10051.32531638196,total_hypercut,21534.0,12366.0,0.5742546670381722
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,512,0.000137334,8.249e-6,0.06006524240173591,bottle_conn,189433.0,66995.0,0.35366066102527016
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,512,0.000137334,0.0007936870000000001,5.779246217251373,bottle_conn,189433.0,39201.0,0.2069386009829333
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,512,0.000137334,0.0010901440000000001,7.937903214062069,bottle_conn,189433.0,36901.45,0.1947994805551303
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000137334,0.017704938,128.91882563676876,bottle_conn,189433.0,36101.0,0.190573976023185
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000137334,0.014314308000000001,104.2298920879025,bottle_conn,189433.0,31872.62,0.16825273315631384
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000137334,0.043439224000000005,316.30349367236084,bottle_conn,189433.0,31838.87,0.16807456990070369
Meszaros/cq9,rows,spectral_order,balance_work,parts,512,0.000137334,0.000255183,1.8581196207785402,total_conn,21534.0,63065.0,2.928624500789449
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,512,0.000137334,1.6730210010000002,12182.132618288262,total_conn,21534.0,58499.0,2.716587721742361
Meszaros/cq9,rows,spectral_order,balance_work,parts,512,0.000137334,0.000254641,1.8541730379949612,total_hypercut,21534.0,12484.0,0.5797343735488065
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,512,0.000137334,2.6439623130000003,19252.059307964526,total_hypercut,21534.0,12424.0,0.5769480821027213
Meszaros/cq9,rows,spectral_order,split_equal__split_equal,parts,1024,0.000137334,1.5537e-5,0.11313294595657303,bottle_conn,189433.0,62296.0,0.3288550569330581
Meszaros/cq9,rows,spectral_order,balance_work__split_equal,parts,1024,0.000137334,0.001119573,8.15219100878151,bottle_conn,189433.0,39501.0,0.20852227436613474
Meszaros/cq9,rows,spectral_order,balance_work__map_local,parts,1024,0.000137334,0.001415622,10.307877146227446,bottle_conn,189433.0,36932.73,0.19496460489988546
Meszaros/cq9,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000137334,0.027552493,200.62397512633436,bottle_conn,189433.0,36101.0,0.190573976023185
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000137334,0.023595447000000002,171.810673249159,bottle_conn,189433.0,31873.26,0.16825611165953133
Meszaros/cq9,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000137334,0.069277909,504.448344910947,bottle_conn,189433.0,31841.91,0.16809061779098677
Meszaros/cq9,rows,spectral_order,balance_work,parts,1024,0.000137334,0.000589111,4.289622380473881,total_conn,21534.0,63011.0,2.9261168384879723
Meszaros/cq9,rows,spectral_order,split_conn__convex,parts,1024,0.000137334,0.004343866,31.62993868961801,total_conn,21534.0,0.0,0.0
Meszaros/cq9,rows,spectral_order,balance_work,parts,1024,0.000137334,0.000588507,4.285224343571148,total_hypercut,21534.0,12480.0,0.5795486207857342
Meszaros/cq9,rows,spectral_order,split_hypercut__convex,parts,1024,0.000137334,0.005898587,42.95066771520527,total_hypercut,21534.0,0.0,0.0
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,2,0.000137334,5.1700000000000005e-6,0.0376454483230664,cache,21534.0,87763.0,4.075554936379679
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000137334,0.000552914,4.02605327158606,cache,21534.0,85132.0,3.95337605646884
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,2,0.000137334,0.010535186,76.71214702841249,cache,21534.0,85132.0,3.95337605646884
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,4,0.000137334,3.563e-6,0.025944048815297015,cache,21534.0,81587.0,3.788752670195969
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000137334,0.000627075,4.566057931757613,cache,21534.0,77554.0,3.6014674468282717
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,4,0.000137334,0.011173416,81.3594302940277,cache,21534.0,77554.0,3.6014674468282717
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,8,0.000137334,2.678e-6,0.019499905340265338,cache,21534.0,74770.0,3.4721835237299157
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000137334,0.000784911,5.715343614836821,cache,21534.0,71214.0,3.3070493173585955
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,8,0.000137334,0.011869482,86.4278474376338,cache,21534.0,71214.0,3.3070493173585955
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,16,0.000137334,2.189e-6,0.015939243013383432,cache,21534.0,68180.0,3.1661558465682176
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000137334,0.0010078930000000002,7.338991072858871,cache,21534.0,65009.0,3.0189003436426116
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,16,0.000137334,0.012877171000000001,93.7653530808103,cache,21534.0,65009.0,3.0189003436426116
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,32,0.000137334,1.9200000000000003e-6,0.013980514657695838,cache,21534.0,60972.0,2.831429367511842
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000137334,0.001498825,10.913721292615085,cache,21534.0,57414.0,2.666202284758986
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,32,0.000137334,0.014205068000000001,103.43445905602401,cache,21534.0,57414.0,2.666202284758986
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,64,0.000137334,1.587e-6,0.011555769146751715,cache,21534.0,53997.0,2.50752298690443
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000137334,0.0023741730000000003,17.287583555419637,cache,21534.0,50852.0,2.3614748769387943
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,64,0.000137334,0.01591665,115.89737428459087,cache,21534.0,50852.0,2.3614748769387943
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,128,0.000137334,1.5890000000000002e-6,0.011570332182853483,cache,21534.0,46987.0,2.1819912696201356
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000137334,0.00421164,30.667132683821922,cache,21534.0,44787.0,2.0798272499303425
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,128,0.000137334,0.018394891,133.94273086052982,cache,21534.0,44787.0,2.0798272499303425
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,256,0.000137334,1.543e-6,0.011235382352512853,cache,21534.0,41062.0,1.906844989319216
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000137334,0.007726641,56.2616759141946,cache,21534.0,38946.0,1.8085817776539426
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,256,0.000137334,0.021197966000000002,154.35337207100937,cache,21534.0,38946.0,1.8085817776539426
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,512,0.000137334,1.522e-6,0.011082470473444303,cache,21534.0,35263.0,1.6375499210550757
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000137334,0.014558332,106.00675724875123,cache,21534.0,33783.0,1.568821398718306
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,512,0.000137334,0.023883885,173.91093975271966,cache,21534.0,33783.0,1.568821398718306
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,1024,0.000137334,1.506e-6,0.010965966184630173,cache,21534.0,31274.0,1.452307978081174
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000137334,0.027820857,202.5780724365416,cache,21534.0,29308.0,1.3610104950311135
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000137334,0.024315263,177.05202644647358,cache,21534.0,29308.0,1.3610104950311135
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,2048,0.000137334,1.4650000000000002e-6,0.01066742394454396,cache,21534.0,26853.0,1.2470047366954584
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000137334,0.052174632000000006,379.9105247061908,cache,21534.0,25935.0,1.2043744775703538
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000137334,0.025209332,183.5622060087087,cache,21534.0,25935.0,1.2043744775703538
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,4096,0.000137334,1.508e-6,0.010980529220731939,cache,21534.0,23949.0,1.1121482307049317
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000137334,0.09128016300000001,664.6581545720653,cache,21534.0,23479.0,1.0903222810439306
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000137334,0.020809044000000002,151.52142950762376,cache,21534.0,23479.0,1.0903222810439306
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,8192,0.000137334,1.514e-6,0.011024218329037239,cache,21534.0,22500.0,1.0448592922819726
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000137334,0.130693151,951.6445381333101,cache,21534.0,22131.0,1.0277235998885483
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000137334,0.011859687,86.3565249683254,cache,21534.0,22131.0,1.0277235998885483
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,16384,0.000137334,1.4560000000000001e-6,0.01060189028208601,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000137334,0.13289952600000002,967.7102975228277,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000137334,0.006813019,49.60912082951054,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,32768,0.000137334,1.455e-6,0.010594608764035127,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000137334,0.13264661900000002,965.868750637133,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000137334,0.006801064000000001,49.52207028121224,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_equal,vertices,65536,0.000137334,1.5070000000000001e-6,0.010973247702681056,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000137334,0.132573344,965.3351974019545,cache,21534.0,21534.0,1.0
Meszaros/cq9,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000137334,0.006806647000000001,49.562722996490315,cache,21534.0,21534.0,1.0
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,2,0.00019368300000000002,6.75e-7,0.0034850761295518963,bottle_conn,311993.0,235718.0,0.7555233611010503
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,2,0.00019368300000000002,0.00045012000000000003,2.3240036554576293,bottle_conn,311993.0,228899.0,0.7336671015054825
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,2,0.00019368300000000002,0.000739836,3.819829308715788,bottle_conn,311993.0,231405.0,0.7416993329978557
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00019368300000000002,0.003284424,16.957729898855344,bottle_conn,311993.0,221048.0,0.708503075389512
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00019368300000000002,0.0032599020000000003,16.831120955375535,bottle_conn,311993.0,221197.68,0.708982829742975
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00019368300000000002,0.006500870000000001,33.5644842345482,bottle_conn,311993.0,221130.63,0.7087679210751523
Meszaros/cq9,cols,spectral_order,balance_work,parts,2,0.00019368300000000002,3.8400000000000005e-7,0.001982621087033968,total_conn,9278.0,1346.0,0.14507436947618021
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,2,0.00019368300000000002,0.040084762,206.9606625258799,total_conn,9278.0,899.0,0.0968958827333477
Meszaros/cq9,cols,spectral_order,balance_work,parts,2,0.00019368300000000002,3.8300000000000003e-7,0.0019774580112864835,total_hypercut,9278.0,1346.0,0.14507436947618021
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,2,0.00019368300000000002,0.045166698000000005,233.19908303774724,total_hypercut,9278.0,899.0,0.0968958827333477
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,4,0.00019368300000000002,7.040000000000001e-7,0.003634805326228941,bottle_conn,311993.0,204158.0,0.6543672454189677
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,4,0.00019368300000000002,0.000453358,2.340721694727983,bottle_conn,311993.0,205797.0,0.6596205684101887
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,4,0.00019368300000000002,0.000671376,3.466365143043013,bottle_conn,311993.0,192904.0,0.6182959233059716
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00019368300000000002,0.0033658380000000003,17.378076547761033,bottle_conn,311993.0,166708.0,0.5343325010497031
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00019368300000000002,0.0033779500000000002,17.440611721214562,bottle_conn,311993.0,165545.68,0.530607032850096
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00019368300000000002,0.006748004,34.840455796326985,bottle_conn,311993.0,165420.45,0.5302056456394856
Meszaros/cq9,cols,spectral_order,balance_work,parts,4,0.00019368300000000002,9.54e-7,0.004925574263100014,total_conn,9278.0,3199.0,0.34479413666738523
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,4,0.00019368300000000002,0.077241812,398.8053262289411,total_conn,9278.0,2089.0,0.22515628368182797
Meszaros/cq9,cols,spectral_order,balance_work,parts,4,0.00019368300000000002,9.54e-7,0.004925574263100014,total_hypercut,9278.0,2936.0,0.3164475102392757
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,4,0.00019368300000000002,0.08975195700000001,463.39615247595293,total_hypercut,9278.0,2037.0,0.219551627505928
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,8,0.00019368300000000002,7.620000000000001e-7,0.00393426371958303,bottle_conn,311993.0,164988.0,0.5288195568490319
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,8,0.00019368300000000002,0.000452309,2.335305628268872,bottle_conn,311993.0,158106.0,0.5067613696461138
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,8,0.00019368300000000002,0.000626136,3.232787596226824,bottle_conn,311993.0,146700.76,0.4702052930674727
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00019368300000000002,0.003589436,18.532529958747023,bottle_conn,311993.0,137355.0,0.44025026202510953
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00019368300000000002,0.0032870910000000002,16.971499821873884,bottle_conn,311993.0,131680.48,0.4220622898590674
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00019368300000000002,0.007206683,37.20865021710733,bottle_conn,311993.0,131313.51,0.42088607757225327
Meszaros/cq9,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00019368300000000002,0.003104346,16.027973544399867,bottle_conn,311993.0,156035.0,0.5001234002044918
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00019368300000000002,0.0032402250000000002,16.72952711389229,bottle_conn,311993.0,131994.36,0.4230683380716875
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00019368300000000002,0.006958654000000001,35.92805770253455,bottle_conn,311993.0,132801.49,0.4256553512418548
Meszaros/cq9,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00019368300000000002,0.003041236,15.702131833976136,bottle_conn,311993.0,156035.0,0.5001234002044918
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00019368300000000002,0.003086277,15.934681928718575,bottle_conn,311993.0,131978.08,0.42301615741378806
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00019368300000000002,0.007441543,38.42125018716149,bottle_conn,311993.0,132801.1,0.4256541012138093
Meszaros/cq9,cols,spectral_order,balance_work,parts,8,0.00019368300000000002,1.974e-6,0.010191911525533991,total_conn,9278.0,6278.0,0.6766544513903858
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,8,0.00019368300000000002,0.165938474,856.7529106839526,total_conn,9278.0,4277.0,0.4609829704677732
Meszaros/cq9,cols,spectral_order,split_conn__dynamic,parts,8,0.00019368300000000002,1.013073646,5230.575972078086,total_conn,9278.0,4277.0,0.4609829704677732
Meszaros/cq9,cols,spectral_order,split_conn__trans,parts,8,0.00019368300000000002,0.8295149620000001,4282.8485824775535,total_conn,9278.0,4277.0,0.4609829704677732
Meszaros/cq9,cols,spectral_order,balance_work,parts,8,0.00019368300000000002,2.003e-6,0.010341640722211035,total_hypercut,9278.0,4274.0,0.4606596249191636
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,8,0.00019368300000000002,0.184332604,951.7231971830258,total_hypercut,9278.0,3293.0,0.3549256305238198
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,16,0.00019368300000000002,8.8e-7,0.004543506657786176,bottle_conn,311993.0,146484.0,0.46951053389018343
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,16,0.00019368300000000002,0.000592258,3.0578729160535514,bottle_conn,311993.0,151603.0,0.4859179532874135
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,16,0.00019368300000000002,0.000671301,3.465977912361952,bottle_conn,311993.0,138457.02,0.4437824566576814
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00019368300000000002,0.0037664120000000002,19.446270452233804,bottle_conn,311993.0,100236.0,0.3212764388944624
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00019368300000000002,0.0037284270000000003,19.250151019965614,bottle_conn,311993.0,90378.41,0.28968089027638444
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00019368300000000002,0.008178887000000001,42.228213111114556,bottle_conn,311993.0,90244.48,0.2892516178247589
Meszaros/cq9,cols,spectral_order,balance_work,parts,16,0.00019368300000000002,2.167e-6,0.011188385144798458,total_conn,9278.0,10825.0,1.1667385212330244
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,16,0.00019368300000000002,0.318891955,1646.4633189283518,total_conn,9278.0,7731.0,0.8332614787669756
Meszaros/cq9,cols,spectral_order,balance_work,parts,16,0.00019368300000000002,2.165e-6,0.01117805899330349,total_hypercut,9278.0,6676.0,0.719551627505928
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,16,0.00019368300000000002,0.362356693,1870.8750535669108,total_hypercut,9278.0,4400.0,0.4742401379607674
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,32,0.00019368300000000002,1.123e-6,0.005798134064424859,bottle_conn,311993.0,110585.0,0.3544470549018728
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,32,0.00019368300000000002,0.000725003,3.743245406153353,bottle_conn,311993.0,116051.0,0.3719666787395871
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,32,0.00019368300000000002,0.0006229990000000001,3.216591027606966,bottle_conn,311993.0,104455.05,0.3347993384466959
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00019368300000000002,0.004802288,24.79457670523484,bottle_conn,311993.0,69175.0,0.22171971807059773
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00019368300000000002,0.004092827,21.13157582234889,bottle_conn,311993.0,59925.06,0.19207180930341386
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00019368300000000002,0.010068005000000001,51.981872441050584,bottle_conn,311993.0,59848.75,0.19182722048251083
Meszaros/cq9,cols,spectral_order,balance_work,parts,32,0.00019368300000000002,7.007000000000001e-6,0.03617767176262243,total_conn,9278.0,15539.0,1.6748221599482647
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,32,0.00019368300000000002,0.6189041710000001,3195.4491153069707,total_conn,9278.0,12435.0,1.3402672989868507
Meszaros/cq9,cols,spectral_order,balance_work,parts,32,0.00019368300000000002,7.444e-6,0.03843393586427306,total_hypercut,9278.0,8345.0,0.89943953438241
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,32,0.00019368300000000002,0.642165714,3315.550223819333,total_hypercut,9278.0,7103.0,0.7655744772580297
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,64,0.00019368300000000002,1.579e-6,0.008152496605277695,bottle_conn,311993.0,81800.0,0.26218536954354743
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,64,0.00019368300000000002,0.000488458,2.5219456534646816,bottle_conn,311993.0,82478.0,0.2643584952226492
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,64,0.00019368300000000002,0.0006396910000000001,3.3027730879839736,bottle_conn,311993.0,71985.0,0.23072633039843843
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00019368300000000002,0.005592883000000001,28.876478575817185,bottle_conn,311993.0,45445.0,0.14566031930203563
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00019368300000000002,0.00508281,26.24293304007063,bottle_conn,311993.0,37355.22,0.11973095550220679
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00019368300000000002,0.013402165,69.1963930752828,bottle_conn,311993.0,37335.96,0.11966922334795972
Meszaros/cq9,cols,spectral_order,balance_work,parts,64,0.00019368300000000002,1.5913e-5,0.08216002436971753,total_conn,9278.0,20227.0,2.180103470575555
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,64,0.00019368300000000002,1.085110703,5602.508753994929,total_conn,9278.0,16902.0,1.821728820866566
Meszaros/cq9,cols,spectral_order,balance_work,parts,64,0.00019368300000000002,1.5597e-5,0.08052849243351248,total_hypercut,9278.0,8801.0,0.9485880577710714
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,64,0.00019368300000000002,1.0309064810000002,5322.648249975476,total_hypercut,9278.0,8325.0,0.8972838973916792
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,128,0.00019368300000000002,2.487e-6,0.012840569383993432,bottle_conn,311993.0,54430.0,0.17445904235030915
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,128,0.00019368300000000002,0.000539132,2.7835793538927005,bottle_conn,311993.0,57641.0,0.18475093992493422
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,128,0.00019368300000000002,0.000691416,3.5698331810225987,bottle_conn,311993.0,49365.9,0.15822758843948423
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00019368300000000002,0.007726343,39.89169416004502,bottle_conn,311993.0,26958.0,0.08640578474517056
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00019368300000000002,0.005932044,30.627592509409702,bottle_conn,311993.0,22108.63,0.07086258345539805
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00019368300000000002,0.018855385000000002,97.3517810029791,bottle_conn,311993.0,22094.2,0.0708163324177145
Meszaros/cq9,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00019368300000000002,0.004973563,25.678882503885212,bottle_conn,311993.0,29736.0,0.09530983066927784
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00019368300000000002,0.0045537600000000004,23.511407815864064,bottle_conn,311993.0,23789.61,0.07625046074751678
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00019368300000000002,0.014243527,73.54040881233767,bottle_conn,311993.0,24186.24,0.07752173926979132
Meszaros/cq9,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00019368300000000002,0.005046829,26.057160411600396,bottle_conn,311993.0,29736.0,0.09530983066927784
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00019368300000000002,0.003915685,20.216978258288027,bottle_conn,311993.0,23784.65,0.07623456295493809
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00019368300000000002,0.011316411,58.42748718266445,bottle_conn,311993.0,24186.42,0.0775223162058123
Meszaros/cq9,cols,spectral_order,balance_work,parts,128,0.00019368300000000002,6.2586e-5,0.3231362587320518,total_conn,9278.0,25144.0,2.7100668247467126
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,128,0.00019368300000000002,1.8250287570000001,9422.761713728101,total_conn,9278.0,21694.0,2.3382194438456563
Meszaros/cq9,cols,spectral_order,split_conn__dynamic,parts,128,0.00019368300000000002,1.5345899200000002,7923.203998285859,total_conn,9278.0,21694.0,2.3382194438456563
Meszaros/cq9,cols,spectral_order,split_conn__trans,parts,128,0.00019368300000000002,0.7774522620000001,4014.044918759003,total_conn,9278.0,21694.0,2.3382194438456563
Meszaros/cq9,cols,spectral_order,balance_work,parts,128,0.00019368300000000002,6.293000000000001e-5,0.32491235678918645,total_hypercut,9278.0,8992.0,0.9691743910325501
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,128,0.00019368300000000002,1.9152776450000002,9888.723558598329,total_hypercut,9278.0,8790.0,0.9474024574261695
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,256,0.00019368300000000002,4.637000000000001e-6,0.02394118224108466,bottle_conn,311993.0,31395.0,0.10062725766283218
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,256,0.00019368300000000002,0.000619251,3.197239819705395,bottle_conn,311993.0,33226.0,0.10649597907645364
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,256,0.00019368300000000002,0.0007765280000000001,4.009272884042482,bottle_conn,311993.0,27521.95,0.0882133573509662
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00019368300000000002,0.012858436,66.38907906217892,bottle_conn,311993.0,15371.0,0.04926713099332357
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00019368300000000002,0.010323953,53.303351352467686,bottle_conn,311993.0,12611.35,0.04042190049135718
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00019368300000000002,0.027526611000000003,142.1219776645343,bottle_conn,311993.0,12582.96,0.04033090486004493
Meszaros/cq9,cols,spectral_order,balance_work,parts,256,0.00019368300000000002,0.00015644400000000002,0.8077322222394325,total_conn,9278.0,29123.0,3.1389308040525976
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,256,0.00019368300000000002,3.0808834500000004,15906.834621520733,total_conn,9278.0,25969.0,2.7989868506143565
Meszaros/cq9,cols,spectral_order,balance_work,parts,256,0.00019368300000000002,0.000155679,0.803782469292607,total_hypercut,9278.0,9068.0,0.977365811597327
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,256,0.00019368300000000002,3.765916905,19443.7142392466,total_hypercut,9278.0,8958.0,0.9655098081483078
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,512,0.00019368300000000002,8.390000000000001e-6,0.043318205521393205,bottle_conn,311993.0,17088.0,0.05477045959364473
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,512,0.00019368300000000002,0.00073441,3.791814459709938,bottle_conn,311993.0,18313.0,0.0586968297365646
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,512,0.00019368300000000002,0.0008917570000000001,4.604208939349349,bottle_conn,311993.0,15571.28,0.049909068472690096
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00019368300000000002,0.016078952,83.01684711616403,bottle_conn,311993.0,8762.0,0.028083963422256268
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00019368300000000002,0.013974809000000001,72.1529974236252,bottle_conn,311993.0,7208.45,0.023104524781004703
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00019368300000000002,0.039995484000000005,206.49971344929602,bottle_conn,311993.0,7191.38,0.023049812015013157
Meszaros/cq9,cols,spectral_order,balance_work,parts,512,0.00019368300000000002,0.000275127,1.4205015411781106,total_conn,9278.0,33586.0,3.619961198534167
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,512,0.00019368300000000002,5.416963486,27968.19279957456,total_conn,9278.0,29958.0,3.228928648415607
Meszaros/cq9,cols,spectral_order,balance_work,parts,512,0.00019368300000000002,0.000274934,1.419505067558846,total_hypercut,9278.0,9108.0,0.9816770855787885
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,512,0.00019368300000000002,7.472717595000001,38582.20698254364,total_hypercut,9278.0,9047.0,0.9751023927570597
Meszaros/cq9,cols,spectral_order,split_equal__split_equal,parts,1024,0.00019368300000000002,1.5672000000000002e-5,0.08091572311457382,bottle_conn,311993.0,11171.0,0.035805290503312576
Meszaros/cq9,cols,spectral_order,balance_work__split_equal,parts,1024,0.00019368300000000002,0.001147486,5.924557137177759,bottle_conn,311993.0,10605.0,0.03399114723727776
Meszaros/cq9,cols,spectral_order,balance_work__map_local,parts,1024,0.00019368300000000002,0.001301808,6.72133331268103,bottle_conn,311993.0,8687.93,0.027846554249614575
Meszaros/cq9,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00019368300000000002,0.039158895,202.18034107278385,bottle_conn,311993.0,5062.0,0.016224722990579917
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00019368300000000002,0.033617284000000004,173.5685837166917,bottle_conn,311993.0,4228.46,0.013553060485331402
Meszaros/cq9,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00019368300000000002,0.08451668400000001,436.3660414181936,bottle_conn,311993.0,4213.02,0.01350357219553003
Meszaros/cq9,cols,spectral_order,balance_work,parts,1024,0.00019368300000000002,0.000681865,3.520520644558376,total_conn,9278.0,39161.0,4.2208450097003665
Meszaros/cq9,cols,spectral_order,split_conn__convex,parts,1024,0.00019368300000000002,9.565660669000001,49388.23060877826,total_conn,9278.0,34577.0,3.7267730114248763
Meszaros/cq9,cols,spectral_order,balance_work,parts,1024,0.00019368300000000002,0.000682744,3.5250589881404144,total_hypercut,9278.0,9157.0,0.986958396206079
Meszaros/cq9,cols,spectral_order,split_hypercut__convex,parts,1024,0.00019368300000000002,14.572140993000001,75237.06774987996,total_hypercut,9278.0,9100.0,0.9808148307824962
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,2,0.00019368300000000002,1.1895e-5,0.06141478601632564,cache,9278.0,78159.0,8.424121577926277
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00019368300000000002,0.000897731,4.63505315386482,cache,9278.0,74288.0,8.006898038370338
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,2,0.00019368300000000002,0.020839146000000003,107.59408931088429,cache,9278.0,74288.0,8.006898038370338
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,4,0.00019368300000000002,5.815e-6,0.030023285471621152,cache,9278.0,65283.0,7.036322483293813
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00019368300000000002,0.001036464,5.351342141540558,cache,9278.0,61781.0,6.658870446216857
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,4,0.00019368300000000002,0.022527455000000002,116.31095656304373,cache,9278.0,61781.0,6.658870446216857
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,8,0.00019368300000000002,3.795e-6,0.019593872461702883,cache,9278.0,56272.0,6.065100237120069
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00019368300000000002,0.001321136,6.821125240728406,cache,9278.0,53464.0,5.76244880362147
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,8,0.00019368300000000002,0.024151972,124.69846088711967,cache,9278.0,53464.0,5.76244880362147
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,16,0.00019368300000000002,2.669e-6,0.013780249170035574,cache,9278.0,49263.0,5.309657253718473
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00019368300000000002,0.0018682910000000002,9.646127951343175,cache,9278.0,47538.0,5.123733563267946
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,16,0.00019368300000000002,0.025882110000000003,133.63129443472064,cache,9278.0,47538.0,5.123733563267946
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,32,0.00019368300000000002,2.1690000000000003e-6,0.011198711296293429,cache,9278.0,43951.0,4.737120068980384
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00019368300000000002,0.003012845,15.555546950429308,cache,9278.0,42606.0,4.59215348135374
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,32,0.00019368300000000002,0.028728338000000003,148.32658519333137,cache,9278.0,42606.0,4.59215348135374
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,64,0.00019368300000000002,1.9540000000000003e-6,0.010088650010584305,cache,9278.0,39532.0,4.260832075878422
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00019368300000000002,0.005204708000000001,26.872301647537473,cache,9278.0,38524.0,4.152187971545592
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,64,0.00019368300000000002,0.031429672,162.27377725458607,cache,9278.0,38524.0,4.152187971545592
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,128,0.00019368300000000002,1.6480000000000001e-6,0.008508748831854112,cache,9278.0,35804.0,3.8590213408062084
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00019368300000000002,0.009343810000000001,48.2427988001012,cache,9278.0,34943.0,3.766221168355249
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,128,0.00019368300000000002,0.035659807,184.11428468167054,cache,9278.0,34943.0,3.766221168355249
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,256,0.00019368300000000002,1.5320000000000001e-6,0.007909832045145934,cache,9278.0,31804.0,3.427893942660056
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00019368300000000002,0.017605998,90.90110128405694,cache,9278.0,30925.0,3.333153696917439
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,256,0.00019368300000000002,0.043418229,224.17160514861914,cache,9278.0,30925.0,3.333153696917439
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,512,0.00019368300000000002,1.5550000000000001e-6,0.008028582787338073,cache,9278.0,26886.0,2.897822806639362
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00019368300000000002,0.033895519,175.00513209729297,cache,9278.0,26277.0,2.8321836602716104
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,512,0.00019368300000000002,0.051451511000000005,265.64804861552125,cache,9278.0,26277.0,2.8321836602716104
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,1024,0.00019368300000000002,1.4760000000000001e-6,0.007620699803286814,cache,9278.0,22002.0,2.37141625350291
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00019368300000000002,0.066231687,341.95921686467057,cache,9278.0,21719.0,2.34091399008407
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00019368300000000002,0.060600488,312.8849098785128,cache,9278.0,21719.0,2.34091399008407
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,2048,0.00019368300000000002,1.5040000000000001e-6,0.007765265924216374,cache,9278.0,17535.0,1.8899547316231946
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00019368300000000002,0.129168623,666.9073847472416,cache,9278.0,16898.0,1.82129769346842
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00019368300000000002,0.059624714,307.8469148040871,cache,9278.0,16898.0,1.82129769346842
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,4096,0.00019368300000000002,1.5130000000000002e-6,0.007811733605943733,cache,9278.0,13687.0,1.4752101746065962
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00019368300000000002,0.24523358,1266.1595493667487,cache,9278.0,13452.0,1.4498814399655098
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00019368300000000002,0.063793786,329.3721493368029,cache,9278.0,13452.0,1.4498814399655098
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,8192,0.00019368300000000002,1.464e-6,0.007558742894317002,cache,9278.0,11498.0,1.2392757059711144
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00019368300000000002,0.43945605800000004,2268.94491514485,cache,9278.0,11367.0,1.225156283681828
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00019368300000000002,0.055611847000000006,287.12817851850707,cache,9278.0,11367.0,1.225156283681828
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,16384,0.00019368300000000002,1.4680000000000002e-6,0.00757939519730694,cache,9278.0,10222.0,1.101746065962492
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00019368300000000002,0.678871211,3505.0634851793907,cache,9278.0,10177.0,1.0968958827333477
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00019368300000000002,0.030149133,155.6622573999783,cache,9278.0,10177.0,1.0968958827333477
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,32768,0.00019368300000000002,1.497e-6,0.007729124393983983,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00019368300000000002,0.720580628,3720.4123645337995,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00019368300000000002,0.010860724,56.07474068452058,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,spectral_order,chunk_equal,vertices,65536,0.00019368300000000002,1.565e-6,0.008080213544812915,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00019368300000000002,0.7202049650000001,3718.472788009273,cache,9278.0,9278.0,1.0
Meszaros/cq9,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00019368300000000002,0.010853614000000001,56.03803121595597,cache,9278.0,9278.0,1.0


==> results/data/results_lanka_48_35.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,2,6.137800000000001e-5,8.650000000000001e-7,0.014092997490957672,bottle_conn,82475.0,181882.0,2.2052985753258563
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,2,6.137800000000001e-5,0.000181547,2.957851347388315,bottle_conn,82475.0,180942.0,2.193901182176417
HB/gemat11,rows,natural_order,balance_work__map_local,parts,2,6.137800000000001e-5,0.000294976,4.805891361725699,bottle_conn,82475.0,73845.0,0.8953622309790845
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,2,6.137800000000001e-5,0.001332001,21.70160318029261,bottle_conn,82475.0,178725.0,2.1670203091846014
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,2,6.137800000000001e-5,0.0013592950000000002,22.146290201700936,bottle_conn,82475.0,70163.0,0.8507183995150045
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.137800000000001e-5,0.002793747,45.51707452181563,bottle_conn,82475.0,69987.21,0.8485869657471962
HB/gemat11,rows,natural_order,balance_work,parts,2,6.137800000000001e-5,5.040000000000001e-7,0.008211411254847013,total_conn,4929.0,598.0,0.12132278352607019
HB/gemat11,rows,natural_order,split_conn__convex,parts,2,6.137800000000001e-5,0.006003989,97.81988660432076,total_conn,4929.0,215.0,0.04361939541489146
HB/gemat11,rows,natural_order,balance_work,parts,2,6.137800000000001e-5,5.02e-7,0.00817882628955,total_hypercut,4929.0,598.0,0.12132278352607019
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,2,6.137800000000001e-5,0.008561907,139.49472123562188,total_hypercut,4929.0,215.0,0.04361939541489146
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,4,6.137800000000001e-5,8.88e-7,0.014467724591873309,bottle_conn,82475.0,170632.0,2.0688936041224615
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,4,6.137800000000001e-5,0.00017425100000000002,2.8389813939848154,bottle_conn,82475.0,162223.0,1.966935434980297
HB/gemat11,rows,natural_order,balance_work__map_local,parts,4,6.137800000000001e-5,0.00028367,4.621688552901691,bottle_conn,82475.0,76582.0,0.9285480448620794
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,4,6.137800000000001e-5,0.001411771,23.001254521163933,bottle_conn,82475.0,121555.0,1.473840557744771
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,4,6.137800000000001e-5,0.001379318,22.472514581771968,bottle_conn,82475.0,56844.1,0.689228250985147
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.137800000000001e-5,0.0030066230000000004,48.985353058098994,bottle_conn,82475.0,56715.63,0.6876705668384359
HB/gemat11,rows,natural_order,balance_work,parts,4,6.137800000000001e-5,9.95e-7,0.016211020235263447,total_conn,4929.0,1464.0,0.29701765063907487
HB/gemat11,rows,natural_order,split_conn__convex,parts,4,6.137800000000001e-5,0.009925424,161.7097982990648,total_conn,4929.0,862.0,0.17488334347737877
HB/gemat11,rows,natural_order,balance_work,parts,4,6.137800000000001e-5,9.92e-7,0.01616214278731793,total_hypercut,4929.0,1381.0,0.2801785351998377
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,4,6.137800000000001e-5,0.01713497,279.1712014076705,total_hypercut,4929.0,829.0,0.1681882734834652
HB/gemat11,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,6.137800000000001e-5,0.0034654190000000004,56.460278927302944,bottle_conn,82475.0,126954.0,1.5393028190360716
HB/gemat11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,6.137800000000001e-5,0.0034028860000000004,55.441461109843914,bottle_conn,82475.0,126560.0,1.5345256138223704
HB/gemat11,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,6.137800000000001e-5,0.0034029390000000002,55.44232461142428,bottle_conn,82475.0,126954.0,1.5393028190360716
HB/gemat11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,6.137800000000001e-5,0.0031928860000000002,52.02003975365766,bottle_conn,82475.0,126598.0,1.5349863595028796
HB/gemat11,rows,natural_order,metis__plaid,parts,8,6.137800000000001e-5,0.007844863,127.81229430740656,bottle_conn,82475.0,14725.0,0.1785389511973325
HB/gemat11,rows,natural_order,kahypar__greedy_secconn,parts,8,6.137800000000001e-5,0.6883450520000001,11214.849815894946,bottle_conn,82475.0,15304.27,0.1855625341012428
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,8,6.137800000000001e-5,9.85e-7,0.016048095408778388,bottle_conn,82475.0,104523.0,1.2673294937859958
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,8,6.137800000000001e-5,0.000178812,2.913291407344651,bottle_conn,82475.0,97706.0,1.184674143679903
HB/gemat11,rows,natural_order,balance_work__map_local,parts,8,6.137800000000001e-5,0.000281046,4.578937078432011,bottle_conn,82475.0,72890.0,0.8837829645347075
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,8,6.137800000000001e-5,0.0015144020000000002,24.673368307862752,bottle_conn,82475.0,74790.0,0.9068202485601697
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,8,6.137800000000001e-5,0.001435092,23.38121150900974,bottle_conn,82475.0,39471.93,0.47859266444377085
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.137800000000001e-5,0.0033166330000000003,54.03618560396233,bottle_conn,82475.0,39375.06,0.4774181267050621
HB/gemat11,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,6.137800000000001e-5,0.0014081570000000002,22.942373488872235,bottle_conn,82475.0,80596.0,0.9772173385874507
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,6.137800000000001e-5,0.001376079,22.419743230473458,bottle_conn,82475.0,38617.6,0.46823401030615336
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.137800000000001e-5,0.0031164950000000004,50.77544071165564,bottle_conn,82475.0,38964.36,0.47243843588966355
HB/gemat11,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,6.137800000000001e-5,0.0011585900000000001,18.87630747173254,bottle_conn,82475.0,80596.0,0.9772173385874507
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,6.137800000000001e-5,0.001122537,18.288914594805956,bottle_conn,82475.0,38620.61,0.46827050621400423
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.137800000000001e-5,0.0030524500000000004,49.73198866043208,bottle_conn,82475.0,38967.77,0.472479781752046
HB/gemat11,rows,natural_order,rcm_order__split_conn__convex,parts,8,6.137800000000001e-5,0.035796231000000005,583.2094724494118,total_conn,4929.0,2307.0,0.46804625684723067
HB/gemat11,rows,natural_order,metis,parts,8,6.137800000000001e-5,0.007866394,128.16308775131154,total_conn,4929.0,156.0,0.03164942178940962
HB/gemat11,rows,natural_order,kahypar,parts,8,6.137800000000001e-5,0.685869574,11174.518133533187,total_conn,4929.0,100.0,0.02028809089064719
HB/gemat11,rows,natural_order,balance_work,parts,8,6.137800000000001e-5,2.4160000000000002e-6,0.039362638078790445,total_conn,4929.0,2349.0,0.4765672550213025
HB/gemat11,rows,natural_order,split_conn__convex,parts,8,6.137800000000001e-5,0.020256848,330.034344553423,total_conn,4929.0,1159.0,0.23513897342260093
HB/gemat11,rows,natural_order,split_conn__dynamic,parts,8,6.137800000000001e-5,0.071912628,1171.6352438984652,total_conn,4929.0,1159.0,0.23513897342260093
HB/gemat11,rows,natural_order,split_conn__trans,parts,8,6.137800000000001e-5,0.058449,952.2793183225259,total_conn,4929.0,1159.0,0.23513897342260093
HB/gemat11,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,6.137800000000001e-5,0.054531694000000006,888.4566782886376,total_hypercut,4929.0,2290.0,0.4645972813958206
HB/gemat11,rows,natural_order,balance_work,parts,8,6.137800000000001e-5,2.3880000000000003e-6,0.038906448564632275,total_hypercut,4929.0,2053.0,0.4165145059849868
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,8,6.137800000000001e-5,0.036109401,588.3117892404443,total_hypercut,4929.0,1094.0,0.22195171434368027
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,16,6.137800000000001e-5,1.165e-6,0.018980742285509465,bottle_conn,82475.0,68588.0,0.8316217035465292
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,16,6.137800000000001e-5,0.000179368,2.9223500276972203,bottle_conn,82475.0,70556.0,0.8554834798423765
HB/gemat11,rows,natural_order,balance_work__map_local,parts,16,6.137800000000001e-5,0.000343487,5.596255987487373,bottle_conn,82475.0,44158.0,0.5354107305244014
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,16,6.137800000000001e-5,0.001927805,31.408729512203067,bottle_conn,82475.0,43680.0,0.5296150348590482
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,16,6.137800000000001e-5,0.001783761,29.061895141581672,bottle_conn,82475.0,24524.58,0.2973577447711428
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.137800000000001e-5,0.0043087690000000005,70.20054416892046,bottle_conn,82475.0,24333.34,0.2950389815095483
HB/gemat11,rows,natural_order,balance_work,parts,16,6.137800000000001e-5,2.379e-6,0.03875981622079572,total_conn,4929.0,3246.0,0.6585514303104077
HB/gemat11,rows,natural_order,split_conn__convex,parts,16,6.137800000000001e-5,0.043463254,708.1243116426081,total_conn,4929.0,1989.0,0.4035301278149726
HB/gemat11,rows,natural_order,balance_work,parts,16,6.137800000000001e-5,2.3830000000000003e-6,0.03882498615138975,total_hypercut,4929.0,2624.0,0.5323595049705823
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,16,6.137800000000001e-5,0.074710331,1217.2167714816383,total_hypercut,4929.0,1712.0,0.3473321160478799
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,32,6.137800000000001e-5,1.528e-6,0.024894913486917133,bottle_conn,82475.0,38313.0,0.4645407699302819
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,32,6.137800000000001e-5,0.000291847,4.754912183518524,bottle_conn,82475.0,40573.0,0.4919430130342528
HB/gemat11,rows,natural_order,balance_work__map_local,parts,32,6.137800000000001e-5,0.00028372200000000003,4.622535761999414,bottle_conn,82475.0,26271.47,0.31853858745074265
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,32,6.137800000000001e-5,0.0023339050000000003,38.025106715761346,bottle_conn,82475.0,25740.0,0.31209457411336766
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,32,6.137800000000001e-5,0.00204196,33.26859786894327,bottle_conn,82475.0,17572.25,0.21306153379812065
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.137800000000001e-5,0.005145234,83.82863566750301,bottle_conn,82475.0,17506.7,0.2122667474992422
HB/gemat11,rows,natural_order,balance_work,parts,32,6.137800000000001e-5,6.288000000000001e-6,0.1024471308938056,total_conn,4929.0,4569.0,0.9269628727936701
HB/gemat11,rows,natural_order,split_conn__convex,parts,32,6.137800000000001e-5,0.086956564,1416.7383101436994,total_conn,4929.0,3187.0,0.646581456684926
HB/gemat11,rows,natural_order,balance_work,parts,32,6.137800000000001e-5,6.301e-6,0.10265893316823617,total_hypercut,4929.0,3197.0,0.6486102657739906
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,32,6.137800000000001e-5,0.144429791,2353.1198637948446,total_hypercut,4929.0,2516.0,0.5104483668086833
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,64,6.137800000000001e-5,2.192e-6,0.0357131219655251,bottle_conn,82475.0,26762.0,0.32448620794180055
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,64,6.137800000000001e-5,0.00020250200000000002,3.2992603212877576,bottle_conn,82475.0,22296.0,0.27033646559563507
HB/gemat11,rows,natural_order,balance_work__map_local,parts,64,6.137800000000001e-5,0.000298209,4.858564958128319,bottle_conn,82475.0,15275.5,0.185213701121552
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,64,6.137800000000001e-5,0.0037914890000000003,61.772768744501285,bottle_conn,82475.0,14973.0,0.1815459230069718
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,64,6.137800000000001e-5,0.0032007980000000004,52.14894587637264,bottle_conn,82475.0,10896.89,0.13212355259169445
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.137800000000001e-5,0.008405905,136.95306135748964,bottle_conn,82475.0,10869.91,0.13179642315853288
HB/gemat11,rows,natural_order,balance_work,parts,64,6.137800000000001e-5,1.4499000000000001e-5,0.2362247059206882,total_conn,4929.0,6210.0,1.2598904443091905
HB/gemat11,rows,natural_order,split_conn__convex,parts,64,6.137800000000001e-5,0.161905389,2637.8407409821107,total_conn,4929.0,4569.0,0.9269628727936701
HB/gemat11,rows,natural_order,balance_work,parts,64,6.137800000000001e-5,1.4545e-5,0.23697416012251946,total_hypercut,4929.0,3710.0,0.7526881720430108
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,64,6.137800000000001e-5,0.26903504100000003,4383.248737332595,total_hypercut,4929.0,3109.0,0.6307567457902211
HB/gemat11,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,6.137800000000001e-5,0.005535557,90.1879663723158,bottle_conn,82475.0,11185.0,0.13561685359199757
HB/gemat11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,6.137800000000001e-5,0.005063889,82.50332366646029,bottle_conn,82475.0,11185.0,0.13561685359199757
HB/gemat11,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,6.137800000000001e-5,0.003915386,63.791358467203224,bottle_conn,82475.0,11185.0,0.13561685359199757
HB/gemat11,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,6.137800000000001e-5,0.003442727,56.09056991104304,bottle_conn,82475.0,11185.0,0.13561685359199757
HB/gemat11,rows,natural_order,metis__plaid,parts,128,6.137800000000001e-5,0.090003226,1466.375997914562,bottle_conn,82475.0,4398.0,0.05332525007578054
HB/gemat11,rows,natural_order,kahypar__greedy_secconn,parts,128,6.137800000000001e-5,4.583213506,74671.92652090325,bottle_conn,82475.0,2839.96,0.03443419217944832
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,128,6.137800000000001e-5,3.5400000000000004e-6,0.05767538857571117,bottle_conn,82475.0,15735.0,0.1907850863898151
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,128,6.137800000000001e-5,0.00022538000000000001,3.6719997393202775,bottle_conn,82475.0,13950.0,0.16914216429220977
HB/gemat11,rows,natural_order,balance_work__map_local,parts,128,6.137800000000001e-5,0.000390587,6.363631920232004,bottle_conn,82475.0,10319.74,0.12512567444680206
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,128,6.137800000000001e-5,0.006267613,102.1149760500505,bottle_conn,82475.0,8995.0,0.10906335253107002
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,128,6.137800000000001e-5,0.0051655880000000005,84.1602528593307,bottle_conn,82475.0,6686.25,0.08107002121855107
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.137800000000001e-5,0.016850363,274.53424679852714,bottle_conn,82475.0,6667.04,0.08083710215216733
HB/gemat11,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,6.137800000000001e-5,0.003430606,55.8930887288605,bottle_conn,82475.0,9452.0,0.11460442558351015
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,6.137800000000001e-5,0.00309828,50.478673140213104,bottle_conn,82475.0,6807.21,0.08253664746892998
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.137800000000001e-5,0.008871922,144.54563524389846,bottle_conn,82475.0,6917.09,0.08386892997878145
HB/gemat11,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,6.137800000000001e-5,0.0018445260000000002,30.05190784971814,bottle_conn,82475.0,9452.0,0.11460442558351015
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,6.137800000000001e-5,0.0016024210000000001,26.1074163381016,bottle_conn,82475.0,6805.59,0.0825170051530767
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.137800000000001e-5,0.0046192360000000005,75.25882237935417,bottle_conn,82475.0,6911.26,0.08379824189148227
HB/gemat11,rows,natural_order,rcm_order__split_conn__convex,parts,128,6.137800000000001e-5,0.263747451,4297.100769005181,total_conn,4929.0,7572.0,1.5362142422398053
HB/gemat11,rows,natural_order,metis,parts,128,6.137800000000001e-5,0.090170079,1469.0944475219133,total_conn,4929.0,1659.0,0.3365794278758369
HB/gemat11,rows,natural_order,kahypar,parts,128,6.137800000000001e-5,4.580125178,74621.60999055035,total_conn,4929.0,1365.0,0.27693244065733413
HB/gemat11,rows,natural_order,balance_work,parts,128,6.137800000000001e-5,3.0822000000000004e-5,0.5021669001922513,total_conn,4929.0,7711.0,1.5644146885778047
HB/gemat11,rows,natural_order,split_conn__convex,parts,128,6.137800000000001e-5,0.302064107,4921.374222033954,total_conn,4929.0,6165.0,1.2507608034083992
HB/gemat11,rows,natural_order,split_conn__dynamic,parts,128,6.137800000000001e-5,0.126957503,2068.4529147251455,total_conn,4929.0,6165.0,1.2507608034083992
HB/gemat11,rows,natural_order,split_conn__trans,parts,128,6.137800000000001e-5,0.055461637,903.6077584802372,total_conn,4929.0,6165.0,1.2507608034083992
HB/gemat11,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,6.137800000000001e-5,0.47938792300000005,7810.41941738082,total_hypercut,4929.0,4460.0,0.9048488537228647
HB/gemat11,rows,natural_order,balance_work,parts,128,6.137800000000001e-5,3.0679e-5,0.4998370751735149,total_hypercut,4929.0,3996.0,0.8107121119902617
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,128,6.137800000000001e-5,0.500963174,8161.933819935481,total_hypercut,4929.0,3661.0,0.7427470075065936
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,256,6.137800000000001e-5,6.695e-6,0.10907817133174752,bottle_conn,82475.0,9074.0,0.11002121855107608
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,256,6.137800000000001e-5,0.000249229,4.060559158004496,bottle_conn,82475.0,8424.0,0.10214004243710215
HB/gemat11,rows,natural_order,balance_work__map_local,parts,256,6.137800000000001e-5,0.000368565,6.0048388673466055,bottle_conn,82475.0,6538.63,0.07928014549863595
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,256,6.137800000000001e-5,0.010496462,171.01342500570235,bottle_conn,82475.0,5126.0,0.062152167323431345
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,256,6.137800000000001e-5,0.009353211,152.38702792531524,bottle_conn,82475.0,3900.88,0.04729772658381328
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.137800000000001e-5,0.027201242,443.175763302812,bottle_conn,82475.0,3890.76,0.04717502273416187
HB/gemat11,rows,natural_order,balance_work,parts,256,6.137800000000001e-5,5.5869e-5,0.9102447130893805,total_conn,4929.0,9141.0,1.8545343883140597
HB/gemat11,rows,natural_order,split_conn__convex,parts,256,6.137800000000001e-5,0.551880735,8991.507299032226,total_conn,4929.0,7315.0,1.484073848650842
HB/gemat11,rows,natural_order,balance_work,parts,256,6.137800000000001e-5,5.5427e-5,0.9030434357587409,total_hypercut,4929.0,4142.0,0.8403327246906066
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,256,6.137800000000001e-5,0.965349863,15727.945892665122,total_hypercut,4929.0,3872.0,0.7855548792858592
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,512,6.137800000000001e-5,1.1996e-5,0.1954446218514777,bottle_conn,82475.0,6028.0,0.07308881479236132
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,512,6.137800000000001e-5,0.000426913,6.955472644921633,bottle_conn,82475.0,5368.0,0.06508638981509549
HB/gemat11,rows,natural_order,balance_work__map_local,parts,512,6.137800000000001e-5,0.000544416,8.86988823356903,bottle_conn,82475.0,4517.18,0.05477029402849349
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,512,6.137800000000001e-5,0.018679076000000003,304.3285216201245,bottle_conn,82475.0,2923.0,0.03544104274022431
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,512,6.137800000000001e-5,0.017497694,285.0808758838672,bottle_conn,82475.0,2205.88,0.026746044255835103
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.137800000000001e-5,0.039705031,646.8935286258919,bottle_conn,82475.0,2203.63,0.026718763261594423
HB/gemat11,rows,natural_order,balance_work,parts,512,6.137800000000001e-5,0.00023025200000000002,3.7513767147837984,total_conn,4929.0,10794.0,2.1898965307364575
HB/gemat11,rows,natural_order,split_conn__convex,parts,512,6.137800000000001e-5,0.9970876580000001,16245.033367004464,total_conn,4929.0,8249.0,1.6735646175694867
HB/gemat11,rows,natural_order,balance_work,parts,512,6.137800000000001e-5,0.000230456,3.7547003812440938,total_hypercut,4929.0,4290.0,0.8703590992087644
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,512,6.137800000000001e-5,1.820777577,29664.98708006126,total_hypercut,4929.0,4016.0,0.8147697301683912
HB/gemat11,rows,natural_order,split_equal__split_equal,parts,1024,6.137800000000001e-5,2.2846e-5,0.3722180585877676,bottle_conn,82475.0,4730.0,0.05735071233707184
HB/gemat11,rows,natural_order,balance_work__split_equal,parts,1024,6.137800000000001e-5,0.00105959,17.26335168953045,bottle_conn,82475.0,3783.0,0.04586844498332828
HB/gemat11,rows,natural_order,balance_work__map_local,parts,1024,6.137800000000001e-5,0.0012671660000000001,20.645280067776728,bottle_conn,82475.0,3368.38,0.04084122461351925
HB/gemat11,rows,natural_order,balance_priconn__balance_secconn,parts,1024,6.137800000000001e-5,0.018985790000000002,309.3256541431783,bottle_conn,82475.0,2532.0,0.03070021218551076
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn,parts,1024,6.137800000000001e-5,0.017323181,282.2376258594284,bottle_conn,82475.0,1907.09,0.02312324946953622
HB/gemat11,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.137800000000001e-5,0.059822929000000004,974.6640327153051,bottle_conn,82475.0,1897.72,0.023009639284631705
HB/gemat11,rows,natural_order,balance_work,parts,1024,6.137800000000001e-5,0.0008241230000000001,13.427009677734693,total_conn,4929.0,13298.0,2.6979103266382634
HB/gemat11,rows,natural_order,split_conn__convex,parts,1024,6.137800000000001e-5,1.8217483380000001,29680.803186809604,total_conn,4929.0,9210.0,1.8685331710286062
HB/gemat11,rows,natural_order,balance_work,parts,1024,6.137800000000001e-5,0.0008243800000000001,13.431196845775359,total_hypercut,4929.0,4459.0,0.9046459728139582
HB/gemat11,rows,natural_order,split_hypercut__convex,parts,1024,6.137800000000001e-5,3.2892221800000003,53589.59529473101,total_hypercut,4929.0,4191.0,0.8502738892270237
HB/gemat11,rows,natural_order,chunk_equal,vertices,2,6.137800000000001e-5,4.496000000000001e-6,0.07325100198768289,cache,4929.0,16768.0,3.401907080543721
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,2,6.137800000000001e-5,0.000287982,4.691941738082048,cache,4929.0,16768.0,3.401907080543721
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,2,6.137800000000001e-5,0.005791941,94.36509824367036,cache,4929.0,16768.0,3.401907080543721
HB/gemat11,rows,natural_order,chunk_equal,vertices,4,6.137800000000001e-5,3.475e-6,0.05661637720355828,cache,4929.0,15524.0,3.14952322986407
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,4,6.137800000000001e-5,0.00036050000000000003,5.8734399947864055,cache,4929.0,14713.0,2.984986812740921
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,4,6.137800000000001e-5,0.006294734000000001,102.55684447196063,cache,4929.0,14713.0,2.984986812740921
HB/gemat11,rows,natural_order,chunk_equal,vertices,8,6.137800000000001e-5,2.858e-6,0.046563915409430084,cache,4929.0,14465.0,2.934672347332116
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,8,6.137800000000001e-5,0.00044602400000000005,7.266838280817231,cache,4929.0,13732.0,2.785960641103672
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,8,6.137800000000001e-5,0.006486945,105.68843885431261,cache,4929.0,13732.0,2.785960641103672
HB/gemat11,rows,natural_order,chunk_equal,vertices,16,6.137800000000001e-5,2.553e-6,0.04159470820163576,cache,4929.0,13624.0,2.764049502941773
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,16,6.137800000000001e-5,0.0006211540000000001,10.120140767050083,cache,4929.0,12920.0,2.621221343071617
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,16,6.137800000000001e-5,0.0068003970000000006,110.79535012545212,cache,4929.0,12920.0,2.621221343071617
HB/gemat11,rows,natural_order,chunk_equal,vertices,32,6.137800000000001e-5,2.0840000000000003e-6,0.03395353383948646,cache,4929.0,12645.0,2.5654290931223374
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,32,6.137800000000001e-5,0.000939315,15.303773338981392,cache,4929.0,12035.0,2.441671738689389
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,32,6.137800000000001e-5,0.007267160000000001,118.4000782039167,cache,4929.0,12035.0,2.441671738689389
HB/gemat11,rows,natural_order,chunk_equal,vertices,64,6.137800000000001e-5,2.024e-6,0.0329759848805761,cache,4929.0,11292.0,2.2909312233718806
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,64,6.137800000000001e-5,0.001604769,26.145671087360288,cache,4929.0,10790.0,2.189085007100832
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,64,6.137800000000001e-5,0.007899554000000001,128.703346475936,cache,4929.0,10790.0,2.189085007100832
HB/gemat11,rows,natural_order,chunk_equal,vertices,128,6.137800000000001e-5,1.99e-6,0.032422040470526894,cache,4929.0,9904.0,2.009332521809698
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,128,6.137800000000001e-5,0.002834463,46.1804392453322,cache,4929.0,9217.0,1.8699533373909516
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,128,6.137800000000001e-5,0.008480592,138.1698980090586,cache,4929.0,9217.0,1.8699533373909516
HB/gemat11,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,6.137800000000001e-5,0.009081129,147.95413666134445,cache,4929.0,11292.0,2.2909312233718806
HB/gemat11,rows,natural_order,chunk_equal,vertices,256,6.137800000000001e-5,1.953e-6,0.031819218612532174,cache,4929.0,8514.0,1.7273280584297017
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,256,6.137800000000001e-5,0.0052634840000000006,85.75522174068884,cache,4929.0,7916.0,1.6060052749036315
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,256,6.137800000000001e-5,0.008590593,139.96208739287692,cache,4929.0,7916.0,1.6060052749036315
HB/gemat11,rows,natural_order,chunk_equal,vertices,512,6.137800000000001e-5,1.969e-6,0.03207989833490827,cache,4929.0,7241.0,1.469060661391763
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,512,6.137800000000001e-5,0.009866583,160.75113232754404,cache,4929.0,6714.0,1.3621424223980523
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,512,6.137800000000001e-5,0.008554308,139.37091465997588,cache,4929.0,6714.0,1.3621424223980523
HB/gemat11,rows,natural_order,chunk_equal,vertices,1024,6.137800000000001e-5,1.941e-6,0.03162370882075011,cache,4929.0,6191.0,1.2560357070399675
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,1024,6.137800000000001e-5,0.018446963,300.5468245951318,cache,4929.0,6072.0,1.2318928788800974
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,1024,6.137800000000001e-5,0.007426935000000001,121.00320961908176,cache,4929.0,6072.0,1.2318928788800974
HB/gemat11,rows,natural_order,chunk_equal,vertices,2048,6.137800000000001e-5,1.944e-6,0.03167258626869562,cache,4929.0,5742.0,1.1649421789409617
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,2048,6.137800000000001e-5,0.032516007,529.7664798461989,cache,4929.0,5547.0,1.1253804017041997
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,2048,6.137800000000001e-5,0.007156869000000001,116.60316400013033,cache,4929.0,5547.0,1.1253804017041997
HB/gemat11,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,6.137800000000001e-5,0.0074239530000000005,120.9546254358239,cache,4929.0,5265.0,1.0681679853925745
HB/gemat11,rows,natural_order,chunk_equal,vertices,4096,6.137800000000001e-5,1.941e-6,0.03162370882075011,cache,4929.0,5220.0,1.0590383444917832
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,4096,6.137800000000001e-5,0.04792972,780.8941314477499,cache,4929.0,5144.0,1.0436193954148913
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,4096,6.137800000000001e-5,0.0054550200000000005,88.87581869725308,cache,4929.0,5144.0,1.0436193954148913
HB/gemat11,rows,natural_order,chunk_equal,vertices,8192,6.137800000000001e-5,1.9370000000000003e-6,0.031558538890156085,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,8192,6.137800000000001e-5,0.049230470000000005,802.0865782527942,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,8192,6.137800000000001e-5,0.0033782490000000003,55.04006321483267,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_equal,vertices,16384,6.137800000000001e-5,1.9260000000000003e-6,0.031379321581022517,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,16384,6.137800000000001e-5,0.049341479,803.8951904591221,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,16384,6.137800000000001e-5,0.0033743740000000003,54.97692984456971,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_equal,vertices,32768,6.137800000000001e-5,1.925e-6,0.03136302909837401,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,32768,6.137800000000001e-5,0.049358137,804.166590635081,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,32768,6.137800000000001e-5,0.0033718610000000003,54.935986835674015,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_equal,vertices,65536,6.137800000000001e-5,1.9200000000000003e-6,0.03128156668513148,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__dynamic,vertices,65536,6.137800000000001e-5,0.04938718,804.6397732086415,cache,4929.0,4929.0,1.0
HB/gemat11,rows,natural_order,chunk_conn__convex,vertices,65536,6.137800000000001e-5,0.0033731380000000004,54.956792336016164,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,2,6.9594e-5,8.53e-7,0.012256803747449493,bottle_conn,82475.0,288242.0,3.494901485298575
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,2,6.9594e-5,0.000253652,3.6447394890364113,bottle_conn,82475.0,287339.0,3.4839527129433163
HB/gemat11,cols,natural_order,balance_work__map_local,parts,2,6.9594e-5,0.00041205200000000005,5.920797769922696,bottle_conn,82475.0,295198.0,3.5792421946044257
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,2,6.9594e-5,0.0014066690000000001,20.212503951490074,bottle_conn,82475.0,286858.0,3.4781206426189755
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,2,6.9594e-5,0.001456774,20.9324654424232,bottle_conn,82475.0,286858.0,3.4781206426189755
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.9594e-5,0.0029240710000000003,42.01613644854442,bottle_conn,82475.0,286833.72,3.4778262503789024
HB/gemat11,cols,natural_order,balance_work,parts,2,6.9594e-5,4.6200000000000003e-7,0.00663850331925166,total_conn,4929.0,4900.0,0.9941164536417123
HB/gemat11,cols,natural_order,split_conn__convex,parts,2,6.9594e-5,0.01012183,145.44112998246976,total_conn,4929.0,2633.0,0.5341854331507405
HB/gemat11,cols,natural_order,balance_work,parts,2,6.9594e-5,4.6700000000000004e-7,0.006710348593269536,total_hypercut,4929.0,4900.0,0.9941164536417123
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,2,6.9594e-5,0.010218895,146.83586228697877,total_hypercut,4929.0,2633.0,0.5341854331507405
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,4,6.9594e-5,8.97e-7,0.012889042158806794,bottle_conn,82475.0,287990.0,3.4918460139436194
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,4,6.9594e-5,0.00024204600000000002,3.47797223898612,bottle_conn,82475.0,289322.0,3.5079963625341013
HB/gemat11,cols,natural_order,balance_work__map_local,parts,4,6.9594e-5,0.00034201500000000004,4.914432278644711,bottle_conn,82475.0,211886.0,2.569093664746893
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,4,6.9594e-5,0.0014649560000000001,21.05003304882605,bottle_conn,82475.0,270616.0,3.2811882388602607
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,4,6.9594e-5,0.0014137090000000002,20.313662097307244,bottle_conn,82475.0,175908.66,2.1328725068202488
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.9594e-5,0.003122025,44.860548323131304,bottle_conn,82475.0,175864.52,2.132337314337678
HB/gemat11,cols,natural_order,balance_work,parts,4,6.9594e-5,1.21e-6,0.017386556312325777,total_conn,4929.0,6429.0,1.304321363359708
HB/gemat11,cols,natural_order,split_conn__convex,parts,4,6.9594e-5,0.013963362000000002,200.64031382015693,total_conn,4929.0,5551.0,1.1261919253398256
HB/gemat11,cols,natural_order,balance_work,parts,4,6.9594e-5,1.216e-6,0.017472770641147228,total_hypercut,4929.0,4924.0,0.9989855954554676
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,4,6.9594e-5,0.01494642,214.76592809724977,total_hypercut,4929.0,4924.0,0.9989855954554676
HB/gemat11,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,6.9594e-5,0.003506701,50.38797884875133,bottle_conn,82475.0,126979.0,1.5396059411943013
HB/gemat11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,6.9594e-5,0.003402763,48.89448803057735,bottle_conn,82475.0,126121.99,1.5292147923613217
HB/gemat11,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,6.9594e-5,0.0033002500000000002,47.421473115498465,bottle_conn,82475.0,126979.0,1.5396059411943013
HB/gemat11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,6.9594e-5,0.0031182080000000004,44.80570164094606,bottle_conn,82475.0,126188.99,1.5300271597453774
HB/gemat11,cols,natural_order,metis__plaid,parts,8,6.9594e-5,0.007867271,113.04524815357647,bottle_conn,82475.0,16862.0,0.20444983328281296
HB/gemat11,cols,natural_order,kahypar__greedy_secconn,parts,8,6.9594e-5,0.643376477,9244.711857344024,bottle_conn,82475.0,16331.96,0.19802315853288874
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,8,6.9594e-5,9.86e-7,0.01416788803632497,bottle_conn,82475.0,200524.0,2.4313307062746286
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,8,6.9594e-5,0.000235466,3.3834238583785963,bottle_conn,82475.0,193606.0,2.3474507426492877
HB/gemat11,cols,natural_order,balance_work__map_local,parts,8,6.9594e-5,0.000395011,5.675934707014973,bottle_conn,82475.0,143651.0,1.7417520460745681
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,8,6.9594e-5,0.001679871,24.138158461936374,bottle_conn,82475.0,171858.0,2.083758714762049
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,8,6.9594e-5,0.001625738,23.360318418254447,bottle_conn,82475.0,112682.91,1.366267474992422
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.9594e-5,0.0035733310000000003,51.345388970313536,bottle_conn,82475.0,112658.03,1.3659658078205517
HB/gemat11,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,6.9594e-5,0.001558429,22.393151708480616,bottle_conn,82475.0,182036.0,2.2071658078205516
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,6.9594e-5,0.0015738590000000002,22.61486622409978,bottle_conn,82475.0,113390.67,1.3748489845407699
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.9594e-5,0.0033510930000000003,48.15203896887663,bottle_conn,82475.0,116217.88,1.4091285844195212
HB/gemat11,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,6.9594e-5,0.0012714850000000001,18.270037646923587,bottle_conn,82475.0,182036.0,2.2071658078205516
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,6.9594e-5,0.0011951840000000002,17.17366439635601,bottle_conn,82475.0,113391.2,1.3748554107305244
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.9594e-5,0.003072439,44.148044371641234,bottle_conn,82475.0,116213.52,1.4090757199151258
HB/gemat11,cols,natural_order,rcm_order__split_conn__convex,parts,8,6.9594e-5,0.038871535000000006,558.5472167140847,total_conn,4929.0,2535.0,0.5143031040779062
HB/gemat11,cols,natural_order,metis,parts,8,6.9594e-5,0.007894648,113.43862976693394,total_conn,4929.0,172.0,0.034895516331913165
HB/gemat11,cols,natural_order,kahypar,parts,8,6.9594e-5,0.645065568,9268.98249849125,total_conn,4929.0,95.0,0.01927368634611483
HB/gemat11,cols,natural_order,balance_work,parts,8,6.9594e-5,2.059e-6,0.029585883840560972,total_conn,4929.0,8038.0,1.6307567457902212
HB/gemat11,cols,natural_order,split_conn__convex,parts,8,6.9594e-5,0.029424159000000002,422.7973532201052,total_conn,4929.0,6665.0,1.3522012578616351
HB/gemat11,cols,natural_order,split_conn__dynamic,parts,8,6.9594e-5,0.07027728600000001,1009.8181739805157,total_conn,4929.0,6665.0,1.3522012578616351
HB/gemat11,cols,natural_order,split_conn__trans,parts,8,6.9594e-5,0.057262645,822.8100842026612,total_conn,4929.0,6665.0,1.3522012578616351
HB/gemat11,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,6.9594e-5,0.056353315,809.7438715981264,total_hypercut,4929.0,2526.0,0.512477175897748
HB/gemat11,cols,natural_order,balance_work,parts,8,6.9594e-5,2.069e-6,0.02972957438859672,total_hypercut,4929.0,4924.0,0.9989855954554676
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,8,6.9594e-5,0.030814772,442.7791476276691,total_hypercut,4929.0,4924.0,0.9989855954554676
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,16,6.9594e-5,1.168e-6,0.016783056010575625,bottle_conn,82475.0,127376.0,1.54441952106699
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,16,6.9594e-5,0.000238776,3.4309854297784295,bottle_conn,82475.0,128254.0,1.5550651712640193
HB/gemat11,cols,natural_order,balance_work__map_local,parts,16,6.9594e-5,0.00044714300000000005,6.425022272034947,bottle_conn,82475.0,106091.0,1.2863413155501666
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,16,6.9594e-5,0.002070726,29.754375377187692,bottle_conn,82475.0,97182.0,1.178320703243407
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,16,6.9594e-5,0.0017557610000000002,25.228626030979687,bottle_conn,82475.0,64665.54,0.784062321915732
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.9594e-5,0.004416055,63.4545363106015,bottle_conn,82475.0,64641.2,0.7837672021824795
HB/gemat11,cols,natural_order,balance_work,parts,16,6.9594e-5,2.7500000000000004e-6,0.03951490070983131,total_conn,4929.0,9656.0,1.9590180564008928
HB/gemat11,cols,natural_order,split_conn__convex,parts,16,6.9594e-5,0.053441262,767.9004224502113,total_conn,4929.0,7487.0,1.5189693649827551
HB/gemat11,cols,natural_order,balance_work,parts,16,6.9594e-5,2.748e-6,0.03948616260022416,total_hypercut,4929.0,4925.0,0.9991884763643741
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,16,6.9594e-5,0.060986547,876.3190361238038,total_hypercut,4929.0,4924.0,0.9989855954554676
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,32,6.9594e-5,1.523e-6,0.021884070465844757,bottle_conn,82475.0,78270.0,0.9490148529857533
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,32,6.9594e-5,0.00034492100000000004,4.9561887519039,bottle_conn,82475.0,71980.0,0.872749317975144
HB/gemat11,cols,natural_order,balance_work__map_local,parts,32,6.9594e-5,0.000450318,6.470644021036296,bottle_conn,82475.0,59609.3,0.7227559866626251
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,32,6.9594e-5,0.002760695,39.66857775095554,bottle_conn,82475.0,54648.0,0.6626007881176114
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,32,6.9594e-5,0.002204148,31.671523407190275,bottle_conn,82475.0,38788.75,0.47030918460139437
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.9594e-5,0.006032470000000001,86.68089203092222,bottle_conn,82475.0,38714.68,0.4694110942709912
HB/gemat11,cols,natural_order,balance_work,parts,32,6.9594e-5,5.6560000000000006e-6,0.08127137396902033,total_conn,4929.0,11719.0,2.377561371474944
HB/gemat11,cols,natural_order,split_conn__convex,parts,32,6.9594e-5,0.096722079,1389.8048538667126,total_conn,4929.0,9001.0,1.8261310610671535
HB/gemat11,cols,natural_order,balance_work,parts,32,6.9594e-5,5.692000000000001e-6,0.08178865994194903,total_hypercut,4929.0,4925.0,0.9991884763643741
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,32,6.9594e-5,0.118875268,1708.1252406816682,total_hypercut,4929.0,4924.0,0.9989855954554676
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,64,6.9594e-5,2.195e-6,0.031540075293847177,bottle_conn,82475.0,44276.0,0.5368414671112458
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,64,6.9594e-5,0.00025206800000000004,3.621978906227549,bottle_conn,82475.0,42294.0,0.5128099424067899
HB/gemat11,cols,natural_order,balance_work__map_local,parts,64,6.9594e-5,0.000354638,5.095812857430238,bottle_conn,82475.0,35136.32,0.4260238860260685
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,64,6.9594e-5,0.0031196960000000004,44.82708279449378,bottle_conn,82475.0,31066.0,0.37667171870263716
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,64,6.9594e-5,0.002677674,38.47564445210794,bottle_conn,82475.0,23368.28,0.2833377387086996
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.9594e-5,0.007678843,110.33771589504843,bottle_conn,82475.0,23365.78,0.2833074264928766
HB/gemat11,cols,natural_order,balance_work,parts,64,6.9594e-5,1.5806e-5,0.2271172802253068,total_conn,4929.0,14202.0,2.881314668289714
HB/gemat11,cols,natural_order,split_conn__convex,parts,64,6.9594e-5,0.20612412300000002,2961.808819725839,total_conn,4929.0,11349.0,2.3024954351795497
HB/gemat11,cols,natural_order,balance_work,parts,64,6.9594e-5,1.578e-5,0.22674368480041385,total_hypercut,4929.0,4926.0,0.9993913572732805
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,64,6.9594e-5,0.235348522,3381.7358105583817,total_hypercut,4929.0,4925.0,0.9991884763643741
HB/gemat11,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,6.9594e-5,0.005418544,77.8593556915826,bottle_conn,82475.0,12299.0,0.14912397696271598
HB/gemat11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,6.9594e-5,0.004767573000000001,68.50551771704458,bottle_conn,82475.0,12299.0,0.14912397696271598
HB/gemat11,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,6.9594e-5,0.0036145260000000003,51.93732218294681,bottle_conn,82475.0,12299.0,0.14912397696271598
HB/gemat11,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,6.9594e-5,0.0032382680000000003,46.53085036066328,bottle_conn,82475.0,12299.0,0.14912397696271598
HB/gemat11,cols,natural_order,metis__plaid,parts,128,6.9594e-5,0.090128608,1295.06290772193,bottle_conn,82475.0,4327.0,0.052464383146408
HB/gemat11,cols,natural_order,kahypar__greedy_secconn,parts,128,6.9594e-5,4.531252198000001,65109.811161881786,bottle_conn,82475.0,2892.98,0.03507705365262201
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,128,6.9594e-5,3.531e-6,0.0507371325114234,bottle_conn,82475.0,28176.0,0.34163079721127615
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,128,6.9594e-5,0.00029465000000000003,4.23384199787338,bottle_conn,82475.0,24636.0,0.2987086996059412
HB/gemat11,cols,natural_order,balance_work__map_local,parts,128,6.9594e-5,0.00043513000000000004,6.252406816679599,bottle_conn,82475.0,20923.98,0.25370087905425887
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,128,6.9594e-5,0.006644671,95.47764175072565,bottle_conn,82475.0,17762.0,0.21536223097908458
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,128,6.9594e-5,0.005269816,75.7222749087565,bottle_conn,82475.0,13849.3,0.16792118823886026
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.9594e-5,0.014567007000000002,209.31412190706098,bottle_conn,82475.0,13842.48,0.1678384965140952
HB/gemat11,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,6.9594e-5,0.00393222,56.502284679713775,bottle_conn,82475.0,17874.0,0.21672021824795393
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,6.9594e-5,0.0031684210000000003,45.527214989797976,bottle_conn,82475.0,13952.96,0.16917805395574415
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.9594e-5,0.009565869000000001,137.45249590481941,bottle_conn,82475.0,14111.31,0.1710980297059715
HB/gemat11,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,6.9594e-5,0.0022567330000000003,32.427120154036274,bottle_conn,82475.0,17874.0,0.21672021824795393
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,6.9594e-5,0.001525557,21.9208121389775,bottle_conn,82475.0,13946.0,0.169093664746893
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.9594e-5,0.004602427,66.13252579245338,bottle_conn,82475.0,14111.56,0.1711010609275538
HB/gemat11,cols,natural_order,rcm_order__split_conn__convex,parts,128,6.9594e-5,0.26665631,3831.59913210909,total_conn,4929.0,8224.0,1.668492594846825
HB/gemat11,cols,natural_order,metis,parts,128,6.9594e-5,0.090172893,1295.6992413139064,total_conn,4929.0,1676.0,0.34002840332724693
HB/gemat11,cols,natural_order,kahypar,parts,128,6.9594e-5,4.53556616,65171.79871828031,total_conn,4929.0,1367.0,0.27733820247514707
HB/gemat11,cols,natural_order,balance_work,parts,128,6.9594e-5,4.5318e-5,0.6511768255884128,total_conn,4929.0,17031.0,3.455264759586123
HB/gemat11,cols,natural_order,split_conn__convex,parts,128,6.9594e-5,0.37474022100000004,5384.662772652816,total_conn,4929.0,14081.0,2.856766078312031
HB/gemat11,cols,natural_order,split_conn__dynamic,parts,128,6.9594e-5,0.13409663900000002,1926.8419547662158,total_conn,4929.0,14081.0,2.856766078312031
HB/gemat11,cols,natural_order,split_conn__trans,parts,128,6.9594e-5,0.059281954000000005,851.8256458890135,total_conn,4929.0,14081.0,2.856766078312031
HB/gemat11,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,6.9594e-5,0.475670782,6834.939535017387,total_hypercut,4929.0,4811.0,0.9760600527490363
HB/gemat11,cols,natural_order,balance_work,parts,128,6.9594e-5,4.5797e-5,0.6580596028393253,total_hypercut,4929.0,4926.0,0.9993913572732805
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,128,6.9594e-5,0.46374933300000004,6663.639580998362,total_hypercut,4929.0,4925.0,0.9991884763643741
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,256,6.9594e-5,6.745000000000001e-6,0.09691927465011353,bottle_conn,82475.0,15778.0,0.19130645650197028
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,256,6.9594e-5,0.000383869,5.51583469839354,bottle_conn,82475.0,14532.0,0.17619884813579872
HB/gemat11,cols,natural_order,balance_work__map_local,parts,256,6.9594e-5,0.000596636,8.573095381785786,bottle_conn,82475.0,12522.64,0.15183558654137616
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,256,6.9594e-5,0.010728507,154.15850504353824,bottle_conn,82475.0,10144.0,0.1229948469233101
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,256,6.9594e-5,0.009131344000000001,131.20878236629596,bottle_conn,82475.0,8121.44,0.09847153682934222
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.9594e-5,0.02420026,347.73486220076444,bottle_conn,82475.0,8116.2,0.09840800242497727
HB/gemat11,cols,natural_order,balance_work,parts,256,6.9594e-5,0.00014024100000000001,2.015130614708165,total_conn,4929.0,19764.0,4.00973828362751
HB/gemat11,cols,natural_order,split_conn__convex,parts,256,6.9594e-5,0.671227455,9644.904086559187,total_conn,4929.0,17251.0,3.4998985595455467
HB/gemat11,cols,natural_order,balance_work,parts,256,6.9594e-5,0.000140128,2.0135069115153605,total_hypercut,4929.0,4927.0,0.9995942381821871
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,256,6.9594e-5,0.9161509950000001,13164.223855504786,total_hypercut,4929.0,4926.0,0.9993913572732805
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,512,6.9594e-5,1.7721000000000002e-5,0.254634020174153,bottle_conn,82475.0,11426.0,0.13853895119733253
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,512,6.9594e-5,0.000625158,8.982929562893354,bottle_conn,82475.0,8566.0,0.10386177629584722
HB/gemat11,cols,natural_order,balance_work__map_local,parts,512,6.9594e-5,0.000808683,11.620010345719459,bottle_conn,82475.0,7427.3,0.09005516823279781
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,512,6.9594e-5,0.017399107,250.00872201626578,bottle_conn,82475.0,5746.0,0.06966959684752956
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,512,6.9594e-5,0.015502150000000001,222.75124292324054,bottle_conn,82475.0,4556.38,0.05524558957259776
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.9594e-5,0.041852374000000005,601.3790556657184,bottle_conn,82475.0,4553.12,0.055206062443164595
HB/gemat11,cols,natural_order,balance_work,parts,512,6.9594e-5,0.000357593,5.138273414374803,total_conn,4929.0,21975.0,4.45830797321972
HB/gemat11,cols,natural_order,split_conn__convex,parts,512,6.9594e-5,1.1453270960000002,16457.26781044343,total_conn,4929.0,19629.0,3.982349360925137
HB/gemat11,cols,natural_order,balance_work,parts,512,6.9594e-5,0.000357389,5.135342127194873,total_hypercut,4929.0,4927.0,0.9995942381821871
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,512,6.9594e-5,1.7758019820000002,25516.595999655146,total_hypercut,4929.0,4926.0,0.9993913572732805
HB/gemat11,cols,natural_order,split_equal__split_equal,parts,1024,6.9594e-5,2.2915e-5,0.32926689082392163,bottle_conn,82475.0,6316.0,0.07658078205516823
HB/gemat11,cols,natural_order,balance_work__split_equal,parts,1024,6.9594e-5,0.001411312,20.279219472943073,bottle_conn,82475.0,4888.0,0.05926644437708396
HB/gemat11,cols,natural_order,balance_work__map_local,parts,1024,6.9594e-5,0.001478348,21.242463430755524,bottle_conn,82475.0,4384.78,0.053164959078508635
HB/gemat11,cols,natural_order,balance_priconn__balance_secconn,parts,1024,6.9594e-5,0.029104104000000002,418.19846538494704,bottle_conn,82475.0,3266.0,0.039599878751136706
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn,parts,1024,6.9594e-5,0.026231665,376.92423197402076,bottle_conn,82475.0,2557.2,0.031005759321006365
HB/gemat11,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.9594e-5,0.080192572,1152.2914619076357,bottle_conn,82475.0,2556.38,0.03099581691421643
HB/gemat11,cols,natural_order,balance_work,parts,1024,6.9594e-5,0.001050775,15.098643561226545,total_conn,4929.0,23702.0,4.808683302901197
HB/gemat11,cols,natural_order,split_conn__convex,parts,1024,6.9594e-5,1.8564678950000002,26675.68892433256,total_conn,4929.0,21484.0,4.358693446946642
HB/gemat11,cols,natural_order,balance_work,parts,1024,6.9594e-5,0.00105017,15.08995028307038,total_hypercut,4929.0,4928.0,0.9997971190910935
HB/gemat11,cols,natural_order,split_hypercut__convex,parts,1024,6.9594e-5,3.119592067,44825.58937552088,total_hypercut,4929.0,4927.0,0.9995942381821871
HB/gemat11,cols,natural_order,chunk_equal,vertices,2,6.9594e-5,4.7980000000000005e-6,0.06894272494755296,cache,4929.0,30965.0,6.282207344288903
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,2,6.9594e-5,0.000322878,4.639451676868696,cache,4929.0,29319.0,5.948265368228849
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,2,6.9594e-5,0.006128679000000001,88.06332442451937,cache,4929.0,29319.0,5.948265368228849
HB/gemat11,cols,natural_order,chunk_equal,vertices,4,6.9594e-5,3.3240000000000003e-6,0.047762738167083374,cache,4929.0,29159.0,5.915804422803814
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,4,6.9594e-5,0.000344987,4.957137109520936,cache,4929.0,27441.0,5.567255021302495
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,4,6.9594e-5,0.006575037000000001,94.47706698853351,cache,4929.0,27441.0,5.567255021302495
HB/gemat11,cols,natural_order,chunk_equal,vertices,8,6.9594e-5,2.87e-6,0.04123918728626031,cache,4929.0,27443.0,5.567660783120308
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,8,6.9594e-5,0.000453231,6.512501077679111,cache,4929.0,25815.0,5.237370663420572
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,8,6.9594e-5,0.007108441,102.14157829697963,cache,4929.0,25815.0,5.237370663420572
HB/gemat11,cols,natural_order,chunk_equal,vertices,16,6.9594e-5,2.584e-6,0.03712963761243786,cache,4929.0,25283.0,5.129438019882329
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,16,6.9594e-5,0.00063456,9.118027416156567,cache,4929.0,23990.0,4.867113004666261
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,16,6.9594e-5,0.007885682,113.30979682156507,cache,4929.0,23990.0,4.867113004666261
HB/gemat11,cols,natural_order,chunk_equal,vertices,32,6.9594e-5,2.0830000000000002e-6,0.029930741155846773,cache,4929.0,22639.0,4.593020896733617
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,32,6.9594e-5,0.000960752,13.80509814064431,cache,4929.0,21458.0,4.353418543315074
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,32,6.9594e-5,0.008897548,127.84935482943932,cache,4929.0,21458.0,4.353418543315074
HB/gemat11,cols,natural_order,chunk_equal,vertices,64,6.9594e-5,2.0330000000000003e-6,0.029212288415668024,cache,4929.0,19738.0,4.004463379995943
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,64,6.9594e-5,0.001622036,23.307124177371616,cache,4929.0,18384.0,3.7297626293365793
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,64,6.9594e-5,0.010079678,144.83544558438948,cache,4929.0,18384.0,3.7297626293365793
HB/gemat11,cols,natural_order,chunk_equal,vertices,128,6.9594e-5,1.9710000000000003e-6,0.02832140701784637,cache,4929.0,17022.0,3.4534388314059647
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,128,6.9594e-5,0.002858469,41.07349771532029,cache,4929.0,15851.0,3.215865287076486
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,128,6.9594e-5,0.010182246,146.30925079748255,cache,4929.0,15851.0,3.215865287076486
HB/gemat11,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,6.9594e-5,0.009275223,133.27618760237954,cache,4929.0,11834.0,2.4008926759991884
HB/gemat11,cols,natural_order,chunk_equal,vertices,256,6.9594e-5,1.946e-6,0.027962180647756994,cache,4929.0,14646.0,2.9713937918441875
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,256,6.9594e-5,0.005282882,75.91002097882001,cache,4929.0,13597.0,2.7585717184012983
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,256,6.9594e-5,0.010409837,149.57951834928298,cache,4929.0,13597.0,2.7585717184012983
HB/gemat11,cols,natural_order,chunk_equal,vertices,512,6.9594e-5,1.9490000000000003e-6,0.028005287812167722,cache,4929.0,12918.0,2.620815581253804
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,512,6.9594e-5,0.009896512000000001,142.20352329223786,cache,4929.0,12296.0,2.4946236559139785
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,512,6.9594e-5,0.009232836000000001,132.6671264764204,cache,4929.0,12296.0,2.4946236559139785
HB/gemat11,cols,natural_order,chunk_equal,vertices,1024,6.9594e-5,1.953e-6,0.02806276403138202,cache,4929.0,12106.0,2.4560762832217486
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,1024,6.9594e-5,0.018467961,265.36714371928616,cache,4929.0,11082.0,2.2483262325015216
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,1024,6.9594e-5,0.00973325,139.85760266689658,cache,4929.0,11082.0,2.2483262325015216
HB/gemat11,cols,natural_order,chunk_equal,vertices,2048,6.9594e-5,1.936e-6,0.027818490099721243,cache,4929.0,10724.0,2.1756948671130045
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,2048,6.9594e-5,0.032538388,467.54588039198785,cache,4929.0,10456.0,2.1213227835260704
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,2048,6.9594e-5,0.010349436,148.71161307009226,cache,4929.0,10456.0,2.1213227835260704
HB/gemat11,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,6.9594e-5,0.007560393,108.63570135356497,cache,4929.0,5319.0,1.079123554473524
HB/gemat11,cols,natural_order,chunk_equal,vertices,4096,6.9594e-5,1.9310000000000002e-6,0.027746644825703368,cache,4929.0,6510.0,1.320754716981132
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,4096,6.9594e-5,0.047962853,689.1808632928127,cache,4929.0,6510.0,1.320754716981132
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,4096,6.9594e-5,0.005162393,74.17870793459207,cache,4929.0,6510.0,1.320754716981132
HB/gemat11,cols,natural_order,chunk_equal,vertices,8192,6.9594e-5,2.0160000000000003e-6,0.028968014484007248,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,8192,6.9594e-5,0.049386349,709.6351553294825,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,8192,6.9594e-5,0.003371869,48.450570451475706,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_equal,vertices,16384,6.9594e-5,1.968e-6,0.02827829985343564,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,16384,6.9594e-5,0.049376248000000005,709.4900135069116,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,16384,6.9594e-5,0.0033728670000000003,48.46491076816967,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_equal,vertices,32768,6.9594e-5,1.942e-6,0.027904704428542693,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,32768,6.9594e-5,0.049368479,709.3783803201426,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,32768,6.9594e-5,0.003370285,48.42780986866684,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_equal,vertices,65536,6.9594e-5,1.9320000000000003e-6,0.027761013880506946,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__dynamic,vertices,65536,6.9594e-5,0.049375265,709.4758887260397,cache,4929.0,4929.0,1.0
HB/gemat11,cols,natural_order,chunk_conn__convex,vertices,65536,6.9594e-5,0.003362837,48.320789148489816,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,2,6.0588e-5,8.64e-7,0.0142602495543672,bottle_conn,82475.0,73352.0,0.8893846620187936
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,2,6.0588e-5,0.00017095,2.82151581171189,bottle_conn,82475.0,70132.0,0.8503425280387996
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,2,6.0588e-5,0.000278294,4.593219779494289,bottle_conn,82475.0,67892.89,0.8231935738102455
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,2,6.0588e-5,0.001287705,21.2534660328778,bottle_conn,82475.0,65981.0,0.8000121248863292
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,2,6.0588e-5,0.0013339,22.015910741400937,bottle_conn,82475.0,65192.33,0.7904495907850864
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.0588e-5,0.002826973,46.65895886974318,bottle_conn,82475.0,64999.29,0.7881090027280995
HB/gemat11,rows,rcm_order,balance_work,parts,2,6.0588e-5,4.870000000000001e-7,0.008037895292797255,total_conn,4929.0,487.0,0.09880300263745181
HB/gemat11,rows,rcm_order,split_conn__convex,parts,2,6.0588e-5,0.008356909000000001,137.93010167029774,total_conn,4929.0,425.0,0.08622438628525056
HB/gemat11,rows,rcm_order,balance_work,parts,2,6.0588e-5,4.88e-7,0.008054400211262957,total_hypercut,4929.0,487.0,0.09880300263745181
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,2,6.0588e-5,0.01212346,200.09671882220903,total_hypercut,4929.0,425.0,0.08622438628525056
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,4,6.0588e-5,8.95e-7,0.014771902026803986,bottle_conn,82475.0,82120.0,0.9956956653531374
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,4,6.0588e-5,0.00017606500000000002,2.90593846966396,bottle_conn,82475.0,83618.0,1.0138587450742649
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,4,6.0588e-5,0.00028301000000000004,4.671056974978544,bottle_conn,82475.0,80537.0,0.9765019702940285
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,4,6.0588e-5,0.0013849250000000002,22.85807420611342,bottle_conn,82475.0,67001.0,0.8123795089421036
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,4,6.0588e-5,0.001377449,22.734683435663825,bottle_conn,82475.0,65344.63,0.792296210973022
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.0588e-5,0.003018429,49.81892453951277,bottle_conn,82475.0,65291.4,0.7916508032737193
HB/gemat11,rows,rcm_order,balance_work,parts,4,6.0588e-5,1.157e-6,0.019096190664818116,total_conn,4929.0,1703.0,0.34550618786772164
HB/gemat11,rows,rcm_order,split_conn__convex,parts,4,6.0588e-5,0.016376379,270.2908001584472,total_conn,4929.0,1110.0,0.22519780888618382
HB/gemat11,rows,rcm_order,balance_work,parts,4,6.0588e-5,1.148e-6,0.01894764639862679,total_hypercut,4929.0,1703.0,0.34550618786772164
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,4,6.0588e-5,0.026218545000000003,432.7349475143593,total_hypercut,4929.0,1110.0,0.22519780888618382
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,8,6.0588e-5,9.92e-7,0.016372879117977156,bottle_conn,82475.0,80084.0,0.9710093967869051
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,8,6.0588e-5,0.00015944100000000002,2.631560705090117,bottle_conn,82475.0,80701.0,0.9784904516520158
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,8,6.0588e-5,0.00028268200000000003,4.665643361721793,bottle_conn,82475.0,79057.0,0.9585571385268263
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,8,6.0588e-5,0.0015304180000000002,25.25942430844392,bottle_conn,82475.0,63719.0,0.7725856320096999
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,8,6.0588e-5,0.001472185,24.298293391430644,bottle_conn,82475.0,60934.57,0.7388247347681115
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.0588e-5,0.0034569970000000003,57.057453621179114,bottle_conn,82475.0,60929.95,0.7387687177932707
HB/gemat11,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,6.0588e-5,0.001446122,23.868125701459032,bottle_conn,82475.0,64241.0,0.7789148226735374
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,6.0588e-5,0.00142731,23.557635175282233,bottle_conn,82475.0,60394.32,0.7322742649287662
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.0588e-5,0.0032219640000000003,53.17825311942959,bottle_conn,82475.0,63268.48,0.767123128220673
HB/gemat11,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,6.0588e-5,0.001180223,19.47948438634713,bottle_conn,82475.0,64241.0,0.7789148226735374
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,6.0588e-5,0.001131339,18.672657952069716,bottle_conn,82475.0,60430.83,0.7327169445286451
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.0588e-5,0.0028528060000000003,47.085330428467685,bottle_conn,82475.0,63268.93,0.767128584419521
HB/gemat11,rows,rcm_order,balance_work,parts,8,6.0588e-5,1.8170000000000001e-6,0.02998943685218195,total_conn,4929.0,3679.0,0.7463988638669101
HB/gemat11,rows,rcm_order,split_conn__convex,parts,8,6.0588e-5,0.034815788,574.6317422591932,total_conn,4929.0,2307.0,0.46804625684723067
HB/gemat11,rows,rcm_order,split_conn__dynamic,parts,8,6.0588e-5,0.069397308,1145.3969102792632,total_conn,4929.0,2307.0,0.46804625684723067
HB/gemat11,rows,rcm_order,split_conn__trans,parts,8,6.0588e-5,0.056841166000000005,938.158810325477,total_conn,4929.0,2307.0,0.46804625684723067
HB/gemat11,rows,rcm_order,balance_work,parts,8,6.0588e-5,1.8200000000000002e-6,0.030038951607579058,total_hypercut,4929.0,3215.0,0.6522621221343071
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,8,6.0588e-5,0.052973614,874.3251799036112,total_hypercut,4929.0,2290.0,0.4645972813958206
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,16,6.0588e-5,1.161e-6,0.019162210338680926,bottle_conn,82475.0,67587.0,0.8194846923310094
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,16,6.0588e-5,0.000161192,2.660460817323562,bottle_conn,82475.0,65558.0,0.7948832979690815
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,16,6.0588e-5,0.000283644,4.681521093285799,bottle_conn,82475.0,60741.49,0.7364836617156714
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,16,6.0588e-5,0.0018714390000000001,30.887948108536346,bottle_conn,82475.0,51421.0,0.6234737799333131
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,16,6.0588e-5,0.001688414,27.867135406351093,bottle_conn,82475.0,44276.07,0.5368423158532889
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.0588e-5,0.004214486,69.55974780484584,bottle_conn,82475.0,44253.06,0.5365633222188542
HB/gemat11,rows,rcm_order,balance_work,parts,16,6.0588e-5,3.039e-6,0.050158447217270745,total_conn,4929.0,6297.0,1.2775410833840535
HB/gemat11,rows,rcm_order,split_conn__convex,parts,16,6.0588e-5,0.06389997,1054.6637948108537,total_conn,4929.0,4716.0,0.9567863664029215
HB/gemat11,rows,rcm_order,balance_work,parts,16,6.0588e-5,3.0700000000000003e-6,0.05067009968970754,total_hypercut,4929.0,3999.0,0.8113207547169812
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,16,6.0588e-5,0.08237582900000001,1359.6063411896746,total_hypercut,4929.0,3501.0,0.7102860620815581
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,32,6.0588e-5,1.5180000000000001e-6,0.02505446623093682,bottle_conn,82475.0,37334.0,0.45267050621400423
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,32,6.0588e-5,0.00018442500000000002,3.043919588037235,bottle_conn,82475.0,43280.0,0.5247650803273719
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,32,6.0588e-5,0.000289429,4.77700204660989,bottle_conn,82475.0,33605.0,0.40745680509245225
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,32,6.0588e-5,0.002410572,39.78629431570608,bottle_conn,82475.0,28982.0,0.35140345559260383
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,32,6.0588e-5,0.002063418,34.0565458506635,bottle_conn,82475.0,24849.02,0.3012915428917854
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.0588e-5,0.005400279,89.13116458704694,bottle_conn,82475.0,24834.91,0.3011204607456805
HB/gemat11,rows,rcm_order,balance_work,parts,32,6.0588e-5,6.824e-6,0.11262956360995577,total_conn,4929.0,7247.0,1.4702779468452019
HB/gemat11,rows,rcm_order,split_conn__convex,parts,32,6.0588e-5,0.078353114,1293.211758103915,total_conn,4929.0,6505.0,1.3197403124365996
HB/gemat11,rows,rcm_order,balance_work,parts,32,6.0588e-5,6.839e-6,0.1128771373869413,total_hypercut,4929.0,4323.0,0.877054169202678
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,32,6.0588e-5,0.131319827,2167.423037565194,total_hypercut,4929.0,4126.0,0.837086630148103
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,64,6.0588e-5,2.194e-6,0.0362117911137519,bottle_conn,82475.0,22393.0,0.27151257956956654
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,64,6.0588e-5,0.00020023100000000001,3.304796329306133,bottle_conn,82475.0,25585.0,0.31021521673234315
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,64,6.0588e-5,0.000305308,5.039083646926784,bottle_conn,82475.0,18010.55,0.2183758714762049
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,64,6.0588e-5,0.0036525610000000003,60.28522149600581,bottle_conn,82475.0,16647.0,0.201842982722037
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,64,6.0588e-5,0.003062223,50.54174093879976,bottle_conn,82475.0,13535.52,0.16411664140648682
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.0588e-5,0.007444937,122.87807816729385,bottle_conn,82475.0,13518.23,0.1639070021218551
HB/gemat11,rows,rcm_order,balance_work,parts,64,6.0588e-5,1.6121e-5,0.2660757905855945,total_conn,4929.0,7859.0,1.5944410630959627
HB/gemat11,rows,rcm_order,split_conn__convex,parts,64,6.0588e-5,0.141141653,2329.531474879514,total_conn,4929.0,7146.0,1.4497869750456482
HB/gemat11,rows,rcm_order,balance_work,parts,64,6.0588e-5,1.6144e-5,0.2664554037103057,total_hypercut,4929.0,4442.0,0.9011969973625482
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,64,6.0588e-5,0.24616738100000002,4062.9725523205916,total_hypercut,4929.0,4364.0,0.8853722864678434
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,128,6.0588e-5,3.5440000000000003e-6,0.05849343104245065,bottle_conn,82475.0,14639.0,0.17749621097302212
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,128,6.0588e-5,0.00024061400000000002,3.9713144517066086,bottle_conn,82475.0,14535.0,0.1762352227947863
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,128,6.0588e-5,0.000345767,5.706856143130653,bottle_conn,82475.0,10645.62,0.12907693240375873
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,128,6.0588e-5,0.006783321,111.95816003168945,bottle_conn,82475.0,9024.0,0.10941497423461655
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,128,6.0588e-5,0.0058972270000000005,97.33325080874101,bottle_conn,82475.0,7269.38,0.08814040618369202
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.0588e-5,0.012512730000000001,206.52158843335314,bottle_conn,82475.0,7258.88,0.08801309487723552
HB/gemat11,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,6.0588e-5,0.0034453590000000003,56.865369380075265,bottle_conn,82475.0,9309.0,0.1128705668384359
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,6.0588e-5,0.003094176,51.06912259853436,bottle_conn,82475.0,7282.06,0.08829414974234617
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.0588e-5,0.008494197,140.19602891661714,bottle_conn,82475.0,7386.2,0.08955683540466808
HB/gemat11,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,6.0588e-5,0.0018130680000000001,29.924539512774807,bottle_conn,82475.0,9309.0,0.1128705668384359
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,6.0588e-5,0.001473287,24.31648181157985,bottle_conn,82475.0,7279.32,0.08826092755380419
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.0588e-5,0.004390602,72.46652802535155,bottle_conn,82475.0,7386.29,0.08955792664443771
HB/gemat11,rows,rcm_order,balance_work,parts,128,6.0588e-5,4.7797e-5,0.7888855879051958,total_conn,4929.0,8570.0,1.7386893893284643
HB/gemat11,rows,rcm_order,split_conn__convex,parts,128,6.0588e-5,0.267016637,4407.087822671156,total_conn,4929.0,7572.0,1.5362142422398053
HB/gemat11,rows,rcm_order,split_conn__dynamic,parts,128,6.0588e-5,0.131178289,2165.086964415396,total_conn,4929.0,7572.0,1.5362142422398053
HB/gemat11,rows,rcm_order,split_conn__trans,parts,128,6.0588e-5,0.057330641,946.2375552914768,total_conn,4929.0,7572.0,1.5362142422398053
HB/gemat11,rows,rcm_order,balance_work,parts,128,6.0588e-5,4.7777e-5,0.7885554895358816,total_hypercut,4929.0,4514.0,0.9158044228038141
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,128,6.0588e-5,0.475082667,7841.200683303624,total_hypercut,4929.0,4460.0,0.9048488537228647
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,256,6.0588e-5,6.696000000000001e-6,0.11051693404634581,bottle_conn,82475.0,9417.0,0.11418005456198849
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,256,6.0588e-5,0.000328721,5.4255133029642835,bottle_conn,82475.0,8518.0,0.10327978175204608
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,256,6.0588e-5,0.00043280600000000004,7.143427741466957,bottle_conn,82475.0,6555.68,0.07948687481054866
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,256,6.0588e-5,0.010709781,176.76406219053277,bottle_conn,82475.0,5164.0,0.06261291300394059
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,256,6.0588e-5,0.009476143000000001,156.40296758434013,bottle_conn,82475.0,3981.45,0.04827462867535617
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.0588e-5,0.021933011000000002,362.0025582623622,bottle_conn,82475.0,3967.2,0.0481018490451652
HB/gemat11,rows,rcm_order,balance_work,parts,256,6.0588e-5,0.000133762,2.207730903809335,total_conn,4929.0,9475.0,1.9222966118888212
HB/gemat11,rows,rcm_order,split_conn__convex,parts,256,6.0588e-5,0.513128311,8469.140935498779,total_conn,4929.0,7971.0,1.6171637248934876
HB/gemat11,rows,rcm_order,balance_work,parts,256,6.0588e-5,0.000133181,2.198141546180762,total_hypercut,4929.0,4561.0,0.9253398255224183
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,256,6.0588e-5,0.9159129490000001,15117.06854492639,total_hypercut,4929.0,4502.0,0.9133698518969365
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,512,6.0588e-5,1.2166e-5,0.20079883805374,bottle_conn,82475.0,7346.0,0.08906941497423462
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,512,6.0588e-5,0.000430446,7.104476133887898,bottle_conn,82475.0,5651.0,0.06851773264625644
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,512,6.0588e-5,0.0005331940000000001,8.800323496401928,bottle_conn,82475.0,4658.23,0.056480509245225824
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,512,6.0588e-5,0.017840843000000002,294.46165907440417,bottle_conn,82475.0,3075.0,0.03728402546226129
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,512,6.0588e-5,0.016388935,270.4980359147026,bottle_conn,82475.0,2249.05,0.027269475598666264
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.0588e-5,0.035620357000000005,587.9110880042253,bottle_conn,82475.0,2232.77,0.02707208244922704
HB/gemat11,rows,rcm_order,balance_work,parts,512,6.0588e-5,0.00023934300000000002,3.9503367003367003,total_conn,4929.0,10801.0,2.191316697098803
HB/gemat11,rows,rcm_order,split_conn__convex,parts,512,6.0588e-5,0.999166474,16491.161187033736,total_conn,4929.0,8511.0,1.7267194157029824
HB/gemat11,rows,rcm_order,balance_work,parts,512,6.0588e-5,0.000239134,3.946887172377368,total_hypercut,4929.0,4573.0,0.927774396429296
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,512,6.0588e-5,1.768624248,29190.99900970489,total_hypercut,4929.0,4562.0,0.9255427064313249
HB/gemat11,rows,rcm_order,split_equal__split_equal,parts,1024,6.0588e-5,2.3048e-5,0.38040536079751763,bottle_conn,82475.0,4726.0,0.057302212791755076
HB/gemat11,rows,rcm_order,balance_work__split_equal,parts,1024,6.0588e-5,0.000955188,15.765300059417706,bottle_conn,82475.0,4278.0,0.05187026371627766
HB/gemat11,rows,rcm_order,balance_work__map_local,parts,1024,6.0588e-5,0.001077043,17.776506899055917,bottle_conn,82475.0,3648.42,0.0442366777811458
HB/gemat11,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,6.0588e-5,0.039041772,644.3812636165577,bottle_conn,82475.0,2584.0,0.031330706274628674
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,6.0588e-5,0.03732412,616.0315574041065,bottle_conn,82475.0,1903.87,0.023084207335556228
HB/gemat11,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.0588e-5,0.082464098,1361.0632138377237,bottle_conn,82475.0,1898.26,0.023016186723249468
HB/gemat11,rows,rcm_order,balance_work,parts,1024,6.0588e-5,0.0007778370000000001,12.838136264606854,total_conn,4929.0,13318.0,2.701967944816393
HB/gemat11,rows,rcm_order,split_conn__convex,parts,1024,6.0588e-5,1.8566856530000002,30644.445319205126,total_conn,4929.0,9299.0,1.8865895719212822
HB/gemat11,rows,rcm_order,balance_work,parts,1024,6.0588e-5,0.000776863,12.822060474021258,total_hypercut,4929.0,4576.0,0.9283830391560154
HB/gemat11,rows,rcm_order,split_hypercut__convex,parts,1024,6.0588e-5,3.1731095710000004,52371.91475209613,total_hypercut,4929.0,4573.0,0.927774396429296
HB/gemat11,rows,rcm_order,chunk_equal,vertices,2,6.0588e-5,4.822000000000001e-6,0.0795867168416188,cache,4929.0,30427.0,6.173057415297221
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,2,6.0588e-5,0.00032019000000000004,5.284709843533373,cache,4929.0,16970.0,3.4428890241428283
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,2,6.0588e-5,0.007221365,119.18804053607975,cache,4929.0,16970.0,3.4428890241428283
HB/gemat11,rows,rcm_order,chunk_equal,vertices,4,6.0588e-5,3.475e-6,0.057354591668317155,cache,4929.0,22110.0,4.485696895922094
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,4,6.0588e-5,0.000360626,5.95210272661253,cache,4929.0,14893.0,3.021505376344086
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,4,6.0588e-5,0.007069721,116.68516868026671,cache,4929.0,14893.0,3.021505376344086
HB/gemat11,rows,rcm_order,chunk_equal,vertices,8,6.0588e-5,2.9400000000000002e-6,0.048524460289166176,cache,4929.0,17741.0,3.599310204909718
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,8,6.0588e-5,0.00042089700000000005,6.946870667458903,cache,4929.0,13847.0,2.8092919456279164
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,8,6.0588e-5,0.006941383000000001,114.56696045421536,cache,4929.0,13847.0,2.8092919456279164
HB/gemat11,rows,rcm_order,chunk_equal,vertices,16,6.0588e-5,2.582e-6,0.042615699478444576,cache,4929.0,15371.0,3.1184824508013795
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,16,6.0588e-5,0.000627631,10.3589984815475,cache,4929.0,13262.0,2.6906066139176303
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,16,6.0588e-5,0.006860955,113.2395028718558,cache,4929.0,13262.0,2.6906066139176303
HB/gemat11,rows,rcm_order,chunk_equal,vertices,32,6.0588e-5,2.077e-6,0.034280715653264675,cache,4929.0,13977.0,2.8356664637857576
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,32,6.0588e-5,0.0009499420000000001,15.67871525714663,cache,4929.0,12802.0,2.5972813958206533
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,32,6.0588e-5,0.0068664880000000005,113.33082458572655,cache,4929.0,12802.0,2.5972813958206533
HB/gemat11,rows,rcm_order,chunk_equal,vertices,64,6.0588e-5,2.019e-6,0.03332343038225391,cache,4929.0,13142.0,2.666260904848854
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,64,6.0588e-5,0.001612179,26.60888294711824,cache,4929.0,12405.0,2.516737674984784
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,64,6.0588e-5,0.006969416000000001,115.02964283356441,cache,4929.0,12405.0,2.516737674984784
HB/gemat11,rows,rcm_order,chunk_equal,vertices,128,6.0588e-5,1.992e-6,0.03287779758367994,cache,4929.0,12382.0,2.512071414079935
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,128,6.0588e-5,0.0028463440000000002,46.978675645342314,cache,4929.0,11963.0,2.4270643132481236
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,128,6.0588e-5,0.007211403000000001,119.02361853832443,cache,4929.0,11963.0,2.4270643132481236
HB/gemat11,rows,rcm_order,chunk_equal,vertices,256,6.0588e-5,1.942e-6,0.0320525516603948,cache,4929.0,11591.0,2.351592615134916
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,256,6.0588e-5,0.005272714,87.02571466296956,cache,4929.0,11292.0,2.2909312233718806
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,256,6.0588e-5,0.008005654000000001,132.13266653462733,cache,4929.0,11292.0,2.2909312233718806
HB/gemat11,rows,rcm_order,chunk_equal,vertices,512,6.0588e-5,1.9320000000000003e-6,0.031887502475737774,cache,4929.0,9478.0,1.9229052546155407
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,512,6.0588e-5,0.009875272000000001,162.99055918663763,cache,4929.0,9151.0,1.8565631974031245
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,512,6.0588e-5,0.011757356,194.05420215224134,cache,4929.0,9151.0,1.8565631974031245
HB/gemat11,rows,rcm_order,chunk_equal,vertices,1024,6.0588e-5,1.925e-6,0.031771968046477854,cache,4929.0,7190.0,1.458713735037533
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,1024,6.0588e-5,0.018445756,304.4456988182478,cache,4929.0,6951.0,1.4102251978088862
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,1024,6.0588e-5,0.011946621000000001,197.1780055456526,cache,4929.0,6951.0,1.4102251978088862
HB/gemat11,rows,rcm_order,chunk_equal,vertices,2048,6.0588e-5,1.933e-6,0.031904007394203474,cache,4929.0,5993.0,1.2158652870764861
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,2048,6.0588e-5,0.032520935,536.7553806034198,cache,4929.0,5821.0,1.180969770744573
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,2048,6.0588e-5,0.010104741,166.77792632204395,cache,4929.0,5821.0,1.180969770744573
HB/gemat11,rows,rcm_order,chunk_equal,vertices,4096,6.0588e-5,1.979e-6,0.0326632336436258,cache,4929.0,5517.0,1.1192939744370054
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,4096,6.0588e-5,0.047946809,791.3581732356241,cache,4929.0,5265.0,1.0681679853925745
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,4096,6.0588e-5,0.006345092,104.72522611738297,cache,4929.0,5265.0,1.0681679853925745
HB/gemat11,rows,rcm_order,chunk_equal,vertices,8192,6.0588e-5,1.922e-6,0.03172245329108074,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,8192,6.0588e-5,0.049363971000000006,814.7483164983165,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,8192,6.0588e-5,0.003377063,55.73814946854162,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_equal,vertices,16384,6.0588e-5,1.925e-6,0.031771968046477854,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,16384,6.0588e-5,0.049350091000000006,814.5192282300126,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,16384,6.0588e-5,0.003381591,55.81288373935433,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_equal,vertices,32768,6.0588e-5,1.9210000000000003e-6,0.03170594837261504,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,32768,6.0588e-5,0.049357498,814.641480161088,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,32768,6.0588e-5,0.0033800920000000003,55.78814286657424,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_equal,vertices,65536,6.0588e-5,1.923e-6,0.03173895820954645,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__dynamic,vertices,65536,6.0588e-5,0.049359777,814.6790948702713,cache,4929.0,4929.0,1.0
HB/gemat11,rows,rcm_order,chunk_conn__convex,vertices,65536,6.0588e-5,0.003380796,55.799762329174094,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,2,6.0792000000000003e-5,8.64e-7,0.01421239636794315,bottle_conn,82475.0,77618.0,0.9411094270991209
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,2,6.0792000000000003e-5,0.00016024,2.6358731412027896,bottle_conn,82475.0,69446.0,0.8420248560169749
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,2,6.0792000000000003e-5,0.00026927900000000004,4.4295137518094485,bottle_conn,82475.0,68604.59,0.8318228554107305
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,2,6.0792000000000003e-5,0.0012777560000000001,21.018489274904592,bottle_conn,82475.0,66991.0,0.8122582600788117
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,2,6.0792000000000003e-5,0.001341331,22.064268324779576,bottle_conn,82475.0,67259.71,0.8155163382843287
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.0792000000000003e-5,0.002824628,46.46381102776681,bottle_conn,82475.0,67068.08,0.8131928463170658
HB/gemat11,cols,rcm_order,balance_work,parts,2,6.0792000000000003e-5,7.06e-7,0.011613370180286879,total_conn,4929.0,526.0,0.10671535808480422
HB/gemat11,cols,rcm_order,split_conn__convex,parts,2,6.0792000000000003e-5,0.009368501000000001,154.10746479799974,total_conn,4929.0,477.0,0.0967741935483871
HB/gemat11,cols,rcm_order,balance_work,parts,2,6.0792000000000003e-5,4.64e-7,0.007632583234636136,total_hypercut,4929.0,526.0,0.10671535808480422
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,2,6.0792000000000003e-5,0.013467867000000001,221.54012041058036,total_hypercut,4929.0,477.0,0.0967741935483871
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,4,6.0792000000000003e-5,8.930000000000001e-7,0.01468943282010791,bottle_conn,82475.0,82215.0,0.9968475295544105
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,4,6.0792000000000003e-5,0.00016206100000000002,2.66582774049217,bottle_conn,82475.0,84228.0,1.0212549257350712
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,4,6.0792000000000003e-5,0.000285932,4.703447822081853,bottle_conn,82475.0,83694.0,1.0147802364352834
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,4,6.0792000000000003e-5,0.001408926,23.176174496644293,bottle_conn,82475.0,68815.0,0.8343740527432555
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,4,6.0792000000000003e-5,0.00138433,22.771581787077245,bottle_conn,82475.0,68250.34,0.8275276144286147
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.0792000000000003e-5,0.003022163,49.713169495986314,bottle_conn,82475.0,68100.44,0.8257100939678691
HB/gemat11,cols,rcm_order,balance_work,parts,4,6.0792000000000003e-5,1.114e-6,0.018324779576260036,total_conn,4929.0,1833.0,0.371880706025563
HB/gemat11,cols,rcm_order,split_conn__convex,parts,4,6.0792000000000003e-5,0.017484019,287.6039445979734,total_conn,4929.0,1192.0,0.24183404341651452
HB/gemat11,cols,rcm_order,balance_work,parts,4,6.0792000000000003e-5,1.114e-6,0.018324779576260036,total_hypercut,4929.0,1833.0,0.371880706025563
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,4,6.0792000000000003e-5,0.027199517000000003,447.4193479405185,total_hypercut,4929.0,1192.0,0.24183404341651452
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,8,6.0792000000000003e-5,9.84e-7,0.016186340307935254,bottle_conn,82475.0,80705.0,0.9785389511973325
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,8,6.0792000000000003e-5,0.00018018500000000002,2.963959073562311,bottle_conn,82475.0,82009.0,0.9943498029705972
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,8,6.0792000000000003e-5,0.00028573600000000003,4.700223713646532,bottle_conn,82475.0,82927.94,1.0054918460139437
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,8,6.0792000000000003e-5,0.0015961200000000001,26.25542834583498,bottle_conn,82475.0,66654.0,0.8081721733858745
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,8,6.0792000000000003e-5,0.001513804,24.90136860113173,bottle_conn,82475.0,65062.95,0.7888808729918156
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.0792000000000003e-5,0.003472614,57.12287801026451,bottle_conn,82475.0,65044.46,0.788656683843589
HB/gemat11,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,6.0792000000000003e-5,0.0014873970000000001,24.466985787603633,bottle_conn,82475.0,67399.0,0.8172052137011215
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,6.0792000000000003e-5,0.001435798,23.61820634293986,bottle_conn,82475.0,63368.44,0.7683351318581388
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.0792000000000003e-5,0.0032457410000000003,53.39092314778261,bottle_conn,82475.0,66087.6,0.8013046377690209
HB/gemat11,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,6.0792000000000003e-5,0.001171573,19.271828530069744,bottle_conn,82475.0,67399.0,0.8172052137011215
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,6.0792000000000003e-5,0.0011289100000000001,18.570042110804053,bottle_conn,82475.0,63374.59,0.7684096999090633
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.0792000000000003e-5,0.0028394450000000003,46.70754375575734,bottle_conn,82475.0,66304.01,0.803928584419521
HB/gemat11,cols,rcm_order,balance_work,parts,8,6.0792000000000003e-5,1.698e-6,0.027931306750888275,total_conn,4929.0,3979.0,0.8072631365388517
HB/gemat11,cols,rcm_order,split_conn__convex,parts,8,6.0792000000000003e-5,0.037607102,618.6192591130413,total_conn,4929.0,2535.0,0.5143031040779062
HB/gemat11,cols,rcm_order,split_conn__dynamic,parts,8,6.0792000000000003e-5,0.06945561,1142.512337149625,total_conn,4929.0,2535.0,0.5143031040779062
HB/gemat11,cols,rcm_order,split_conn__trans,parts,8,6.0792000000000003e-5,0.05684435400000001,935.0630675088828,total_conn,4929.0,2535.0,0.5143031040779062
HB/gemat11,cols,rcm_order,balance_work,parts,8,6.0792000000000003e-5,1.715e-6,0.028210948809053824,total_hypercut,4929.0,3462.0,0.7023737066342057
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,8,6.0792000000000003e-5,0.055056644,905.656073167522,total_hypercut,4929.0,2526.0,0.512477175897748
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,16,6.0792000000000003e-5,1.1630000000000001e-6,0.019130806685090145,bottle_conn,82475.0,66598.0,0.8074931797514399
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,16,6.0792000000000003e-5,0.00018246,3.0013817607579947,bottle_conn,82475.0,66263.0,0.8034313428311609
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,16,6.0792000000000003e-5,0.000285978,4.704204500592183,bottle_conn,82475.0,65341.0,0.7922521976356471
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,16,6.0792000000000003e-5,0.001846608,30.375838926174495,bottle_conn,82475.0,53581.0,0.649663534404365
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,16,6.0792000000000003e-5,0.0017062630000000002,28.067229240689567,bottle_conn,82475.0,47909.94,0.580902576538345
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.0792000000000003e-5,0.004145382,68.18959731543625,bottle_conn,82475.0,47838.1,0.5800315247044558
HB/gemat11,cols,rcm_order,balance_work,parts,16,6.0792000000000003e-5,3.5390000000000003e-6,0.05821489669693381,total_conn,4929.0,6827.0,1.3850679651044837
HB/gemat11,cols,rcm_order,split_conn__convex,parts,16,6.0792000000000003e-5,0.066790916,1098.6793657060139,total_conn,4929.0,5140.0,1.0428078717792655
HB/gemat11,cols,rcm_order,balance_work,parts,16,6.0792000000000003e-5,3.5850000000000004e-6,0.058971575207264114,total_hypercut,4929.0,4293.0,0.8709677419354839
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,16,6.0792000000000003e-5,0.081206946,1335.8163245163837,total_hypercut,4929.0,3780.0,0.7668898356664637
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,32,6.0792000000000003e-5,1.5100000000000002e-6,0.02483879457823398,bottle_conn,82475.0,38741.0,0.4697302212791755
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,32,6.0792000000000003e-5,0.000174054,2.8631069877615474,bottle_conn,82475.0,42381.0,0.5138648075174296
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,32,6.0792000000000003e-5,0.00029167900000000004,4.797983287274642,bottle_conn,82475.0,35223.38,0.4270794786298878
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,32,6.0792000000000003e-5,0.00234101,38.508520858007635,bottle_conn,82475.0,29882.0,0.3623158532888754
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,32,6.0792000000000003e-5,0.002025222,33.31395578365574,bottle_conn,82475.0,26724.36,0.3240298272203698
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.0792000000000003e-5,0.005057619,83.19546979865771,bottle_conn,82475.0,26700.35,0.3237387086996059
HB/gemat11,cols,rcm_order,balance_work,parts,32,6.0792000000000003e-5,6.900000000000001e-6,0.113501776549546,total_conn,4929.0,7840.0,1.5905863258267396
HB/gemat11,cols,rcm_order,split_conn__convex,parts,32,6.0792000000000003e-5,0.08215117300000001,1351.3484175549415,total_conn,4929.0,7057.0,1.4317305741529722
HB/gemat11,cols,rcm_order,balance_work,parts,32,6.0792000000000003e-5,6.977e-6,0.11476839057770759,total_hypercut,4929.0,4656.0,0.9446135118685332
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,32,6.0792000000000003e-5,0.133770943,2200.46951901566,total_hypercut,4929.0,4448.0,0.902414282815987
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,64,6.0792000000000003e-5,2.193e-6,0.0360738255033557,bottle_conn,82475.0,23808.0,0.2886692937253713
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,64,6.0792000000000003e-5,0.00019463100000000001,3.201589024871694,bottle_conn,82475.0,27087.0,0.3284267959987875
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,64,6.0792000000000003e-5,0.00031296300000000003,5.1480951440979075,bottle_conn,82475.0,19584.14,0.23745547135495604
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,64,6.0792000000000003e-5,0.003721373,61.214847348335304,bottle_conn,82475.0,16867.0,0.20451045771445892
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,64,6.0792000000000003e-5,0.003048045,50.13891630477694,bottle_conn,82475.0,14587.89,0.1768765080327372
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.0792000000000003e-5,0.007842990000000001,129.01352151598897,bottle_conn,82475.0,14551.42,0.17643431342831162
HB/gemat11,cols,rcm_order,balance_work,parts,64,6.0792000000000003e-5,1.7049000000000002e-5,0.28044808527437826,total_conn,4929.0,8616.0,1.7480219111381619
HB/gemat11,cols,rcm_order,split_conn__convex,parts,64,6.0792000000000003e-5,0.1404851,2310.914265034873,total_conn,4929.0,7781.0,1.578616352201258
HB/gemat11,cols,rcm_order,balance_work,parts,64,6.0792000000000003e-5,1.7285e-5,0.2843301750230294,total_hypercut,4929.0,4791.0,0.9720024345709068
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,64,6.0792000000000003e-5,0.244921399,4028.8425944203186,total_hypercut,4929.0,4712.0,0.9559748427672956
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,128,6.0792000000000003e-5,3.5390000000000003e-6,0.05821489669693381,bottle_conn,82475.0,14935.0,0.18108517732646257
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,128,6.0792000000000003e-5,0.000233469,3.840455981050138,bottle_conn,82475.0,16136.0,0.19564716580782054
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,128,6.0792000000000003e-5,0.00033854400000000003,5.568890643505725,bottle_conn,82475.0,12075.18,0.14641018490451652
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,128,6.0792000000000003e-5,0.005689254,93.58557046979865,bottle_conn,82475.0,9946.0,0.12059411943013035
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,128,6.0792000000000003e-5,0.0049094,80.75733649164364,bottle_conn,82475.0,7898.47,0.09576805092452259
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.0792000000000003e-5,0.013575157000000001,223.30499078826162,bottle_conn,82475.0,7878.11,0.09552118823886026
HB/gemat11,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,6.0792000000000003e-5,0.003249179,53.44747664166337,bottle_conn,82475.0,10912.0,0.13230675962412852
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,6.0792000000000003e-5,0.002934505,48.27123634688775,bottle_conn,82475.0,8281.82,0.10041612609881782
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.0792000000000003e-5,0.008948804000000001,147.20364521647588,bottle_conn,82475.0,8498.32,0.1030411639890876
HB/gemat11,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,6.0792000000000003e-5,0.0017070330000000002,28.07989538097118,bottle_conn,82475.0,10912.0,0.13230675962412852
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,6.0792000000000003e-5,0.001388705,22.84354849322279,bottle_conn,82475.0,8283.83,0.10044049712033949
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.0792000000000003e-5,0.0043741990000000005,71.95353006974602,bottle_conn,82475.0,8498.67,0.10304540769930282
HB/gemat11,cols,rcm_order,balance_work,parts,128,6.0792000000000003e-5,3.639e-5,0.5985984998026056,total_conn,4929.0,9486.0,1.9245283018867925
HB/gemat11,cols,rcm_order,split_conn__convex,parts,128,6.0792000000000003e-5,0.26957263400000003,4434.343893933413,total_conn,4929.0,8224.0,1.668492594846825
HB/gemat11,cols,rcm_order,split_conn__dynamic,parts,128,6.0792000000000003e-5,0.141576328,2328.864455849454,total_conn,4929.0,8224.0,1.668492594846825
HB/gemat11,cols,rcm_order,split_conn__trans,parts,128,6.0792000000000003e-5,0.059210593000000006,973.9865936307409,total_conn,4929.0,8224.0,1.668492594846825
HB/gemat11,cols,rcm_order,balance_work,parts,128,6.0792000000000003e-5,3.6686e-5,0.6034675615212528,total_hypercut,4929.0,4851.0,0.9841752891052952
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,128,6.0792000000000003e-5,0.47779141700000005,7859.445601394921,total_hypercut,4929.0,4811.0,0.9760600527490363
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,256,6.0792000000000003e-5,6.7380000000000005e-6,0.11083695223055666,bottle_conn,82475.0,10618.0,0.12874204304334647
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,256,6.0792000000000003e-5,0.00029497700000000003,4.852233846558758,bottle_conn,82475.0,9528.0,0.11552591694452864
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,256,6.0792000000000003e-5,0.000379834,6.24809185419134,bottle_conn,82475.0,7458.9,0.09043831464080024
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,256,6.0792000000000003e-5,0.01066446,175.4253849190683,bottle_conn,82475.0,5817.0,0.07053046377690209
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,256,6.0792000000000003e-5,0.009139582,150.34185419134096,bottle_conn,82475.0,4323.39,0.05242061230675963
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.0792000000000003e-5,0.030435691,500.6528984076852,bottle_conn,82475.0,4302.4,0.052166110942709905
HB/gemat11,cols,rcm_order,balance_work,parts,256,6.0792000000000003e-5,0.000101187,1.6644788787998421,total_conn,4929.0,10354.0,2.10062893081761
HB/gemat11,cols,rcm_order,split_conn__convex,parts,256,6.0792000000000003e-5,0.526493355,8660.569729569681,total_conn,4929.0,8670.0,1.7589774802191114
HB/gemat11,cols,rcm_order,balance_work,parts,256,6.0792000000000003e-5,9.9926e-5,1.6437360178970917,total_hypercut,4929.0,4880.0,0.9900588354635829
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,256,6.0792000000000003e-5,0.925352543,15221.617038426108,total_hypercut,4929.0,4855.0,0.984986812740921
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,512,6.0792000000000003e-5,1.2171000000000001e-5,0.20020726411369918,bottle_conn,82475.0,6846.0,0.08300697180963929
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,512,6.0792000000000003e-5,0.000393791,6.477677983945256,bottle_conn,82475.0,6170.0,0.0748105486511064
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,512,6.0792000000000003e-5,0.000500945,8.240311225161205,bottle_conn,82475.0,5030.47,0.06099387693240376
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,512,6.0792000000000003e-5,0.019743802,324.77631925253326,bottle_conn,82475.0,3338.0,0.04047287056683844
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,512,6.0792000000000003e-5,0.018648021,306.7512337149625,bottle_conn,82475.0,2454.65,0.029762352227947864
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.0792000000000003e-5,0.038281373,629.7107020660613,bottle_conn,82475.0,2433.22,0.029502515913913306
HB/gemat11,cols,rcm_order,balance_work,parts,512,6.0792000000000003e-5,0.000211127,3.4729405184892745,total_conn,4929.0,11872.0,2.4086021505376345
HB/gemat11,cols,rcm_order,split_conn__convex,parts,512,6.0792000000000003e-5,1.011364205,16636.468696539017,total_conn,4929.0,9241.0,1.8748224792047068
HB/gemat11,cols,rcm_order,balance_work,parts,512,6.0792000000000003e-5,0.000210966,3.470292143703119,total_hypercut,4929.0,4910.0,0.9961452627307771
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,512,6.0792000000000003e-5,1.769210909,29102.692936570602,total_hypercut,4929.0,4889.0,0.9918847636437411
HB/gemat11,cols,rcm_order,split_equal__split_equal,parts,1024,6.0792000000000003e-5,2.2934e-5,0.37725358599815767,bottle_conn,82475.0,5031.0,0.06100030312215823
HB/gemat11,cols,rcm_order,balance_work__split_equal,parts,1024,6.0792000000000003e-5,0.0006527480000000001,10.737399657849718,bottle_conn,82475.0,4278.0,0.05187026371627766
HB/gemat11,cols,rcm_order,balance_work__map_local,parts,1024,6.0792000000000003e-5,0.000755793,12.43244176865377,bottle_conn,82475.0,3744.26,0.045398726886935435
HB/gemat11,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,6.0792000000000003e-5,0.025119608,413.20581655480987,bottle_conn,82475.0,2629.0,0.031876326159442255
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,6.0792000000000003e-5,0.02362598,388.6363337281221,bottle_conn,82475.0,1966.78,0.023846983934525612
HB/gemat11,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.0792000000000003e-5,0.070217004,1155.0369127516778,bottle_conn,82475.0,1961.04,0.02377738708699606
HB/gemat11,cols,rcm_order,balance_work,parts,1024,6.0792000000000003e-5,0.000452463,7.442804974338729,total_conn,4929.0,14793.0,3.0012172854534387
HB/gemat11,cols,rcm_order,split_conn__convex,parts,1024,6.0792000000000003e-5,1.87771452,30887.52664824319,total_conn,4929.0,10229.0,2.075268817204301
HB/gemat11,cols,rcm_order,balance_work,parts,1024,6.0792000000000003e-5,0.00045223,7.4389722331885775,total_hypercut,4929.0,4926.0,0.9993913572732805
HB/gemat11,cols,rcm_order,split_hypercut__convex,parts,1024,6.0792000000000003e-5,3.1453166120000002,51738.98888011581,total_hypercut,4929.0,4911.0,0.9963481436396835
HB/gemat11,cols,rcm_order,chunk_equal,vertices,2,6.0792000000000003e-5,4.853e-6,0.07982958283984734,cache,4929.0,25797.0,5.233718807060256
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,2,6.0792000000000003e-5,0.00032080000000000005,5.277010132912226,cache,4929.0,20142.0,4.086427267194157
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,2,6.0792000000000003e-5,0.006458321,106.23636333728122,cache,4929.0,20142.0,4.086427267194157
HB/gemat11,cols,rcm_order,chunk_equal,vertices,4,6.0792000000000003e-5,3.423e-6,0.05630675088827477,cache,4929.0,20601.0,4.179549604382228
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,4,6.0792000000000003e-5,0.000343863,5.656385708645875,cache,4929.0,16303.0,3.3075674579022114
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,4,6.0792000000000003e-5,0.0068447280000000004,112.59257797078563,cache,4929.0,16303.0,3.3075674579022114
HB/gemat11,cols,rcm_order,chunk_equal,vertices,8,6.0792000000000003e-5,2.886e-6,0.047473351756810105,cache,4929.0,17398.0,3.529722053154798
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,8,6.0792000000000003e-5,0.00045189000000000004,7.433379392025267,cache,4929.0,14699.0,2.9821464800162305
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,8,6.0792000000000003e-5,0.006884100000000001,113.24022897749704,cache,4929.0,14699.0,2.9821464800162305
HB/gemat11,cols,rcm_order,chunk_equal,vertices,16,6.0792000000000003e-5,2.514e-6,0.04135412554283458,cache,4929.0,15548.0,3.154392371677825
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,16,6.0792000000000003e-5,0.000626503,10.305681668640611,cache,4929.0,13970.0,2.8342462974234124
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,16,6.0792000000000003e-5,0.0068930630000000005,113.38766614028162,cache,4929.0,13970.0,2.8342462974234124
HB/gemat11,cols,rcm_order,chunk_equal,vertices,32,6.0792000000000003e-5,2.075e-6,0.034132780629030135,cache,4929.0,14454.0,2.932440657334145
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,32,6.0792000000000003e-5,0.000953047,15.677177918147125,cache,4929.0,13500.0,2.7388922702373706
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,32,6.0792000000000003e-5,0.006877504,113.13172785892881,cache,4929.0,13500.0,2.7388922702373706
HB/gemat11,cols,rcm_order,chunk_equal,vertices,64,6.0792000000000003e-5,2.0110000000000003e-6,0.033080010527701015,cache,4929.0,13780.0,2.795698924731183
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,64,6.0792000000000003e-5,0.001616755,26.594864455849454,cache,4929.0,13072.0,2.6520592412254005
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,64,6.0792000000000003e-5,0.0070397540000000005,115.80066456112647,cache,4929.0,13072.0,2.6520592412254005
HB/gemat11,cols,rcm_order,chunk_equal,vertices,128,6.0792000000000003e-5,1.968e-6,0.03237268061587051,cache,4929.0,12994.0,2.6362345303306958
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,128,6.0792000000000003e-5,0.002848549,46.857300302671405,cache,4929.0,12613.0,2.55893690403733
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,128,6.0792000000000003e-5,0.0073660620000000005,121.16827872088433,cache,4929.0,12613.0,2.55893690403733
HB/gemat11,cols,rcm_order,chunk_equal,vertices,256,6.0792000000000003e-5,1.958e-6,0.032208185287537834,cache,4929.0,12086.0,2.4520186650436195
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,256,6.0792000000000003e-5,0.005279369,86.84315370443478,cache,4929.0,11834.0,2.4008926759991884
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,256,6.0792000000000003e-5,0.008114215000000001,133.47504605869193,cache,4929.0,11834.0,2.4008926759991884
HB/gemat11,cols,rcm_order,chunk_equal,vertices,512,6.0792000000000003e-5,1.933e-6,0.031796946966706145,cache,4929.0,9807.0,1.98965307364577
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,512,6.0792000000000003e-5,0.009887897000000001,162.65128635346758,cache,4929.0,9573.0,1.9421789409616554
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,512,6.0792000000000003e-5,0.012454573,204.87190748782734,cache,4929.0,9573.0,1.9421789409616554
HB/gemat11,cols,rcm_order,chunk_equal,vertices,1024,6.0792000000000003e-5,1.923e-6,0.03163245163837347,cache,4929.0,7358.0,1.4927977277338202
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,1024,6.0792000000000003e-5,0.018450448,303.50125016449533,cache,4929.0,7192.0,1.4591194968553458
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,1024,6.0792000000000003e-5,0.013267894,218.25065798131334,cache,4929.0,7192.0,1.4591194968553458
HB/gemat11,cols,rcm_order,chunk_equal,vertices,2048,6.0792000000000003e-5,1.934e-6,0.03181339649953941,cache,4929.0,6058.0,1.2290525461554067
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,2048,6.0792000000000003e-5,0.032530018,535.103599157784,cache,4929.0,5874.0,1.191722458916616
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,2048,6.0792000000000003e-5,0.010772990000000001,177.21065271746284,cache,4929.0,5874.0,1.191722458916616
HB/gemat11,cols,rcm_order,chunk_equal,vertices,4096,6.0792000000000003e-5,1.923e-6,0.03163245163837347,cache,4929.0,5526.0,1.1211199026171637
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,4096,6.0792000000000003e-5,0.047942581000000005,788.6330602710883,cache,4929.0,5319.0,1.079123554473524
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,4096,6.0792000000000003e-5,0.006382853,104.99494999342018,cache,4929.0,5319.0,1.079123554473524
HB/gemat11,cols,rcm_order,chunk_equal,vertices,8192,6.0792000000000003e-5,1.917e-6,0.031533754441373865,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,8192,6.0792000000000003e-5,0.049367964,812.0799447295697,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,8192,6.0792000000000003e-5,0.0033755810000000003,55.526730490854064,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_equal,vertices,16384,6.0792000000000003e-5,1.9200000000000003e-6,0.03158310303987367,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,16384,6.0792000000000003e-5,0.049365574,812.0406303460982,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,16384,6.0792000000000003e-5,0.0033804480000000003,55.60679036715357,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_equal,vertices,32768,6.0792000000000003e-5,1.981e-6,0.032586524542702985,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,32768,6.0792000000000003e-5,0.049364615,812.024855244111,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,32768,6.0792000000000003e-5,0.003378406,55.57320042110804,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_equal,vertices,65536,6.0792000000000003e-5,1.927e-6,0.03169824976970654,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__dynamic,vertices,65536,6.0792000000000003e-5,0.049347312000000004,811.740228977497,cache,4929.0,4929.0,1.0
HB/gemat11,cols,rcm_order,chunk_conn__convex,vertices,65536,6.0792000000000003e-5,0.0033772000000000003,55.553362284511124,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,2,6.3774e-5,8.64e-7,0.013547840812870448,bottle_conn,82475.0,45849.0,0.5559139133070627
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,2,6.3774e-5,0.000162392,2.5463668579671968,bottle_conn,82475.0,47742.0,0.5788663231282207
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,2,6.3774e-5,0.000260774,4.089033148304952,bottle_conn,82475.0,46318.06,0.5616012124886329
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,2,6.3774e-5,0.0013364050000000001,20.955326622134415,bottle_conn,82475.0,45686.0,0.5539375568354047
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,2,6.3774e-5,0.001395441,21.88103302286198,bottle_conn,82475.0,46197.62,0.5601408911791452
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.3774e-5,0.002825208,44.30031047135196,bottle_conn,82475.0,45809.88,0.5554395877538648
HB/gemat11,rows,spectral_order,balance_work,parts,2,6.3774e-5,4.89e-7,0.007667701571173205,total_conn,4929.0,94.0,0.01907080543720836
HB/gemat11,rows,spectral_order,split_conn__convex,parts,2,6.3774e-5,0.006591125000000001,103.35128735848465,total_conn,4929.0,31.0,0.006289308176100629
HB/gemat11,rows,spectral_order,balance_work,parts,2,6.3774e-5,4.86e-7,0.007620660457239627,total_hypercut,4929.0,94.0,0.01907080543720836
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,2,6.3774e-5,0.01020861,160.07479537115438,total_hypercut,4929.0,31.0,0.006289308176100629
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,4,6.3774e-5,8.920000000000001e-7,0.013986891209583845,bottle_conn,82475.0,29341.0,0.35575628978478324
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,4,6.3774e-5,0.00016262200000000002,2.5499733433687712,bottle_conn,82475.0,31627.0,0.3834737799333131
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,4,6.3774e-5,0.000372782,5.845360178129018,bottle_conn,82475.0,30003.3,0.36378660200060625
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,4,6.3774e-5,0.001421795,22.294273528397152,bottle_conn,82475.0,26560.0,0.322036980903304
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,4,6.3774e-5,0.001398937,21.93585160096591,bottle_conn,82475.0,27085.51,0.328408729918157
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.3774e-5,0.0030426930000000004,47.710556025966696,bottle_conn,82475.0,26649.07,0.32311694452864503
HB/gemat11,rows,spectral_order,balance_work,parts,4,6.3774e-5,9.25e-7,0.0145043434628532,total_conn,4929.0,241.0,0.04889429904645973
HB/gemat11,rows,spectral_order,split_conn__convex,parts,4,6.3774e-5,0.012146723,190.4651268542039,total_conn,4929.0,74.0,0.01501318725907892
HB/gemat11,rows,spectral_order,balance_work,parts,4,6.3774e-5,9.200000000000001e-7,0.014425941606297238,total_hypercut,4929.0,241.0,0.04889429904645973
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,4,6.3774e-5,0.021125271,331.2520933295701,total_hypercut,4929.0,74.0,0.01501318725907892
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,8,6.3774e-5,9.87e-7,0.015476526484147145,bottle_conn,82475.0,20633.0,0.25017277963019097
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,8,6.3774e-5,0.00026772300000000004,4.19799604854643,bottle_conn,82475.0,20919.0,0.2536404971203395
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,8,6.3774e-5,0.000332965,5.22101483363126,bottle_conn,82475.0,20786.73,0.25203673840557744
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,8,6.3774e-5,0.0015964070000000002,25.032254523787124,bottle_conn,82475.0,17954.0,0.2176902091542892
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,8,6.3774e-5,0.00161157,25.27001599397874,bottle_conn,82475.0,18375.06,0.22279551379205823
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.3774e-5,0.003468856,54.39295010505849,bottle_conn,82475.0,18026.37,0.2185676871779327
HB/gemat11,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,6.3774e-5,0.0014972240000000001,23.477028256029104,bottle_conn,82475.0,18263.0,0.2214367990300091
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,6.3774e-5,0.0015436240000000002,24.204597484868444,bottle_conn,82475.0,18605.37,0.2255879963625341
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.3774e-5,0.003298595,51.72319440524352,bottle_conn,82475.0,18794.02,0.22787535616853594
HB/gemat11,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,6.3774e-5,0.0013393740000000002,21.001881644557344,bottle_conn,82475.0,18263.0,0.2214367990300091
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,6.3774e-5,0.00128099,20.086398845924673,bottle_conn,82475.0,18616.42,0.22572197635647165
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.3774e-5,0.0030175450000000004,47.31622604823283,bottle_conn,82475.0,18854.81,0.22861242800848744
HB/gemat11,rows,spectral_order,balance_work,parts,8,6.3774e-5,1.489e-6,0.023348072882365855,total_conn,4929.0,611.0,0.12396023534185432
HB/gemat11,rows,spectral_order,split_conn__convex,parts,8,6.3774e-5,0.027450989000000002,430.441700379465,total_conn,4929.0,234.0,0.04747413268411443
HB/gemat11,rows,spectral_order,split_conn__dynamic,parts,8,6.3774e-5,0.07120717800000001,1116.5549910621885,total_conn,4929.0,234.0,0.04747413268411443
HB/gemat11,rows,spectral_order,split_conn__trans,parts,8,6.3774e-5,0.057871335,907.4440210744191,total_conn,4929.0,234.0,0.04747413268411443
HB/gemat11,rows,spectral_order,balance_work,parts,8,6.3774e-5,1.495e-6,0.02344215511023301,total_hypercut,4929.0,603.0,0.12233718807060255
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,8,6.3774e-5,0.047782714000000004,749.2506977765233,total_hypercut,4929.0,223.0,0.04524244268614323
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,16,6.3774e-5,1.1660000000000001e-6,0.01828331294885063,bottle_conn,82475.0,15270.0,0.18514701424674143
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,16,6.3774e-5,0.00026837400000000004,4.2082039702700165,bottle_conn,82475.0,15343.0,0.18603213094877236
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,16,6.3774e-5,0.00037461700000000005,5.874133659485057,bottle_conn,82475.0,15082.85,0.18287784177023342
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,16,6.3774e-5,0.001849039,28.993618088876342,bottle_conn,82475.0,13086.0,0.15866626250378904
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,16,6.3774e-5,0.001725022,27.048985479976167,bottle_conn,82475.0,13120.64,0.15908626856623218
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.3774e-5,0.00409022,64.1361683444664,bottle_conn,82475.0,12867.52,0.15601721733858745
HB/gemat11,rows,spectral_order,balance_work,parts,16,6.3774e-5,4.2510000000000005e-6,0.06665725844387996,total_conn,4929.0,1162.0,0.23574761614932035
HB/gemat11,rows,spectral_order,split_conn__convex,parts,16,6.3774e-5,0.050368929,789.8035092670995,total_conn,4929.0,553.0,0.11219314262527896
HB/gemat11,rows,spectral_order,balance_work,parts,16,6.3774e-5,2.996e-6,0.04697839244833318,total_hypercut,4929.0,1066.0,0.21627104889429904
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,16,6.3774e-5,0.08705605000000001,1365.071188885753,total_hypercut,4929.0,516.0,0.1046865489957395
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,32,6.3774e-5,1.526e-6,0.023928246620879983,bottle_conn,82475.0,12698.0,0.15396180660806305
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,32,6.3774e-5,0.00027202300000000003,4.265421645184558,bottle_conn,82475.0,12780.0,0.1549560472870567
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,32,6.3774e-5,0.000270193,4.236726565685076,bottle_conn,82475.0,13058.19,0.15832906941497424
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,32,6.3774e-5,0.0024639780000000003,38.63608994260984,bottle_conn,82475.0,10680.0,0.12949378599575628
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,32,6.3774e-5,0.002176415,34.12699532724935,bottle_conn,82475.0,10434.31,0.12651482267353742
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.3774e-5,0.005204085000000001,81.60198513500801,bottle_conn,82475.0,10341.25,0.12538648075174294
HB/gemat11,rows,spectral_order,balance_work,parts,32,6.3774e-5,5.781e-6,0.0906482265500047,total_conn,4929.0,2132.0,0.4325420977885981
HB/gemat11,rows,spectral_order,split_conn__convex,parts,32,6.3774e-5,0.105840944,1659.6253018471477,total_conn,4929.0,1273.0,0.2582673970379387
HB/gemat11,rows,spectral_order,balance_work,parts,32,6.3774e-5,5.766e-6,0.09041302098033682,total_hypercut,4929.0,1728.0,0.35057821059038347
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,32,6.3774e-5,0.179109186,2808.498541725468,total_hypercut,4929.0,1068.0,0.21667681071211198
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,64,6.3774e-5,2.194e-6,0.034402734656756674,bottle_conn,82475.0,11389.0,0.13809033040315247
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,64,6.3774e-5,0.000193759,3.0382130648853765,bottle_conn,82475.0,10793.0,0.13086389815095484
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,64,6.3774e-5,0.00030021000000000003,4.707404271333146,bottle_conn,82475.0,10984.11,0.13318108517732646
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,64,6.3774e-5,0.0035125660000000004,55.07833913507072,bottle_conn,82475.0,8546.0,0.10361927856926341
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,64,6.3774e-5,0.003123921,48.984241226832246,bottle_conn,82475.0,8233.89,0.09983498029705971
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.3774e-5,0.0071468,112.06447768683162,bottle_conn,82475.0,8201.07,0.09943704152773568
HB/gemat11,rows,spectral_order,balance_work,parts,64,6.3774e-5,1.8019e-5,0.28254461065638037,total_conn,4929.0,3754.0,0.7616149320348955
HB/gemat11,rows,spectral_order,split_conn__convex,parts,64,6.3774e-5,0.21856445900000002,3427.1718725499422,total_conn,4929.0,2465.0,0.5001014404544533
HB/gemat11,rows,spectral_order,balance_work,parts,64,6.3774e-5,1.7874000000000002e-5,0.2802709568162574,total_hypercut,4929.0,2563.0,0.5199837695272875
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,64,6.3774e-5,0.33336038100000004,5227.214554520651,total_hypercut,4929.0,1812.0,0.3676202069385271
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,128,6.3774e-5,3.541e-6,0.05552419481293317,bottle_conn,82475.0,8885.0,0.10772961503485905
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,128,6.3774e-5,0.000226192,3.5467745476212875,bottle_conn,82475.0,9247.0,0.11211882388602606
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,128,6.3774e-5,0.00038977900000000004,6.11187944930536,bottle_conn,82475.0,8235.72,0.09985716883904212
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,128,6.3774e-5,0.005874553,92.1151723272807,bottle_conn,82475.0,6323.0,0.07666565625947257
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,128,6.3774e-5,0.005201346,81.55903659798663,bottle_conn,82475.0,5733.67,0.06952009699909063
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.3774e-5,0.013249,207.7492395019914,bottle_conn,82475.0,5721.75,0.06937556835404668
HB/gemat11,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,6.3774e-5,0.003316634,52.00605262332612,bottle_conn,82475.0,6881.0,0.08343134283116095
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,6.3774e-5,0.002975417,46.6556433656349,bottle_conn,82475.0,5937.02,0.07198569263413156
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.3774e-5,0.008511943000000001,133.4704268197071,bottle_conn,82475.0,6255.2,0.07584358896635345
HB/gemat11,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,6.3774e-5,0.0019590040000000003,30.717910120111647,bottle_conn,82475.0,6881.0,0.08343134283116095
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,6.3774e-5,0.001630703,25.570028538275785,bottle_conn,82475.0,5943.0,0.07205819945438012
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.3774e-5,0.004593911,72.03423025057234,bottle_conn,82475.0,6255.12,0.0758426189754471
HB/gemat11,rows,spectral_order,balance_work,parts,128,6.3774e-5,4.4372e-5,0.6957694358202402,total_conn,4929.0,5795.0,1.1756948671130047
HB/gemat11,rows,spectral_order,split_conn__convex,parts,128,6.3774e-5,0.380448118,5965.567754884435,total_conn,4929.0,4113.0,0.8344491783323189
HB/gemat11,rows,spectral_order,split_conn__dynamic,parts,128,6.3774e-5,0.121790981,1909.727804434409,total_conn,4929.0,4113.0,0.8344491783323189
HB/gemat11,rows,spectral_order,split_conn__trans,parts,128,6.3774e-5,0.053427124000000006,837.7571424091323,total_conn,4929.0,4113.0,0.8344491783323189
HB/gemat11,rows,spectral_order,balance_work,parts,128,6.3774e-5,4.4378e-5,0.6958635180481073,total_hypercut,4929.0,3250.0,0.6593629539460337
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,128,6.3774e-5,0.5900462780000001,9252.144729827203,total_hypercut,4929.0,2497.0,0.5065936295394603
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,256,6.3774e-5,6.691000000000001e-6,0.10491736444319003,bottle_conn,82475.0,7385.0,0.08954228554107305
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,256,6.3774e-5,0.00037426500000000004,5.868614168783517,bottle_conn,82475.0,6929.0,0.08401333737496211
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,256,6.3774e-5,0.0004802,7.52971430363471,bottle_conn,82475.0,6303.38,0.07642776598969385
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,256,6.3774e-5,0.009732523,152.60957443472262,bottle_conn,82475.0,4338.0,0.0525977568960291
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,256,6.3774e-5,0.008192492000000001,128.46131652397528,bottle_conn,82475.0,3700.63,0.04486971809639285
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.3774e-5,0.020942027000000002,328.37875936902185,bottle_conn,82475.0,3685.85,0.04469051227644741
HB/gemat11,rows,spectral_order,balance_work,parts,256,6.3774e-5,9.186900000000001e-5,1.4405400319879575,total_conn,4929.0,8149.0,1.6532765266788396
HB/gemat11,rows,spectral_order,split_conn__convex,parts,256,6.3774e-5,0.657878837,10315.784441935586,total_conn,4929.0,6076.0,1.2327044025157232
HB/gemat11,rows,spectral_order,balance_work,parts,256,6.3774e-5,9.0968e-5,1.4264120174365729,total_hypercut,4929.0,3772.0,0.765266788395212
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,256,6.3774e-5,1.0551968900000002,16545.879041615706,total_hypercut,4929.0,3103.0,0.6295394603367823
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,512,6.3774e-5,1.2161000000000001e-5,0.19068899551541382,bottle_conn,82475.0,5000.0,0.06062443164595332
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,512,6.3774e-5,0.0004929730000000001,7.729999686392574,bottle_conn,82475.0,5661.0,0.06863898150954835
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,512,6.3774e-5,0.000595382,9.3358108320005,bottle_conn,82475.0,4717.76,0.05720230372840255
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,512,6.3774e-5,0.016334607,256.1327029824066,bottle_conn,82475.0,2720.0,0.03297969081539861
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,512,6.3774e-5,0.014895154,233.56154545739642,bottle_conn,82475.0,2258.53,0.027384419521066992
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.3774e-5,0.039292696,616.1240630978142,bottle_conn,82475.0,2250.18,0.027283176720218245
HB/gemat11,rows,spectral_order,balance_work,parts,512,6.3774e-5,0.00021255400000000003,3.3329256436792427,total_conn,4929.0,11067.0,2.2452830188679247
HB/gemat11,rows,spectral_order,split_conn__convex,parts,512,6.3774e-5,1.125799585,17652.95551478659,total_conn,4929.0,7938.0,1.610468654899574
HB/gemat11,rows,spectral_order,balance_work,parts,512,6.3774e-5,0.00021146900000000002,3.3159124408065983,total_hypercut,4929.0,4228.0,0.8577804828565632
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,512,6.3774e-5,1.920346606,30111.747828268573,total_hypercut,4929.0,3602.0,0.7307770338811118
HB/gemat11,rows,spectral_order,split_equal__split_equal,parts,1024,6.3774e-5,2.2969e-5,0.36016244864678393,bottle_conn,82475.0,4434.0,0.053761745983631405
HB/gemat11,rows,spectral_order,balance_work__split_equal,parts,1024,6.3774e-5,0.0010022100000000001,15.715024931790387,bottle_conn,82475.0,4185.0,0.05074264928766293
HB/gemat11,rows,spectral_order,balance_work__map_local,parts,1024,6.3774e-5,0.001137515,17.836657572051305,bottle_conn,82475.0,3621.95,0.043915732040012125
HB/gemat11,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,6.3774e-5,0.021241961,333.0818358578731,bottle_conn,82475.0,2470.0,0.02994846923310094
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,6.3774e-5,0.018418381,288.80705303101576,bottle_conn,82475.0,1918.85,0.023265838132767506
HB/gemat11,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.3774e-5,0.054033523,847.2657038918682,bottle_conn,82475.0,1909.33,0.023150409214913608
HB/gemat11,rows,spectral_order,balance_work,parts,1024,6.3774e-5,0.000750049,11.761046821588735,total_conn,4929.0,14058.0,2.852099817407182
HB/gemat11,rows,spectral_order,split_conn__convex,parts,1024,6.3774e-5,1.9085923130000002,29927.43614952802,total_conn,4929.0,9874.0,2.0032460945425035
HB/gemat11,rows,spectral_order,balance_work,parts,1024,6.3774e-5,0.000749359,11.750227365384012,total_hypercut,4929.0,4494.0,0.9117468046256847
HB/gemat11,rows,spectral_order,split_hypercut__convex,parts,1024,6.3774e-5,3.304344089,51813.34225546461,total_hypercut,4929.0,4144.0,0.8407384865084195
HB/gemat11,rows,spectral_order,chunk_equal,vertices,2,6.3774e-5,4.9000000000000005e-6,0.07683381942484399,cache,4929.0,25920.0,5.258673158855752
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,2,6.3774e-5,0.00031848200000000003,4.993916015931258,cache,4929.0,17575.0,3.565631974031244
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,2,6.3774e-5,0.006636529,104.06323893749804,cache,4929.0,17575.0,3.565631974031244
HB/gemat11,rows,spectral_order,chunk_equal,vertices,4,6.3774e-5,3.458e-6,0.05422272399410418,cache,4929.0,20343.0,4.127206329884358
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,4,6.3774e-5,0.00036678000000000004,5.75124658951924,cache,4929.0,15837.0,3.2130249543517957
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,4,6.3774e-5,0.006715605,105.30317997930192,cache,4929.0,15837.0,3.2130249543517957
HB/gemat11,rows,spectral_order,chunk_equal,vertices,8,6.3774e-5,2.855e-6,0.04476746009345502,cache,4929.0,16753.0,3.3988638669101237
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,8,6.3774e-5,0.00045431700000000003,7.123859252987111,cache,4929.0,14214.0,2.8837492391965918
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,8,6.3774e-5,0.00707824,110.98943142973626,cache,4929.0,14214.0,2.8837492391965918
HB/gemat11,rows,spectral_order,chunk_equal,vertices,16,6.3774e-5,2.4560000000000003e-6,0.038510991940289147,cache,4929.0,13917.0,2.8234936092513694
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,16,6.3774e-5,0.000631675,9.904898547997616,cache,4929.0,12470.0,2.5299249340637044
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,16,6.3774e-5,0.007785615,122.08133408599114,cache,4929.0,12470.0,2.5299249340637044
HB/gemat11,rows,spectral_order,chunk_equal,vertices,32,6.3774e-5,2.066e-6,0.03239564712892402,cache,4929.0,11487.0,2.3304930006086426
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,32,6.3774e-5,0.0009520980000000001,14.9292501646439,cache,4929.0,10610.0,2.152566443497667
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,32,6.3774e-5,0.008825871,138.39293442468718,cache,4929.0,10610.0,2.152566443497667
HB/gemat11,rows,spectral_order,chunk_equal,vertices,64,6.3774e-5,2.002e-6,0.03139210336500768,cache,4929.0,9213.0,1.8691418137553257
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,64,6.3774e-5,0.001617434,25.36196569134757,cache,4929.0,8723.0,1.7697301683911544
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,64,6.3774e-5,0.009661353000000001,151.49360240850504,cache,4929.0,8723.0,1.7697301683911544
HB/gemat11,rows,spectral_order,chunk_equal,vertices,128,6.3774e-5,1.972e-6,0.030921692225671902,cache,4929.0,7433.0,1.5080137959018056
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,128,6.3774e-5,0.0028506020000000003,44.698497820428386,cache,4929.0,7155.0,1.4516129032258065
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,128,6.3774e-5,0.010457021,163.96997208893907,cache,4929.0,7155.0,1.4516129032258065
HB/gemat11,rows,spectral_order,chunk_equal,vertices,256,6.3774e-5,1.947e-6,0.03052968294289209,cache,4929.0,6236.0,1.2651653479407587
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,256,6.3774e-5,0.005275834,82.72703609621476,cache,4929.0,6069.0,1.231284236153378
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,256,6.3774e-5,0.010319721,161.81705710791232,cache,4929.0,6069.0,1.231284236153378
HB/gemat11,rows,spectral_order,chunk_equal,vertices,512,6.3774e-5,1.934e-6,0.030325838115846583,cache,4929.0,5664.0,1.1491174680462568
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,512,6.3774e-5,0.009881200000000001,154.9408850001568,cache,4929.0,5447.0,1.1050923108135524
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,512,6.3774e-5,0.009960243,156.1803085897074,cache,4929.0,5447.0,1.1050923108135524
HB/gemat11,rows,spectral_order,chunk_equal,vertices,1024,6.3774e-5,1.942e-6,0.030451281086336126,cache,4929.0,5234.0,1.0618786772164739
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,1024,6.3774e-5,0.018458067,289.4293442468718,cache,4929.0,5155.0,1.0458510854128626
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,1024,6.3774e-5,0.00984744,154.41151566469094,cache,4929.0,5155.0,1.0458510854128626
HB/gemat11,rows,spectral_order,chunk_equal,vertices,2048,6.3774e-5,1.9310000000000002e-6,0.030278797001913008,cache,4929.0,5103.0,1.0353012781497262
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,2048,6.3774e-5,0.032532038,510.114435349829,cache,4929.0,5001.0,1.014607425441266
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,2048,6.3774e-5,0.009426427000000001,147.8098754978518,cache,4929.0,5001.0,1.014607425441266
HB/gemat11,rows,spectral_order,chunk_equal,vertices,4096,6.3774e-5,1.935e-6,0.030341518487157777,cache,4929.0,5021.0,1.0186650436193954
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,4096,6.3774e-5,0.04796745,752.1474268510678,cache,4929.0,4953.0,1.0048691418137554
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,4096,6.3774e-5,0.006186795,97.01124282623012,cache,4929.0,4953.0,1.0048691418137554
HB/gemat11,rows,spectral_order,chunk_equal,vertices,8192,6.3774e-5,1.9310000000000002e-6,0.030278797001913008,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,8192,6.3774e-5,0.049119516,770.2122495060682,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,8192,6.3774e-5,0.003378841,52.98148148148148,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_equal,vertices,16384,6.3774e-5,1.9940000000000003e-6,0.03126666039451814,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,16384,6.3774e-5,0.049367517,774.1009972716154,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,16384,6.3774e-5,0.003375785,52.93356226675448,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_equal,vertices,32768,6.3774e-5,1.918e-6,0.0300749521748675,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,32768,6.3774e-5,0.049501291,776.1986232633989,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,32768,6.3774e-5,0.0033771400000000003,52.954809169881145,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_equal,vertices,65536,6.3774e-5,1.928e-6,0.030231755887979425,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__dynamic,vertices,65536,6.3774e-5,0.049368462,774.1158152225045,cache,4929.0,4929.0,1.0
HB/gemat11,rows,spectral_order,chunk_conn__convex,vertices,65536,6.3774e-5,0.0033802990000000002,53.0043434628532,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,2,6.2959e-5,8.580000000000001e-7,0.01362791658063184,bottle_conn,82475.0,45951.0,0.5571506517126402
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,2,6.2959e-5,0.000185899,2.9526993757842406,bottle_conn,82475.0,47836.0,0.5800060624431645
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,2,6.2959e-5,0.00031911,5.068536666719611,bottle_conn,82475.0,46472.8,0.5634774173992119
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,2,6.2959e-5,0.001343898,21.34560587048714,bottle_conn,82475.0,45784.0,0.5551257956956653
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,2,6.2959e-5,0.001427326,22.670722216045363,bottle_conn,82475.0,46455.85,0.5632719005759321
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,6.2959e-5,0.002894738,45.97814450674248,bottle_conn,82475.0,45913.58,0.5566969384662019
HB/gemat11,cols,spectral_order,balance_work,parts,2,6.2959e-5,4.88e-7,0.007751076097142585,total_conn,4929.0,98.0,0.019882329072834246
HB/gemat11,cols,spectral_order,split_conn__convex,parts,2,6.2959e-5,0.00669369,106.31823885385727,total_conn,4929.0,32.0,0.006492189085007101
HB/gemat11,cols,spectral_order,balance_work,parts,2,6.2959e-5,4.85e-7,0.007703426039168348,total_hypercut,4929.0,98.0,0.019882329072834246
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,2,6.2959e-5,0.010461008,166.15587922298639,total_hypercut,4929.0,32.0,0.006492189085007101
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,4,6.2959e-5,9.01e-7,0.01431090074492924,bottle_conn,82475.0,29739.0,0.36058199454380113
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,4,6.2959e-5,0.00015650900000000002,2.4858876411632966,bottle_conn,82475.0,32423.0,0.3931251894513489
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,4,6.2959e-5,0.00027754,4.408265696723264,bottle_conn,82475.0,30897.8,0.37463231282206727
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,4,6.2959e-5,0.001499424,23.815880175987548,bottle_conn,82475.0,26601.0,0.32253410124280085
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,4,6.2959e-5,0.00140869,22.3747200559094,bottle_conn,82475.0,27224.22,0.33009057290087906
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,6.2959e-5,0.003072234,48.797376070140885,bottle_conn,82475.0,26802.93,0.3249824795392543
HB/gemat11,cols,spectral_order,balance_work,parts,4,6.2959e-5,1.01e-6,0.016042186184659857,total_conn,4929.0,246.0,0.04990870359099209
HB/gemat11,cols,spectral_order,split_conn__convex,parts,4,6.2959e-5,0.012262735,194.7733445575692,total_conn,4929.0,76.0,0.015418949076891864
HB/gemat11,cols,spectral_order,balance_work,parts,4,6.2959e-5,1.006e-6,0.01597865277402754,total_hypercut,4929.0,246.0,0.04990870359099209
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,4,6.2959e-5,0.021444783000000002,340.6150510649788,total_hypercut,4929.0,76.0,0.015418949076891864
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,8,6.2959e-5,9.87e-7,0.01567686907352404,bottle_conn,82475.0,21847.0,0.26489239163382844
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,8,6.2959e-5,0.000178016,2.827490906780603,bottle_conn,82475.0,21719.0,0.26334040618369203
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,8,6.2959e-5,0.00036381600000000004,5.778617830651694,bottle_conn,82475.0,20941.26,0.2539103970900273
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,8,6.2959e-5,0.001651639,26.233564700837054,bottle_conn,82475.0,18072.0,0.21912094574113367
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,8,6.2959e-5,0.001584508,25.167299353547545,bottle_conn,82475.0,18577.06,0.22524474083055473
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,6.2959e-5,0.003376234,53.62591527819692,bottle_conn,82475.0,18231.66,0.22105680509245226
HB/gemat11,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,6.2959e-5,0.001581759,25.123636017090487,bottle_conn,82475.0,18372.0,0.22275841163989088
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,6.2959e-5,0.001441178,22.890738417065073,bottle_conn,82475.0,18761.97,0.22748675356168538
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,6.2959e-5,0.003303718,52.47411807684366,bottle_conn,82475.0,19117.11,0.23179278569263415
HB/gemat11,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,6.2959e-5,0.0012786680000000002,20.309534776600646,bottle_conn,82475.0,18372.0,0.22275841163989088
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,6.2959e-5,0.001311003,20.82312298479963,bottle_conn,82475.0,18706.21,0.22681066989996967
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,6.2959e-5,0.0028681730000000003,45.556203243380615,bottle_conn,82475.0,19087.59,0.2314348590481964
HB/gemat11,cols,spectral_order,balance_work,parts,8,6.2959e-5,1.622e-6,0.025762798011404246,total_conn,4929.0,626.0,0.1270034489754514
HB/gemat11,cols,spectral_order,split_conn__convex,parts,8,6.2959e-5,0.027588959000000003,438.20516526628444,total_conn,4929.0,238.0,0.048285656319740314
HB/gemat11,cols,spectral_order,split_conn__dynamic,parts,8,6.2959e-5,0.070899986,1126.1294810908685,total_conn,4929.0,238.0,0.048285656319740314
HB/gemat11,cols,spectral_order,split_conn__trans,parts,8,6.2959e-5,0.057767583000000004,917.5428929938531,total_conn,4929.0,238.0,0.048285656319740314
HB/gemat11,cols,spectral_order,balance_work,parts,8,6.2959e-5,1.6140000000000001e-6,0.025635731190139614,total_hypercut,4929.0,618.0,0.12538040170419965
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,8,6.2959e-5,0.048692139,773.3944154132054,total_hypercut,4929.0,234.0,0.04747413268411443
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,16,6.2959e-5,1.1720000000000002e-6,0.01861528931526867,bottle_conn,82475.0,16198.0,0.19639890876023036
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,16,6.2959e-5,0.00023994900000000002,3.8111945869534143,bottle_conn,82475.0,16560.0,0.2007881176113974
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,16,6.2959e-5,0.00037014000000000003,5.879064152861386,bottle_conn,82475.0,15733.76,0.1907700515307669
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,16,6.2959e-5,0.001736866,27.587255197827158,bottle_conn,82475.0,13643.0,0.16541982418914822
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,16,6.2959e-5,0.0017815040000000002,28.29625629377849,bottle_conn,82475.0,13542.36,0.1641995756289785
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,6.2959e-5,0.004091738,64.99051763846312,bottle_conn,82475.0,13278.63,0.16100187935738103
HB/gemat11,cols,spectral_order,balance_work,parts,16,6.2959e-5,3.0190000000000002e-6,0.0479518416747407,total_conn,4929.0,1208.0,0.24508013795901806
HB/gemat11,cols,spectral_order,split_conn__convex,parts,16,6.2959e-5,0.051313837,815.035769310186,total_conn,4929.0,566.0,0.1148305944410631
HB/gemat11,cols,spectral_order,balance_work,parts,16,6.2959e-5,2.965e-6,0.04709414063120443,total_hypercut,4929.0,1108.0,0.22479204706837086
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,16,6.2959e-5,0.08841104300000001,1404.2637748375928,total_hypercut,4929.0,530.0,0.10752688172043011
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,32,6.2959e-5,1.5240000000000001e-6,0.024206229450912498,bottle_conn,82475.0,13405.0,0.16253410124280085
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,32,6.2959e-5,0.000260064,4.130688225670674,bottle_conn,82475.0,13380.0,0.16223097908457107
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,32,6.2959e-5,0.00037392100000000004,5.939119109261583,bottle_conn,82475.0,13364.07,0.16203782964534708
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,32,6.2959e-5,0.002340794,37.17965660191553,bottle_conn,82475.0,10894.0,0.13208851167020308
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,32,6.2959e-5,0.001975105,31.371289251735252,bottle_conn,82475.0,10809.42,0.13106298878448014
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,6.2959e-5,0.005058020000000001,80.33831541161709,bottle_conn,82475.0,10669.66,0.12936841467111246
HB/gemat11,cols,spectral_order,balance_work,parts,32,6.2959e-5,5.48e-6,0.08704077256627328,total_conn,4929.0,2178.0,0.4418746195982958
HB/gemat11,cols,spectral_order,split_conn__convex,parts,32,6.2959e-5,0.10575303700000001,1679.7127813338839,total_conn,4929.0,1332.0,0.2702373706634206
HB/gemat11,cols,spectral_order,balance_work,parts,32,6.2959e-5,5.484e-6,0.0871043059769056,total_hypercut,4929.0,1772.0,0.3595049705822682
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,32,6.2959e-5,0.17932124200000002,2848.2225257707396,total_hypercut,4929.0,1119.0,0.22702373706634205
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,64,6.2959e-5,2.19e-6,0.03478454232119316,bottle_conn,82475.0,11782.0,0.1428554107305244
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,64,6.2959e-5,0.00028503000000000003,4.527232008132277,bottle_conn,82475.0,11790.0,0.14295240982115792
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,64,6.2959e-5,0.00036330300000000004,5.7704696707381,bottle_conn,82475.0,11409.5,0.13833889057290089
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,64,6.2959e-5,0.003648086,57.94383646500103,bottle_conn,82475.0,8594.0,0.10420127311306457
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,64,6.2959e-5,0.003130236,49.71864229101479,bottle_conn,82475.0,8361.88,0.10138684449833282
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,6.2959e-5,0.007507356000000001,119.24198287774584,bottle_conn,82475.0,8322.09,0.10090439527129433
HB/gemat11,cols,spectral_order,balance_work,parts,64,6.2959e-5,1.4235e-5,0.22609952508775552,total_conn,4929.0,3910.0,0.7932643538243052
HB/gemat11,cols,spectral_order,split_conn__convex,parts,64,6.2959e-5,0.221962963,3525.5160183611556,total_conn,4929.0,2574.0,0.5222154595252587
HB/gemat11,cols,spectral_order,balance_work,parts,64,6.2959e-5,1.4103e-5,0.22400292253688908,total_hypercut,4929.0,2654.0,0.5384459322377764
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,64,6.2959e-5,0.34119694500000003,5419.351403294208,total_hypercut,4929.0,1885.0,0.38243051328869954
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,128,6.2959e-5,3.541e-6,0.05624295176225797,bottle_conn,82475.0,9202.0,0.11157320400121248
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,128,6.2959e-5,0.00032578500000000004,5.174558045712289,bottle_conn,82475.0,9644.0,0.11693240375871476
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,128,6.2959e-5,0.000341422,5.422926031226671,bottle_conn,82475.0,8829.01,0.10705074264928767
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,128,6.2959e-5,0.006102499000000001,96.92814371257485,bottle_conn,82475.0,6470.0,0.0784480145498636
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,128,6.2959e-5,0.005283782000000001,83.92417287441033,bottle_conn,82475.0,5986.75,0.07258866323128221
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,6.2959e-5,0.013720316000000001,217.92461760828476,bottle_conn,82475.0,5945.09,0.07208354046680812
HB/gemat11,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,6.2959e-5,0.003371886,53.556854460839595,bottle_conn,82475.0,6873.0,0.08333434374052744
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,6.2959e-5,0.003024104,48.032910306707535,bottle_conn,82475.0,6067.01,0.07356180660806305
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,6.2959e-5,0.008645913,137.32608523007036,bottle_conn,82475.0,6255.02,0.07584140648681419
HB/gemat11,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,6.2959e-5,0.002030853,32.25675439571785,bottle_conn,82475.0,6873.0,0.08333434374052744
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,6.2959e-5,0.0015042100000000002,23.891897901809116,bottle_conn,82475.0,6063.07,0.07351403455592603
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,6.2959e-5,0.004448889,70.66327292364872,bottle_conn,82475.0,6254.99,0.07584104274022431
HB/gemat11,cols,spectral_order,balance_work,parts,128,6.2959e-5,4.5364e-5,0.7205324099810988,total_conn,4929.0,6070.0,1.2314871170622845
HB/gemat11,cols,spectral_order,split_conn__convex,parts,128,6.2959e-5,0.391556556,6219.230864530885,total_conn,4929.0,4347.0,0.8819233110164334
HB/gemat11,cols,spectral_order,split_conn__dynamic,parts,128,6.2959e-5,0.12210488800000001,1939.4349973792469,total_conn,4929.0,4347.0,0.8819233110164334
HB/gemat11,cols,spectral_order,split_conn__trans,parts,128,6.2959e-5,0.053446749,848.9135627948347,total_conn,4929.0,4347.0,0.8819233110164334
HB/gemat11,cols,spectral_order,balance_work,parts,128,6.2959e-5,4.538e-5,0.720786543623628,total_hypercut,4929.0,3398.0,0.6893893284641915
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,128,6.2959e-5,0.599921805,9528.769596086342,total_hypercut,4929.0,2643.0,0.5362142422398052
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,256,6.2959e-5,6.745000000000001e-6,0.10713321367874332,bottle_conn,82475.0,7863.0,0.09533798120642618
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,256,6.2959e-5,0.00037727400000000003,5.992375990724122,bottle_conn,82475.0,7724.0,0.09365262200666868
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,256,6.2959e-5,0.00048753100000000003,7.743626804745945,bottle_conn,82475.0,6434.99,0.07802352227947863
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,256,6.2959e-5,0.009968523,158.3335662891723,bottle_conn,82475.0,4262.0,0.05167626553501061
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,256,6.2959e-5,0.008904821,141.43841230006828,bottle_conn,82475.0,3761.1,0.04560290997271901
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,6.2959e-5,0.021323472000000003,338.68822567067457,bottle_conn,82475.0,3758.06,0.04556605031827827
HB/gemat11,cols,spectral_order,balance_work,parts,256,6.2959e-5,0.000104463,1.6592226687209135,total_conn,4929.0,8521.0,1.7287482247920472
HB/gemat11,cols,spectral_order,split_conn__convex,parts,256,6.2959e-5,0.65224002,10359.758255372544,total_conn,4929.0,6297.0,1.2775410833840535
HB/gemat11,cols,spectral_order,balance_work,parts,256,6.2959e-5,0.00010373600000000001,1.6476754713384902,total_hypercut,4929.0,4015.0,0.8145668492594846
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,256,6.2959e-5,1.0755650970000001,17083.57974237202,total_hypercut,4929.0,3266.0,0.6626090484885372
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,512,6.2959e-5,1.2171000000000001e-5,0.19331628520148034,bottle_conn,82475.0,5888.0,0.07139133070627462
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,512,6.2959e-5,0.00047638600000000003,7.566606839371654,bottle_conn,82475.0,5762.0,0.0698635950287966
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,512,6.2959e-5,0.000586515,9.315824584253244,bottle_conn,82475.0,4914.85,0.05959199757502274
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,512,6.2959e-5,0.014181194000000001,225.24490541463493,bottle_conn,82475.0,2930.0,0.03552591694452865
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,512,6.2959e-5,0.012597817,200.09557013294366,bottle_conn,82475.0,2339.11,0.028361442861473175
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,6.2959e-5,0.036197142,574.9319716005655,bottle_conn,82475.0,2336.68,0.02833197938769324
HB/gemat11,cols,spectral_order,balance_work,parts,512,6.2959e-5,0.000203749,3.2362172207309516,total_conn,4929.0,11187.0,2.269628727936701
HB/gemat11,cols,spectral_order,split_conn__convex,parts,512,6.2959e-5,1.1135438930000001,17686.810352769262,total_conn,4929.0,8147.0,1.6528707648610266
HB/gemat11,cols,spectral_order,balance_work,parts,512,6.2959e-5,0.00020311800000000002,3.226194825203704,total_hypercut,4929.0,4508.0,0.9145871373503753
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,512,6.2959e-5,1.951141476,30990.668149112913,total_hypercut,4929.0,3778.0,0.7664840738486508
HB/gemat11,cols,spectral_order,split_equal__split_equal,parts,1024,6.2959e-5,2.2948e-5,0.3644911767975984,bottle_conn,82475.0,4120.0,0.04995453167626553
HB/gemat11,cols,spectral_order,balance_work__split_equal,parts,1024,6.2959e-5,0.000874773,13.894328054765799,bottle_conn,82475.0,4288.0,0.05199151257956957
HB/gemat11,cols,spectral_order,balance_work__map_local,parts,1024,6.2959e-5,0.001077295,17.111056401785287,bottle_conn,82475.0,3881.16,0.04705862382540164
HB/gemat11,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,6.2959e-5,0.025167109,399.7380676313156,bottle_conn,82475.0,2508.0,0.030409214913610184
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,6.2959e-5,0.024054729,382.0697438015216,bottle_conn,82475.0,1965.16,0.023827341618672327
HB/gemat11,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,6.2959e-5,0.057076349000000005,906.5637796025985,bottle_conn,82475.0,1948.61,0.023626674749924217
HB/gemat11,cols,spectral_order,balance_work,parts,1024,6.2959e-5,0.0006870450000000001,10.912578026969934,total_conn,4929.0,14319.0,2.9050517346317712
HB/gemat11,cols,spectral_order,split_conn__convex,parts,1024,6.2959e-5,1.8546714340000001,29458.400451087215,total_conn,4929.0,10086.0,2.0462568472306755
HB/gemat11,cols,spectral_order,balance_work,parts,1024,6.2959e-5,0.000688046,10.92847726298067,total_hypercut,4929.0,4807.0,0.9752485291134104
HB/gemat11,cols,spectral_order,split_hypercut__convex,parts,1024,6.2959e-5,3.3217228540000003,52760.09552248289,total_hypercut,4929.0,4400.0,0.8926759991884764
HB/gemat11,cols,spectral_order,chunk_equal,vertices,2,6.2959e-5,4.943e-6,0.07851141218888483,cache,4929.0,25614.0,5.196591600730371
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,2,6.2959e-5,0.00031145900000000004,4.947013135532648,cache,4929.0,17633.0,3.577399066747819
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,2,6.2959e-5,0.006555348000000001,104.1209040804333,cache,4929.0,17633.0,3.577399066747819
HB/gemat11,cols,spectral_order,chunk_equal,vertices,4,6.2959e-5,3.5330000000000003e-6,0.056115884940993344,cache,4929.0,20298.0,4.1180766889835665
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,4,6.2959e-5,0.000367757,5.841214123477183,cache,4929.0,15997.0,3.245485899776831
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,4,6.2959e-5,0.0066931080000000006,106.30899474261027,cache,4929.0,15997.0,3.245485899776831
HB/gemat11,cols,spectral_order,chunk_equal,vertices,8,6.2959e-5,2.8060000000000003e-6,0.04456868755856987,cache,4929.0,16875.0,3.423615337796713
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,8,6.2959e-5,0.000450673,7.158198192474467,cache,4929.0,14461.0,2.9338608236964903
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,8,6.2959e-5,0.007016192,111.44065185279308,cache,4929.0,14461.0,2.9338608236964903
HB/gemat11,cols,spectral_order,chunk_equal,vertices,16,6.2959e-5,2.521e-6,0.040041932051017325,cache,4929.0,14172.0,2.8752282410225196
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,16,6.2959e-5,0.0006304300000000001,10.013342016232787,cache,4929.0,12667.0,2.5698924731182795
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,16,6.2959e-5,0.007677972000000001,121.95193697485665,cache,4929.0,12667.0,2.5698924731182795
HB/gemat11,cols,spectral_order,chunk_equal,vertices,32,6.2959e-5,2.0900000000000003e-6,0.03319620705538525,cache,4929.0,11716.0,2.3769527287482246
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,32,6.2959e-5,0.000950813,15.102098190886132,cache,4929.0,10836.0,2.1984175289105297
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,32,6.2959e-5,0.008730789000000001,138.6742006702775,cache,4929.0,10836.0,2.1984175289105297
HB/gemat11,cols,spectral_order,chunk_equal,vertices,64,6.2959e-5,2.043e-6,0.03244968948045553,cache,4929.0,9402.0,1.9074863055386488
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,64,6.2959e-5,0.001615965,25.66694197811274,cache,4929.0,8907.0,1.8070602556299453
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,64,6.2959e-5,0.009842142,156.3262122968916,cache,4929.0,8907.0,1.8070602556299453
HB/gemat11,cols,spectral_order,chunk_equal,vertices,128,6.2959e-5,1.9830000000000003e-6,0.03149668832097079,cache,4929.0,7575.0,1.5368228849665246
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,128,6.2959e-5,0.00284898,45.2513540558141,cache,4929.0,7225.0,1.4658145668492595
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,128,6.2959e-5,0.010744552000000001,170.65950856906875,cache,4929.0,7225.0,1.4658145668492595
HB/gemat11,cols,spectral_order,chunk_equal,vertices,256,6.2959e-5,1.9150000000000003e-6,0.030416620340221415,cache,4929.0,6313.0,1.2807871779265572
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,256,6.2959e-5,0.005274807,83.78161978430407,cache,4929.0,6112.0,1.2400081152363562
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,256,6.2959e-5,0.010702069,169.98473609809557,cache,4929.0,6112.0,1.2400081152363562
HB/gemat11,cols,spectral_order,chunk_equal,vertices,512,6.2959e-5,1.942e-6,0.03084547086198955,cache,4929.0,5687.0,1.1537837289511057
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,512,6.2959e-5,0.009877712,156.8911831509395,cache,4929.0,5468.0,1.1093528099005883
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,512,6.2959e-5,0.010080175,160.10697438015217,cache,4929.0,5468.0,1.1093528099005883
HB/gemat11,cols,spectral_order,chunk_equal,vertices,1024,6.2959e-5,1.9320000000000003e-6,0.03068663733540876,cache,4929.0,5239.0,1.0628930817610063
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,1024,6.2959e-5,0.018463007,293.2544513095824,cache,4929.0,5159.0,1.0466626090484885
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,1024,6.2959e-5,0.010215355,162.2540859924713,cache,4929.0,5159.0,1.0466626090484885
HB/gemat11,cols,spectral_order,chunk_equal,vertices,2048,6.2959e-5,1.925e-6,0.030575453866802205,cache,4929.0,5105.0,1.035707039967539
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,2048,6.2959e-5,0.032534733,516.7606378754427,cache,4929.0,5003.0,1.0150131872590789
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,2048,6.2959e-5,0.009516371000000001,151.15187661811655,cache,4929.0,5003.0,1.0150131872590789
HB/gemat11,cols,spectral_order,chunk_equal,vertices,4096,6.2959e-5,1.923e-6,0.030543687161486047,cache,4929.0,5023.0,1.0190708054372084
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,4096,6.2959e-5,0.047967709000000004,761.8880382471132,cache,4929.0,4953.0,1.0048691418137554
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,4096,6.2959e-5,0.0062413930000000005,99.13424609666609,cache,4929.0,4953.0,1.0048691418137554
HB/gemat11,cols,spectral_order,chunk_equal,vertices,8192,6.2959e-5,1.918e-6,0.03046427039819565,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,8192,6.2959e-5,0.049365855,784.0952842325958,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,8192,6.2959e-5,0.003380077,53.686955002461914,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_equal,vertices,16384,6.2959e-5,1.925e-6,0.030575453866802205,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,16384,6.2959e-5,0.049466564000000005,785.6948807954383,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,16384,6.2959e-5,0.0033780710000000003,53.65509299702981,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_equal,vertices,32768,6.2959e-5,2.003e-6,0.03181435537413237,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,32768,6.2959e-5,0.049367903000000005,784.1278133388396,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,32768,6.2959e-5,0.00337805,53.65475944662399,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_equal,vertices,65536,6.2959e-5,1.919e-6,0.03048015375085373,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__dynamic,vertices,65536,6.2959e-5,0.049370642000000006,784.1713178417701,cache,4929.0,4929.0,1.0
HB/gemat11,cols,spectral_order,chunk_conn__convex,vertices,65536,6.2959e-5,0.0033788290000000003,53.667132578344635,cache,4929.0,4929.0,1.0


==> results/data/results_lanka_48_36.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,2,0.000501148,6.490000000000001e-7,0.0012950266188830448,bottle_conn,1.309795e6,677337.0,0.5171320702858081
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,2,0.000501148,0.0017923420000000002,3.5764724193252295,bottle_conn,1.309795e6,676990.0,0.51686714333159
Averous/epb3,rows,natural_order,balance_work__map_local,parts,2,0.000501148,0.003060974,6.107924206022972,bottle_conn,1.309795e6,676211.5,0.5162727755106715
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000501148,0.013826811000000001,27.59027472922171,bottle_conn,1.309795e6,675342.0,0.515608931168618
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000501148,0.017286782,34.49436493810212,bottle_conn,1.309795e6,677983.61,0.5176257429597761
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000501148,0.032412126,64.67575646316058,bottle_conn,1.309795e6,675671.91,0.5158608102794713
Averous/epb3,rows,natural_order,balance_work,parts,2,0.000501148,3.9500000000000003e-7,0.0007881903150366759,total_conn,84617.0,405.0,0.0047862722620749965
Averous/epb3,rows,natural_order,split_conn__convex,parts,2,0.000501148,0.229502279,457.95309768770903,total_conn,84617.0,402.0,0.004750818393467034
Averous/epb3,rows,natural_order,balance_work,parts,2,0.000501148,3.94e-7,0.0007861948965175957,total_hypercut,84617.0,405.0,0.0047862722620749965
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,2,0.000501148,0.29000416700000003,578.6796854422247,total_hypercut,84617.0,402.0,0.004750818393467034
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,4,0.000501148,6.91e-7,0.0013788341966844127,bottle_conn,1.309795e6,368050.0,0.2809981714695811
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,4,0.000501148,0.0018057300000000002,3.6031870824586756,bottle_conn,1.309795e6,367357.0,0.28046908103939927
Averous/epb3,rows,natural_order,balance_work__map_local,parts,4,0.000501148,0.003053731,6.093471389689274,bottle_conn,1.309795e6,368571.53,0.28139634828351
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000501148,0.014005455000000002,27.946744275144273,bottle_conn,1.309795e6,359374.0,0.27437423413587625
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000501148,0.017502755000000002,34.92532146192343,bottle_conn,1.309795e6,361339.87,0.27587513313152057
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000501148,0.032703002,65.25617582031656,bottle_conn,1.309795e6,358680.64,0.2738448688535229
Averous/epb3,rows,natural_order,balance_work,parts,4,0.000501148,1.3350000000000001e-6,0.0026638837229720565,total_conn,84617.0,1211.0,0.014311544961414372
Averous/epb3,rows,natural_order,split_conn__convex,parts,4,0.000501148,0.26930856200000003,537.3832919616561,total_conn,84617.0,804.0,0.009501636786934067
Averous/epb3,rows,natural_order,balance_work,parts,4,0.000501148,1.312e-6,0.002617989097033212,total_hypercut,84617.0,1211.0,0.014311544961414372
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,4,0.000501148,0.42040368800000005,838.8813045248112,total_hypercut,84617.0,804.0,0.009501636786934067
Averous/epb3,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000501148,0.030751543000000003,61.362198392490846,bottle_conn,1.309795e6,202336.0,0.1544791360480075
Averous/epb3,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000501148,0.035726283000000005,71.28888671609985,bottle_conn,1.309795e6,207593.6,0.15849319931745046
Averous/epb3,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000501148,0.032106699,64.06630177113348,bottle_conn,1.309795e6,202336.0,0.1544791360480075
Averous/epb3,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000501148,0.033497466000000004,66.8414639986591,bottle_conn,1.309795e6,207648.13,0.15853483178665365
Averous/epb3,rows,natural_order,metis__plaid,parts,8,0.000501148,0.066994912,133.68288808894778,bottle_conn,1.309795e6,196204.0,0.14979748739306534
Averous/epb3,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000501148,78.58260712500001,156805.18953482807,bottle_conn,1.309795e6,249202.6,0.19026076599773248
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,8,0.000501148,7.54e-7,0.0015045455633864648,bottle_conn,1.309795e6,204177.0,0.1558846995140461
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,8,0.000501148,0.0018101240000000002,3.611954951431514,bottle_conn,1.309795e6,204131.0,0.1558495795143515
Averous/epb3,rows,natural_order,balance_work__map_local,parts,8,0.000501148,0.0030571670000000004,6.100327647720834,bottle_conn,1.309795e6,205568.11,0.15694678174828885
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000501148,0.014258238000000001,28.45115215465292,bottle_conn,1.309795e6,200926.0,0.15340263170954233
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000501148,0.017658992000000002,35.23707966508896,bottle_conn,1.309795e6,202420.45,0.1545436117865773
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000501148,0.033735437,67.31631573906311,bottle_conn,1.309795e6,200538.65,0.1531068984077661
Averous/epb3,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000501148,0.014087971000000001,28.111398229664694,bottle_conn,1.309795e6,204506.0,0.15613588385968796
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000501148,0.017508513,34.93681108175629,bottle_conn,1.309795e6,205737.12,0.15707581720803637
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000501148,0.033474711000000004,66.79605825025742,bottle_conn,1.309795e6,220000.41,0.16796552895682149
Averous/epb3,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000501148,0.012288367000000001,24.520435081053904,bottle_conn,1.309795e6,204506.0,0.15613588385968796
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000501148,0.015392996,30.71546928252732,bottle_conn,1.309795e6,205597.48,0.15696920510461562
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000501148,0.031483497,62.822752959205665,bottle_conn,1.309795e6,220006.08,0.16796985787852298
Averous/epb3,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000501148,1.010392785,2016.156474734011,total_conn,84617.0,1408.0,0.016639682333337274
Averous/epb3,rows,natural_order,metis,parts,8,0.000501148,0.066600113,132.89509885303343,total_conn,84617.0,1923.0,0.022725929777704244
Averous/epb3,rows,natural_order,kahypar,parts,8,0.000501148,78.57139892400001,156782.82448298708,total_conn,84617.0,1292.0,0.015268799413829373
Averous/epb3,rows,natural_order,balance_work,parts,8,0.000501148,2.629e-6,0.0052459552866618245,total_conn,84617.0,2828.0,0.0334211801411064
Averous/epb3,rows,natural_order,split_conn__convex,parts,8,0.000501148,0.761591557,1519.6938968129177,total_conn,84617.0,2010.0,0.02375409196733517
Averous/epb3,rows,natural_order,split_conn__dynamic,parts,8,0.000501148,17.792509054,35503.50206725359,total_conn,84617.0,2010.0,0.02375409196733517
Averous/epb3,rows,natural_order,split_conn__trans,parts,8,0.000501148,14.394958295,28723.966363230025,total_conn,84617.0,2010.0,0.02375409196733517
Averous/epb3,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000501148,1.5745863290000002,3141.9587207770965,total_hypercut,84617.0,1408.0,0.016639682333337274
Averous/epb3,rows,natural_order,balance_work,parts,8,0.000501148,2.6370000000000003e-6,0.005261918634814467,total_hypercut,84617.0,2828.0,0.0334211801411064
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,8,0.000501148,1.199507509,2393.51949723435,total_hypercut,84617.0,2010.0,0.02375409196733517
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,16,0.000501148,8.860000000000001e-7,0.0017679408079050501,bottle_conn,1.309795e6,122478.0,0.09350928962165835
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,16,0.000501148,0.0018090100000000002,3.6097320552012584,bottle_conn,1.309795e6,122663.0,0.09365053309869102
Averous/epb3,rows,natural_order,balance_work__map_local,parts,16,0.000501148,0.003091143,6.168123987325102,bottle_conn,1.309795e6,124254.36,0.09486550185334346
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000501148,0.014748532000000002,29.429493882046824,bottle_conn,1.309795e6,121342.0,0.09264197832485237
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000501148,0.017967746,35.85317311452904,bottle_conn,1.309795e6,122903.8,0.09383437866230976
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000501148,0.034903271,69.6466333298746,bottle_conn,1.309795e6,121404.77,0.09268990185487042
Averous/epb3,rows,natural_order,balance_work,parts,16,0.000501148,5.4010000000000005e-6,0.010777255421552117,total_conn,84617.0,6064.0,0.07166408641289575
Averous/epb3,rows,natural_order,split_conn__convex,parts,16,0.000501148,1.094725513,2184.4355619497633,total_conn,84617.0,4020.0,0.04750818393467034
Averous/epb3,rows,natural_order,balance_work,parts,16,0.000501148,5.5200000000000005e-6,0.01101471022532266,total_hypercut,84617.0,6064.0,0.07166408641289575
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,16,0.000501148,1.860577246,3712.630292847622,total_hypercut,84617.0,4020.0,0.04750818393467034
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,32,0.000501148,1.154e-6,0.0023027129710185418,bottle_conn,1.309795e6,81442.0,0.06217919598105047
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,32,0.000501148,0.001825912,3.6434586190107514,bottle_conn,1.309795e6,81542.0,0.06225554380647353
Averous/epb3,rows,natural_order,balance_work__map_local,parts,32,0.000501148,0.0031103980000000003,6.206545770909991,bottle_conn,1.309795e6,83524.06,0.06376880351505389
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000501148,0.015667231,31.262682880107274,bottle_conn,1.309795e6,81171.0,0.06197229337415397
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000501148,0.01876082,37.435687661130046,bottle_conn,1.309795e6,82279.45,0.0628185708450559
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000501148,0.037860184000000005,75.54691228938358,bottle_conn,1.309795e6,81500.2,0.06222363041544669
Averous/epb3,rows,natural_order,balance_work,parts,32,0.000501148,1.2051e-5,0.024046788573435392,total_conn,84617.0,12515.0,0.14790172187621872
Averous/epb3,rows,natural_order,split_conn__convex,parts,32,0.000501148,3.0275947920000004,6041.318716227543,total_conn,84617.0,8442.0,0.09976718626280771
Averous/epb3,rows,natural_order,balance_work,parts,32,0.000501148,1.1961000000000001e-5,0.023867200906718178,total_hypercut,84617.0,12515.0,0.14790172187621872
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,32,0.000501148,5.043924545,10064.740445936131,total_hypercut,84617.0,8442.0,0.09976718626280771
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,64,0.000501148,1.6730000000000001e-6,0.0033383351824211615,bottle_conn,1.309795e6,61068.0,0.04662409002935574
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,64,0.000501148,0.0018696950000000002,3.73082402803164,bottle_conn,1.309795e6,61073.0,0.04662790742062689
Averous/epb3,rows,natural_order,balance_work__map_local,parts,64,0.000501148,0.003152104,6.28976669566675,bottle_conn,1.309795e6,63447.03,0.04844042770051802
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000501148,0.017909738,35.737422877074245,bottle_conn,1.309795e6,60795.0,0.046415660465950775
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000501148,0.020473342000000002,40.8528857742623,bottle_conn,1.309795e6,61679.66,0.047091079138338446
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000501148,0.044055206,87.90857391429279,bottle_conn,1.309795e6,61199.34,0.046724365263266385
Averous/epb3,rows,natural_order,balance_work,parts,64,0.000501148,5.0799000000000006e-5,0.10136526535075469,total_conn,84617.0,25433.0,0.30056608010210717
Averous/epb3,rows,natural_order,split_conn__convex,parts,64,0.000501148,4.656615734000001,9291.897271863803,total_conn,84617.0,16884.0,0.19953437252561543
Averous/epb3,rows,natural_order,balance_work,parts,64,0.000501148,5.0546e-5,0.10086042446542738,total_hypercut,84617.0,25433.0,0.30056608010210717
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,64,0.000501148,8.73983847,17439.63553680749,total_hypercut,84617.0,16884.0,0.19953437252561543
Averous/epb3,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000501148,0.03348194,66.81048313073184,bottle_conn,1.309795e6,51891.0,0.0396176500902813
Averous/epb3,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000501148,0.037596466,75.02068450836879,bottle_conn,1.309795e6,54439.71,0.04156353475162144
Averous/epb3,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000501148,0.033722967,67.29143287013018,bottle_conn,1.309795e6,51891.0,0.0396176500902813
Averous/epb3,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000501148,0.035672495000000005,71.18155714479556,bottle_conn,1.309795e6,54395.96,0.04153013257799885
Averous/epb3,rows,natural_order,metis__plaid,parts,128,0.000501148,0.122252384,243.94467103530297,bottle_conn,1.309795e6,26524.0,0.02025049721521307
Averous/epb3,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000501148,41.973324344000005,83754.34870337707,bottle_conn,1.309795e6,25926.7,0.019794471653961115
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,128,0.000501148,2.6880000000000004e-6,0.005363684979287557,bottle_conn,1.309795e6,50836.0,0.038812180532067996
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,128,0.000501148,0.001888604,3.768555396808927,bottle_conn,1.309795e6,50837.0,0.038812944010322224
Averous/epb3,rows,natural_order,balance_work__map_local,parts,128,0.000501148,0.0032011250000000004,6.38758410689058,bottle_conn,1.309795e6,53485.55,0.040835054340564746
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000501148,0.022562252,45.0211354729541,bottle_conn,1.309795e6,50506.0,0.03856023270817189
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000501148,0.023389747000000002,46.67233432040037,bottle_conn,1.309795e6,51129.66,0.03903638355620536
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000501148,0.053913081,107.57916024807044,bottle_conn,1.309795e6,50910.42,0.03886899858374784
Averous/epb3,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000501148,0.016558550000000002,33.04123731911532,bottle_conn,1.309795e6,54762.0,0.04180959615817743
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000501148,0.019499445,38.909553664785655,bottle_conn,1.309795e6,52023.07,0.03971848266331754
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000501148,0.042689037000000006,85.18249499149954,bottle_conn,1.309795e6,53126.88,0.040561217595119846
Averous/epb3,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000501148,0.014883772000000002,29.69935428256723,bottle_conn,1.309795e6,54762.0,0.04180959615817743
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000501148,0.017739226,35.397180074548835,bottle_conn,1.309795e6,52034.46,0.039727178680633225
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000501148,0.041877188,83.5625164622028,bottle_conn,1.309795e6,53127.0,0.04056130921251035
Averous/epb3,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000501148,15.821605862,31570.725338622524,total_conn,84617.0,24306.0,0.2872472434617157
Averous/epb3,rows,natural_order,metis,parts,128,0.000501148,0.12094073600000001,241.32738432558847,total_conn,84617.0,11562.0,0.13663920961508916
Averous/epb3,rows,natural_order,kahypar,parts,128,0.000501148,41.950146576,83708.0993558789,total_conn,84617.0,8041.0,0.09502818582554333
Averous/epb3,rows,natural_order,balance_work,parts,128,0.000501148,9.9041e-5,0.1976282455482213,total_conn,84617.0,51265.0,0.6058475247290733
Averous/epb3,rows,natural_order,split_conn__convex,parts,128,0.000501148,12.074568569,24093.81773248621,total_conn,84617.0,34170.0,0.4038195634446979
Averous/epb3,rows,natural_order,split_conn__dynamic,parts,128,0.000501148,22.638588413,45173.45856513445,total_conn,84617.0,34170.0,0.4038195634446979
Averous/epb3,rows,natural_order,split_conn__trans,parts,128,0.000501148,11.964512511,23874.20983621605,total_conn,84617.0,34170.0,0.4038195634446979
Averous/epb3,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000501148,24.538838382,48965.25254415862,total_hypercut,84617.0,24296.0,0.2871290638996892
Averous/epb3,rows,natural_order,balance_work,parts,128,0.000501148,9.882300000000001e-5,0.19719324431106183,total_hypercut,84617.0,51265.0,0.6058475247290733
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,128,0.000501148,22.056136886,44011.22400169212,total_hypercut,84617.0,34101.0,0.40300412446671474
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,256,0.000501148,5.052e-6,0.01008085435839313,bottle_conn,1.309795e6,45721.0,0.03490698926167835
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,256,0.000501148,0.002081503,4.153469633720977,bottle_conn,1.309795e6,50226.0,0.038346458796987316
Averous/epb3,rows,natural_order,balance_work__map_local,parts,256,0.000501148,0.0033572470000000003,6.6991128369264175,bottle_conn,1.309795e6,48580.29,0.03708999499921743
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000501148,0.032422223,64.69590420394773,bottle_conn,1.309795e6,45321.0,0.0346015979599861
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000501148,0.034904756,69.64959652637545,bottle_conn,1.309795e6,45729.6,0.03491355517466474
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000501148,0.073988854,147.63872947712056,bottle_conn,1.309795e6,45694.41,0.03488668837489836
Averous/epb3,rows,natural_order,balance_work,parts,256,0.000501148,0.00025868500000000003,0.5161848396082596,total_conn,84617.0,102821.0,1.2151340747131192
Averous/epb3,rows,natural_order,split_conn__convex,parts,256,0.000501148,23.081460426000003,46057.173581456984,total_conn,84617.0,68432.0,0.80872637886004
Averous/epb3,rows,natural_order,balance_work,parts,256,0.000501148,0.00025791700000000003,0.514652358185606,total_hypercut,84617.0,77533.0,0.9162815982603969
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,256,0.000501148,38.319270551,76462.98209510963,total_hypercut,84617.0,63397.0,0.7492229693796755
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,512,0.000501148,9.15e-6,0.01825807944958376,bottle_conn,1.309795e6,26573.0,0.020287907649670367
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,512,0.000501148,0.002089329,4.169085779051298,bottle_conn,1.309795e6,34868.0,0.026620959768513395
Averous/epb3,rows,natural_order,balance_work__map_local,parts,512,0.000501148,0.0033543690000000003,6.693370022428505,bottle_conn,1.309795e6,28938.6,0.02209399180787833
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000501148,0.041597295,83.00401278664187,bottle_conn,1.309795e6,26453.0,0.020196290259162693
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000501148,0.043698032000000005,87.19586230015885,bottle_conn,1.309795e6,26705.14,0.0203887936661844
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000501148,0.10499179400000001,209.5025700990526,bottle_conn,1.309795e6,26642.71,0.020341129718772784
Averous/epb3,rows,natural_order,balance_work,parts,512,0.000501148,0.000261934,0.5226679543767511,total_conn,84617.0,121698.0,1.4382216339506246
Averous/epb3,rows,natural_order,split_conn__convex,parts,512,0.000501148,17.258738078,34438.40557679568,total_conn,84617.0,120991.0,1.429866338915348
Averous/epb3,rows,natural_order,balance_work,parts,512,0.000501148,0.000262206,0.5232107082139409,total_hypercut,84617.0,84456.0,0.9980973090513726
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,512,0.000501148,35.781880347000005,71399.82669191537,total_hypercut,84617.0,84454.0,0.9980736731389673
Averous/epb3,rows,natural_order,split_equal__split_equal,parts,1024,0.000501148,1.728e-5,0.03448083200970572,bottle_conn,1.309795e6,13587.0,0.010373379040231487
Averous/epb3,rows,natural_order,balance_work__split_equal,parts,1024,0.000501148,0.005629439,11.233086832632276,bottle_conn,1.309795e6,21887.0,0.016710248550345665
Averous/epb3,rows,natural_order,balance_work__map_local,parts,1024,0.000501148,0.0069002970000000005,13.768980420953492,bottle_conn,1.309795e6,15300.92,0.011681919689722438
Averous/epb3,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000501148,0.067313996,134.31959421168997,bottle_conn,1.309795e6,13382.0,0.010216865998114208
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000501148,0.068455215,136.59680373861613,bottle_conn,1.309795e6,13680.64,0.010444871143957642
Averous/epb3,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000501148,0.17118813400000002,341.5919728303815,bottle_conn,1.309795e6,13590.21,0.010375829805427566
Averous/epb3,rows,natural_order,balance_work,parts,1024,0.000501148,0.0037988740000000003,7.580343531252246,total_conn,84617.0,123285.0,1.456976730444237
Averous/epb3,rows,natural_order,split_conn__convex,parts,1024,0.000501148,34.731825227,69304.5272594124,total_conn,84617.0,121888.0,1.4404670456291289
Averous/epb3,rows,natural_order,balance_work,parts,1024,0.000501148,0.0037978,7.578200451762753,total_hypercut,84617.0,84459.0,0.9981327629199807
Averous/epb3,rows,natural_order,split_hypercut__convex,parts,1024,0.000501148,71.119837939,141913.84169746266,total_hypercut,84617.0,84454.0,0.9980736731389673
Averous/epb3,rows,natural_order,chunk_equal,vertices,2,0.000501148,4.0709e-5,0.08123149249323554,cache,84617.0,337148.0,3.9844002978124964
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000501148,0.0034501280000000002,6.884449304397105,cache,84617.0,337148.0,3.9844002978124964
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,2,0.000501148,0.10161719400000001,202.7688307645646,cache,84617.0,337148.0,3.9844002978124964
Averous/epb3,rows,natural_order,chunk_equal,vertices,4,0.000501148,2.2225e-5,0.04434817658655727,cache,84617.0,270931.0,3.2018506919413356
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000501148,0.003918957,7.819959373278952,cache,84617.0,270183.0,3.1930108607017504
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,4,0.000501148,0.11164482,222.7781413873746,cache,84617.0,270183.0,3.1930108607017504
Averous/epb3,rows,natural_order,chunk_equal,vertices,8,0.000501148,8.076e-6,0.01611499996009163,cache,84617.0,237821.0,2.8105581620714513
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000501148,0.005172830000000001,10.32196077805359,cache,84617.0,236702.0,2.7973338690806813
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,8,0.000501148,0.108522461,216.54772841555788,cache,84617.0,236702.0,2.7973338690806813
Averous/epb3,rows,natural_order,chunk_equal,vertices,16,0.000501148,5.814000000000001e-6,0.011601363269932238,cache,84617.0,221267.0,2.614923715092712
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000501148,0.007382962000000001,14.732099100465334,cache,84617.0,220556.0,2.6065211482326247
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,16,0.000501148,0.10724415600000001,213.9969749455251,cache,84617.0,220556.0,2.6065211482326247
Averous/epb3,rows,natural_order,chunk_equal,vertices,32,0.000501148,3.458e-6,0.006900157238979304,cache,84617.0,212989.0,2.5170946736471396
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000501148,0.011797035,23.540022109237196,cache,84617.0,211887.0,2.5040712859118144
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,32,0.000501148,0.105621219,210.75853640042465,cache,84617.0,211887.0,2.5040712859118144
Averous/epb3,rows,natural_order,chunk_equal,vertices,64,0.000501148,2.623e-6,0.005233982775547344,cache,84617.0,208853.0,2.468215606792961
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000501148,0.020516711,40.939425080016285,cache,84617.0,208299.0,2.461668459056691
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,64,0.000501148,0.104583015,208.6868849122415,cache,84617.0,208299.0,2.461668459056691
Averous/epb3,rows,natural_order,chunk_equal,vertices,128,0.000501148,2.206e-6,0.004401893253090904,cache,84617.0,206786.0,2.4437878913220747
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000501148,0.036761638,73.35485325692211,cache,84617.0,206505.0,2.440467045629129
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,128,0.000501148,0.10445298500000001,208.42742064220553,cache,84617.0,206505.0,2.440467045629129
Averous/epb3,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000501148,0.17592021600000002,351.0344568869875,cache,84617.0,163941.0,1.9374475578193506
Averous/epb3,rows,natural_order,chunk_equal,vertices,256,0.000501148,1.987e-6,0.003964896597412342,cache,84617.0,205756.0,2.4316153964333407
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000501148,0.06962064500000001,138.9223243433078,cache,84617.0,205608.0,2.429866338915348
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,256,0.000501148,0.104696021,208.91237917740867,cache,84617.0,205608.0,2.429866338915348
Averous/epb3,rows,natural_order,chunk_equal,vertices,512,0.000501148,1.635e-6,0.0032625092786961137,cache,84617.0,151019.0,1.7847359277686516
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000501148,0.134320673,268.0259583995147,cache,84617.0,150953.0,1.7839559426592766
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,512,0.000501148,0.269315348,537.3968328717266,cache,84617.0,150953.0,1.7839559426592766
Averous/epb3,rows,natural_order,chunk_equal,vertices,1024,0.000501148,1.5380000000000001e-6,0.0030689536823453353,cache,84617.0,117733.0,1.3913634376071002
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000501148,0.264986243,528.7584565836839,cache,84617.0,117581.0,1.3895671082642969
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,1024,0.000501148,0.27095489500000003,540.668415318429,cache,84617.0,117581.0,1.3895671082642969
Averous/epb3,rows,natural_order,chunk_equal,vertices,2048,0.000501148,1.559e-6,0.0031108574712460195,cache,84617.0,101174.0,1.1956699008473475
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000501148,0.525799318,1049.189696456935,cache,84617.0,101099.0,1.1947835541321483
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,2048,0.000501148,0.29676820600000003,592.1767741266054,cache,84617.0,101099.0,1.1947835541321483
Averous/epb3,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000501148,0.370311801,738.9270255493387,cache,84617.0,90390.0,1.0682250611579234
Averous/epb3,rows,natural_order,chunk_equal,vertices,4096,0.000501148,1.4840000000000001e-6,0.002961201082315005,cache,84617.0,92697.0,1.0954890861174469
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000501148,1.03961371,2074.464449623664,cache,84617.0,92657.0,1.0950163678693408
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,4096,0.000501148,0.299817824,598.2620383599257,cache,84617.0,92657.0,1.0950163678693408
Averous/epb3,rows,natural_order,chunk_equal,vertices,8192,0.000501148,1.497e-6,0.0029871415230630473,cache,84617.0,88656.0,1.0477327251025208
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000501148,2.028633854,4047.9735607046227,cache,84617.0,88637.0,1.0475081839346703
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,8192,0.000501148,0.264093364,526.9767892917861,cache,84617.0,88637.0,1.0475081839346703
Averous/epb3,rows,natural_order,chunk_equal,vertices,16384,0.000501148,1.4710000000000002e-6,0.0029352606415669626,cache,84617.0,86636.0,1.023860453573159
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000501148,3.9216930170000004,7825.418872269271,cache,84617.0,86627.0,1.0237540919673351
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,16384,0.000501148,0.15085568800000002,301.0202335437835,cache,84617.0,86627.0,1.0237540919673351
Averous/epb3,rows,natural_order,chunk_equal,vertices,32768,0.000501148,1.463e-6,0.002919297293414321,cache,84617.0,85427.0,1.00957254452415
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000501148,7.2189225530000005,14404.77175006186,cache,84617.0,85421.0,1.009501636786934
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,32768,0.000501148,0.093532765,186.6370114217756,cache,84617.0,85421.0,1.009501636786934
Averous/epb3,rows,natural_order,chunk_equal,vertices,65536,0.000501148,1.4710000000000002e-6,0.0029352606415669626,cache,84617.0,85022.0,1.004786272262075
Averous/epb3,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000501148,10.799697075000001,21549.915543911182,cache,84617.0,85019.0,1.004750818393467
Averous/epb3,rows,natural_order,chunk_conn__convex,vertices,65536,0.000501148,0.082631337,164.88410010615627,cache,84617.0,85019.0,1.004750818393467
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,2,0.000491344,6.54e-7,0.0013310430167052004,bottle_conn,1.309795e6,663222.0,0.5063555747273428
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,2,0.000491344,0.002794823,5.688118711127031,bottle_conn,1.309795e6,662991.0,0.5061792112506156
Averous/epb3,cols,natural_order,balance_work__map_local,parts,2,0.000491344,0.004052573,8.247934237519946,bottle_conn,1.309795e6,662615.76,0.5058927236704981
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000491344,0.014389041000000002,29.2850650460777,bottle_conn,1.309795e6,662581.0,0.505866185166381
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000491344,0.018724352,38.10843726594809,bottle_conn,1.309795e6,664300.15,0.5071787188071416
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000491344,0.034128565,69.45961485232343,bottle_conn,1.309795e6,662943.39,0.5061428620509316
Averous/epb3,cols,natural_order,balance_work,parts,2,0.000491344,5.350000000000001e-7,0.001088850174216028,total_conn,84617.0,144.0,0.001701785693182221
Averous/epb3,cols,natural_order,split_conn__convex,parts,2,0.000491344,0.17527656800000002,356.728825425771,total_conn,84617.0,141.0,0.0016663318245742581
Averous/epb3,cols,natural_order,balance_work,parts,2,0.000491344,5.250000000000001e-7,0.0010684978345110556,total_hypercut,84617.0,144.0,0.001701785693182221
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,2,0.000491344,0.348142384,708.5512064866978,total_hypercut,84617.0,141.0,0.0016663318245742581
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,4,0.000491344,6.87e-7,0.0013982057377316098,bottle_conn,1.309795e6,342051.0,0.26114850033783915
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,4,0.000491344,0.002796179,5.690878488391026,bottle_conn,1.309795e6,341655.0,0.2608461629491638
Averous/epb3,cols,natural_order,balance_work__map_local,parts,4,0.000491344,0.0039066150000000004,7.950875557654109,bottle_conn,1.309795e6,342361.58,0.2613856214140381
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000491344,0.015233522000000001,31.003781464717186,bottle_conn,1.309795e6,340155.0,0.25970094556781786
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000491344,0.018177773,36.99602111758768,bottle_conn,1.309795e6,341838.68,0.26098639863490086
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000491344,0.034111261000000004,69.42439716369795,bottle_conn,1.309795e6,339566.37,0.2592515393630301
Averous/epb3,cols,natural_order,balance_work,parts,4,0.000491344,1.281e-6,0.0026071347162069753,total_conn,84617.0,432.0,0.005105357079546663
Averous/epb3,cols,natural_order,split_conn__convex,parts,4,0.000491344,0.230289544,468.6931029991208,total_conn,84617.0,282.0,0.0033326636491485162
Averous/epb3,cols,natural_order,balance_work,parts,4,0.000491344,1.28e-6,0.002605099482236478,total_hypercut,84617.0,432.0,0.005105357079546663
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,4,0.000491344,0.45657803500000005,929.2431270148817,total_hypercut,84617.0,282.0,0.0033326636491485162
Averous/epb3,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000491344,0.038655459,78.6729033019636,bottle_conn,1.309795e6,199626.0,0.15241010997904253
Averous/epb3,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000491344,0.044225737,90.00972231267707,bottle_conn,1.309795e6,202395.84,0.15452482258674066
Averous/epb3,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000491344,0.040357627,82.13721343905695,bottle_conn,1.309795e6,199626.0,0.15241010997904253
Averous/epb3,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000491344,0.042399496,86.29289459116221,bottle_conn,1.309795e6,202544.06,0.15463798533358272
Averous/epb3,cols,natural_order,metis__plaid,parts,8,0.000491344,0.067167313,136.70119712462144,bottle_conn,1.309795e6,189129.0,0.14439587874438367
Averous/epb3,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000491344,14.971374841000001,30470.250661451042,bottle_conn,1.309795e6,244173.34,0.18642103535286056
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,8,0.000491344,7.61e-7,0.001548813051548406,bottle_conn,1.309795e6,178274.0,0.13610832229471023
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,8,0.000491344,0.002799361,5.697354602885148,bottle_conn,1.309795e6,178532.0,0.13630529968430175
Averous/epb3,cols,natural_order,balance_work__map_local,parts,8,0.000491344,0.0038198480000000003,7.774284411735974,bottle_conn,1.309795e6,179298.02,0.13689013929660748
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000491344,0.015473062000000001,31.491301410010095,bottle_conn,1.309795e6,177743.0,0.13570291534171378
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000491344,0.018310602000000002,37.26635921065486,bottle_conn,1.309795e6,180325.65,0.13767471245500248
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000491344,0.035178106,71.59567634895308,bottle_conn,1.309795e6,177968.81,0.1358753163663016
Averous/epb3,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000491344,0.015391454,31.325210036145755,bottle_conn,1.309795e6,189075.0,0.1443546509186552
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000491344,0.019086182,38.844845973493115,bottle_conn,1.309795e6,187122.01,0.14286358552292536
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000491344,0.034902726,71.03521361815754,bottle_conn,1.309795e6,191854.03,0.14647637989150974
Averous/epb3,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000491344,0.013191097,26.84696872252434,bottle_conn,1.309795e6,189075.0,0.1443546509186552
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000491344,0.015828819,32.21535014165229,bottle_conn,1.309795e6,186782.0,0.1426039952817044
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000491344,0.033421943,68.02147375362271,bottle_conn,1.309795e6,191853.05,0.14647563168282057
Averous/epb3,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000491344,0.7182786840000001,1461.8651779608585,total_conn,84617.0,964.0,0.011392509779358758
Averous/epb3,cols,natural_order,metis,parts,8,0.000491344,0.067257835,136.8854305740988,total_conn,84617.0,1660.0,0.01961780729640616
Averous/epb3,cols,natural_order,kahypar,parts,8,0.000491344,15.286453904000002,31111.510273861088,total_conn,84617.0,713.0,0.008426202772492526
Averous/epb3,cols,natural_order,balance_work,parts,8,0.000491344,3.063e-6,0.006233921651633072,total_conn,84617.0,1008.0,0.011912499852275547
Averous/epb3,cols,natural_order,split_conn__convex,parts,8,0.000491344,0.6061459260000001,1233.6487796737115,total_conn,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,natural_order,split_conn__dynamic,parts,8,0.000491344,17.598152368,35816.3575173402,total_conn,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,natural_order,split_conn__trans,parts,8,0.000491344,12.679583471,25805.919011934613,total_conn,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000491344,1.51451826,3082.3990116903838,total_hypercut,84617.0,964.0,0.011392509779358758
Averous/epb3,cols,natural_order,balance_work,parts,8,0.000491344,3.0470000000000002e-6,0.0062013579081051165,total_hypercut,84617.0,1008.0,0.011912499852275547
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,8,0.000491344,1.3253735750000002,2697.445323439383,total_hypercut,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,16,0.000491344,8.88e-7,0.0018072877658015566,bottle_conn,1.309795e6,96400.0,0.07359930370783214
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,16,0.000491344,0.002804571,5.7079581718714385,bottle_conn,1.309795e6,96863.0,0.07395279413954092
Averous/epb3,cols,natural_order,balance_work__map_local,parts,16,0.000491344,0.004065433,8.274107346380541,bottle_conn,1.309795e6,97716.8,0.07460465187300303
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000491344,0.015917089000000002,32.39500024422808,bottle_conn,1.309795e6,96170.0,0.07342370370935909
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000491344,0.019492628,39.67205867986584,bottle_conn,1.309795e6,98677.93,0.0753384537274917
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000491344,0.036622818,74.5360032889381,bottle_conn,1.309795e6,96822.0,0.07392149153111746
Averous/epb3,cols,natural_order,balance_work,parts,16,0.000491344,5.8970000000000005e-6,0.012001774724022274,total_conn,84617.0,2160.0,0.025526785397733315
Averous/epb3,cols,natural_order,split_conn__convex,parts,16,0.000491344,0.9527601920000001,1939.0899084958808,total_conn,84617.0,1410.0,0.016663318245742582
Averous/epb3,cols,natural_order,balance_work,parts,16,0.000491344,5.896e-6,0.011999739490051776,total_hypercut,84617.0,2160.0,0.025526785397733315
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,16,0.000491344,2.128411511,4331.815410384577,total_hypercut,84617.0,1410.0,0.016663318245742582
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,32,0.000491344,1.1600000000000001e-6,0.0023608714057768085,bottle_conn,1.309795e6,55454.0,0.042337923110105015
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,32,0.000491344,0.002821618,5.742652805366506,bottle_conn,1.309795e6,56143.0,0.04286395962726992
Averous/epb3,cols,natural_order,balance_work__map_local,parts,32,0.000491344,0.0039012860000000003,7.940029795825328,bottle_conn,1.309795e6,57082.79,0.043581468855813314
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000491344,0.016639029,33.86431705688886,bottle_conn,1.309795e6,55295.0,0.04221653006768235
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000491344,0.019849641,40.398663665374976,bottle_conn,1.309795e6,57293.54,0.04374237189789242
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000491344,0.039006925000000005,79.38821884463839,bottle_conn,1.309795e6,56006.6,0.04275982119339286
Averous/epb3,cols,natural_order,balance_work,parts,32,0.000491344,1.2717e-5,0.02588207040281351,total_conn,84617.0,4464.0,0.052755356488648854
Averous/epb3,cols,natural_order,split_conn__convex,parts,32,0.000491344,2.4264073770000003,4938.306719935525,total_conn,84617.0,2961.0,0.03499296831605942
Averous/epb3,cols,natural_order,balance_work,parts,32,0.000491344,1.2613000000000001e-5,0.025670406069881795,total_hypercut,84617.0,4464.0,0.052755356488648854
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,32,0.000491344,5.276386708,10738.681469601746,total_hypercut,84617.0,2961.0,0.03499296831605942
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,64,0.000491344,1.6710000000000002e-6,0.0034008759647009023,bottle_conn,1.309795e6,34990.0,0.02671410411552953
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,64,0.000491344,0.002860113,5.820999137060797,bottle_conn,1.309795e6,35573.0,0.027159211937745984
Averous/epb3,cols,natural_order,balance_work__map_local,parts,64,0.000491344,0.003969937000000001,8.079750643133936,bottle_conn,1.309795e6,36842.79,0.028128668990185488
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000491344,0.018886787000000002,38.439030495945815,bottle_conn,1.309795e6,34853.0,0.026609507594699933
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000491344,0.022133953,45.047773046989484,bottle_conn,1.309795e6,36349.15,0.027751785584767083
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000491344,0.044437887,90.44149719951805,bottle_conn,1.309795e6,35467.12,0.027078374860188048
Averous/epb3,cols,natural_order,balance_work,parts,64,0.000491344,4.5523000000000004e-5,0.09264995603894624,total_conn,84617.0,9072.0,0.10721249867047992
Averous/epb3,cols,natural_order,split_conn__convex,parts,64,0.000491344,3.9609643900000004,8061.489282457912,total_conn,84617.0,5922.0,0.06998593663211884
Averous/epb3,cols,natural_order,balance_work,parts,64,0.000491344,4.5414e-5,0.09242811553616204,total_hypercut,84617.0,9072.0,0.10721249867047992
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,64,0.000491344,8.612222871,17527.888548552542,total_hypercut,84617.0,5922.0,0.06998593663211884
Averous/epb3,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000491344,0.041310066,84.07564964668339,bottle_conn,1.309795e6,50967.0,0.03891219618337221
Averous/epb3,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000491344,0.046400352000000006,94.43557263342996,bottle_conn,1.309795e6,51702.58,0.03947379551761917
Averous/epb3,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000491344,0.04236969,86.23223240743756,bottle_conn,1.309795e6,50967.0,0.03891219618337221
Averous/epb3,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000491344,0.044450461000000004,90.4670882314631,bottle_conn,1.309795e6,51685.32,0.039460617882951146
Averous/epb3,cols,natural_order,metis__plaid,parts,128,0.000491344,0.123535795,251.42424655638413,bottle_conn,1.309795e6,22441.0,0.01713321550318943
Averous/epb3,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000491344,29.708175185,60463.08733799538,bottle_conn,1.309795e6,22927.92,0.017504968334739406
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,128,0.000491344,2.6930000000000003e-6,0.00548088508254909,bottle_conn,1.309795e6,24749.0,0.01889532331395371
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,128,0.000491344,0.00288886,5.879506008010681,bottle_conn,1.309795e6,25538.0,0.01949770765654167
Averous/epb3,cols,natural_order,balance_work__map_local,parts,128,0.000491344,0.0037787740000000004,7.69068921163177,bottle_conn,1.309795e6,26846.06,0.020496383021770582
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000491344,0.02103966,42.82063075971214,bottle_conn,1.309795e6,24635.0,0.018808286792971418
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000491344,0.024374401,49.607608925722104,bottle_conn,1.309795e6,25746.34,0.01965677071602808
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000491344,0.052286018000000004,106.41428001563061,bottle_conn,1.309795e6,25170.85,0.019217396615500898
Averous/epb3,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000491344,0.017632554,35.88637288742714,bottle_conn,1.309795e6,26069.0,0.019903114609538135
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000491344,0.021419178,43.593038685727315,bottle_conn,1.309795e6,26363.93,0.020128287251058374
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000491344,0.044811765,91.20242640593963,bottle_conn,1.309795e6,26910.52,0.020545596830038287
Averous/epb3,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000491344,0.016642873000000002,33.872140496271456,bottle_conn,1.309795e6,26069.0,0.019903114609538135
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000491344,0.019008068,38.68586570712169,bottle_conn,1.309795e6,26295.44,0.020075996625426116
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000491344,0.039625296000000004,80.64674851020874,bottle_conn,1.309795e6,26910.62,0.02054567317786371
Averous/epb3,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000491344,9.978927683,20309.452609576998,total_conn,84617.0,16302.0,0.19265632201567062
Averous/epb3,cols,natural_order,metis,parts,128,0.000491344,0.123529259,251.41094426715296,total_conn,84617.0,9456.0,0.11175059385229918
Averous/epb3,cols,natural_order,kahypar,parts,128,0.000491344,29.808493761,60667.25911174249,total_conn,84617.0,6408.0,0.07572946334660884
Averous/epb3,cols,natural_order,balance_work,parts,128,0.000491344,0.000129681,0.2639311765280537,total_conn,84617.0,18285.0,0.2160913291655341
Averous/epb3,cols,natural_order,split_conn__convex,parts,128,0.000491344,9.776157116,19896.76706340161,total_conn,84617.0,12108.0,0.14309181370173843
Averous/epb3,cols,natural_order,split_conn__dynamic,parts,128,0.000491344,21.758550057,44283.74022477124,total_conn,84617.0,12108.0,0.14309181370173843
Averous/epb3,cols,natural_order,split_conn__trans,parts,128,0.000491344,11.414274599,23230.719412468658,total_conn,84617.0,12108.0,0.14309181370173843
Averous/epb3,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000491344,22.074512235,44926.79718282914,total_hypercut,84617.0,16300.0,0.1926326861032653
Averous/epb3,cols,natural_order,balance_work,parts,128,0.000491344,0.000129316,0.2631883161288222,total_hypercut,84617.0,18285.0,0.2160913291655341
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,128,0.000491344,21.102535403,42948.59691580644,total_hypercut,84617.0,12108.0,0.14309181370173843
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,256,0.000491344,5.101e-6,0.010381728483506464,bottle_conn,1.309795e6,19623.0,0.014981733782767532
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,256,0.000491344,0.003032508,6.17186329740467,bottle_conn,1.309795e6,28826.0,0.022008024156451964
Averous/epb3,cols,natural_order,balance_work__map_local,parts,256,0.000491344,0.0042371330000000006,8.62355701911492,bottle_conn,1.309795e6,21940.28,0.016750926671731073
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000491344,0.036825351,74.94820533068481,bottle_conn,1.309795e6,19520.0,0.014903095522581778
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000491344,0.038763665,78.89312782897522,bottle_conn,1.309795e6,20258.97,0.015467283048110583
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000491344,0.078922804,160.6263717476961,bottle_conn,1.309795e6,19955.54,0.015235620841429385
Averous/epb3,cols,natural_order,balance_work,parts,256,0.000491344,0.000240771,0.490025318310593,total_conn,84617.0,36676.0,0.43343536168854957
Averous/epb3,cols,natural_order,split_conn__convex,parts,256,0.000491344,16.651405274000002,33889.505670161845,total_conn,84617.0,24474.0,0.28923266010376164
Averous/epb3,cols,natural_order,balance_work,parts,256,0.000491344,0.00024056400000000002,0.4896040248787001,total_hypercut,84617.0,36676.0,0.43343536168854957
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,256,0.000491344,37.676294034,76680.07350043961,total_hypercut,84617.0,24354.0,0.28781450535944314
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,512,0.000491344,9.151000000000001e-6,0.018624426064020323,bottle_conn,1.309795e6,11370.0,0.008680747750602194
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,512,0.000491344,0.0030696160000000003,6.247386759581882,bottle_conn,1.309795e6,19959.0,0.015238262476189021
Averous/epb3,cols,natural_order,balance_work__map_local,parts,512,0.000491344,0.004022021000000001,8.185753769253315,bottle_conn,1.309795e6,13203.62,0.01008067674712455
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000491344,0.037241516,75.79519847601681,bottle_conn,1.309795e6,11259.0,0.008596001664382595
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000491344,0.039967768,81.34375915855287,bottle_conn,1.309795e6,11844.52,0.00904303345179971
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000491344,0.09595701200000001,195.29497052981213,bottle_conn,1.309795e6,11562.37,0.00882761806236854
Averous/epb3,cols,natural_order,balance_work,parts,512,0.000491344,0.000293598,0.5975406232700511,total_conn,84617.0,44045.0,0.5205218809459092
Averous/epb3,cols,natural_order,split_conn__convex,parts,512,0.000491344,17.230503447,35068.10594410433,total_conn,84617.0,43212.0,0.5106775234290982
Averous/epb3,cols,natural_order,balance_work,parts,512,0.000491344,0.000293522,0.5973859454882934,total_hypercut,84617.0,43034.0,0.5085739272250257
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,512,0.000491344,54.739119992000006,111406.91652284347,total_hypercut,84617.0,42616.0,0.5036340215323162
Averous/epb3,cols,natural_order,split_equal__split_equal,parts,1024,0.000491344,1.7287000000000002e-5,0.035183089647985936,bottle_conn,1.309795e6,5988.0,0.004571707786332976
Averous/epb3,cols,natural_order,balance_work__split_equal,parts,1024,0.000491344,0.003275053,6.665499120778924,bottle_conn,1.309795e6,14288.0,0.010908577296447154
Averous/epb3,cols,natural_order,balance_work__map_local,parts,1024,0.000491344,0.004239013000000001,8.627383258979453,bottle_conn,1.309795e6,7364.07,0.00562230730763211
Averous/epb3,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000491344,0.0554035,112.7590852844443,bottle_conn,1.309795e6,5885.0,0.004493069526147222
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000491344,0.056439886,114.86837327819207,bottle_conn,1.309795e6,6429.17,0.0049085314877519
Averous/epb3,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000491344,0.15829616100000002,322.1697242665017,bottle_conn,1.309795e6,6151.78,0.004696750254810867
Averous/epb3,cols,natural_order,balance_work,parts,1024,0.000491344,0.000489678,0.9966093002051516,total_conn,84617.0,46079.0,0.5445596038621081
Averous/epb3,cols,natural_order,split_conn__convex,parts,1024,0.000491344,34.185317225,69575.11890854473,total_conn,84617.0,44406.0,0.5247881631350674
Averous/epb3,cols,natural_order,balance_work,parts,1024,0.000491344,0.000490972,0.999242892962975,total_hypercut,84617.0,44054.0,0.5206282425517331
Averous/epb3,cols,natural_order,split_hypercut__convex,parts,1024,0.000491344,106.894052911,217554.4077285975,total_hypercut,84617.0,43214.0,0.5107011593415035
Averous/epb3,cols,natural_order,chunk_equal,vertices,2,0.000491344,4.0166e-5,0.08174720765899247,cache,84617.0,295130.0,3.4878334140893674
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000491344,0.003301605,6.719538653163568,cache,84617.0,295130.0,3.4878334140893674
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,2,0.000491344,0.100481579,204.50352299000292,cache,84617.0,295130.0,3.4878334140893674
Averous/epb3,cols,natural_order,chunk_equal,vertices,4,0.000491344,2.2179000000000002e-5,0.04513945423165847,cache,84617.0,210889.0,2.4922769656215653
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000491344,0.004015014,8.171492884822039,cache,84617.0,210283.0,2.485115284162757
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,4,0.000491344,0.104367128,212.41152430883454,cache,84617.0,210283.0,2.485115284162757
Averous/epb3,cols,natural_order,chunk_equal,vertices,8,0.000491344,1.1149000000000001e-5,0.022690823537073825,cache,84617.0,168762.0,1.9944219246723471
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000491344,0.004927622,10.028863688169594,cache,84617.0,168451.0,1.9907465402933218
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,8,0.000491344,0.105478157,214.67272827184215,cache,84617.0,168451.0,1.9907465402933218
Averous/epb3,cols,natural_order,chunk_equal,vertices,16,0.000491344,6.081000000000001e-6,0.01237625777459377,cache,84617.0,147698.0,1.7454884952196368
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000491344,0.0073870920000000005,15.03446058158846,cache,84617.0,146946.0,1.7366013921552406
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,16,0.000491344,0.10497711200000001,213.65298446709437,cache,84617.0,146946.0,1.7366013921552406
Averous/epb3,cols,natural_order,chunk_equal,vertices,32,0.000491344,3.7e-6,0.007530365690839819,cache,84617.0,137167.0,1.6210335984494841
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000491344,0.011711397,23.835433016379564,cache,84617.0,136191.0,1.6094992731956936
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,32,0.000491344,0.10475300200000001,213.1968681819662,cache,84617.0,136191.0,1.6094992731956936
Averous/epb3,cols,natural_order,chunk_equal,vertices,64,0.000491344,2.627e-6,0.005346559640496271,cache,84617.0,131903.0,1.558823876998712
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000491344,0.020425392,41.57045165912273,cache,84617.0,131411.0,1.553009442547006
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,64,0.000491344,0.104539268,212.76186948451596,cache,84617.0,131411.0,1.553009442547006
Averous/epb3,cols,natural_order,chunk_equal,vertices,128,0.000491344,2.1460000000000003e-6,0.004367612100687096,cache,84617.0,129268.0,1.5276835624047178
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000491344,0.036765655,74.82671000358201,cache,84617.0,129023.0,1.5247881631350675
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,128,0.000491344,0.103910072,211.48130841121497,cache,84617.0,129023.0,1.5247881631350675
Averous/epb3,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000491344,0.13481373900000002,274.3775013025498,cache,84617.0,136355.0,1.611437418012929
Averous/epb3,cols,natural_order,chunk_equal,vertices,256,0.000491344,1.956e-6,0.003980917646292618,cache,84617.0,127950.0,1.5121074961296193
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000491344,0.06946811900000001,141.38387565534535,cache,84617.0,127829.0,1.5106775234290981
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,256,0.000491344,0.10442512100000001,212.5295536324856,cache,84617.0,127829.0,1.5106775234290981
Averous/epb3,cols,natural_order,chunk_equal,vertices,512,0.000491344,1.59e-6,0.003236022013090625,cache,84617.0,108305.0,1.2799437465284753
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000491344,0.134295527,273.3228186362304,cache,84617.0,108293.0,1.2798019310540436
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,512,0.000491344,0.19065621200000002,388.02999934872514,cache,84617.0,108293.0,1.2798019310540436
Averous/epb3,cols,natural_order,chunk_equal,vertices,1024,0.000491344,1.545e-6,0.0031444364844182486,cache,84617.0,96425.0,1.139546426840942
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000491344,0.264849051,539.0297856491583,cache,84617.0,96383.0,1.1390500726804307
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,1024,0.000491344,0.212019604,431.5095004721743,cache,84617.0,96383.0,1.1390500726804307
Averous/epb3,cols,natural_order,chunk_equal,vertices,2048,0.000491344,1.505e-6,0.003063027125598359,cache,84617.0,90521.0,1.0697732134204712
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000491344,0.525830346,1070.1877828975219,cache,84617.0,90458.0,1.069028682179704
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,2048,0.000491344,0.230956765,470.0510538441499,cache,84617.0,90458.0,1.069028682179704
Averous/epb3,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000491344,0.255227551,519.4477820020189,cache,84617.0,88500.0,1.0458891239349066
Averous/epb3,cols,natural_order,chunk_equal,vertices,4096,0.000491344,1.4820000000000002e-6,0.0030162167442769226,cache,84617.0,87497.0,1.0340357138636445
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000491344,1.0389041840000002,2114.4130873685244,cache,84617.0,87467.0,1.0336811751775647
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,4096,0.000491344,0.23907578000000002,486.57514897912665,cache,84617.0,87467.0,1.0336811751775647
Averous/epb3,cols,natural_order,chunk_equal,vertices,8192,0.000491344,1.477e-6,0.0030060405744244357,cache,84617.0,86057.0,1.0170178569318222
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000491344,2.0371188140000003,4146.013412191866,cache,84617.0,86027.0,1.0166633182457425
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,8192,0.000491344,0.236907789,482.16278004819435,cache,84617.0,86027.0,1.0166633182457425
Averous/epb3,cols,natural_order,chunk_equal,vertices,16384,0.000491344,1.444e-6,0.0029388778533980266,cache,84617.0,85337.0,1.008508928465911
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000491344,3.9265894090000004,7991.528153391515,cache,84617.0,85322.0,1.0083316591228713
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,16384,0.000491344,0.214669518,436.90269546387054,cache,84617.0,85322.0,1.0083316591228713
Averous/epb3,cols,natural_order,chunk_equal,vertices,32768,0.000491344,1.4820000000000002e-6,0.0030162167442769226,cache,84617.0,84905.0,1.0034035713863645
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000491344,7.066373535,14381.723466654727,cache,84617.0,84899.0,1.0033326636491484
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,32768,0.000491344,0.135575043,275.92693306522517,cache,84617.0,84899.0,1.0033326636491484
Averous/epb3,cols,natural_order,chunk_equal,vertices,65536,0.000491344,1.467e-6,0.0029856882347194637,cache,84617.0,84761.0,1.0017017856931822
Averous/epb3,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000491344,10.806521555000002,21993.79977164675,cache,84617.0,84758.0,1.0016663318245742
Averous/epb3,cols,natural_order,chunk_conn__convex,vertices,65536,0.000491344,0.08278391,168.48462584258687,cache,84617.0,84758.0,1.0016663318245742
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,2,0.000502735,6.6e-7,0.0013128188807224482,bottle_conn,1.309795e6,677166.0,0.5170015155043346
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,2,0.000502735,0.001695712,3.3729738331327637,bottle_conn,1.309795e6,676704.0,0.5166487885508801
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,2,0.000502735,0.002856069,5.681062587645578,bottle_conn,1.309795e6,675635.0,0.5158326302971076
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000502735,0.013850484000000001,27.550268033854817,bottle_conn,1.309795e6,669129.0,0.5108654407750831
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000502735,0.017214169,34.24103951385919,bottle_conn,1.309795e6,672178.5,0.5131936677113594
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000502735,0.032421419,64.4900772772932,bottle_conn,1.309795e6,669646.26,0.5112603575368665
Averous/epb3,rows,rcm_order,balance_work,parts,2,0.000502735,3.7900000000000005e-7,0.0007538762966572847,total_conn,84617.0,284.0,0.003356299561553825
Averous/epb3,rows,rcm_order,split_conn__convex,parts,2,0.000502735,0.23334393900000003,464.14898306264735,total_conn,84617.0,283.0,0.0033444816053511705
Averous/epb3,rows,rcm_order,balance_work,parts,2,0.000502735,3.7400000000000004e-7,0.0007439306990760541,total_hypercut,84617.0,284.0,0.003356299561553825
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,2,0.000502735,0.344545488,685.342154415348,total_hypercut,84617.0,283.0,0.0033444816053511705
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,4,0.000502735,6.930000000000001e-7,0.0013784598247585707,bottle_conn,1.309795e6,366291.0,0.27965521322038944
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,4,0.000502735,0.00169998,3.381463395228102,bottle_conn,1.309795e6,366045.0,0.27946739756984873
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,4,0.000502735,0.0028547810000000002,5.678500601708654,bottle_conn,1.309795e6,361029.0,0.2756377906466279
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000502735,0.013968154000000002,27.784327727331497,bottle_conn,1.309795e6,351522.0,0.26837940288365736
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000502735,0.017357077000000002,34.525300605686894,bottle_conn,1.309795e6,353520.79,0.269905435583431
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000502735,0.032523965,64.69405352720618,bottle_conn,1.309795e6,351044.08,0.2680145213563955
Averous/epb3,rows,rcm_order,balance_work,parts,4,0.000502735,1.6260000000000002e-6,0.0032343083334162134,total_conn,84617.0,905.0,0.010695250363402154
Averous/epb3,rows,rcm_order,split_conn__convex,parts,4,0.000502735,0.360589366,717.2553452614201,total_conn,84617.0,591.0,0.006984412115768699
Averous/epb3,rows,rcm_order,balance_work,parts,4,0.000502735,1.636e-6,0.0032541995285786745,total_hypercut,84617.0,905.0,0.010695250363402154
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,4,0.000502735,0.5769438760000001,1147.6103235302894,total_hypercut,84617.0,591.0,0.006984412115768699
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,8,0.000502735,7.650000000000001e-7,0.0015216764299282924,bottle_conn,1.309795e6,202555.0,0.154646337785684
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,8,0.000502735,0.001675819,3.3334042785960794,bottle_conn,1.309795e6,202324.0,0.15446997430895676
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,8,0.000502735,0.002876132,5.7209702925000245,bottle_conn,1.309795e6,197932.08,0.15111683889463617
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000502735,0.014162473,28.170851442608928,bottle_conn,1.309795e6,190929.0,0.14577013960199878
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000502735,0.017495254000000002,34.800151173083236,bottle_conn,1.309795e6,193772.83,0.14794134196572745
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000502735,0.033382307,66.40139835101992,bottle_conn,1.309795e6,191284.67,0.146041685912681
Averous/epb3,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000502735,0.014041958,27.931132704108524,bottle_conn,1.309795e6,204936.0,0.15646417950900712
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000502735,0.01738902,34.58883905039434,bottle_conn,1.309795e6,198403.72,0.15147692577846153
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000502735,0.03318355,66.00604692332938,bottle_conn,1.309795e6,201234.36,0.15363805786401688
Averous/epb3,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000502735,0.012251039,24.368780769192515,bottle_conn,1.309795e6,204936.0,0.15646417950900712
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000502735,0.015405832000000001,30.644041095209207,bottle_conn,1.309795e6,198561.81,0.15159762405567284
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000502735,0.031176393000000004,62.01357176245935,bottle_conn,1.309795e6,201236.07,0.15363936341183163
Averous/epb3,rows,rcm_order,balance_work,parts,8,0.000502735,2.8330000000000002e-6,0.005635175589525297,total_conn,84617.0,2080.0,0.024581348901520972
Averous/epb3,rows,rcm_order,split_conn__convex,parts,8,0.000502735,0.9987458050000001,1986.6247724944553,total_conn,84617.0,1408.0,0.016639682333337274
Averous/epb3,rows,rcm_order,split_conn__dynamic,parts,8,0.000502735,15.374017127,30580.75751041801,total_conn,84617.0,1408.0,0.016639682333337274
Averous/epb3,rows,rcm_order,split_conn__trans,parts,8,0.000502735,12.677490026000001,25217.042827732304,total_conn,84617.0,1408.0,0.016639682333337274
Averous/epb3,rows,rcm_order,balance_work,parts,8,0.000502735,2.808e-6,0.005585447601619143,total_hypercut,84617.0,2080.0,0.024581348901520972
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,8,0.000502735,1.562551811,3108.10230240584,total_hypercut,84617.0,1408.0,0.016639682333337274
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,16,0.000502735,8.81e-7,0.0017524142938128437,bottle_conn,1.309795e6,121193.0,0.092528220064972
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,16,0.000502735,0.001702242,3.385962783573851,bottle_conn,1.309795e6,120761.0,0.09219839745914438
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,16,0.000502735,0.002833457,5.636084617144221,bottle_conn,1.309795e6,117094.65,0.08939921896174592
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000502735,0.014625315000000002,29.091499497747325,bottle_conn,1.309795e6,110217.0,0.08414828274653667
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000502735,0.017839378,35.48465493749192,bottle_conn,1.309795e6,113164.04,0.08639828370088448
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000502735,0.034687921000000004,68.9984206391041,bottle_conn,1.309795e6,111574.44,0.08518465866795949
Averous/epb3,rows,rcm_order,balance_work,parts,16,0.000502735,5.551000000000001e-6,0.01104160243468229,total_conn,84617.0,4394.0,0.05192809955446305
Averous/epb3,rows,rcm_order,split_conn__convex,parts,16,0.000502735,2.02591177,4029.780639899748,total_conn,84617.0,2909.0,0.0343784345935214
Averous/epb3,rows,rcm_order,balance_work,parts,16,0.000502735,5.273e-6,0.010488627209165862,total_hypercut,84617.0,4394.0,0.05192809955446305
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,16,0.000502735,3.0931500570000003,6152.645145056541,total_hypercut,84617.0,2909.0,0.0343784345935214
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,32,0.000502735,1.165e-6,0.0023173242364267457,bottle_conn,1.309795e6,80154.0,0.061195835989601426
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,32,0.000502735,0.001719784,3.4208559181278404,bottle_conn,1.309795e6,79725.0,0.06086830381853649
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,32,0.000502735,0.002907115,5.782599182471879,bottle_conn,1.309795e6,76991.38,0.058781244393206575
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000502735,0.015577308000000002,30.985127353377028,bottle_conn,1.309795e6,70576.0,0.05388324127058051
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000502735,0.018587755,36.97326623370165,bottle_conn,1.309795e6,73150.45,0.05584877786218454
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000502735,0.038231543,76.04710831750326,bottle_conn,1.309795e6,72209.07,0.05513005470321692
Averous/epb3,rows,rcm_order,balance_work,parts,32,0.000502735,1.2969e-5,0.02579689100619611,total_conn,84617.0,8984.0,0.10617251852464635
Averous/epb3,rows,rcm_order,split_conn__convex,parts,32,0.000502735,4.031765050000001,8019.66254587407,total_conn,84617.0,5978.0,0.07064774217946748
Averous/epb3,rows,rcm_order,balance_work,parts,32,0.000502735,1.3335e-5,0.026524908749142193,total_hypercut,84617.0,8984.0,0.10617251852464635
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,32,0.000502735,6.198604815,12329.765811013755,total_hypercut,84617.0,5978.0,0.07064774217946748
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,64,0.000502735,1.6710000000000002e-6,0.0033238187116472894,bottle_conn,1.309795e6,59669.0,0.0455559839516871
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,64,0.000502735,0.0017398280000000001,3.4607258297114782,bottle_conn,1.309795e6,59269.0,0.04525059264999485
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,64,0.000502735,0.0029277390000000004,5.823622783374939,bottle_conn,1.309795e6,56751.01,0.04332816204062468
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000502735,0.017250532000000002,34.31336986682845,bottle_conn,1.309795e6,51872.0,0.03960314400345092
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000502735,0.020081498,39.944499587257695,bottle_conn,1.309795e6,53349.86,0.04073145797624819
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000502735,0.042837966000000005,85.20983420688833,bottle_conn,1.309795e6,52961.91,0.040435266587519426
Averous/epb3,rows,rcm_order,balance_work,parts,64,0.000502735,5.1398000000000005e-5,0.10223676489601878,total_conn,84617.0,18158.0,0.214590448727797
Averous/epb3,rows,rcm_order,split_conn__convex,parts,64,0.000502735,7.89525946,15704.614677712909,total_conn,84617.0,12063.0,0.14256000567261898
Averous/epb3,rows,rcm_order,balance_work,parts,64,0.000502735,5.1618000000000006e-5,0.10267437118959294,total_hypercut,84617.0,18158.0,0.214590448727797
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,64,0.000502735,12.251199361000001,24369.099746387263,total_hypercut,84617.0,12061.0,0.14253636976021367
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,128,0.000502735,2.684e-6,0.005338796781604623,bottle_conn,1.309795e6,49535.0,0.03781889532331396
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,128,0.000502735,0.0017896540000000001,3.5598356987279582,bottle_conn,1.309795e6,48737.0,0.037209639676437915
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,128,0.000502735,0.0030067500000000003,5.980785105473062,bottle_conn,1.309795e6,46961.41,0.03585401532300857
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000502735,0.021405651,42.57839816205357,bottle_conn,1.309795e6,42568.0,0.032499742326089195
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000502735,0.023842015,47.424617343133065,bottle_conn,1.309795e6,43671.66,0.03334236273615337
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000502735,0.054672449000000005,108.75003530687141,bottle_conn,1.309795e6,43503.34,0.03321385407640127
Averous/epb3,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000502735,0.016613127000000002,33.045495141575586,bottle_conn,1.309795e6,45641.0,0.03484591100133991
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000502735,0.019542856,38.87307627278785,bottle_conn,1.309795e6,44819.12,0.03421842349375284
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000502735,0.042982231,85.49679453389957,bottle_conn,1.309795e6,45977.5,0.03510282143388851
Averous/epb3,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000502735,0.014767871,29.375060419505303,bottle_conn,1.309795e6,45641.0,0.03484591100133991
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000502735,0.017080845,33.97584214347519,bottle_conn,1.309795e6,44827.92,0.03422514210239007
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000502735,0.037766355,75.12179378797975,bottle_conn,1.309795e6,45977.54,0.03510285197301868
Averous/epb3,rows,rcm_order,balance_work,parts,128,0.000502735,0.000121528,0.24173371657036014,total_conn,84617.0,36490.0,0.43123722183485586
Averous/epb3,rows,rcm_order,split_conn__convex,parts,128,0.000502735,15.716445626,31261.88872069778,total_conn,84617.0,24306.0,0.2872472434617157
Averous/epb3,rows,rcm_order,split_conn__dynamic,parts,128,0.000502735,21.010282224,41791.96241359762,total_conn,84617.0,24306.0,0.2872472434617157
Averous/epb3,rows,rcm_order,split_conn__trans,parts,128,0.000502735,10.928927416,21738.942814803027,total_conn,84617.0,24306.0,0.2872472434617157
Averous/epb3,rows,rcm_order,balance_work,parts,128,0.000502735,0.00010169500000000001,0.20228350920465057,total_hypercut,84617.0,36490.0,0.43123722183485586
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,128,0.000502735,24.648526918,49028.86593931197,total_hypercut,84617.0,24296.0,0.2871290638996892
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,256,0.000502735,5.059e-6,0.01006295563268919,bottle_conn,1.309795e6,44127.0,0.03369000492443474
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,256,0.000502735,0.001956601,3.8919132346067014,bottle_conn,1.309795e6,44026.0,0.03361289362075745
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,256,0.000502735,0.003205138,6.3754025480621,bottle_conn,1.309795e6,41760.13,0.0318829511488439
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000502735,0.029327991,58.33687927039096,bottle_conn,1.309795e6,36789.0,0.02808760149489042
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000502735,0.030604589,60.87618526659174,bottle_conn,1.309795e6,35722.35,0.027273237415015326
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000502735,0.07245805500000001,144.12773130973576,bottle_conn,1.309795e6,35637.81,0.02720869296340267
Averous/epb3,rows,rcm_order,balance_work,parts,256,0.000502735,0.00026642800000000003,0.5299571344744249,total_conn,84617.0,71934.0,0.8501128614817354
Averous/epb3,rows,rcm_order,split_conn__convex,parts,256,0.000502735,28.768601135,57224.18597272917,total_conn,84617.0,48758.0,0.5762199085290189
Averous/epb3,rows,rcm_order,balance_work,parts,256,0.000502735,0.000267301,0.5316936358121077,total_hypercut,84617.0,70749.0,0.83610858338159
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,256,0.000502735,48.834487318,97137.6317901081,total_hypercut,84617.0,48716.0,0.5757235543685075
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,512,0.000502735,9.166e-6,0.01823226948591206,bottle_conn,1.309795e6,37571.0,0.028684641489698768
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,512,0.000502735,0.002151641,4.2798711050553475,bottle_conn,1.309795e6,37556.0,0.02867318931588531
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,512,0.000502735,0.0033403720000000003,6.6443991367221305,bottle_conn,1.309795e6,26988.87,0.020605415351257258
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000502735,0.034655405,68.93374242891383,bottle_conn,1.309795e6,25920.0,0.019789356349657772
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000502735,0.036033476,71.67489034978666,bottle_conn,1.309795e6,21796.26,0.016640970533556777
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000502735,0.105480815,209.8139477060479,bottle_conn,1.309795e6,21744.05,0.016601109333903397
Averous/epb3,rows,rcm_order,balance_work,parts,512,0.000502735,0.00043363600000000005,0.8625538305469085,total_conn,84617.0,89311.0,1.0554734864152593
Averous/epb3,rows,rcm_order,split_conn__convex,parts,512,0.000502735,27.611940286000003,54923.44930430545,total_conn,84617.0,79626.0,0.9410165805925523
Averous/epb3,rows,rcm_order,balance_work,parts,512,0.000502735,0.00043385300000000005,0.8629854694819339,total_hypercut,84617.0,81702.0,0.9655506576692626
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,512,0.000502735,41.420626304,82390.57615642436,total_hypercut,84617.0,78296.0,0.9252986988430221
Averous/epb3,rows,rcm_order,split_equal__split_equal,parts,1024,0.000502735,1.7396e-5,0.03460272310461774,bottle_conn,1.309795e6,22687.0,0.017321031153730165
Averous/epb3,rows,rcm_order,balance_work__split_equal,parts,1024,0.000502735,0.00330437,6.5727868558982365,bottle_conn,1.309795e6,22687.0,0.017321031153730165
Averous/epb3,rows,rcm_order,balance_work__map_local,parts,1024,0.000502735,0.004495212,8.941513918863814,bottle_conn,1.309795e6,15866.88,0.0121140178424868
Averous/epb3,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000502735,0.058564337,116.49146568271554,bottle_conn,1.309795e6,15583.0,0.011897281635675811
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000502735,0.056048429000000004,111.48702397883577,bottle_conn,1.309795e6,11823.67,0.009027114930199
Averous/epb3,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000502735,0.172380362,342.8851422717734,bottle_conn,1.309795e6,11750.83,0.008971503174160842
Averous/epb3,rows,rcm_order,balance_work,parts,1024,0.000502735,0.0015789290000000002,3.1406784886669916,total_conn,84617.0,97371.0,1.150726213408653
Averous/epb3,rows,rcm_order,split_conn__convex,parts,1024,0.000502735,51.495384549,102430.4744030155,total_conn,84617.0,90636.0,1.0711322783837762
Averous/epb3,rows,rcm_order,balance_work,parts,1024,0.000502735,0.0015797460000000001,3.1423035993117647,total_hypercut,84617.0,83885.0,0.9913492560596571
Averous/epb3,rows,rcm_order,split_hypercut__convex,parts,1024,0.000502735,75.82980818600001,150834.55137597345,total_hypercut,84617.0,82324.0,0.9729014264273137
Averous/epb3,rows,rcm_order,chunk_equal,vertices,2,0.000502735,4.0680000000000004e-5,0.08091738192089272,cache,84617.0,369334.0,4.364773036151128
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000502735,0.00339549,6.754035426218584,cache,84617.0,337237.0,3.9854520959145328
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,2,0.000502735,0.10561632300000001,210.0834893134554,cache,84617.0,337237.0,3.9854520959145328
Averous/epb3,rows,rcm_order,chunk_equal,vertices,4,0.000502735,2.2579000000000002e-5,0.044912329557321454,cache,84617.0,274456.0,3.243508987555692
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000502735,0.0039526710000000005,7.862335027400122,cache,84617.0,257853.0,3.0472954607230225
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,4,0.000502735,0.11468869500000001,228.12952151730036,cache,84617.0,257853.0,3.0472954607230225
Averous/epb3,rows,rcm_order,chunk_equal,vertices,8,0.000502735,1.1058000000000002e-5,0.021995683610649748,cache,84617.0,226943.0,2.682002434498978
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000502735,0.00513069,10.205555610808876,cache,84617.0,218384.0,2.5808525473604593
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,8,0.000502735,0.120852174,240.38941788417358,cache,84617.0,218384.0,2.5808525473604593
Averous/epb3,rows,rcm_order,chunk_equal,vertices,16,0.000502735,6.054e-6,0.012042129551354093,cache,84617.0,203157.0,2.400900528262642
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000502735,0.007390853,14.701289944006286,cache,84617.0,198262.0,2.343051632650649
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,16,0.000502735,0.126087736,250.8035764368902,cache,84617.0,198262.0,2.343051632650649
Averous/epb3,rows,rcm_order,chunk_equal,vertices,32,0.000502735,3.784e-6,0.007526828249475369,cache,84617.0,191031.0,2.2575959913492563
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000502735,0.011694435000000001,23.261628889971856,cache,84617.0,187946.0,2.2211375964640676
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,32,0.000502735,0.129598011,257.78593294678114,cache,84617.0,187946.0,2.2211375964640676
Averous/epb3,rows,rcm_order,chunk_equal,vertices,64,0.000502735,2.6580000000000002e-6,0.005287079674182223,cache,84617.0,184242.0,2.177363886689436
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000502735,0.020396155000000003,40.570389966881166,cache,84617.0,181993.0,2.150785303189666
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,64,0.000502735,0.13718585900000002,272.8790694898903,cache,84617.0,181993.0,2.150785303189666
Averous/epb3,rows,rcm_order,chunk_equal,vertices,128,0.000502735,2.261e-6,0.004497399226232508,cache,84617.0,177290.0,2.0952054551685833
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000502735,0.036739971,73.08019334241698,cache,84617.0,174735.0,2.0650105770708014
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,128,0.000502735,0.15577447700000002,309.8540523337345,cache,84617.0,174735.0,2.0650105770708014
Averous/epb3,rows,rcm_order,chunk_equal,vertices,256,0.000502735,1.975e-6,0.003928511044586114,cache,84617.0,168328.0,1.9892929316803951
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000502735,0.0693856,138.01625110644773,cache,84617.0,163941.0,1.9374475578193506
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,256,0.000502735,0.167168339,332.51780560334964,cache,84617.0,163941.0,1.9374475578193506
Averous/epb3,rows,rcm_order,chunk_equal,vertices,512,0.000502735,1.5810000000000002e-6,0.0031447979551851375,cache,84617.0,131867.0,1.5583984305754164
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000502735,0.134195533,266.9309536833521,cache,84617.0,131794.0,1.5575357197726225
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,512,0.000502735,0.336419316,669.1782270977752,cache,84617.0,131794.0,1.5575357197726225
Averous/epb3,rows,rcm_order,chunk_equal,vertices,1024,0.000502735,1.546e-6,0.0030751787721165227,cache,84617.0,108212.0,1.2788446766016286
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000502735,0.264590201,526.3015326165873,cache,84617.0,108130.0,1.2778756041930108
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000502735,0.35782537400000003,711.7574348314719,cache,84617.0,108130.0,1.2778756041930108
Averous/epb3,rows,rcm_order,chunk_equal,vertices,2048,0.000502735,1.494e-6,0.0029717445572717237,cache,84617.0,96469.0,1.140066416913859
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000502735,0.52606663,1046.4094005788336,cache,84617.0,96315.0,1.1382464516586501
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000502735,0.36232564700000003,720.7090156842074,cache,84617.0,96315.0,1.1382464516586501
Averous/epb3,rows,rcm_order,chunk_equal,vertices,4096,0.000502735,1.474e-6,0.0029319621669468008,cache,84617.0,90446.0,1.068886866705272
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000502735,1.0478159550000001,2084.231165524581,cache,84617.0,90390.0,1.0682250611579234
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000502735,0.36107223000000005,718.2158194675128,cache,84617.0,90390.0,1.0682250611579234
Averous/epb3,rows,rcm_order,chunk_equal,vertices,8192,0.000502735,1.478e-6,0.0029399186450117854,cache,84617.0,87568.0,1.0348747887540328
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000502735,2.028882981,4035.690733686734,cache,84617.0,87451.0,1.0334920878783223
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000502735,0.35475463100000004,705.6493600007957,cache,84617.0,87451.0,1.0334920878783223
Averous/epb3,rows,rcm_order,chunk_equal,vertices,16384,0.000502735,1.477e-6,0.002937929525495539,cache,84617.0,86125.0,1.0178214779536028
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000502735,3.8960734610000003,7749.75575800372,cache,84617.0,85974.0,1.016036966567002
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000502735,0.31047712,617.5760987398927,cache,84617.0,85974.0,1.016036966567002
Averous/epb3,rows,rcm_order,chunk_equal,vertices,32768,0.000502735,1.469e-6,0.0029220165693655703,cache,84617.0,85207.0,1.006972594159566
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000502735,7.097224741000001,14117.228243508012,cache,84617.0,85205.0,1.0069489582471607
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000502735,0.171637601,341.4077018707669,cache,84617.0,85205.0,1.0069489582471607
Averous/epb3,rows,rcm_order,chunk_equal,vertices,65536,0.000502735,1.46e-6,0.002904114493719355,cache,84617.0,84901.0,1.003356299561554
Averous/epb3,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000502735,10.813780465,21509.90176733269,cache,84617.0,84900.0,1.0033444816053512
Averous/epb3,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000502735,0.11535360900000001,229.45211493132567,cache,84617.0,84900.0,1.0033444816053512
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,2,0.0004941850000000001,6.61e-7,0.0013375557736475204,bottle_conn,1.309795e6,666022.0,0.5084933138391886
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,2,0.0004941850000000001,0.0016017050000000001,3.2411040399850255,bottle_conn,1.309795e6,665891.0,0.5083932981878844
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,2,0.0004941850000000001,0.002877488,5.822693930410676,bottle_conn,1.309795e6,662590.76,0.5058736367141423
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.0004941850000000001,0.013873884000000001,28.07427178081083,bottle_conn,1.309795e6,664314.0,0.5071892929809627
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.0004941850000000001,0.017729746,35.876738468387344,bottle_conn,1.309795e6,664474.49,0.5073118236059841
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0004941850000000001,0.03290441,66.58318241144511,bottle_conn,1.309795e6,662805.52,0.5060376013040209
Averous/epb3,cols,rcm_order,balance_work,parts,2,0.0004941850000000001,5.280000000000001e-7,0.0010684257919605007,total_conn,84617.0,144.0,0.001701785693182221
Averous/epb3,cols,rcm_order,split_conn__convex,parts,2,0.0004941850000000001,0.16670990400000002,337.3431083501118,total_conn,84617.0,141.0,0.0016663318245742581
Averous/epb3,cols,rcm_order,balance_work,parts,2,0.0004941850000000001,5.32e-7,0.0010765199267480801,total_hypercut,84617.0,144.0,0.001701785693182221
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,2,0.0004941850000000001,0.33993852500000005,687.8770602102452,total_hypercut,84617.0,141.0,0.0016663318245742581
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,4,0.0004941850000000001,6.930000000000001e-7,0.001402308851948157,bottle_conn,1.309795e6,355137.0,0.27113937677270106
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,4,0.0004941850000000001,0.0016450490000000002,3.328812084543238,bottle_conn,1.309795e6,355151.0,0.2711500654682603
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,4,0.0004941850000000001,0.002882518,5.832872304906057,bottle_conn,1.309795e6,348106.04,0.26577139170633574
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.0004941850000000001,0.013958638,28.245774355757458,bottle_conn,1.309795e6,346383.0,0.2644558881351662
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.0004941850000000001,0.01768672,35.78967390754474,bottle_conn,1.309795e6,347004.71,0.2649305502006039
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0004941850000000001,0.033085064000000004,66.94874186792396,bottle_conn,1.309795e6,344832.86,0.26327238995415314
Averous/epb3,cols,rcm_order,balance_work,parts,4,0.0004941850000000001,1.576e-6,0.003189089106306342,total_conn,84617.0,594.0,0.007019865984376662
Averous/epb3,cols,rcm_order,split_conn__convex,parts,4,0.0004941850000000001,0.24658844100000002,498.9800196282768,total_conn,84617.0,360.0,0.004254464232955553
Averous/epb3,cols,rcm_order,balance_work,parts,4,0.0004941850000000001,1.5750000000000002e-6,0.003187065572609448,total_hypercut,84617.0,594.0,0.007019865984376662
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,4,0.0004941850000000001,0.501087284,1013.9670042595384,total_hypercut,84617.0,360.0,0.004254464232955553
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,8,0.0004941850000000001,7.690000000000001e-7,0.0015560974129121684,bottle_conn,1.309795e6,196629.0,0.15012196565111335
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,8,0.0004941850000000001,0.0016459410000000002,3.330617076600868,bottle_conn,1.309795e6,196629.0,0.15012196565111335
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,8,0.0004941850000000001,0.002883637,5.835136639112882,bottle_conn,1.309795e6,193881.0,0.14802392740848758
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.0004941850000000001,0.014335078000000001,29.00751338061657,bottle_conn,1.309795e6,185103.0,0.14132211529285116
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.0004941850000000001,0.017931597,36.28519076863927,bottle_conn,1.309795e6,187590.41,0.14322119873720698
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0004941850000000001,0.033853397,68.50348958386029,bottle_conn,1.309795e6,185720.74,0.14179374634961958
Averous/epb3,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.0004941850000000001,0.014112398000000002,28.556912896992017,bottle_conn,1.309795e6,205692.0,0.1570413690692055
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.0004941850000000001,0.017846888,36.113779252709,bottle_conn,1.309795e6,193962.7,0.14808630358185823
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0004941850000000001,0.033681179000000006,68.15500065764846,bottle_conn,1.309795e6,198516.29,0.15156287052554027
Averous/epb3,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.0004941850000000001,0.012126783,24.538954035432074,bottle_conn,1.309795e6,205692.0,0.1570413690692055
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.0004941850000000001,0.015442873000000001,31.24917389236824,bottle_conn,1.309795e6,193924.13,0.14805685622559256
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0004941850000000001,0.031319923,63.37691957465321,bottle_conn,1.309795e6,197487.49,0.15077740409758777
Averous/epb3,cols,rcm_order,balance_work,parts,8,0.0004941850000000001,2.8010000000000004e-6,0.00566791788500258,total_conn,84617.0,1403.0,0.016580592552324
Averous/epb3,cols,rcm_order,split_conn__convex,parts,8,0.0004941850000000001,0.709056531,1434.799783481894,total_conn,84617.0,964.0,0.011392509779358758
Averous/epb3,cols,rcm_order,split_conn__dynamic,parts,8,0.0004941850000000001,15.451373258,31266.37445086354,total_conn,84617.0,964.0,0.011392509779358758
Averous/epb3,cols,rcm_order,split_conn__trans,parts,8,0.0004941850000000001,13.011640082000001,26329.492157795157,total_conn,84617.0,964.0,0.011392509779358758
Averous/epb3,cols,rcm_order,balance_work,parts,8,0.0004941850000000001,2.8570000000000003e-6,0.005781235772028694,total_hypercut,84617.0,1403.0,0.016580592552324
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,8,0.0004941850000000001,1.5076930030000002,3050.867596143145,total_hypercut,84617.0,964.0,0.011392509779358758
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,16,0.0004941850000000001,8.900000000000001e-7,0.0018009449902364498,bottle_conn,1.309795e6,120982.0,0.09236712615332934
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,16,0.0004941850000000001,0.001650694,3.3402349322622094,bottle_conn,1.309795e6,120968.0,0.09235643745777011
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,16,0.0004941850000000001,0.0028853290000000003,5.838560458128029,bottle_conn,1.309795e6,114682.1,0.08755728949950184
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.0004941850000000001,0.014637639000000001,29.619755759482782,bottle_conn,1.309795e6,106270.0,0.0811348340770884
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.0004941850000000001,0.018296453,37.02348917915355,bottle_conn,1.309795e6,108641.17,0.08294517080917242
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0004941850000000001,0.035480276000000005,71.79553406113095,bottle_conn,1.309795e6,107330.87,0.08194478525265404
Averous/epb3,cols,rcm_order,balance_work,parts,16,0.0004941850000000001,5.407e-6,0.010941246699110655,total_conn,84617.0,2972.0,0.035122965834288616
Averous/epb3,cols,rcm_order,split_conn__convex,parts,16,0.0004941850000000001,1.319264221,2669.5756063012836,total_conn,84617.0,1952.0,0.02306865050758122
Averous/epb3,cols,rcm_order,balance_work,parts,16,0.0004941850000000001,5.4230000000000004e-6,0.010973623238260975,total_hypercut,84617.0,2972.0,0.035122965834288616
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,16,0.0004941850000000001,2.8485304570000003,5764.097366370894,total_hypercut,84617.0,1952.0,0.02306865050758122
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,32,0.0004941850000000001,1.1550000000000002e-6,0.002337181419913595,bottle_conn,1.309795e6,81351.0,0.06210971945991548
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,32,0.0004941850000000001,0.0016351410000000001,3.308762912674403,bottle_conn,1.309795e6,81134.0,0.06194404467874744
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,32,0.0004941850000000001,0.002911105,5.890719062699191,bottle_conn,1.309795e6,75343.68,0.05752326127371077
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.0004941850000000001,0.015608548000000002,31.584422837601302,bottle_conn,1.309795e6,68046.0,0.05195164128737703
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.0004941850000000001,0.019100247,38.64999342351548,bottle_conn,1.309795e6,69611.84,0.05314712607698151
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0004941850000000001,0.038583932,78.07588656070095,bottle_conn,1.309795e6,68854.51,0.05256892109070503
Averous/epb3,cols,rcm_order,balance_work,parts,32,0.0004941850000000001,1.133e-5,0.022926636785819073,total_conn,84617.0,6064.0,0.07166408641289575
Averous/epb3,cols,rcm_order,split_conn__convex,parts,32,0.0004941850000000001,2.738931155,5542.319485617733,total_conn,84617.0,4016.0,0.04746091210985972
Averous/epb3,cols,rcm_order,balance_work,parts,32,0.0004941850000000001,1.1516000000000001e-5,0.023303014053441526,total_hypercut,84617.0,6064.0,0.07166408641289575
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,32,0.0004941850000000001,5.837111941000001,11811.592705161023,total_hypercut,84617.0,4016.0,0.04746091210985972
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,64,0.0004941850000000001,1.6650000000000002e-6,0.0033691836053299875,bottle_conn,1.309795e6,61468.0,0.04692948133104799
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,64,0.0004941850000000001,0.0017102480000000002,3.4607444580470874,bottle_conn,1.309795e6,61467.0,0.04692871785279376
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,64,0.0004941850000000001,0.002884525,5.836933537035725,bottle_conn,1.309795e6,55891.0,0.0426715631072038
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.0004941850000000001,0.017935415,36.292916620294015,bottle_conn,1.309795e6,51317.0,0.039179413572352925
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.0004941850000000001,0.021270384,43.04133876989386,bottle_conn,1.309795e6,50673.66,0.0386882374722762
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0004941850000000001,0.045124648,91.3112457885205,bottle_conn,1.309795e6,50387.72,0.03846992850026149
Averous/epb3,cols,rcm_order,balance_work,parts,64,0.0004941850000000001,4.7937000000000005e-5,0.09700213482805022,total_conn,84617.0,12240.0,0.1446517839204888
Averous/epb3,cols,rcm_order,split_conn__convex,parts,64,0.0004941850000000001,5.017517945000001,10153.11663648229,total_conn,84617.0,8069.0,0.09535908859921766
Averous/epb3,cols,rcm_order,balance_work,parts,64,0.0004941850000000001,4.7897000000000006e-5,0.09692119348017443,total_hypercut,84617.0,12240.0,0.1446517839204888
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,64,0.0004941850000000001,10.991250208,22241.16516689094,total_hypercut,84617.0,8067.0,0.09533545268681234
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,128,0.0004941850000000001,2.8630000000000004e-6,0.005793376974210063,bottle_conn,1.309795e6,51632.0,0.03941990922243557
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,128,0.0004941850000000001,0.0017494370000000002,3.540044720094701,bottle_conn,1.309795e6,51632.0,0.03941990922243557
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,128,0.0004941850000000001,0.0029876390000000003,6.0455881906573445,bottle_conn,1.309795e6,46389.32,0.03541723704854576
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.0004941850000000001,0.020574068,41.6323198802068,bottle_conn,1.309795e6,41582.0,0.031746952767417805
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.0004941850000000001,0.023501274000000003,47.5556198589597,bottle_conn,1.309795e6,41453.92,0.031649166472615946
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0004941850000000001,0.054386713,110.05334641885123,bottle_conn,1.309795e6,41281.71,0.03151768788245489
Averous/epb3,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.0004941850000000001,0.016516135,33.42095571496504,bottle_conn,1.309795e6,44757.0,0.034170996224600035
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.0004941850000000001,0.019890969,40.2500460353916,bottle_conn,1.309795e6,42495.48,0.032444374883092396
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0004941850000000001,0.043184497,87.38528486295617,bottle_conn,1.309795e6,43594.12,0.033283162632320326
Averous/epb3,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.0004941850000000001,0.014768351,29.884255896071306,bottle_conn,1.309795e6,44757.0,0.034170996224600035
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.0004941850000000001,0.017471904,35.354986492912566,bottle_conn,1.309795e6,42455.34,0.03241372886596757
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0004941850000000001,0.037276091000000004,75.42942622702024,bottle_conn,1.309795e6,43594.08,0.03328313209319016
Averous/epb3,cols,rcm_order,balance_work,parts,128,0.0004941850000000001,0.00011415600000000001,0.23099851270273278,total_conn,84617.0,24572.0,0.2903908198116218
Averous/epb3,cols,rcm_order,split_conn__convex,parts,128,0.0004941850000000001,9.922739864,20078.99848032619,total_conn,84617.0,16302.0,0.19265632201567062
Averous/epb3,cols,rcm_order,split_conn__dynamic,parts,128,0.0004941850000000001,21.266261672000002,43032.99710027621,total_conn,84617.0,16302.0,0.19265632201567062
Averous/epb3,cols,rcm_order,split_conn__trans,parts,128,0.0004941850000000001,11.220991184,22706.05377338446,total_conn,84617.0,16302.0,0.19265632201567062
Averous/epb3,cols,rcm_order,balance_work,parts,128,0.0004941850000000001,0.000113602,0.22987747503465297,total_hypercut,84617.0,24572.0,0.2903908198116218
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,128,0.0004941850000000001,21.964482432,44445.87033600776,total_hypercut,84617.0,16300.0,0.1926326861032653
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,256,0.0004941850000000001,5.054e-6,0.010226939304106761,bottle_conn,1.309795e6,47228.0,0.036057550990803905
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,256,0.0004941850000000001,0.0018799620000000002,3.8041664558819064,bottle_conn,1.309795e6,47011.0,0.03589187620963586
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,256,0.0004941850000000001,0.0031117500000000004,6.296730981312666,bottle_conn,1.309795e6,41032.8,0.031327650510194344
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.0004941850000000001,0.029042998,58.76948511185082,bottle_conn,1.309795e6,34769.0,0.026545375421344563
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.0004941850000000001,0.030784267,62.29300160870928,bottle_conn,1.309795e6,33207.0,0.025352822388236326
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0004941850000000001,0.071461314,144.60437690338637,bottle_conn,1.309795e6,33163.34,0.025319488927656616
Averous/epb3,cols,rcm_order,balance_work,parts,256,0.0004941850000000001,0.000214675,0.43440209638090993,total_conn,84617.0,48524.0,0.5734545067775979
Averous/epb3,cols,rcm_order,split_conn__convex,parts,256,0.0004941850000000001,20.537886967000002,41559.10634074284,total_conn,84617.0,32669.0,0.38608081118451376
Averous/epb3,cols,rcm_order,balance_work,parts,256,0.0004941850000000001,0.000215911,0.436903184030272,total_hypercut,84617.0,46486.0,0.5493695120365883
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,256,0.0004941850000000001,44.925169945,90907.59522243692,total_hypercut,84617.0,32550.0,0.3846744743963979
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,512,0.0004941850000000001,9.192000000000001e-6,0.018600321741857807,bottle_conn,1.309795e6,44472.0,0.033953404922144305
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,512,0.0004941850000000001,0.0019435040000000002,3.932745834050001,bottle_conn,1.309795e6,42854.0,0.032718097106799154
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,512,0.0004941850000000001,0.003219,6.5137549703046425,bottle_conn,1.309795e6,32753.24,0.025006386495596642
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.0004941850000000001,0.039304109000000004,79.53318898792962,bottle_conn,1.309795e6,22081.0,0.016858363331666407
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.0004941850000000001,0.040804490000000006,82.56926049961046,bottle_conn,1.309795e6,20366.45,0.01554934169087529
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0004941850000000001,0.105941901,214.37700658660216,bottle_conn,1.309795e6,20326.43,0.01551878729114098
Averous/epb3,cols,rcm_order,balance_work,parts,512,0.0004941850000000001,0.000314128,0.6356485931381971,total_conn,84617.0,63723.0,0.7530756231017408
Averous/epb3,cols,rcm_order,split_conn__convex,parts,512,0.0004941850000000001,20.878567441,42248.48475975596,total_conn,84617.0,52145.0,0.6162473261874092
Averous/epb3,cols,rcm_order,balance_work,parts,512,0.0004941850000000001,0.000313964,0.6353167336119064,total_hypercut,84617.0,52211.0,0.6170273112967843
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,512,0.0004941850000000001,51.353515027,103915.56811113245,total_hypercut,84617.0,50951.0,0.6021366864814399
Averous/epb3,cols,rcm_order,split_equal__split_equal,parts,1024,0.0004941850000000001,1.7338000000000002e-5,0.03508402723676356,bottle_conn,1.309795e6,26588.0,0.02029935982348383
Averous/epb3,cols,rcm_order,balance_work__split_equal,parts,1024,0.0004941850000000001,0.002604083,5.269449700011129,bottle_conn,1.309795e6,26588.0,0.02029935982348383
Averous/epb3,cols,rcm_order,balance_work__map_local,parts,1024,0.0004941850000000001,0.003927397,7.94722017058389,bottle_conn,1.309795e6,19927.12,0.015213922789444148
Averous/epb3,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.0004941850000000001,0.07801419600000001,157.86435444216235,bottle_conn,1.309795e6,11734.0,0.00895865383514214
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.0004941850000000001,0.077724927,157.27900887319524,bottle_conn,1.309795e6,11212.89,0.00856079768208002
Averous/epb3,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0004941850000000001,0.17792475500000002,360.0367372542671,bottle_conn,1.309795e6,10989.89,0.00839054203138659
Averous/epb3,cols,rcm_order,balance_work,parts,1024,0.0004941850000000001,0.001011402,2.0466060281068827,total_conn,84617.0,72912.0,0.8616708226479313
Averous/epb3,cols,rcm_order,split_conn__convex,parts,1024,0.0004941850000000001,40.783049162000005,82525.87424142781,total_conn,84617.0,65842.0,0.7781178722951653
Averous/epb3,cols,rcm_order,balance_work,parts,1024,0.0004941850000000001,0.001011402,2.0466060281068827,total_hypercut,84617.0,53531.0,0.6326270134842881
Averous/epb3,cols,rcm_order,split_hypercut__convex,parts,1024,0.0004941850000000001,98.72259240000001,199768.4923662191,total_hypercut,84617.0,52538.0,0.6208917829750523
Averous/epb3,cols,rcm_order,chunk_equal,vertices,2,0.0004941850000000001,4.0692e-5,0.08234163319404676,cache,84617.0,315102.0,3.7238616353687792
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.0004941850000000001,0.0034882050000000003,7.058500359177231,cache,84617.0,295130.0,3.4878334140893674
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,2,0.0004941850000000001,0.102233734,206.87340570838853,cache,84617.0,295130.0,3.4878334140893674
Averous/epb3,cols,rcm_order,chunk_equal,vertices,4,0.0004941850000000001,2.2662e-5,0.04585732063903194,cache,84617.0,235871.0,2.7875131474762753
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.0004941850000000001,0.00404691,8.189058753300888,cache,84617.0,225460.0,2.6644764054504413
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,4,0.0004941850000000001,0.1073071,217.13953276606935,cache,84617.0,225460.0,2.6644764054504413
Averous/epb3,cols,rcm_order,chunk_equal,vertices,8,0.0004941850000000001,1.0942000000000001e-5,0.02214150571142386,cache,84617.0,196268.0,2.3194866279825566
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.0004941850000000001,0.005159694,10.440814674666369,cache,84617.0,190917.0,2.2562487443421535
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,8,0.0004941850000000001,0.108931813,220.42719426935255,cache,84617.0,190917.0,2.2562487443421535
Averous/epb3,cols,rcm_order,chunk_equal,vertices,16,0.0004941850000000001,6.057000000000001e-6,0.012256543602092334,cache,84617.0,176421.0,2.0849356512284767
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.0004941850000000001,0.007474673,15.125252688770399,cache,84617.0,173246.0,2.047413640285049
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,16,0.0004941850000000001,0.11051569000000001,223.63222275058936,cache,84617.0,173246.0,2.047413640285049
Averous/epb3,cols,rcm_order,chunk_equal,vertices,32,0.0004941850000000001,3.89e-6,0.007871546080921112,cache,84617.0,166188.0,1.964002505406715
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.0004941850000000001,0.011768147000000001,23.813242004512478,cache,84617.0,164066.0,1.9389248023446826
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,32,0.0004941850000000001,0.112463001,227.5726721774234,cache,84617.0,164066.0,1.9389248023446826
Averous/epb3,cols,rcm_order,chunk_equal,vertices,64,0.0004941850000000001,2.623e-6,0.00530772888695529,cache,84617.0,159893.0,1.8896084711110062
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.0004941850000000001,0.020507923,41.498473243825686,cache,84617.0,158358.0,1.8714679083399317
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,64,0.0004941850000000001,0.11403808400000001,230.7599057033297,cache,84617.0,158358.0,1.8714679083399317
Averous/epb3,cols,rcm_order,chunk_equal,vertices,128,0.0004941850000000001,2.181e-6,0.004413326992927749,cache,84617.0,152483.0,1.8020374156493375
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.0004941850000000001,0.036823895,74.51439238341916,cache,84617.0,149911.0,1.7716416322961106
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,128,0.0004941850000000001,0.122220903,247.31811568542142,cache,84617.0,149911.0,1.7716416322961106
Averous/epb3,cols,rcm_order,chunk_equal,vertices,256,0.0004941850000000001,1.972e-6,0.003990408450276718,cache,84617.0,142011.0,1.6782797782951417
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.0004941850000000001,0.06953591,140.70825702925018,cache,84617.0,136355.0,1.611437418012929
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,256,0.0004941850000000001,0.125995248,254.95562997662816,cache,84617.0,136355.0,1.611437418012929
Averous/epb3,cols,rcm_order,chunk_equal,vertices,512,0.0004941850000000001,1.836e-6,0.003715207867499013,cache,84617.0,116393.0,1.3755273762955436
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.0004941850000000001,0.13435270800000002,271.8672319070793,cache,84617.0,116222.0,1.3735065057848896
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,512,0.0004941850000000001,0.22985111300000002,465.1114724242945,cache,84617.0,116222.0,1.3735065057848896
Averous/epb3,cols,rcm_order,chunk_equal,vertices,1024,0.0004941850000000001,1.5300000000000002e-6,0.003096006556249178,cache,84617.0,100492.0,1.1876100547171373
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.0004941850000000001,0.26484372300000003,535.9201979015955,cache,84617.0,100431.0,1.1868891593887754
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,1024,0.0004941850000000001,0.229028893,463.4476825480336,cache,84617.0,100431.0,1.1868891593887754
Averous/epb3,cols,rcm_order,chunk_equal,vertices,2048,0.0004941850000000001,1.505e-6,0.0030454182138268055,cache,84617.0,92566.0,1.093940933854899
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.0004941850000000001,0.526008969,1064.3968736404383,cache,84617.0,92499.0,1.0931491307893213
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,2048,0.0004941850000000001,0.234686958,474.89696773475515,cache,84617.0,92499.0,1.0931491307893213
Averous/epb3,cols,rcm_order,chunk_equal,vertices,4096,0.0004941850000000001,1.4960000000000002e-6,0.003027206410554752,cache,84617.0,88531.0,1.046255480577189
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.0004941850000000001,1.0392471490000001,2102.951625403442,cache,84617.0,88500.0,1.0458891239349066
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,4096,0.0004941850000000001,0.24649994900000002,498.8009530843712,cache,84617.0,88500.0,1.0458891239349066
Averous/epb3,cols,rcm_order,chunk_equal,vertices,8192,0.0004941850000000001,1.477e-6,0.0029887592703137485,cache,84617.0,86579.0,1.0231868300696079
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.0004941850000000001,2.0305418840000002,4108.8699252304295,cache,84617.0,86552.0,1.0228677452521362
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,8192,0.0004941850000000001,0.255649163,517.3146959134737,cache,84617.0,86552.0,1.0228677452521362
Averous/epb3,cols,rcm_order,chunk_equal,vertices,16384,0.0004941850000000001,1.469e-6,0.0029725710007385896,cache,84617.0,85604.0,1.01166432277202
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.0004941850000000001,3.9055268360000004,7902.965156773273,cache,84617.0,85557.0,1.0111088788304952
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,16384,0.0004941850000000001,0.23153666,468.52223357649456,cache,84617.0,85557.0,1.0111088788304952
Averous/epb3,cols,rcm_order,chunk_equal,vertices,32768,0.0004941850000000001,1.466e-6,0.002966500399647905,cache,84617.0,84974.0,1.0042190103643476
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.0004941850000000001,7.053619339000001,14273.236417535943,cache,84617.0,84968.0,1.0041481026271317
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,32768,0.0004941850000000001,0.147914929,299.31084310531475,cache,84617.0,84968.0,1.0041481026271317
Averous/epb3,cols,rcm_order,chunk_equal,vertices,65536,0.0004941850000000001,1.4700000000000001e-6,0.0029745945344354847,cache,84617.0,84761.0,1.0017017856931822
Averous/epb3,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.0004941850000000001,10.778243796,21810.139514554263,cache,84617.0,84758.0,1.0016663318245742
Averous/epb3,cols,rcm_order,chunk_conn__convex,vertices,65536,0.0004941850000000001,0.087315337,176.68552667523295,cache,84617.0,84758.0,1.0016663318245742
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,2,0.000494215,6.590000000000001e-7,0.0013334277591736392,bottle_conn,1.309795e6,669071.0,0.5108211590363377
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,2,0.000494215,0.001720778,3.481840899203788,bottle_conn,1.309795e6,669101.0,0.5108440633839647
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,2,0.000494215,0.002894208,5.85617190898698,bottle_conn,1.309795e6,669911.02,0.5114624960394566
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000494215,0.01357203,27.46179294436632,bottle_conn,1.309795e6,669094.0,0.510838719036185
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000494215,0.017156578000000002,34.71480630899508,bottle_conn,1.309795e6,671650.43,0.5127904977496479
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000494215,0.032021390000000004,64.79242839654808,bottle_conn,1.309795e6,669517.82,0.5111622963898931
Averous/epb3,rows,spectral_order,balance_work,parts,2,0.000494215,3.75e-7,0.0007587790738848477,total_conn,84617.0,283.0,0.0033444816053511705
Averous/epb3,rows,spectral_order,split_conn__convex,parts,2,0.000494215,0.301052094,609.1520775371043,total_conn,84617.0,283.0,0.0033444816053511705
Averous/epb3,rows,spectral_order,balance_work,parts,2,0.000494215,3.7400000000000004e-7,0.0007567556630211548,total_hypercut,84617.0,283.0,0.0033444816053511705
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,2,0.000494215,0.34498697500000003,698.0503930475603,total_hypercut,84617.0,283.0,0.0033444816053511705
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,4,0.000494215,6.92e-7,0.0014002003176755056,bottle_conn,1.309795e6,362989.0,0.27713420802491995
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,4,0.000494215,0.0017208350000000002,3.4819562336230185,bottle_conn,1.309795e6,362854.0,0.2770311384605988
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,4,0.000494215,0.0029173130000000004,5.902922816992605,bottle_conn,1.309795e6,363348.82,0.2774089227703572
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000494215,0.013689397,27.699274607205368,bottle_conn,1.309795e6,348830.0,0.2663241194232685
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000494215,0.017233460000000003,34.87037018301752,bottle_conn,1.309795e6,352195.37,0.2688935062357086
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000494215,0.032412068,65.5829305059539,bottle_conn,1.309795e6,349793.51,0.2670597383560023
Averous/epb3,rows,spectral_order,balance_work,parts,4,0.000494215,1.435e-6,0.0029035945893993507,total_conn,84617.0,851.0,0.01005708072845882
Averous/epb3,rows,spectral_order,split_conn__convex,parts,4,0.000494215,0.317902881,643.24814301468,total_conn,84617.0,566.0,0.006688963210702341
Averous/epb3,rows,spectral_order,balance_work,parts,4,0.000494215,1.419e-6,0.002871220015580264,total_hypercut,84617.0,851.0,0.01005708072845882
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,4,0.000494215,0.459520676,929.7991279099178,total_hypercut,84617.0,566.0,0.006688963210702341
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,8,0.000494215,7.6e-7,0.0015377922564066247,bottle_conn,1.309795e6,202930.0,0.1549326421310205
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,8,0.000494215,0.001720762,3.481808524629969,bottle_conn,1.309795e6,201634.0,0.15394317431353763
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,8,0.000494215,0.002903924,5.87583136893862,bottle_conn,1.309795e6,201916.54,0.15415888745948794
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000494215,0.014028769000000002,28.385963598838565,bottle_conn,1.309795e6,188674.0,0.14404849613870874
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000494215,0.017418413,35.24460609249011,bottle_conn,1.309795e6,192577.6,0.1470288098519234
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000494215,0.032929598000000004,66.63010633024089,bottle_conn,1.309795e6,190154.72,0.1451789936593131
Averous/epb3,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000494215,0.013874726,28.074271319162715,bottle_conn,1.309795e6,205428.0,0.1568398108100886
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000494215,0.017381619,35.170156713171394,bottle_conn,1.309795e6,197416.28,0.15072303681110402
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000494215,0.032787782,66.34315429519542,bottle_conn,1.309795e6,201235.99,0.1536393023335713
Averous/epb3,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000494215,0.012177437000000001,24.63995831773621,bottle_conn,1.309795e6,205428.0,0.1568398108100886
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000494215,0.015195315000000001,30.746365448236094,bottle_conn,1.309795e6,197393.3,0.1507054920808218
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000494215,0.031645251,64.03134465768946,bottle_conn,1.309795e6,201235.86,0.15363920308139822
Averous/epb3,rows,spectral_order,balance_work,parts,8,0.000494215,2.7050000000000004e-6,0.005473326386289369,total_conn,84617.0,1987.0,0.02348227897467412
Averous/epb3,rows,spectral_order,split_conn__convex,parts,8,0.000494215,0.9461876570000001,1914.5263842659572,total_conn,84617.0,1415.0,0.016722408026755852
Averous/epb3,rows,spectral_order,split_conn__dynamic,parts,8,0.000494215,18.256113371,36939.61812369111,total_conn,84617.0,1415.0,0.016722408026755852
Averous/epb3,rows,spectral_order,split_conn__trans,parts,8,0.000494215,14.911316174000001,30171.719138431657,total_conn,84617.0,1415.0,0.016722408026755852
Averous/epb3,rows,spectral_order,balance_work,parts,8,0.000494215,2.6990000000000003e-6,0.005461185921107211,total_hypercut,84617.0,1987.0,0.02348227897467412
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,8,0.000494215,1.268544565,2566.7868538996186,total_hypercut,84617.0,1415.0,0.016722408026755852
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,16,0.000494215,8.88e-7,0.0017967888469593194,bottle_conn,1.309795e6,119123.0,0.0909478200787146
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,16,0.000494215,0.0017279130000000002,3.4962779357162375,bottle_conn,1.309795e6,119063.0,0.09090201138346077
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,16,0.000494215,0.002921879,5.912161710996227,bottle_conn,1.309795e6,119589.79,0.09130420409300692
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000494215,0.014368705,29.07379379419888,bottle_conn,1.309795e6,108612.0,0.08292290014849651
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000494215,0.017779217,35.97466082575397,bottle_conn,1.309795e6,111820.06,0.08537218419676361
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000494215,0.034445362,69.69711967463553,bottle_conn,1.309795e6,110128.53,0.08408073782538489
Averous/epb3,rows,spectral_order,balance_work,parts,16,0.000494215,5.28e-6,0.010683609360298656,total_conn,84617.0,4261.0,0.05035631137951003
Averous/epb3,rows,spectral_order,split_conn__convex,parts,16,0.000494215,1.317552846,2665.9507420859345,total_conn,84617.0,2830.0,0.033444816053511704
Averous/epb3,rows,spectral_order,balance_work,parts,16,0.000494215,5.295e-6,0.01071396052325405,total_hypercut,84617.0,4261.0,0.05035631137951003
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,16,0.000494215,2.0592149440000003,4166.637888368423,total_hypercut,84617.0,2830.0,0.033444816053511704
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,32,0.000494215,1.167e-6,0.002361320477929646,bottle_conn,1.309795e6,79306.0,0.06054840643001386
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,32,0.000494215,0.001748495,3.537923778112765,bottle_conn,1.309795e6,78326.0,0.059800197740867846
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,32,0.000494215,0.0029520460000000003,5.973201946521251,bottle_conn,1.309795e6,79407.3,0.06062574677716742
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000494215,0.015347197000000002,31.053685137035504,bottle_conn,1.309795e6,68606.0,0.052379189109746184
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000494215,0.018062170000000002,36.547190999868484,bottle_conn,1.309795e6,70874.8,0.05411136857294462
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000494215,0.036851869,74.5664720819886,bottle_conn,1.309795e6,69732.34,0.0532391252066163
Averous/epb3,rows,spectral_order,balance_work,parts,32,0.000494215,1.2522000000000001e-5,0.025337150835162837,total_conn,84617.0,8808.0,0.1040925582329792
Averous/epb3,rows,spectral_order,split_conn__convex,parts,32,0.000494215,3.8610096900000004,7812.408951569661,total_conn,84617.0,5943.0,0.07023411371237458
Averous/epb3,rows,spectral_order,balance_work,parts,32,0.000494215,1.2351e-5,0.024991147577471347,total_hypercut,84617.0,8808.0,0.1040925582329792
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,32,0.000494215,5.374816965,10875.463037342048,total_hypercut,84617.0,5943.0,0.07023411371237458
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,64,0.000494215,1.6710000000000002e-6,0.003381119553230882,bottle_conn,1.309795e6,58115.0,0.044369538744612705
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,64,0.000494215,0.0017837320000000001,3.6092227067167126,bottle_conn,1.309795e6,58070.0,0.04433518222317233
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,64,0.000494215,0.003019695,6.1100836680392145,bottle_conn,1.309795e6,59076.48,0.04510360781649037
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000494215,0.016888962,34.17330918729703,bottle_conn,1.309795e6,48578.0,0.03708824663401525
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000494215,0.019782396,40.02791497627551,bottle_conn,1.309795e6,49971.32,0.03815201615519986
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000494215,0.042312474,85.61551956132453,bottle_conn,1.309795e6,49362.81,0.03768743200271798
Averous/epb3,rows,spectral_order,balance_work,parts,64,0.000494215,4.6271000000000005e-5,0.09362524407393544,total_conn,84617.0,17903.0,0.21157686989612018
Averous/epb3,rows,spectral_order,split_conn__convex,parts,64,0.000494215,6.339580623000001,12827.576303835376,total_conn,84617.0,11886.0,0.14046822742474915
Averous/epb3,rows,spectral_order,balance_work,parts,64,0.000494215,4.6459000000000004e-5,0.09400564531630971,total_hypercut,84617.0,17903.0,0.21157686989612018
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,64,0.000494215,9.067771839,18347.828048521395,total_hypercut,84617.0,11886.0,0.14046822742474915
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,128,0.000494215,2.6880000000000004e-6,0.005438928401606589,bottle_conn,1.309795e6,48400.0,0.036952347504762194
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,128,0.000494215,0.001846673,3.736578209888409,bottle_conn,1.309795e6,47636.0,0.03636905011853
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,128,0.000494215,0.0030834440000000003,6.239074087188775,bottle_conn,1.309795e6,49445.96,0.03775091521955726
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000494215,0.02058545,41.65282316400757,bottle_conn,1.309795e6,38564.0,0.02944277539614978
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000494215,0.022805039000000003,46.143963659540894,bottle_conn,1.309795e6,39472.76,0.0301365938944644
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000494215,0.050637194,102.45984844652632,bottle_conn,1.309795e6,39124.93,0.029871033253295362
Averous/epb3,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000494215,0.016441265,33.267434213854294,bottle_conn,1.309795e6,40744.0,0.03110715799037254
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000494215,0.019355879000000003,39.164895844925795,bottle_conn,1.309795e6,39496.04,0.03015436766822289
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000494215,0.043028224000000004,87.06377588701274,bottle_conn,1.309795e6,41211.97,0.031464442909004846
Averous/epb3,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000494215,0.014851126000000001,30.04992968647249,bottle_conn,1.309795e6,40744.0,0.03110715799037254
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000494215,0.017391373,35.189893062735855,bottle_conn,1.309795e6,39489.06,0.030149038590008358
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000494215,0.040945328,82.8492214926702,bottle_conn,1.309795e6,41211.97,0.031464442909004846
Averous/epb3,rows,spectral_order,balance_work,parts,128,0.000494215,0.000108646,0.21983549669678176,total_conn,84617.0,36093.0,0.4265454932224021
Averous/epb3,rows,spectral_order,split_conn__convex,parts,128,0.000494215,15.053415215000001,30459.2438817114,total_conn,84617.0,24112.0,0.2849545599584008
Averous/epb3,rows,spectral_order,split_conn__dynamic,parts,128,0.000494215,22.158465302,44835.67941482958,total_conn,84617.0,24112.0,0.2849545599584008
Averous/epb3,rows,spectral_order,split_conn__trans,parts,128,0.000494215,11.597200099,23465.90066873729,total_conn,84617.0,24112.0,0.2849545599584008
Averous/epb3,rows,spectral_order,balance_work,parts,128,0.000494215,0.000107714,0.21794967777181998,total_hypercut,84617.0,36093.0,0.4265454932224021
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,128,0.000494215,20.256881899,40987.99489898121,total_hypercut,84617.0,22510.0,0.2660221941217486
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,256,0.000494215,5.044e-6,0.010206084396467125,bottle_conn,1.309795e6,38450.0,0.029355738875167486
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,256,0.000494215,0.0019154520000000002,3.875746385682345,bottle_conn,1.309795e6,38118.0,0.029102264094762922
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,256,0.000494215,0.003161058,6.396119097963437,bottle_conn,1.309795e6,40501.97,0.030922373348501103
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000494215,0.027257233000000002,55.15258136640936,bottle_conn,1.309795e6,33582.0,0.025639126733572812
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000494215,0.027767376000000003,56.184810254646266,bottle_conn,1.309795e6,34114.83,0.026045930851774517
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000494215,0.066209684,133.9693938872758,bottle_conn,1.309795e6,33957.63,0.02592591207020946
Averous/epb3,rows,spectral_order,balance_work,parts,256,0.000494215,0.00021865100000000002,0.44242080875732226,total_conn,84617.0,72308.0,0.8545327771015281
Averous/epb3,rows,spectral_order,split_conn__convex,parts,256,0.000494215,31.735240530000002,64213.430450310094,total_conn,84617.0,48281.0,0.5705827434203529
Averous/epb3,rows,spectral_order,balance_work,parts,256,0.000494215,0.00017910500000000001,0.36240300274172177,total_hypercut,84617.0,72226.0,0.8535637046929104
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,256,0.000494215,36.661267238,74180.80640611879,total_hypercut,84617.0,42565.0,0.5030313057659809
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,512,0.000494215,9.287000000000001e-6,0.018791416691116218,bottle_conn,1.309795e6,42716.0,0.03261273710771533
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,512,0.000494215,0.0021326350000000003,4.315196827291766,bottle_conn,1.309795e6,42667.0,0.03257532667325803
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,512,0.000494215,0.0033834760000000003,6.846162095444291,bottle_conn,1.309795e6,44529.66,0.033997427078283245
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000494215,0.053434784000000006,108.12052244468502,bottle_conn,1.309795e6,30257.0,0.023100561538255987
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000494215,0.053394577000000006,108.03916716408851,bottle_conn,1.309795e6,29313.9,0.022380525196691085
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000494215,0.117685334,238.12578331293062,bottle_conn,1.309795e6,29250.14,0.02233184582320134
Averous/epb3,rows,spectral_order,balance_work,parts,512,0.000494215,0.00038992000000000003,0.7889683639711462,total_conn,84617.0,144506.0,1.7077655790207642
Averous/epb3,rows,spectral_order,split_conn__convex,parts,512,0.000494215,63.32045105500001,128123.28855862329,total_conn,84617.0,96549.0,1.1410118534100713
Averous/epb3,rows,spectral_order,balance_work,parts,512,0.000494215,0.000389588,0.7882965915644001,total_hypercut,84617.0,84310.0,0.9963718874457851
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,512,0.000494215,35.496455222,71823.91311878434,total_hypercut,84617.0,83948.0,0.9920937873004243
Averous/epb3,rows,spectral_order,split_equal__split_equal,parts,1024,0.000494215,1.7477000000000002e-5,0.03536315166476129,bottle_conn,1.309795e6,34928.0,0.02666676846376723
Averous/epb3,rows,spectral_order,balance_work__split_equal,parts,1024,0.000494215,0.002477146,5.01228412735348,bottle_conn,1.309795e6,33680.0,0.02571394760248741
Averous/epb3,rows,spectral_order,balance_work__map_local,parts,1024,0.000494215,0.0037083570000000002,7.503529840251713,bottle_conn,1.309795e6,27316.03,0.020855194896911348
Averous/epb3,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000494215,0.059615874000000006,120.62740710014873,bottle_conn,1.309795e6,23500.0,0.017941738974419662
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000494215,0.058927226000000006,119.23398925568833,bottle_conn,1.309795e6,18526.4,0.014144503529178232
Averous/epb3,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000494215,0.17620775400000002,356.5406837105309,bottle_conn,1.309795e6,18500.26,0.01412454620761264
Averous/epb3,rows,spectral_order,balance_work,parts,1024,0.000494215,0.0007322390000000001,1.4816203474196454,total_conn,84617.0,173742.0,2.053275346561566
Averous/epb3,rows,spectral_order,split_conn__convex,parts,1024,0.000494215,62.55911411,126582.7911131795,total_conn,84617.0,171127.0,2.0223713910916246
Averous/epb3,rows,spectral_order,balance_work,parts,1024,0.000494215,0.000732462,1.482071568042249,total_hypercut,84617.0,84519.0,0.9988418402921398
Averous/epb3,rows,spectral_order,split_hypercut__convex,parts,1024,0.000494215,70.177402376,141997.71835334826,total_hypercut,84617.0,84384.0,0.9972464162047815
Averous/epb3,rows,spectral_order,chunk_equal,vertices,2,0.000494215,4.0208000000000005e-5,0.08135730400736522,cache,84617.0,456673.0,5.396941512934753
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000494215,0.0034474170000000004,6.975541009479681,cache,84617.0,450254.0,5.321082052069915
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,2,0.000494215,0.09586660000000001,193.9775199053044,cache,84617.0,450254.0,5.321082052069915
Averous/epb3,rows,spectral_order,chunk_equal,vertices,4,0.000494215,2.2511000000000002e-5,0.04554900195259149,cache,84617.0,360802.0,4.263942233830082
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000494215,0.0040062000000000006,8.106188602126606,cache,84617.0,359658.0,4.250422491934245
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,4,0.000494215,0.131888152,266.86391954918406,cache,84617.0,359658.0,4.250422491934245
Averous/epb3,rows,spectral_order,chunk_equal,vertices,8,0.000494215,1.1243e-5,0.02274920834049958,cache,84617.0,308605.0,3.6470803739201343
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000494215,0.005140754,10.401857491172871,cache,84617.0,306762.0,3.6252998806386425
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,8,0.000494215,0.144385186,292.1505539087239,cache,84617.0,306762.0,3.6252998806386425
Averous/epb3,rows,spectral_order,chunk_equal,vertices,16,0.000494215,5.472e-6,0.011072104246127697,cache,84617.0,281419.0,3.325797416594774
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000494215,0.0073658740000000006,14.904189472193277,cache,84617.0,279094.0,3.2983206684236026
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,16,0.000494215,0.156216312,316.0897827868438,cache,84617.0,279094.0,3.2983206684236026
Averous/epb3,rows,spectral_order,chunk_equal,vertices,32,0.000494215,3.94e-6,0.007972238802950135,cache,84617.0,267387.0,3.159967855159129
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000494215,0.011687632,23.648881559645094,cache,84617.0,266187.0,3.1457863077159436
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,32,0.000494215,0.16587716800000002,335.6376637698168,cache,84617.0,266187.0,3.1457863077159436
Averous/epb3,rows,spectral_order,chunk_equal,vertices,64,0.000494215,2.61e-6,0.00528110235423854,cache,84617.0,260182.0,3.0748194807190043
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000494215,0.020358028,41.19265501856479,cache,84617.0,259484.0,3.066570547289552
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,64,0.000494215,0.174158174,352.39354127252307,cache,84617.0,259484.0,3.066570547289552
Averous/epb3,rows,spectral_order,chunk_equal,vertices,128,0.000494215,2.1680000000000002e-6,0.0043867547524862665,cache,84617.0,256221.0,3.0280085562002905
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000494215,0.03667152,74.20155195613245,cache,84617.0,255678.0,3.0215914059822495
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,128,0.000494215,0.18694631,378.2691945813057,cache,84617.0,255678.0,3.0215914059822495
Averous/epb3,rows,spectral_order,chunk_equal,vertices,256,0.000494215,1.987e-6,0.0040205173861578465,cache,84617.0,177999.0,2.103584386116265
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000494215,0.069340814,140.3049563449106,cache,84617.0,177998.0,2.1035725681600623
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,256,0.000494215,0.388853361,786.8101150309076,cache,84617.0,177998.0,2.1035725681600623
Averous/epb3,rows,spectral_order,chunk_equal,vertices,512,0.000494215,1.5980000000000002e-6,0.003233410560181298,cache,84617.0,131302.0,1.5517212853209166
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000494215,0.134128876,271.3978248333215,cache,84617.0,131302.0,1.5517212853209166
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,512,0.000494215,0.393572385,796.3586394585353,cache,84617.0,131302.0,1.5517212853209166
Averous/epb3,rows,spectral_order,chunk_equal,vertices,1024,0.000494215,1.573e-6,0.0031828252885889746,cache,84617.0,107908.0,1.2752520179160216
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000494215,0.26481485600000004,535.8292564976782,cache,84617.0,107893.0,1.2750747485729819
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000494215,0.356786013,721.9246947178859,cache,84617.0,107893.0,1.2750747485729819
Averous/epb3,rows,spectral_order,chunk_equal,vertices,2048,0.000494215,1.5020000000000002e-6,0.003039163117266777,cache,84617.0,96261.0,1.1376082820237068
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000494215,0.526021737,1064.3580971844237,cache,84617.0,96238.0,1.1373364690310457
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000494215,0.32842733900000004,664.5434456663598,cache,84617.0,96238.0,1.1373364690310457
Averous/epb3,rows,spectral_order,chunk_equal,vertices,4096,0.000494215,1.4900000000000001e-6,0.003014882186902462,cache,84617.0,90296.0,1.067114173274874
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000494215,1.039598179,2103.5342492639843,cache,84617.0,90285.0,1.0669841757566447
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000494215,0.31195392,631.2109506995943,cache,84617.0,90285.0,1.0669841757566447
Averous/epb3,rows,spectral_order,chunk_equal,vertices,8192,0.000494215,1.503e-6,0.0030411865281304695,cache,84617.0,87457.0,1.0335629956155383
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000494215,2.029079591,4105.661687727002,cache,84617.0,87447.0,1.0334448160535117
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000494215,0.34754009,703.2163936748177,cache,84617.0,87447.0,1.0334448160535117
Averous/epb3,rows,spectral_order,chunk_equal,vertices,16384,0.000494215,1.486e-6,0.00300678854344769,cache,84617.0,86036.0,1.0167696798515664
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000494215,3.897365374,7885.971437532248,cache,84617.0,86032.0,1.0167224080267558
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000494215,0.11489715700000001,232.48415568123187,cache,84617.0,86032.0,1.0167224080267558
Averous/epb3,rows,spectral_order,chunk_equal,vertices,32768,0.000494215,1.4680000000000002e-6,0.0029703671479012175,cache,84617.0,85185.0,1.0067125991231076
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000494215,7.041590041,14248.029786631325,cache,84617.0,85183.0,1.0066889632107023
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000494215,0.09673893500000001,195.74261202108397,cache,84617.0,85183.0,1.0066889632107023
Averous/epb3,rows,spectral_order,chunk_equal,vertices,65536,0.000494215,1.4730000000000001e-6,0.002980484202219682,cache,84617.0,84900.0,1.0033444816053512
Averous/epb3,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000494215,10.75397616,21759.71219003875,cache,84617.0,84900.0,1.0033444816053512
Averous/epb3,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000494215,0.08394997300000001,169.86528737492793,cache,84617.0,84900.0,1.0033444816053512
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,2,0.000591499,6.58e-7,0.0011124279161925886,bottle_conn,1.309795e6,663628.0,0.5066655468985605
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,2,0.000591499,0.001699945,2.87396090272342,bottle_conn,1.309795e6,663194.0,0.5063341973362244
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,2,0.000591499,0.0029271600000000003,4.948715044319602,bottle_conn,1.309795e6,662711.8,0.5059660481220344
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000591499,0.013975565,23.62736876985422,bottle_conn,1.309795e6,662625.0,0.5058997782095671
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000591499,0.017901827000000002,30.265185570896996,bottle_conn,1.309795e6,664471.95,0.5073098843712184
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000591499,0.033099806,55.95919181604703,bottle_conn,1.309795e6,663079.86,0.5062470539282865
Averous/epb3,cols,spectral_order,balance_work,parts,2,0.000591499,5.3e-7,0.0008960285647143951,total_conn,84617.0,147.0,0.001737239561790184
Averous/epb3,cols,spectral_order,split_conn__convex,parts,2,0.000591499,0.20013397400000002,338.3504857996379,total_conn,84617.0,141.0,0.0016663318245742581
Averous/epb3,cols,spectral_order,balance_work,parts,2,0.000591499,5.26e-7,0.0008892660849807016,total_hypercut,84617.0,147.0,0.001737239561790184
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,2,0.000591499,0.285742357,483.0817245675817,total_hypercut,84617.0,141.0,0.0016663318245742581
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,4,0.000591499,6.960000000000001e-7,0.0011766714736626775,bottle_conn,1.309795e6,343551.0,0.2622937177191851
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,4,0.000591499,0.0017022550000000002,2.8778662347696278,bottle_conn,1.309795e6,342850.0,0.2617585194629694
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,4,0.000591499,0.0029269580000000003,4.94837353909305,bottle_conn,1.309795e6,343296.17,0.26209916055565946
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000591499,0.014059597,23.76943494409965,bottle_conn,1.309795e6,339962.0,0.25955359426475133
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000591499,0.018026994,30.4767953961038,bottle_conn,1.309795e6,343147.74,0.261985837478384
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000591499,0.033397217,56.46200078106641,bottle_conn,1.309795e6,340195.65,0.25973198095885236
Averous/epb3,cols,spectral_order,balance_work,parts,4,0.000591499,1.334e-6,0.0022552869911867984,total_conn,84617.0,459.0,0.00542444189701833
Averous/epb3,cols,spectral_order,split_conn__convex,parts,4,0.000591499,0.25230671800000004,426.5547667874334,total_conn,84617.0,282.0,0.0033326636491485162
Averous/epb3,cols,spectral_order,balance_work,parts,4,0.000591499,1.3630000000000001e-6,0.002304314969256077,total_hypercut,84617.0,459.0,0.00542444189701833
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,4,0.000591499,0.41621251000000004,703.6571659461808,total_hypercut,84617.0,282.0,0.0033326636491485162
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,8,0.000591499,7.660000000000001e-7,0.0012950148690023145,bottle_conn,1.309795e6,183674.0,0.1402311048675556
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,8,0.000591499,0.0017018480000000002,2.877178152456725,bottle_conn,1.309795e6,183329.0,0.13996770486984605
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,8,0.000591499,0.002922192,4.940316044490355,bottle_conn,1.309795e6,179995.0,0.13742226837024116
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000591499,0.014306437000000002,24.186747568465883,bottle_conn,1.309795e6,179624.0,0.13713901793792158
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000591499,0.018035009,30.490345714870188,bottle_conn,1.309795e6,180710.3,0.1379683843654923
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000591499,0.034080713000000006,57.61753274308157,bottle_conn,1.309795e6,178475.99,0.13626253726728227
Averous/epb3,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000591499,0.014155993,23.932403943201933,bottle_conn,1.309795e6,189055.0,0.1443393813535706
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000591499,0.018048516,30.513180918310937,bottle_conn,1.309795e6,188072.85,0.14358953118617798
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000591499,0.033782009,57.11253780648826,bottle_conn,1.309795e6,191851.88,0.14647473841326314
Averous/epb3,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000591499,0.012376929,20.92468288196599,bottle_conn,1.309795e6,189055.0,0.1443393813535706
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000591499,0.016092567000000002,27.206414550151397,bottle_conn,1.309795e6,187826.35,0.14340133379651016
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000591499,0.033031239000000004,55.84327107907199,bottle_conn,1.309795e6,191851.24,0.14647424978718043
Averous/epb3,cols,spectral_order,balance_work,parts,8,0.000591499,2.669e-6,0.0045122646023070204,total_conn,84617.0,1057.0,0.012491579706205609
Averous/epb3,cols,spectral_order,split_conn__convex,parts,8,0.000591499,0.7451061090000001,1259.6912403909391,total_conn,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,spectral_order,split_conn__dynamic,parts,8,0.000591499,16.053767442,27140.819243988582,total_conn,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,spectral_order,split_conn__trans,parts,8,0.000591499,12.620779221000001,21336.94092635829,total_conn,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,spectral_order,balance_work,parts,8,0.000591499,2.672e-6,0.00451733646210729,total_hypercut,84617.0,1057.0,0.012491579706205609
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,8,0.000591499,1.28558832,2173.441239968284,total_hypercut,84617.0,705.0,0.008331659122871291
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,16,0.000591499,8.930000000000001e-7,0.0015097236005470846,bottle_conn,1.309795e6,100994.0,0.07710672280776763
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,16,0.000591499,0.001708658,2.888691274203338,bottle_conn,1.309795e6,100963.0,0.07708305498188647
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,16,0.000591499,0.0029301550000000003,4.953778451020205,bottle_conn,1.309795e6,98579.28,0.07526313659771186
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000591499,0.014732273,24.906674398435165,bottle_conn,1.309795e6,98232.0,0.07499799586958264
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000591499,0.018463398000000002,31.2145886975295,bottle_conn,1.309795e6,99321.44,0.07582975961887166
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000591499,0.035459085,59.94783592195422,bottle_conn,1.309795e6,97475.07,0.07442009627460787
Averous/epb3,cols,spectral_order,balance_work,parts,16,0.000591499,5.231e-6,0.008843632871737738,total_conn,84617.0,2273.0,0.026862214448633254
Averous/epb3,cols,spectral_order,split_conn__convex,parts,16,0.000591499,1.1944749060000002,2019.4030860576268,total_conn,84617.0,1410.0,0.016663318245742582
Averous/epb3,cols,spectral_order,balance_work,parts,16,0.000591499,5.420000000000001e-6,0.00916316003915476,total_hypercut,84617.0,2273.0,0.026862214448633254
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,16,0.000591499,1.990889514,3365.8374976119994,total_hypercut,84617.0,1410.0,0.016663318245742582
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,32,0.000591499,1.156e-6,0.0019543566430374353,bottle_conn,1.309795e6,60454.0,0.04615531438125814
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,32,0.000591499,0.0017258850000000001,2.9178155837964224,bottle_conn,1.309795e6,60240.0,0.04599193003485278
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,32,0.000591499,0.0029587750000000003,5.002163993514783,bottle_conn,1.309795e6,57844.0,0.044162636137716205
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000591499,0.015633008,26.42947494416728,bottle_conn,1.309795e6,57367.0,0.0437984570104482
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000591499,0.019304273,32.63618873404689,bottle_conn,1.309795e6,58089.33,0.044349940257826605
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000591499,0.038308810000000006,64.76563781172919,bottle_conn,1.309795e6,56629.1,0.04323508640665142
Averous/epb3,cols,spectral_order,balance_work,parts,32,0.000591499,1.0456000000000001e-5,0.017677122023874937,total_conn,84617.0,4659.0,0.055059857948166445
Averous/epb3,cols,spectral_order,split_conn__convex,parts,32,0.000591499,3.025544978,5115.046649275823,total_conn,84617.0,2961.0,0.03499296831605942
Averous/epb3,cols,spectral_order,balance_work,parts,32,0.000591499,1.0671e-5,0.01804060530956096,total_hypercut,84617.0,4659.0,0.055059857948166445
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,32,0.000591499,4.8186888560000005,8146.571432918738,total_hypercut,84617.0,2961.0,0.03499296831605942
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,64,0.000591499,1.6710000000000002e-6,0.00282502590875048,bottle_conn,1.309795e6,39864.0,0.03043529712664959
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,64,0.000591499,0.0017556510000000002,2.9681385767347033,bottle_conn,1.309795e6,39964.0,0.030511644952072654
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,64,0.000591499,0.002876785,4.863550065173399,bottle_conn,1.309795e6,37690.32,0.028775739714993566
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000591499,0.017485579,29.561468404849375,bottle_conn,1.309795e6,37101.0,0.028325806710210375
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000591499,0.020939082,35.40002941678684,bottle_conn,1.309795e6,37177.95,0.028384556361873422
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000591499,0.043941349000000005,74.28812052091382,bottle_conn,1.309795e6,36218.41,0.027651968437808972
Averous/epb3,cols,spectral_order,balance_work,parts,64,0.000591499,3.6169000000000006e-5,0.06114803237199049,total_conn,84617.0,9525.0,0.11256603283028233
Averous/epb3,cols,spectral_order,split_conn__convex,parts,64,0.000591499,4.696626674,7940.210674912384,total_conn,84617.0,5922.0,0.06998593663211884
Averous/epb3,cols,spectral_order,balance_work,parts,64,0.000591499,3.6059e-5,0.060962064179313914,total_hypercut,84617.0,9525.0,0.11256603283028233
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,64,0.000591499,7.961436516000001,13459.763272634444,total_hypercut,84617.0,5922.0,0.06998593663211884
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,128,0.000591499,2.6920000000000002e-6,0.0045511488607757585,bottle_conn,1.309795e6,29629.0,0.022621097194599156
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,128,0.000591499,0.0018269430000000001,3.088666253028323,bottle_conn,1.309795e6,29535.0,0.022549330238701475
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,128,0.000591499,0.0030076620000000004,5.084813330200052,bottle_conn,1.309795e6,27650.6,0.021110631816429287
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000591499,0.020527145,34.703600513272214,bottle_conn,1.309795e6,26698.0,0.020383342431449195
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000591499,0.023210755000000003,39.240565072806554,bottle_conn,1.309795e6,26425.71,0.02017545493760474
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000591499,0.052658128000000005,89.0248808535602,bottle_conn,1.309795e6,25817.25,0.019710908959035576
Averous/epb3,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000591499,0.016951127,28.657913200191377,bottle_conn,1.309795e6,29943.0,0.02286082936642757
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000591499,0.020416871,34.51716909073388,bottle_conn,1.309795e6,27068.5,0.02066621112464164
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000591499,0.043846142000000005,74.12716166891238,bottle_conn,1.309795e6,26911.74,0.02054652827350845
Averous/epb3,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000591499,0.015607618,26.386550104057658,bottle_conn,1.309795e6,29943.0,0.02286082936642757
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000591499,0.018761984000000002,31.719384140970657,bottle_conn,1.309795e6,27048.41,0.020650872846514148
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000591499,0.04165925,70.42995846146825,bottle_conn,1.309795e6,26911.8,0.020546574082203704
Averous/epb3,cols,spectral_order,balance_work,parts,128,0.000591499,0.00011936100000000001,0.2017940858733489,total_conn,84617.0,19168.0,0.22652658449247787
Averous/epb3,cols,spectral_order,split_conn__convex,parts,128,0.000591499,12.197252508,20620.9182230232,total_conn,84617.0,12309.0,0.14546722289847194
Averous/epb3,cols,spectral_order,split_conn__dynamic,parts,128,0.000591499,21.160313119,35774.047156461806,total_conn,84617.0,12309.0,0.14546722289847194
Averous/epb3,cols,spectral_order,split_conn__trans,parts,128,0.000591499,10.999759849,18596.413263589628,total_conn,84617.0,12309.0,0.14546722289847194
Averous/epb3,cols,spectral_order,balance_work,parts,128,0.000591499,0.00012001700000000001,0.20290313254967465,total_hypercut,84617.0,19168.0,0.22652658449247787
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,128,0.000591499,19.311233351000002,32647.956042191116,total_hypercut,84617.0,12309.0,0.14546722289847194
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,256,0.000591499,5.043000000000001e-6,0.008525796324254141,bottle_conn,1.309795e6,24026.0,0.018343328536144968
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,256,0.000591499,0.001956387,3.30750685969038,bottle_conn,1.309795e6,26426.0,0.020175676346298466
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,256,0.000591499,0.003179734,5.37572168338408,bottle_conn,1.309795e6,23416.49,0.017877980905408864
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000591499,0.031873032,53.88518323784149,bottle_conn,1.309795e6,21792.0,0.016637718116193755
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000591499,0.033667291,56.9185932689658,bottle_conn,1.309795e6,20659.15,0.015772811775888594
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000591499,0.073280919,123.89018240098461,bottle_conn,1.309795e6,20462.09,0.015622360751109907
Averous/epb3,cols,spectral_order,balance_work,parts,256,0.000591499,0.000238654,0.403473209591225,total_conn,84617.0,38815.0,0.45871397000602715
Averous/epb3,cols,spectral_order,split_conn__convex,parts,256,0.000591499,23.100530039000002,39054.21655657914,total_conn,84617.0,25153.0,0.2972570523653639
Averous/epb3,cols,spectral_order,balance_work,parts,256,0.000591499,0.000238485,0.40318749482247646,total_hypercut,84617.0,38792.0,0.4584421570133661
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,256,0.000591499,35.648390338,60267.87929988047,total_hypercut,84617.0,25072.0,0.2962997979129489
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,512,0.000591499,9.308000000000001e-6,0.01573629034030489,bottle_conn,1.309795e6,21138.0,0.01613840333792693
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,512,0.000591499,0.002190053,3.702547257053689,bottle_conn,1.309795e6,21566.0,0.016465172030737635
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,512,0.000591499,0.003413297,5.7705879468942465,bottle_conn,1.309795e6,15875.27,0.012120423425039797
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000591499,0.056213695,95.03599329838259,bottle_conn,1.309795e6,18685.0,0.014265591180299207
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000591499,0.05807839100000001,98.18848552575746,bottle_conn,1.309795e6,12899.98,0.009848854210009963
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000591499,0.122057356,206.35259907455466,bottle_conn,1.309795e6,12683.73,0.00968375203753259
Averous/epb3,cols,spectral_order,balance_work,parts,512,0.000591499,0.00046170000000000006,0.7805592232615779,total_conn,84617.0,50454.0,0.5962631622487207
Averous/epb3,cols,spectral_order,split_conn__convex,parts,512,0.000591499,31.506671163000004,53265.80630398361,total_conn,84617.0,44268.0,0.5231572851791011
Averous/epb3,cols,spectral_order,balance_work,parts,512,0.000591499,0.000461329,0.7799320032662778,total_hypercut,84617.0,45470.0,0.5373624685346916
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,512,0.000591499,55.955367593000005,94599.25983475882,total_hypercut,84617.0,43070.0,0.5089993736483213
Averous/epb3,cols,spectral_order,split_equal__split_equal,parts,1024,0.000591499,1.7305e-5,0.029256177947891714,bottle_conn,1.309795e6,16906.0,0.012907363366022927
Averous/epb3,cols,spectral_order,balance_work__split_equal,parts,1024,0.000591499,0.0026187610000000003,4.427329547471763,bottle_conn,1.309795e6,17581.0,0.013422711187628599
Averous/epb3,cols,spectral_order,balance_work__map_local,parts,1024,0.000591499,0.003841646,6.494763304756222,bottle_conn,1.309795e6,10469.8,0.007993464626143785
Averous/epb3,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000591499,0.06964709100000001,117.74676034955259,bottle_conn,1.309795e6,11124.0,0.00849293210006146
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000591499,0.070300181,118.85088732187207,bottle_conn,1.309795e6,7494.35,0.0057217732545932765
Averous/epb3,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000591499,0.154849584,261.79179339271917,bottle_conn,1.309795e6,7334.72,0.005599899220870442
Averous/epb3,cols,spectral_order,balance_work,parts,1024,0.000591499,0.0008741160000000001,1.4777979337243174,total_conn,84617.0,58868.0,0.6956994457378541
Averous/epb3,cols,spectral_order,split_conn__convex,parts,1024,0.000591499,61.332527071,103689.9928334621,total_conn,84617.0,46890.0,0.5541439663424608
Averous/epb3,cols,spectral_order,balance_work,parts,1024,0.000591499,0.00087474,1.4788528805627736,total_hypercut,84617.0,49000.0,0.5790798539300613
Averous/epb3,cols,spectral_order,split_hypercut__convex,parts,1024,0.000591499,112.74813050600001,190614.2368896651,total_hypercut,84617.0,44434.0,0.5251190659087417
Averous/epb3,cols,spectral_order,chunk_equal,vertices,2,0.000591499,4.0577e-5,0.06860028503852078,cache,84617.0,457660.0,5.408605835706773
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000591499,0.0034845650000000002,5.891075048309465,cache,84617.0,452293.0,5.345178864767127
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,2,0.000591499,0.09538732100000001,161.26370627845526,cache,84617.0,452293.0,5.345178864767127
Averous/epb3,cols,spectral_order,chunk_equal,vertices,4,0.000591499,2.2575e-5,0.038165744997032965,cache,84617.0,380453.0,4.496176891168441
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000591499,0.004059638,6.863304925283052,cache,84617.0,337029.0,3.9829939610243805
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,4,0.000591499,0.12526631800000002,211.77773419735286,cache,84617.0,337029.0,3.9829939610243805
Averous/epb3,cols,spectral_order,chunk_equal,vertices,8,0.000591499,1.1178e-5,0.01889774961580662,cache,84617.0,276006.0,3.2618268196698064
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000591499,0.005194389000000001,8.781737585355176,cache,84617.0,249239.0,2.9454955859933585
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,8,0.000591499,0.15374004300000002,259.91598126116867,cache,84617.0,249239.0,2.9454955859933585
Averous/epb3,cols,spectral_order,chunk_equal,vertices,16,0.000591499,6.0770000000000004e-6,0.010273897335413923,cache,84617.0,211553.0,2.5001240885401277
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000591499,0.007466758,12.623449912848542,cache,84617.0,196438.0,2.3214956805370077
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,16,0.000591499,0.170738108,288.6532487797951,cache,84617.0,196438.0,2.3214956805370077
Averous/epb3,cols,spectral_order,chunk_equal,vertices,32,0.000591499,3.849e-6,0.006507196123746617,cache,84617.0,170418.0,2.0139924601439425
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000591499,0.011913397000000001,20.14102644298638,cache,84617.0,158972.0,1.8787241334483615
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,32,0.000591499,0.181953146,307.61361557669585,cache,84617.0,158972.0,1.8787241334483615
Averous/epb3,cols,spectral_order,chunk_equal,vertices,64,0.000591499,2.728e-6,0.004612011178379,cache,84617.0,148456.0,1.7544465060212486
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000591499,0.020559804,34.75881446967789,cache,84617.0,139196.0,1.6450122315846698
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,64,0.000591499,0.18049582,305.1498311915997,cache,84617.0,139196.0,1.6450122315846698
Averous/epb3,cols,spectral_order,chunk_equal,vertices,128,0.000591499,2.212e-6,0.0037396512927325323,cache,84617.0,137491.0,1.6248626162591442
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000591499,0.03687556,62.34255679215012,cache,84617.0,131494.0,1.5539903329118263
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,128,0.000591499,0.183247094,309.80118985830916,cache,84617.0,131494.0,1.5539903329118263
Averous/epb3,cols,spectral_order,chunk_equal,vertices,256,0.000591499,1.964e-6,0.0033203775492435324,cache,84617.0,131952.0,1.559402956852642
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000591499,0.069620782,117.70228182972416,cache,84617.0,128881.0,1.5231100133542905
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,256,0.000591499,0.190578396,322.1956351574559,cache,84617.0,128881.0,1.5231100133542905
Averous/epb3,cols,spectral_order,chunk_equal,vertices,512,0.000591499,1.5890000000000002e-6,0.0026863950742097623,cache,84617.0,109710.0,1.2965479749932047
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000591499,0.13439783700000002,227.21566224118726,cache,84617.0,108968.0,1.2877790514908352
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,512,0.000591499,0.277129458,468.52058583361935,cache,84617.0,108968.0,1.2877790514908352
Averous/epb3,cols,spectral_order,chunk_equal,vertices,1024,0.000591499,1.5360000000000002e-6,0.0025967922177383227,cache,84617.0,97119.0,1.1477480884455842
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000591499,0.264853292,447.76625488800494,cache,84617.0,96671.0,1.1424536440667952
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000591499,0.299387905,506.15116001886736,cache,84617.0,96671.0,1.1424536440667952
Averous/epb3,cols,spectral_order,chunk_equal,vertices,2048,0.000591499,1.505e-6,0.0025443829998021976,cache,84617.0,90859.0,1.0737676826169682
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000591499,0.5258968860000001,889.0917583968867,cache,84617.0,90534.0,1.0699268468511056
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000591499,0.308940791,522.3014595121886,cache,84617.0,90534.0,1.0699268468511056
Averous/epb3,cols,spectral_order,chunk_equal,vertices,4096,0.000591499,1.48e-6,0.002502117501466613,cache,84617.0,87720.0,1.0366711180968364
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000591499,1.038874475,1756.3418957597562,cache,84617.0,87497.0,1.0340357138636445
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000591499,0.318628126,538.6790611649386,cache,84617.0,87497.0,1.0340357138636445
Averous/epb3,cols,spectral_order,chunk_equal,vertices,8192,0.000591499,1.4760000000000001e-6,0.0024953550217329196,cache,84617.0,86174.0,1.0184005578075328
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000591499,2.02898812,3430.2477603512434,cache,84617.0,86027.0,1.0166633182457425
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000591499,0.30885284300000004,522.1527728702839,cache,84617.0,86027.0,1.0166633182457425
Averous/epb3,cols,spectral_order,chunk_equal,vertices,16384,0.000591499,1.4870000000000001e-6,0.002513951841000577,cache,84617.0,85388.0,1.0091116442322465
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000591499,3.9074086610000003,6605.942970317787,cache,84617.0,85322.0,1.0083316591228713
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000591499,0.286292182,484.0112696724762,cache,84617.0,85322.0,1.0083316591228713
Averous/epb3,cols,spectral_order,chunk_equal,vertices,32768,0.000591499,1.475e-6,0.002493664401799496,cache,84617.0,84921.0,1.003592658685607
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000591499,7.060038489,11935.84180023973,cache,84617.0,84899.0,1.0033326636491484
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000591499,0.24940766,421.6535615444827,cache,84617.0,84899.0,1.0033326636491484
Averous/epb3,cols,spectral_order,chunk_equal,vertices,65536,0.000591499,1.478e-6,0.0024987362615997663,cache,84617.0,84764.0,1.0017372395617903
Averous/epb3,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000591499,10.814443475000001,18283.113707715485,cache,84617.0,84758.0,1.0016663318245742
Averous/epb3,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000591499,0.162195595,274.2111060204666,cache,84617.0,84758.0,1.0016663318245742


==> results/data/results_lanka_48_37.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,2,0.001772345,1.24e-7,6.996380501538921e-5,bottle_conn,2.321849e6,1.194819e6,0.5145980638706479
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,2,0.001772345,5.47e-7,0.00030863065599530566,bottle_conn,2.321849e6,1.194819e6,0.5145980638706479
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.001772345,0.031287589000000005,17.653215937077714,bottle_conn,2.321849e6,1.194552e6,0.5144830693124316
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,2,0.001772345,5.520000000000001e-7,0.00031145177716528105,total_conn,66127.0,676.0,0.010222753187049164
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,2,0.001772345,0.28722009200000004,162.05653639669478,total_conn,66127.0,670.0,0.010132018691306123
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,2,0.001772345,5.46e-7,0.0003080664317613106,total_hypercut,66127.0,676.0,0.010222753187049164
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,2,0.001772345,0.48390613200000004,273.03156665321933,total_hypercut,66127.0,670.0,0.010132018691306123
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,2,0.001772345,5.48e-7,0.00030919488022930074,total_edgecut,1.660579e6,5570.0,0.003354251739905178
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,2,0.001772345,0.306533094,172.95340015629012,total_edgecut,1.660579e6,5546.0,0.0033397989496434678
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,4,0.001772345,1.37e-7,7.729872005732518e-5,bottle_conn,2.321849e6,719821.0,0.3100205913476716
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,4,0.001772345,1.4220000000000001e-6,0.0008023268607409957,bottle_conn,2.321849e6,718970.0,0.30965407311155896
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.001772345,0.031201358000000002,17.604562317156084,bottle_conn,2.321849e6,713555.0,0.30732188010503697
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,4,0.001772345,1.4250000000000001e-6,0.000804019533442981,total_conn,66127.0,4860.0,0.07349494155186233
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,4,0.001772345,0.37393724100000003,210.98445336545652,total_conn,66127.0,4048.0,0.06121553979463759
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,4,0.001772345,1.4140000000000001e-6,0.0007978130668690351,total_hypercut,66127.0,4860.0,0.07349494155186233
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,4,0.001772345,0.65157146,367.6324079115522,total_hypercut,66127.0,4048.0,0.06121553979463759
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,4,0.001772345,1.426e-6,0.000804583757676976,total_edgecut,1.660579e6,40490.0,0.024383061570693115
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,4,0.001772345,0.390440188,220.2958159951928,total_edgecut,1.660579e6,34528.0,0.020792747589846675
Cunningham/qa8fk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.001772345,0.076736412,43.29654328023043,bottle_conn,2.321849e6,620272.0,0.26714571016461447
Cunningham/qa8fk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.001772345,0.051163943,28.867936547342648,bottle_conn,2.321849e6,620272.0,0.26714571016461447
Cunningham/qa8fk,symmetric,natural_order,metis__symmetric,parts,8,0.001772345,0.06827425200000001,38.52198753628667,bottle_conn,2.321849e6,501038.0,0.21579267213328687
Cunningham/qa8fk,symmetric,natural_order,kahypar__symmetric,parts,8,0.001772345,355.963557724,200843.2656869853,bottle_conn,2.321849e6,568959.0,0.24504565111684695
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,8,0.001772345,1.7000000000000001e-7,9.591811977916263e-5,bottle_conn,2.321849e6,503601.0,0.21689653375391768
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,8,0.001772345,2.4220000000000003e-6,0.00136655109473607,bottle_conn,2.321849e6,499547.0,0.21515051151043846
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.001772345,0.031683203,17.87643094318544,bottle_conn,2.321849e6,487773.0,0.21007955297695932
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.001772345,0.031523670000000004,17.786418558463506,bottle_conn,2.321849e6,493308.0,0.2124634289309942
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.001772345,0.009119249000000001,5.145301281635348,bottle_conn,2.321849e6,493308.0,0.2124634289309942
Cunningham/qa8fk,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.001772345,0.90518555,510.72762357216004,total_conn,66127.0,11010.0,0.16649779968847822
Cunningham/qa8fk,symmetric,natural_order,metis,parts,8,0.001772345,0.068496323,38.64728537615419,total_conn,66127.0,12550.0,0.18978632026252515
Cunningham/qa8fk,symmetric,natural_order,kahypar,parts,8,0.001772345,354.749102487,200158.0406111677,total_conn,66127.0,7668.0,0.11595868555960501
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,8,0.001772345,2.4390000000000003e-6,0.0013761429067139863,total_conn,66127.0,13236.0,0.20016029760914603
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,8,0.001772345,0.845728852,477.1807136872336,total_conn,66127.0,8766.0,0.1325630982805813
Cunningham/qa8fk,symmetric,natural_order,split_conn__dynamic,parts,8,0.001772345,9.532137568000001,5378.263017640471,total_conn,66127.0,8766.0,0.1325630982805813
Cunningham/qa8fk,symmetric,natural_order,split_conn__trans,parts,8,0.001772345,7.639321822,4310.2905032598055,total_conn,66127.0,8766.0,0.1325630982805813
Cunningham/qa8fk,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.001772345,1.563279477,882.0401654305454,total_hypercut,66127.0,11010.0,0.16649779968847822
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,8,0.001772345,2.4390000000000003e-6,0.0013761429067139863,total_hypercut,66127.0,13236.0,0.20016029760914603
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,8,0.001772345,1.5742704140000001,888.2415184402586,total_hypercut,66127.0,8766.0,0.1325630982805813
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,8,0.001772345,2.431e-6,0.0013716291128420257,total_edgecut,1.660579e6,110356.0,0.06645633842171918
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,8,0.001772345,0.889767054,502.02813447720393,total_edgecut,1.660579e6,74602.0,0.04492529412933682
Cunningham/qa8fk,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.001772345,0.759560197,428.56227032547275,total_edgecut,1.660579e6,470981.0,0.2836245670937667
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,16,0.001772345,2.3500000000000003e-7,0.00013259269498884247,bottle_conn,2.321849e6,356555.0,0.15356511125400488
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,16,0.001772345,4.464e-6,0.0025186969805540116,bottle_conn,2.321849e6,354537.0,0.15269597635332874
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.001772345,0.032257832,18.200650550541795,bottle_conn,2.321849e6,348301.0,0.15001018584757234
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,16,0.001772345,4.362e-6,0.002461146108686514,total_conn,66127.0,29984.0,0.45343052005988477
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,16,0.001772345,1.726086827,973.9000177730634,total_conn,66127.0,19512.0,0.2950685801563658
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,16,0.001772345,4.517e-6,0.0025486008649557505,total_hypercut,66127.0,29984.0,0.45343052005988477
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,16,0.001772345,3.132408733,1767.3809179364064,total_hypercut,66127.0,18867.0,0.285314621863989
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,16,0.001772345,4.456e-6,0.002514183186682051,total_edgecut,1.660579e6,250072.0,0.15059325693026349
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,16,0.001772345,1.8085549810000001,1020.4305487927012,total_edgecut,1.660579e6,162300.0,0.09773699414481335
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,32,0.001772345,3.68e-7,0.00020763451811018735,bottle_conn,2.321849e6,283005.0,0.12188777134085808
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,32,0.001772345,8.16e-6,0.004604069749399807,bottle_conn,2.321849e6,281969.0,0.1214415752273296
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.001772345,0.034045843,19.209489687391564,bottle_conn,2.321849e6,278359.0,0.1198867798896483
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,32,0.001772345,8.096e-6,0.004567959398424122,total_conn,66127.0,62056.0,0.9384366446383474
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,32,0.001772345,3.765919588,2124.823094826346,total_conn,66127.0,40944.0,0.6191721989505043
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,32,0.001772345,9.109e-6,0.005139518547461132,total_hypercut,66127.0,60622.0,0.9167511001557609
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,32,0.001772345,6.686596343000001,3772.7396996634407,total_hypercut,66127.0,39404.0,0.5958836783764574
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,32,0.001772345,8.072e-6,0.00455441801680824,total_edgecut,1.660579e6,517154.0,0.31142992895851385
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,32,0.001772345,4.160699837,2347.5676784147554,total_edgecut,1.660579e6,342518.0,0.20626420061918163
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,64,0.001772345,6.2e-7,0.0003498190250769461,bottle_conn,2.321849e6,246230.0,0.10604910138428468
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,64,0.001772345,2.0491e-5,0.011561518778793068,bottle_conn,2.321849e6,245694.0,0.1058182508853935
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.001772345,0.035544584000000004,20.055115680073577,bottle_conn,2.321849e6,242187.0,0.10430781674432747
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,64,0.001772345,2.037e-5,0.011493247646479663,total_conn,66127.0,126257.0,1.9093108715048317
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,64,0.001772345,7.674488345,4330.132307761751,total_conn,66127.0,83440.0,1.2618143874665417
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,64,0.001772345,2.0216e-5,0.011406357114444423,total_hypercut,66127.0,64788.0,0.979751085033345
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,64,0.001772345,4.461704307000001,2517.401694929599,total_hypercut,66127.0,62178.0,0.9402815793851226
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,64,0.001772345,2.0300000000000002e-5,0.011453751950100009,total_edgecut,1.660579e6,1.04368e6,0.6285036725142255
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,64,0.001772345,8.667925053000001,4890.65337335564,total_edgecut,1.660579e6,696694.0,0.4195488441079888
Cunningham/qa8fk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.001772345,0.076792024,43.327920918331365,bottle_conn,2.321849e6,150387.0,0.06477036189691922
Cunningham/qa8fk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.001772345,0.053771721,30.339308091821852,bottle_conn,2.321849e6,150387.0,0.06477036189691922
Cunningham/qa8fk,symmetric,natural_order,metis__symmetric,parts,128,0.001772345,0.23397171800000002,132.01251336506155,bottle_conn,2.321849e6,109238.0,0.04704784850349872
Cunningham/qa8fk,symmetric,natural_order,kahypar__symmetric,parts,128,0.001772345,278.5992206,157192.43183465974,bottle_conn,2.321849e6,96958.0,0.04175896020800664
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,128,0.001772345,1.126e-6,0.0006353164874784537,bottle_conn,2.321849e6,143169.0,0.061661632604015165
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,128,0.001772345,8.181200000000001e-5,0.046160313031605026,bottle_conn,2.321849e6,143157.0,0.061656464309263866
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.001772345,0.039118327,22.071508086743833,bottle_conn,2.321849e6,132048.0,0.05687191544325234
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.001772345,0.034803078,19.636740025220824,bottle_conn,2.321849e6,135840.0,0.058505096584661624
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.001772345,0.012460539000000001,7.03053807244075,bottle_conn,2.321849e6,135840.0,0.058505096584661624
Cunningham/qa8fk,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.001772345,8.511883763,4802.6110960337855,total_conn,66127.0,133844.0,2.0240446413719058
Cunningham/qa8fk,symmetric,natural_order,metis,parts,128,0.001772345,0.234525909,132.3252013575235,total_conn,66127.0,59503.0,0.8998291166996839
Cunningham/qa8fk,symmetric,natural_order,kahypar,parts,128,0.001772345,278.04269161,156878.42469158093,total_conn,66127.0,42389.0,0.6410240900086198
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,128,0.001772345,8.2076e-5,0.046309268229379724,total_conn,66127.0,149677.0,2.263477853221831
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,128,0.001772345,8.649610049000001,4880.319604253123,total_conn,66127.0,136936.0,2.0708031515114853
Cunningham/qa8fk,symmetric,natural_order,split_conn__dynamic,parts,128,0.001772345,13.39105591,7555.558263204963,total_conn,66127.0,136936.0,2.0708031515114853
Cunningham/qa8fk,symmetric,natural_order,split_conn__trans,parts,128,0.001772345,7.215742627,4071.2968564246803,total_conn,66127.0,136936.0,2.0708031515114853
Cunningham/qa8fk,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.001772345,7.409739611000001,4180.754656119436,total_hypercut,66127.0,65160.0,0.9853766237694134
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,128,0.001772345,8.2262e-5,0.04641421393690281,total_hypercut,66127.0,66126.0,0.9999848775840429
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,128,0.001772345,7.908991361000001,4462.444592333885,total_hypercut,66127.0,65774.0,0.9946617871671178
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,128,0.001772345,8.2265e-5,0.04641590660960479,total_edgecut,1.660579e6,1.10182e6,0.6635155569232177
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,128,0.001772345,9.615012994,5425.023341392336,total_edgecut,1.660579e6,1.077112e6,0.6486364093487874
Cunningham/qa8fk,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.001772345,6.878950399000001,3881.2705195658864,total_edgecut,1.660579e6,1.377323e6,0.8294233517345456
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,256,0.001772345,2.295e-6,0.0012948946170186955,bottle_conn,2.321849e6,82221.0,0.03541186356218686
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,256,0.001772345,0.000185975,0.10493160191723395,bottle_conn,2.321849e6,80289.0,0.034579768107228334
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.001772345,0.044393744000000006,25.04802620257343,bottle_conn,2.321849e6,77955.0,0.03357453477810142
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,256,0.001772345,0.00019597,0.11057102313601472,total_conn,66127.0,173553.0,2.624540656615301
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,256,0.001772345,17.756814310000003,10018.824952252526,total_conn,66127.0,152230.0,2.302085381160494
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,256,0.001772345,0.000186772,0.10538128863172802,total_hypercut,66127.0,66127.0,1.0
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,256,0.001772345,14.226949041000001,8027.189424745183,total_hypercut,66127.0,66118.0,0.9998638982563854
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,256,0.001772345,0.000185503,0.10466528807878828,total_edgecut,1.660579e6,1.14064e6,0.6868929451715335
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,256,0.001772345,20.983470426,11839.382527668145,total_edgecut,1.660579e6,1.11491e6,0.671398349611792
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,512,0.001772345,4.361e-6,0.0024605818844525193,bottle_conn,2.321849e6,51738.0,0.02228310282020924
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,512,0.001772345,0.000405363,0.2287156281649453,bottle_conn,2.321849e6,50754.0,0.021859302650603034
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.001772345,0.063282058,35.705270700681865,bottle_conn,2.321849e6,48183.0,0.020751995500138037
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,512,0.001772345,0.00040568500000000003,0.22889730836829175,total_conn,66127.0,217978.0,3.2963539855127255
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,512,0.001772345,36.117468826,20378.351182190825,total_conn,66127.0,185460.0,2.8046032634173637
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,512,0.001772345,0.00040547,0.22877600015798277,total_hypercut,66127.0,66127.0,1.0
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,512,0.001772345,28.163184363000003,15890.35112407573,total_hypercut,66127.0,66127.0,1.0
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,512,0.001772345,0.000405674,0.2288911019017178,total_edgecut,1.660579e6,1.183734e6,0.7128441344856222
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,512,0.001772345,41.570863442000004,23455.28858207629,total_edgecut,1.660579e6,1.152692e6,0.6941506546812889
Cunningham/qa8fk,symmetric,natural_order,split_equal__symmetric,parts,1024,0.001772345,8.377000000000001e-6,0.004726506408176738,bottle_conn,2.321849e6,36387.0,0.015671561759614858
Cunningham/qa8fk,symmetric,natural_order,balance_work__symmetric,parts,1024,0.001772345,0.0006164160000000001,0.34779684542230777,bottle_conn,2.321849e6,35880.0,0.015453201306372637
Cunningham/qa8fk,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.001772345,0.107314557,60.54947371984574,bottle_conn,2.321849e6,34017.0,0.014650823546234057
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,1024,0.001772345,0.00061702,0.3481376368596408,total_conn,66127.0,306526.0,4.635413673688508
Cunningham/qa8fk,symmetric,natural_order,split_conn__convex,parts,1024,0.001772345,67.03462827700001,37822.56179073488,total_conn,66127.0,245252.0,3.7088027583286705
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,1024,0.001772345,0.000616007,0.34756607771060377,total_hypercut,66127.0,66127.0,1.0
Cunningham/qa8fk,symmetric,natural_order,split_hypercut__convex,parts,1024,0.001772345,55.64860307,31398.290440066692,total_hypercut,66127.0,66127.0,1.0
Cunningham/qa8fk,symmetric,natural_order,balance_work,parts,1024,0.001772345,0.0006163340000000001,0.3477505790351202,total_edgecut,1.660579e6,1.269506e6,0.7644959980825965
Cunningham/qa8fk,symmetric,natural_order,split_symcut__convex,parts,1024,0.001772345,82.76258275900001,46696.65486065073,total_edgecut,1.660579e6,1.21051e6,0.7289686308209365
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,2,0.001772345,2.1571e-5,0.012170880951507748,cache,66127.0,1.114299e6,16.85089297866227
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.001772345,0.006955022000000001,3.92419196036889,cache,66127.0,1.103073e6,16.681128737127043
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,2,0.001772345,0.159494735,89.99079468162236,cache,66127.0,1.103073e6,16.681128737127043
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,4,0.001772345,1.8165e-5,0.010249133210520525,cache,66127.0,838974.0,12.687313805253527
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.001772345,0.007316372000000001,4.12807438732301,cache,66127.0,827201.0,12.509277602189727
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,4,0.001772345,0.162577085,91.72993124927709,cache,66127.0,827201.0,12.509277602189727
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,8,0.001772345,6.6970000000000004e-6,0.003778609695065013,cache,66127.0,700760.0,10.597184206148775
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.001772345,0.008234976,4.646373025567821,cache,66127.0,689241.0,10.422989096738094
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,8,0.001772345,0.162168107,91.49917595050626,cache,66127.0,689241.0,10.422989096738094
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,16,0.001772345,4.794e-6,0.0027048909777723862,cache,66127.0,623020.0,9.421567589638121
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.001772345,0.009939901000000001,5.608333027711874,cache,66127.0,615147.0,9.302508808807294
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,16,0.001772345,0.16750741700000002,94.5117440453185,cache,66127.0,615147.0,9.302508808807294
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,32,0.001772345,3.4370000000000003e-6,0.0019392386922410705,cache,66127.0,548948.0,8.301419994858378
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.001772345,0.013236386000000001,7.468289751713126,cache,66127.0,545809.0,8.253950731168812
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,32,0.001772345,0.195278521,110.18087392691604,cache,66127.0,545809.0,8.253950731168812
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,64,0.001772345,2.5290000000000003e-6,0.001426923087773543,cache,66127.0,372570.0,5.6341585131640635
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.001772345,0.020148195,11.368099890258387,cache,66127.0,370063.0,5.59624661635943
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,64,0.001772345,0.26870240300000003,151.60840750531077,cache,66127.0,370063.0,5.59624661635943
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,128,0.001772345,2.121e-6,0.0011967196003035527,cache,66127.0,283786.0,4.291529934822387
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.001772345,0.032867758000000004,18.544785580685478,cache,66127.0,279983.0,4.234019386937257
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,128,0.001772345,0.279392006,157.6397405696972,cache,66127.0,279983.0,4.234019386937257
Cunningham/qa8fk,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.001772345,0.28407292700000003,160.2808296353137,cache,66127.0,239043.0,3.6149076776505815
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,256,0.001772345,1.9090000000000003e-6,0.001077104062696597,cache,66127.0,239598.0,3.623300618506813
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.001772345,0.058429158,32.96714691552717,cache,66127.0,234195.0,3.541594205090205
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,256,0.001772345,0.290559669,163.94080667138735,cache,66127.0,234195.0,3.541594205090205
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,512,0.001772345,1.543e-6,0.0008705979930543998,cache,66127.0,216142.0,3.268589229815355
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.001772345,0.10930812100000001,61.674290840665904,cache,66127.0,205555.0,3.1084882120767614
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,512,0.001772345,0.296429314,167.25260262533536,cache,66127.0,205555.0,3.1084882120767614
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,1024,0.001772345,1.511e-6,0.0008525428175665573,cache,66127.0,192765.0,2.9150725119845147
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.001772345,0.21107172600000002,119.09178292036822,cache,66127.0,190497.0,2.8807748725936455
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.001772345,0.383393407,216.31985138333678,cache,66127.0,190497.0,2.8807748725936455
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,2048,0.001772345,1.5e-6,0.0008463363509926114,cache,66127.0,128843.0,1.948417439170082
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.001772345,0.413981994,233.57867345240345,cache,66127.0,128081.0,1.9368941582107158
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.001772345,0.40327046400000005,227.53496864323822,cache,66127.0,128081.0,1.9368941582107158
Cunningham/qa8fk,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.001772345,0.437949617,247.10178718026117,cache,66127.0,102929.0,1.5565351520558925
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,4096,0.001772345,1.4620000000000001e-6,0.0008248958301007987,cache,66127.0,97275.0,1.4710330122340345
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.001772345,0.8107740080000001,457.4583436069163,cache,66127.0,95805.0,1.4488030607769897
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.001772345,0.43956861500000005,248.01526508665077,cache,66127.0,95805.0,1.4488030607769897
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,8192,0.001772345,1.523e-6,0.0008593135083744982,cache,66127.0,80601.0,1.2188818485641266
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.001772345,1.567852629,884.6204486146885,cache,66127.0,79613.0,1.2039409015984395
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.001772345,0.414349206,233.78586336181726,cache,66127.0,79613.0,1.2039409015984395
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,16384,0.001772345,1.4540000000000002e-6,0.0008203820362288381,cache,66127.0,72267.0,1.0928516339770442
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.001772345,2.9618674740000004,1671.157406712576,cache,66127.0,71517.0,1.0815098220091641
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.001772345,0.38368598800000003,216.4849326739433,cache,66127.0,71517.0,1.0815098220091641
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,32768,0.001772345,1.4560000000000001e-6,0.0008215104846968283,cache,66127.0,68083.0,1.029579445612231
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.001772345,5.143325933000001,2901.989134733926,cache,66127.0,67469.0,1.0202942822145267
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.001772345,0.302079509,170.44057957113316,cache,66127.0,67469.0,1.0202942822145267
Cunningham/qa8fk,symmetric,natural_order,chunk_equal,vertices,65536,0.001772345,1.46e-6,0.0008237673816328085,cache,66127.0,67379.0,1.018933264778381
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.001772345,6.949377653000001,3921.0072830064128,cache,66127.0,66797.0,1.010132018691306
Cunningham/qa8fk,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.001772345,0.143317041,80.86294767666566,cache,66127.0,66797.0,1.010132018691306
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,2,0.001660589,1.22e-7,7.346790807358113e-5,bottle_conn,2.321849e6,1.218232e6,0.5246818376216541
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,2,0.001660589,3.9e-7,0.0002348564274483331,bottle_conn,2.321849e6,1.21882e6,0.5249350840644675
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.001660589,0.031242089,18.813860021956064,bottle_conn,2.321849e6,1.217058e6,0.5241762061184857
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,2,0.001660589,3.94e-7,0.00023726521131959804,total_conn,66127.0,1154.0,0.017451268014578008
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,2,0.001660589,0.274845754,165.51100483021384,total_conn,66127.0,672.0,0.01016226352322047
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,2,0.001660589,3.94e-7,0.00023726521131959804,total_hypercut,66127.0,1154.0,0.017451268014578008
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,2,0.001660589,0.470105971,283.0959201825376,total_hypercut,66127.0,672.0,0.01016226352322047
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,2,0.001660589,4.0000000000000003e-7,0.0002408783871264955,total_edgecut,1.660579e6,9102.0,0.0054812207067534875
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,2,0.001660589,0.30094015100000004,181.22494548621003,total_edgecut,1.660579e6,5564.0,0.0033506385423397503
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,4,0.001660589,1.35e-7,8.129645565519222e-5,bottle_conn,2.321849e6,805325.0,0.346846414215567
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,4,0.001660589,1.095e-6,0.0006594045847587814,bottle_conn,2.321849e6,812951.0,0.3501308655300151
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.001660589,0.031376432,18.894760834860403,bottle_conn,2.321849e6,794870.0,0.34234353741350104
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,4,0.001660589,1.1010000000000001e-6,0.0006630177605656788,total_conn,66127.0,6902.0,0.10437491493641024
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,4,0.001660589,0.436385909,262.7898348116241,total_conn,66127.0,5336.0,0.08069321154747683
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,4,0.001660589,1.0980000000000001e-6,0.0006612111726622301,total_hypercut,66127.0,6902.0,0.10437491493641024
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,4,0.001660589,0.748051491,450.47359159912537,total_hypercut,66127.0,5336.0,0.08069321154747683
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,4,0.001660589,1.092e-6,0.0006575979968553327,total_edgecut,1.660579e6,57248.0,0.03447472237093207
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,4,0.001660589,0.48717386700000004,293.37413833284455,total_edgecut,1.660579e6,44732.0,0.026937592249450342
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,8,0.001660589,1.6900000000000002e-7,0.00010177111856094435,bottle_conn,2.321849e6,649744.0,0.2798390420737955
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,8,0.001660589,1.9760000000000002e-6,0.0011899392324048878,bottle_conn,2.321849e6,643523.0,0.2771597119364782
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.001660589,0.031679517000000004,19.07727739976599,bottle_conn,2.321849e6,604474.0,0.26034165012453436
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.001660589,0.031486303,18.960924708040338,bottle_conn,2.321849e6,620272.0,0.26714571016461447
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.001660589,0.009202707000000001,5.541833048394275,bottle_conn,2.321849e6,620272.0,0.26714571016461447
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,8,0.001660589,1.989e-6,0.0011977677799864988,total_conn,66127.0,17512.0,0.26482374824201915
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,8,0.001660589,0.8894921360000001,535.6485777034535,total_conn,66127.0,11010.0,0.16649779968847822
Cunningham/qa8fk,symmetric,rcm_order,split_conn__dynamic,parts,8,0.001660589,10.301558206000001,6203.556813877486,total_conn,66127.0,11010.0,0.16649779968847822
Cunningham/qa8fk,symmetric,rcm_order,split_conn__trans,parts,8,0.001660589,7.627663040000001,4593.347926548954,total_conn,66127.0,11010.0,0.16649779968847822
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,8,0.001660589,1.979e-6,0.0011917458203083364,total_hypercut,66127.0,17512.0,0.26482374824201915
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,8,0.001660589,1.551259621,934.1622888023467,total_hypercut,66127.0,11010.0,0.16649779968847822
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,8,0.001660589,1.985e-6,0.0011953589961152338,total_edgecut,1.660579e6,146006.0,0.08792475395630078
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,8,0.001660589,1.046583661,630.2484606365573,total_edgecut,1.660579e6,93212.0,0.05613222857810438
Cunningham/qa8fk,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.001660589,1.055787968,635.7912571985,total_edgecut,1.660579e6,93212.0,0.05613222857810438
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,16,0.001660589,2.3600000000000002e-7,0.00014211824840463234,bottle_conn,2.321849e6,511496.0,0.22029684100904065
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,16,0.001660589,4.916e-6,0.0029603953777846293,bottle_conn,2.321849e6,509299.0,0.21935061237832434
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.001660589,0.032165945,19.370202379998904,bottle_conn,2.321849e6,473021.0,0.2037259959627004
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,16,0.001660589,4.95e-6,0.0029808700406903812,total_conn,66127.0,36586.0,0.553268710209143
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,16,0.001660589,1.9642051850000002,1182.8364423707492,total_conn,66127.0,23646.0,0.35758464772332027
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,16,0.001660589,4.828e-6,0.0029074021326168003,total_hypercut,66127.0,36586.0,0.553268710209143
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,16,0.001660589,3.2366485550000004,1949.0967090592555,total_hypercut,66127.0,23535.0,0.35590605955207405
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,16,0.001660589,4.9000000000000005e-6,0.00295076024229957,total_edgecut,1.660579e6,303744.0,0.18291451355220076
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,16,0.001660589,2.372982768,1429.000654587017,total_edgecut,1.660579e6,195948.0,0.11799980609173065
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,32,0.001660589,3.66e-7,0.00022040372422074336,bottle_conn,2.321849e6,442912.0,0.1907583137404715
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,32,0.001660589,1.0548000000000001e-5,0.006351963068525686,bottle_conn,2.321849e6,441356.0,0.1900881581877202
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.001660589,0.033170132000000005,19.974919742332393,bottle_conn,2.321849e6,355276.0,0.15301425717176267
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,32,0.001660589,1.0468e-5,0.006303787391100386,total_conn,66127.0,74678.0,1.129311778849789
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,32,0.001660589,4.201941437,2530.392190361372,total_conn,66127.0,49003.0,0.7410437491493641
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,32,0.001660589,1.0425000000000001e-5,0.006277892964484289,total_hypercut,66127.0,59141.0,0.8943548021231872
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,32,0.001660589,5.036465636,3032.939298044248,total_hypercut,66127.0,45740.0,0.6916993058811076
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,32,0.001660589,1.044e-5,0.006286925904001532,total_edgecut,1.660579e6,619186.0,0.37287355795779664
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,32,0.001660589,4.792323463000001,2885.917865889754,total_edgecut,1.660579e6,409060.0,0.24633576601896084
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,64,0.001660589,6.19e-7,0.00037275930407825174,bottle_conn,2.321849e6,281502.0,0.12124044242325836
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,64,0.001660589,2.7340000000000003e-5,0.016464037760095966,bottle_conn,2.321849e6,274478.0,0.11821526722883358
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.001660589,0.035280516000000005,21.245784477676295,bottle_conn,2.321849e6,242583.0,0.10447837047112021
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,64,0.001660589,2.7808000000000002e-5,0.016745865473033965,total_conn,66127.0,127784.0,1.9324028006714353
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,64,0.001660589,6.789303428,4088.491148622567,total_conn,66127.0,95328.0,1.4415896683654181
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,64,0.001660589,2.7621000000000002e-5,0.01663325482705233,total_hypercut,66127.0,64294.0,0.9722806115505013
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,64,0.001660589,4.5860096530000005,2761.6765214029483,total_hypercut,66127.0,61552.0,0.930814946995932
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,64,0.001660589,2.8118e-5,0.016932546223057,total_edgecut,1.660579e6,1.004478e6,0.6048962440209108
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,64,0.001660589,7.498639421,4515.650423434095,total_edgecut,1.660579e6,782764.0,0.471380163184046
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,128,0.001660589,1.126e-6,0.0006780726597610848,bottle_conn,2.321849e6,167625.0,0.07219461730715478
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,128,0.001660589,0.000118764,0.07151920192172777,bottle_conn,2.321849e6,162423.0,0.0699541615324683
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.001660589,0.040965898,24.669498593571316,bottle_conn,2.321849e6,143476.0,0.06179385481140246
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.001660589,0.034886338,21.008412075474425,bottle_conn,2.321849e6,150387.0,0.06477036189691922
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.001660589,0.012453209000000002,7.499272246172895,bottle_conn,2.321849e6,150387.0,0.06477036189691922
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,128,0.001660589,0.000116946,0.07042440965223785,total_conn,66127.0,153512.0,2.3214723184175905
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,128,0.001660589,8.494099591000001,5115.112523929763,total_conn,66127.0,133844.0,2.0240446413719058
Cunningham/qa8fk,symmetric,rcm_order,split_conn__dynamic,parts,128,0.001660589,13.597187963000001,8188.171764958097,total_conn,66127.0,133844.0,2.0240446413719058
Cunningham/qa8fk,symmetric,rcm_order,split_conn__trans,parts,128,0.001660589,6.633756967,3994.821697000281,total_conn,66127.0,133844.0,2.0240446413719058
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,128,0.001660589,0.00011630800000000001,0.07004020862477109,total_hypercut,66127.0,65656.0,0.9928773420841713
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,128,0.001660589,7.417763359,4466.9471850048385,total_hypercut,66127.0,65160.0,0.9853766237694134
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,128,0.001660589,0.000117126,0.07053280492644477,total_edgecut,1.660579e6,1.089922e6,0.6563505861509751
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,128,0.001660589,9.596582773,5779.023450715378,total_edgecut,1.660579e6,1.043822e6,0.6285891848566072
Cunningham/qa8fk,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.001660589,9.557701053,5755.609035709619,total_edgecut,1.660579e6,1.043822e6,0.6285891848566072
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,256,0.001660589,2.296e-6,0.0013826419421060841,bottle_conn,2.321849e6,108822.0,0.04686868095212049
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,256,0.001660589,0.000197937,0.11919686328164283,bottle_conn,2.321849e6,102783.0,0.04426773661853118
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.001660589,0.052318892000000006,31.50622580301327,bottle_conn,2.321849e6,85527.0,0.03683572876616869
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,256,0.001660589,0.00019807800000000002,0.11928177291310493,total_conn,66127.0,180651.0,2.7318795650793173
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,256,0.001660589,16.580627137,9984.786805765905,total_conn,66127.0,155244.0,2.3476643428554147
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,256,0.001660589,0.00019974900000000001,0.12028804237532587,total_hypercut,66127.0,65955.0,0.9973989444553661
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,256,0.001660589,14.448157168000002,8700.621988944888,total_hypercut,66127.0,65837.0,0.9956144993724197
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,256,0.001660589,0.000198447,0.11950398322522912,total_edgecut,1.660579e6,1.133132e6,0.6823716306179953
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,256,0.001660589,19.210614507000003,11568.55459538754,total_edgecut,1.660579e6,1.100386e6,0.6626520027050806
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,512,0.001660589,4.3360000000000005e-6,0.002611121716451211,bottle_conn,2.321849e6,70903.0,0.03053730022925694
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,512,0.001660589,0.00032266900000000004,0.19430997073929793,bottle_conn,2.321849e6,75030.0,0.032314762932473214
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.001660589,0.092752926,55.85543804035797,bottle_conn,2.321849e6,54206.0,0.02334604877405895
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,512,0.001660589,0.000323064,0.19454783814658536,total_conn,66127.0,229605.0,3.4721823158467795
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,512,0.001660589,33.160167242,19968.919005244523,total_conn,66127.0,189648.0,2.8679359414460053
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,512,0.001660589,0.000322299,0.19408715823120593,total_hypercut,66127.0,66043.0,0.9987297170595975
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,512,0.001660589,27.988718845,16854.693632801373,total_hypercut,66127.0,65996.0,0.9980189635096103
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,512,0.001660589,0.000321483,0.19359576632146785,total_edgecut,1.660579e6,1.184764e6,0.7134644000676872
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,512,0.001660589,40.575911898,24434.650535442543,total_edgecut,1.660579e6,1.142912e6,0.6882611426496421
Cunningham/qa8fk,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.001660589,8.372e-6,0.0050415846425575506,bottle_conn,2.321849e6,55787.0,0.024026971607542094
Cunningham/qa8fk,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.001660589,0.0006145090000000001,0.37005484198678906,bottle_conn,2.321849e6,53973.0,0.02324569771763797
Cunningham/qa8fk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.001660589,0.162029155,97.57330380967235,bottle_conn,2.321849e6,36171.0,0.015578532454091545
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,1024,0.001660589,0.000614536,0.3700711012779201,total_conn,66127.0,319899.0,4.8376457422837875
Cunningham/qa8fk,symmetric,rcm_order,split_conn__convex,parts,1024,0.001660589,64.18491926,38651.89957298284,total_conn,66127.0,252778.0,3.822614060822357
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,1024,0.001660589,0.000615875,0.37087744167882597,total_hypercut,66127.0,66092.0,0.9994707154414989
Cunningham/qa8fk,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.001660589,55.253049485000005,33273.16360941811,total_hypercut,66127.0,66070.0,0.9991380222904411
Cunningham/qa8fk,symmetric,rcm_order,balance_work,parts,1024,0.001660589,0.0006126080000000001,0.36891006745197036,total_edgecut,1.660579e6,1.274198e6,0.7673215185787607
Cunningham/qa8fk,symmetric,rcm_order,split_symcut__convex,parts,1024,0.001660589,82.631550742,49760.38667123533,total_edgecut,1.660579e6,1.207656e6,0.7272499531789816
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,2,0.001660589,2.1733e-5,0.013087524968550314,cache,66127.0,1.133968e6,17.14833577812391
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.001660589,0.006933954000000001,4.17559913982328,cache,66127.0,1.115303e6,16.866075884283273
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.001660589,0.159013059,95.75702295992566,cache,66127.0,1.115303e6,16.866075884283273
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,4,0.001660589,1.146e-5,0.006901165791174096,cache,66127.0,864469.0,13.07285980008166
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.001660589,0.0073771620000000005,4.442497210327179,cache,66127.0,835423.0,12.633614106189604
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.001660589,0.16299286500000001,98.15364608581655,cache,66127.0,835423.0,12.633614106189604
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,8,0.001660589,8.595e-6,0.005175874343380571,cache,66127.0,715860.0,10.825532687102092
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.001660589,0.008221307,4.950837925579418,cache,66127.0,685761.0,10.370363089207132
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.001660589,0.165553687,99.69576276851166,cache,66127.0,685761.0,10.370363089207132
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,16,0.001660589,4.833e-6,0.0029104131124558816,cache,66127.0,616115.0,9.317147307453839
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.001660589,0.009925598,5.977155093764924,cache,66127.0,591086.0,8.938648358461748
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.001660589,0.17597959000000002,105.9741995159549,cache,66127.0,591086.0,8.938648358461748
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,32,0.001660589,3.5040000000000002e-6,0.0021100946712281003,cache,66127.0,511522.0,7.73544845524521
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.001660589,0.013246139,7.976771494933424,cache,66127.0,494552.0,7.478821056451979
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.001660589,0.208965746,125.83832965291231,cache,66127.0,494552.0,7.478821056451979
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,64,0.001660589,2.5460000000000003e-6,0.0015331909340601437,cache,66127.0,385982.0,5.836980355981671
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.001660589,0.020135917,12.125768025682452,cache,66127.0,374139.0,5.657885583800868
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.001660589,0.250437375,150.8123774154833,cache,66127.0,374139.0,5.657885583800868
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,128,0.001660589,2.1290000000000003e-6,0.0012820752154807723,cache,66127.0,295618.0,4.470458360427662
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.001660589,0.032871837,19.795287696112645,cache,66127.0,287048.0,4.340859255674687
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.001660589,0.266614884,160.55440810459422,cache,66127.0,287048.0,4.340859255674687
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,256,0.001660589,1.901e-6,0.0011447745348186697,cache,66127.0,247079.0,3.736431412282426
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.001660589,0.058407859000000006,35.17297717857941,cache,66127.0,239043.0,3.6149076776505815
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.001660589,0.274890794,165.53812773660428,cache,66127.0,239043.0,3.6149076776505815
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,512,0.001660589,1.556e-6,0.0009370169259220674,cache,66127.0,219355.0,3.317177552285753
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.001660589,0.10930079100000001,65.82049561932543,cache,66127.0,210951.0,3.190088768581669
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.001660589,0.273198797,164.5192139656471,cache,66127.0,210951.0,3.190088768581669
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,1024,0.001660589,1.505e-6,0.0009063049315634392,cache,66127.0,193850.0,2.931480333298048
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.001660589,0.21098396400000002,127.05369239468648,cache,66127.0,188907.0,2.85673023122174
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.001660589,0.318934592,192.06112529951722,cache,66127.0,188907.0,2.85673023122174
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,2048,0.001660589,1.4620000000000001e-6,0.000880410504947341,cache,66127.0,141815.0,2.144585418966534
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.001660589,0.414093319,249.36532700144346,cache,66127.0,140576.0,2.1258487455955963
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.001660589,0.429906286,258.88783196805474,cache,66127.0,140576.0,2.1258487455955963
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,4096,0.001660589,1.467e-6,0.0008834214847864222,cache,66127.0,103932.0,1.5717029352609373
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.001660589,0.815581046,491.1396173285503,cache,66127.0,102929.0,1.5565351520558925
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.001660589,0.42650347800000005,256.83867471120186,cache,66127.0,102929.0,1.5565351520558925
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,8192,0.001660589,1.472e-6,0.0008864324646255034,cache,66127.0,84983.0,1.28514827528846
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.001660589,1.570129367,945.5255737572633,cache,66127.0,83357.0,1.2605592269420962
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.001660589,0.37471280700000004,225.65054146450447,cache,66127.0,83357.0,1.2605592269420962
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,16384,0.001660589,1.4730000000000001e-6,0.0008870346605933196,cache,66127.0,74379.0,1.1247901764785941
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.001660589,2.9666982770000003,1786.5337401367829,cache,66127.0,73257.0,1.1078228257746459
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.001660589,0.376499978,226.72676863450258,cache,66127.0,73257.0,1.1078228257746459
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,32768,0.001660589,1.458e-6,0.000878001721076076,cache,66127.0,68657.0,1.0382597123716486
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.001660589,5.143115938,3097.1636798750324,cache,66127.0,67525.0,1.0211411375081283
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.001660589,0.30297289800000005,182.4490575332006,cache,66127.0,67525.0,1.0211411375081283
Cunningham/qa8fk,symmetric,rcm_order,chunk_equal,vertices,65536,0.001660589,1.452e-6,0.0008743885452691786,cache,66127.0,67387.0,1.0190542441060384
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.001660589,6.920808062000001,4167.682708966518,cache,66127.0,66561.0,1.0065631285254133
Cunningham/qa8fk,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.001660589,0.14273379900000002,85.95371822889349,cache,66127.0,66561.0,1.0065631285254133
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,2,0.0017139940000000002,1.23e-7,7.176221153632976e-5,bottle_conn,2.321849e6,1.194552e6,0.5144830693124316
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,2,0.0017139940000000002,5.560000000000001e-7,0.0003243885334487752,bottle_conn,2.321849e6,1.195334e6,0.5148198698537243
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.0017139940000000002,0.030794479000000003,17.96650338332573,bottle_conn,2.321849e6,1.194552e6,0.5144830693124316
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,2,0.0017139940000000002,5.6e-7,0.0003267222639052412,total_conn,66127.0,681.0,0.01029836526683503
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,2,0.0017139940000000002,0.27484125800000003,160.35135362200802,total_conn,66127.0,670.0,0.010132018691306123
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,2,0.0017139940000000002,5.6e-7,0.0003267222639052412,total_hypercut,66127.0,681.0,0.01029836526683503
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,2,0.0017139940000000002,0.440441362,256.9678551966926,total_hypercut,66127.0,670.0,0.010132018691306123
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,2,0.0017139940000000002,5.61e-7,0.00032730569651935766,total_edgecut,1.660579e6,5580.0,0.003360273735847557
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,2,0.0017139940000000002,0.290597243,169.5439091385384,total_edgecut,1.660579e6,5546.0,0.0033397989496434678
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,4,0.0017139940000000002,1.35e-7,7.876340290572779e-5,bottle_conn,2.321849e6,732667.0,0.3155532508789331
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,4,0.0017139940000000002,1.412e-6,0.000823806851132501,bottle_conn,2.321849e6,733379.0,0.31585990303417666
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.0017139940000000002,0.030962930000000003,18.064783190606267,bottle_conn,2.321849e6,729490.0,0.3141849448435277
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,4,0.0017139940000000002,1.418e-6,0.0008273074468172,total_conn,66127.0,5417.0,0.08191812724000787
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,4,0.0017139940000000002,0.440664889,257.0982681386282,total_conn,66127.0,4958.0,0.0749769383156653
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,4,0.0017139940000000002,1.413e-6,0.0008243902837466175,total_hypercut,66127.0,5417.0,0.08191812724000787
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,4,0.0017139940000000002,0.72023426,420.20815708806447,total_hypercut,66127.0,4958.0,0.0749769383156653
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,4,0.0017139940000000002,1.4090000000000002e-6,0.0008220565532901516,total_edgecut,1.660579e6,41680.0,0.02509967908783623
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,4,0.0017139940000000002,0.504665743,294.4384536935368,total_edgecut,1.660579e6,36748.0,0.022129630689054842
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,8,0.0017139940000000002,1.97e-7,0.00011493622498095091,bottle_conn,2.321849e6,555275.0,0.23915207233545335
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,8,0.0017139940000000002,2.419e-6,0.0014113234935478186,bottle_conn,2.321849e6,556116.0,0.23951428365927327
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.0017139940000000002,0.031138462000000002,18.167194284227367,bottle_conn,2.321849e6,531351.0,0.22884821536628783
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.0017139940000000002,0.031006703000000004,18.090321786423992,bottle_conn,2.321849e6,550406.0,0.23705503674011533
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.0017139940000000002,0.009345953,5.452733790199965,bottle_conn,2.321849e6,550406.0,0.23705503674011533
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,8,0.0017139940000000002,2.403e-6,0.0014019885717219546,total_conn,66127.0,15845.0,0.23961468084141122
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,8,0.0017139940000000002,0.8566821020000001,499.8162782366799,total_conn,66127.0,9968.0,0.15074024226110364
Cunningham/qa8fk,symmetric,spectral_order,split_conn__dynamic,parts,8,0.0017139940000000002,9.648582388000001,5629.297645149283,total_conn,66127.0,9968.0,0.15074024226110364
Cunningham/qa8fk,symmetric,spectral_order,split_conn__trans,parts,8,0.0017139940000000002,7.679262576,4480.332239202704,total_conn,66127.0,9968.0,0.15074024226110364
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,8,0.0017139940000000002,2.402e-6,0.001401405139107838,total_hypercut,66127.0,15845.0,0.23961468084141122
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,8,0.0017139940000000002,1.4538834870000001,848.2430434412256,total_hypercut,66127.0,9968.0,0.15074024226110364
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,8,0.0017139940000000002,2.432e-6,0.0014189081175313332,total_edgecut,1.660579e6,115700.0,0.06967449305332658
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,8,0.0017139940000000002,1.0107684620000001,589.7152860511765,total_edgecut,1.660579e6,77412.0,0.046617474989145355
Cunningham/qa8fk,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.0017139940000000002,0.712142402,415.48710322206495,total_edgecut,1.660579e6,489775.0,0.29494230626787404
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,16,0.0017139940000000002,2.3500000000000003e-7,0.000137106664317378,bottle_conn,2.321849e6,418403.0,0.18020250240218033
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,16,0.0017139940000000002,4.467000000000001e-6,0.002606193487258415,bottle_conn,2.321849e6,419203.0,0.1805470553856
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.0017139940000000002,0.031740071,18.51819259577338,bottle_conn,2.321849e6,400904.0,0.1726658365811041
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,16,0.0017139940000000002,4.537e-6,0.00264703377024657,total_conn,66127.0,34343.0,0.5193491312172033
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,16,0.0017139940000000002,1.891270334,1103.4287949666102,total_conn,66127.0,21501.0,0.3251470654951835
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,16,0.0017139940000000002,4.451e-6,0.002596858565432551,total_hypercut,66127.0,34343.0,0.5193491312172033
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,16,0.0017139940000000002,2.9483437240000003,1720.159886207303,total_hypercut,66127.0,21501.0,0.3251470654951835
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,16,0.0017139940000000002,4.48e-6,0.0026137781112419295,total_edgecut,1.660579e6,250174.0,0.15065468128887574
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,16,0.0017139940000000002,2.15932637,1259.8214287797973,total_edgecut,1.660579e6,158194.0,0.09526436261087247
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,32,0.0017139940000000002,3.94e-7,0.00022987244996190183,bottle_conn,2.321849e6,361916.0,0.15587404693414603
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,32,0.0017139940000000002,8.376e-6,0.004886831575839822,bottle_conn,2.321849e6,361359.0,0.15563415191944008
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.0017139940000000002,0.032955296,19.227194494263106,bottle_conn,2.321849e6,345516.0,0.1488107107740426
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,32,0.0017139940000000002,7.177e-6,0.004187295871514136,total_conn,66127.0,70421.0,1.0649356541201023
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,32,0.0017139940000000002,4.0496160340000005,2362.678068884722,total_conn,66127.0,46592.0,0.7045836042766193
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,32,0.0017139940000000002,7.293e-6,0.00425497405475165,total_hypercut,66127.0,58580.0,0.8858711267712129
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,32,0.0017139940000000002,5.191762339,3029.0434733143757,total_hypercut,66127.0,45057.0,0.6813706957823582
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,32,0.0017139940000000002,7.332e-6,0.0042777279267021935,total_edgecut,1.660579e6,512804.0,0.3088103607235789
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,32,0.0017139940000000002,4.893273216,2854.8951839971432,total_edgecut,1.660579e6,341338.0,0.20555360509798087
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,64,0.0017139940000000002,6.2e-7,0.0003617282207522313,bottle_conn,2.321849e6,330053.0,0.14215093229576944
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,64,0.0017139940000000002,2.5348000000000002e-5,0.014788849902625096,bottle_conn,2.321849e6,330891.0,0.14251185154590157
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.0017139940000000002,0.036717265,21.42204990215835,bottle_conn,2.321849e6,309345.0,0.13323217831995104
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,64,0.0017139940000000002,2.5512000000000002e-5,0.014884532851340204,total_conn,66127.0,142234.0,2.1509217112525896
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,64,0.0017139940000000002,8.304163019,4844.919538224754,total_conn,66127.0,94112.0,1.4232008105614953
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,64,0.0017139940000000002,2.5073000000000002e-5,0.01462840593374306,total_hypercut,66127.0,63806.0,0.9649008725634007
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,64,0.0017139940000000002,4.575608643000001,2669.5593117595513,total_hypercut,66127.0,61007.0,0.9225732302992726
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,64,0.0017139940000000002,2.5525e-5,0.014892117475323716,total_edgecut,1.660579e6,958784.0,0.5773793357618036
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,64,0.0017139940000000002,8.97958217,5238.9810991170325,total_edgecut,1.660579e6,682422.0,0.4109542514990253
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,128,0.0017139940000000002,1.126e-6,0.0006569451234951815,bottle_conn,2.321849e6,309014.0,0.13308961952306114
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,128,0.0017139940000000002,5.1045000000000003e-5,0.029781317787576853,bottle_conn,2.321849e6,309755.0,0.13340876172395363
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.0017139940000000002,0.043032445,25.106531878174604,bottle_conn,2.321849e6,262236.0,0.11294274520005393
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.0017139940000000002,0.033638475,19.625783404142602,bottle_conn,2.321849e6,268811.0,0.11577454003253441
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.0017139940000000002,0.011403303,6.65305887885255,bottle_conn,2.321849e6,268811.0,0.11577454003253441
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,128,0.0017139940000000002,5.1798e-5,0.030220642546006576,total_conn,66127.0,246985.0,3.735009905182452
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,128,0.0017139940000000002,15.725585549000002,9174.81948536576,total_conn,66127.0,184350.0,2.787817381704901
Cunningham/qa8fk,symmetric,spectral_order,split_conn__dynamic,parts,128,0.0017139940000000002,13.279664681000002,7747.789479426416,total_conn,66127.0,184350.0,2.787817381704901
Cunningham/qa8fk,symmetric,spectral_order,split_conn__trans,parts,128,0.0017139940000000002,6.478788853,3779.9367168146446,total_conn,66127.0,184350.0,2.787817381704901
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,128,0.0017139940000000002,5.1476000000000007e-5,0.030032777244261066,total_hypercut,66127.0,65783.0,0.9947978889107324
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,128,0.0017139940000000002,7.5342974510000005,4395.754857368229,total_hypercut,66127.0,64869.0,0.980976000725876
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,128,0.0017139940000000002,5.1702e-5,0.030164633015051394,total_edgecut,1.660579e6,1.152002e6,0.6937351369612648
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,128,0.0017139940000000002,14.568490414000001,8499.732445971224,total_edgecut,1.660579e6,1.056202e6,0.6360444158332726
Cunningham/qa8fk,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.0017139940000000002,8.733964041,5095.6794720401585,total_edgecut,1.660579e6,1.410982e6,0.8496927878769995
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,256,0.0017139940000000002,2.297e-6,0.0013401447146256054,bottle_conn,2.321849e6,280511.0,0.12081362741504723
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,256,0.0017139940000000002,0.00016632500000000002,0.09703942954292723,bottle_conn,2.321849e6,280686.0,0.12088899838017028
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.0017139940000000002,0.045015002000000005,26.263220291319573,bottle_conn,2.321849e6,195068.0,0.0840140767121376
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,256,0.0017139940000000002,0.000165577,0.09660302194756808,total_conn,66127.0,406119.0,6.14150044611127
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,256,0.0017139940000000002,29.580654571,17258.318623635787,total_conn,66127.0,301529.0,4.559846961150513
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,256,0.0017139940000000002,0.000165319,0.09645249633312601,total_hypercut,66127.0,66000.0,0.9980794531734389
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,256,0.0017139940000000002,14.006452336,8171.821100890668,total_hypercut,66127.0,65874.0,0.9961740287628351
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,256,0.0017139940000000002,0.000165968,0.09683114409968763,total_edgecut,1.660579e6,1.299934e6,0.7828197273360677
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,256,0.0017139940000000002,25.741142835,15018.222254570319,total_edgecut,1.660579e6,1.215962e6,0.7322518230087216
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,512,0.0017139940000000002,4.344e-6,0.002534431275722085,bottle_conn,2.321849e6,218344.0,0.09403884576473319
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,512,0.0017139940000000002,0.000347046,0.2024779549986756,bottle_conn,2.321849e6,221446.0,0.095374849957943
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.0017139940000000002,0.068130298,39.749437862676295,bottle_conn,2.321849e6,137661.0,0.05928938531317067
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,512,0.0017139940000000002,0.000346045,0.201893938951945,total_conn,66127.0,656377.0,9.926006018721552
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,512,0.0017139940000000002,52.821771662,30817.944323025633,total_conn,66127.0,497504.0,7.523462428357554
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,512,0.0017139940000000002,0.000347368,0.20266582030042113,total_hypercut,66127.0,66085.0,0.9993648585297987
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,512,0.0017139940000000002,28.253541566000003,16484.037613900633,total_hypercut,66127.0,66032.0,0.9985633704840685
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,512,0.0017139940000000002,0.00034771000000000004,0.20286535425444896,total_edgecut,1.660579e6,1.416318e6,0.852906124911853
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,512,0.0017139940000000002,45.716741594000005,26672.63805707605,total_edgecut,1.660579e6,1.346396e6,0.8107991248835497
Cunningham/qa8fk,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.0017139940000000002,8.456e-6,0.004933506184969141,bottle_conn,2.321849e6,141179.0,0.06080455705775871
Cunningham/qa8fk,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.0017139940000000002,0.000654897,0.38208826868705487,bottle_conn,2.321849e6,142478.0,0.061364024964586414
Cunningham/qa8fk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.0017139940000000002,0.12440382500000001,72.58124882584187,bottle_conn,2.321849e6,93636.0,0.04032820394435641
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,1024,0.0017139940000000002,0.00065629,0.38290099031851915,total_conn,66127.0,966716.0,14.61908146445476
Cunningham/qa8fk,symmetric,spectral_order,split_conn__convex,parts,1024,0.0017139940000000002,88.974850931,51910.82986929942,total_conn,66127.0,776420.0,11.741346197468507
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,1024,0.0017139940000000002,0.000656846,0.38322537885196795,total_hypercut,66127.0,66117.0,0.9998487758404283
Cunningham/qa8fk,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.0017139940000000002,55.140429898,32170.72515889787,total_hypercut,66127.0,66097.0,0.9995463275212848
Cunningham/qa8fk,symmetric,spectral_order,balance_work,parts,1024,0.0017139940000000002,0.000655533,0.382459331829633,total_edgecut,1.660579e6,1.507524e6,0.9078303411039161
Cunningham/qa8fk,symmetric,spectral_order,split_symcut__convex,parts,1024,0.0017139940000000002,72.791572383,42468.97736106427,total_edgecut,1.660579e6,1.456212e6,0.8769302755243803
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,2,0.0017139940000000002,2.4325000000000002e-5,0.014191998338383915,cache,66127.0,1.641658e6,24.825835135421237
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.0017139940000000002,0.006866405000000001,4.006084618732621,cache,66127.0,1.626754e6,24.600450647995523
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.0017139940000000002,0.15263742100000002,89.05364954603108,cache,66127.0,1.626754e6,24.600450647995523
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,4,0.0017139940000000002,1.8435000000000002e-5,0.010755580241237718,cache,66127.0,1.612638e6,24.386982624344064
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.0017139940000000002,0.007273789,4.243765730801858,cache,66127.0,1.580418e6,23.899738382203942
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.0017139940000000002,0.159655252,93.1480810317889,cache,66127.0,1.580418e6,23.899738382203942
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,8,0.0017139940000000002,6.656e-6,0.0038833274795594384,cache,66127.0,1.56235e6,23.626506570689735
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.0017139940000000002,0.008118687000000001,4.736706779603662,cache,66127.0,1.517774e6,22.952409756982775
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.0017139940000000002,0.16964463200000002,98.97621111859202,cache,66127.0,1.517774e6,22.952409756982775
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,16,0.0017139940000000002,5.135e-6,0.002995926473488238,cache,66127.0,1.475153e6,22.30787726647209
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.0017139940000000002,0.009822735,5.73090395882366,cache,66127.0,1.426456e6,21.57146097660562
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.0017139940000000002,0.188258806,109.83632731503143,cache,66127.0,1.426456e6,21.57146097660562
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,32,0.0017139940000000002,3.475e-6,0.002027428334054845,cache,66127.0,1.311104e6,19.827060051113765
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.0017139940000000002,0.013168842,7.683131912947186,cache,66127.0,1.274305e6,19.270570266305747
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.0017139940000000002,0.232176298,135.459224478032,cache,66127.0,1.274305e6,19.270570266305747
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,64,0.0017139940000000002,2.431e-6,0.0014183246849172166,cache,66127.0,1.03531e6,15.656388464621108
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.0017139940000000002,0.020054334,11.700352509985448,cache,66127.0,1.021185e6,15.442784339226035
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.0017139940000000002,0.304391756,177.59207791859248,cache,66127.0,1.021185e6,15.442784339226035
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,128,0.0017139940000000002,2.043e-6,0.0011919528306400138,cache,66127.0,726432.0,10.985406868601327
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.0017139940000000002,0.032792366,19.132135818445107,cache,66127.0,721509.0,10.910959214844164
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.0017139940000000002,0.35579398900000003,207.58181708920802,cache,66127.0,721509.0,10.910959214844164
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,256,0.0017139940000000002,1.912e-6,0.0011155231581907522,cache,66127.0,476060.0,7.1991773405719295
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.0017139940000000002,0.058343109000000004,34.039272599554025,cache,66127.0,473721.0,7.163806009648101
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.0017139940000000002,0.390725983,227.96228166492998,cache,66127.0,473721.0,7.163806009648101
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,512,0.0017139940000000002,1.556e-6,0.0009078211475652773,cache,66127.0,313375.0,4.738987100579188
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.0017139940000000002,0.109212612,63.718199713651266,cache,66127.0,312481.0,4.725467660713476
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.0017139940000000002,0.40303805000000004,235.1455430999175,cache,66127.0,312481.0,4.725467660713476
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,1024,0.0017139940000000002,1.514e-6,0.0008833169777723842,cache,66127.0,208942.0,3.1597078349237075
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.0017139940000000002,0.21089051800000003,123.04040620912326,cache,66127.0,208552.0,3.15381009270041
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.0017139940000000002,0.463504591,270.42369518213013,cache,66127.0,208552.0,3.15381009270041
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,2048,0.0017139940000000002,1.5320000000000001e-6,0.0008938187648264813,cache,66127.0,137439.0,2.0784097267379438
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.0017139940000000002,0.414428032,241.7908300729174,cache,66127.0,137257.0,2.075657447033738
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.0017139940000000002,0.455386695,265.68744989772426,cache,66127.0,137257.0,2.075657447033738
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,4096,0.0017139940000000002,1.486e-6,0.0008669808645771222,cache,66127.0,101372.0,1.5329895504105735
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.0017139940000000002,0.810729495,473.0060286092016,cache,66127.0,101115.0,1.52910308950958
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.0017139940000000002,0.425349788,248.16293872673998,cache,66127.0,101115.0,1.52910308950958
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,8192,0.0017139940000000002,1.467e-6,0.0008558956449089087,cache,66127.0,83011.0,1.2553268710209142
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.0017139940000000002,1.568098797,914.8799803266521,cache,66127.0,82131.0,1.2420191449786018
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.0017139940000000002,0.423146409,246.87741555688058,cache,66127.0,82131.0,1.2420191449786018
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,16384,0.0017139940000000002,1.4700000000000001e-6,0.0008576459427512581,cache,66127.0,72601.0,1.0979025209067401
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.0017139940000000002,2.965420722,1730.123163791705,cache,66127.0,72013.0,1.089010540323922
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.0017139940000000002,0.394982431,230.44563224842094,cache,66127.0,72013.0,1.089010540323922
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,32768,0.0017139940000000002,1.4700000000000001e-6,0.0008576459427512581,cache,66127.0,67991.0,1.028188183344171
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.0017139940000000002,5.1532641230000005,3006.582358514674,cache,66127.0,67469.0,1.0202942822145267
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.0017139940000000002,0.31903309300000005,186.13431143866316,cache,66127.0,67469.0,1.0202942822145267
Cunningham/qa8fk,symmetric,spectral_order,chunk_equal,vertices,65536,0.0017139940000000002,1.4560000000000001e-6,0.0008494778861536271,cache,66127.0,67250.0,1.0169824731199055
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.0017139940000000002,6.920713796,4037.7701415524207,cache,66127.0,66797.0,1.010132018691306
Cunningham/qa8fk,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.0017139940000000002,0.14344790100000002,83.6921838699552,cache,66127.0,66797.0,1.010132018691306


==> results/data/results_lanka_48_38.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,2,0.0022573800000000002,1.61e-7,7.132162063985681e-5,bottle_conn,2.342032e6,1.434984e6,0.6127089638399476
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,2,0.0022573800000000002,4.84e-7,0.00021440785335211617,bottle_conn,2.342032e6,1.435322e6,0.612853282961121
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.0022573800000000002,0.043720322000000006,19.36772807413905,bottle_conn,2.342032e6,1.412208e6,0.6029840753670317
Simon/venkat01,symmetric,natural_order,balance_work,parts,2,0.0022573800000000002,4.81e-7,0.00021307887905447907,total_conn,62424.0,3516.0,0.05632449058054594
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,2,0.0022573800000000002,0.179445183,79.49267868059431,total_conn,62424.0,2676.0,0.04286812764321415
Simon/venkat01,symmetric,natural_order,balance_work,parts,2,0.0022573800000000002,4.82e-7,0.00021352187048702477,total_hypercut,62424.0,3516.0,0.05632449058054594
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,2,0.0022573800000000002,0.24696831300000002,109.40484676926349,total_hypercut,62424.0,2676.0,0.04286812764321415
Simon/venkat01,symmetric,natural_order,balance_work,parts,2,0.0022573800000000002,4.85e-7,0.00021485084478466184,total_edgecut,1.717792e6,25990.0,0.015129887669752798
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,2,0.0022573800000000002,0.29471917400000003,130.55806908894382,total_edgecut,1.717792e6,20096.0,0.01169873884614668
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,4,0.0022573800000000002,1.84e-7,8.15104235884078e-5,bottle_conn,2.342032e6,1.11246e6,0.4749977797058281
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,4,0.0022573800000000002,9.070000000000001e-7,0.00040179322931894497,bottle_conn,2.342032e6,1.112696e6,0.4750985469028604
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.0022573800000000002,0.043776426,19.392581665470587,bottle_conn,2.342032e6,1.040024e6,0.44406908189128075
Simon/venkat01,symmetric,natural_order,balance_work,parts,4,0.0022573800000000002,9.04e-7,0.00040046425502130784,total_conn,62424.0,8472.0,0.13571703191080353
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,4,0.0022573800000000002,0.27217410000000003,120.57079446083513,total_conn,62424.0,6480.0,0.10380622837370242
Simon/venkat01,symmetric,natural_order,balance_work,parts,4,0.0022573800000000002,9.000000000000001e-7,0.0003986922892911251,total_hypercut,62424.0,8112.0,0.12995001922337562
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,4,0.0022573800000000002,0.43121127200000003,191.02289911313116,total_hypercut,62424.0,6316.0,0.10117903370498527
Simon/venkat01,symmetric,natural_order,balance_work,parts,4,0.0022573800000000002,9.02e-7,0.00039957827215621644,total_edgecut,1.717792e6,63886.0,0.03719076582030886
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,4,0.0022573800000000002,0.410804477,181.9828637624148,total_edgecut,1.717792e6,49664.0,0.028911532944617277
Simon/venkat01,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.0022573800000000002,0.113676101,50.35753882819906,bottle_conn,2.342032e6,697240.0,0.29770729007972563
Simon/venkat01,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.0022573800000000002,0.07945639800000001,35.198503574940865,bottle_conn,2.342032e6,697240.0,0.29770729007972563
Simon/venkat01,symmetric,natural_order,metis__symmetric,parts,8,0.0022573800000000002,0.06699582700000001,29.678577377313523,bottle_conn,2.342032e6,373968.0,0.15967672516857156
Simon/venkat01,symmetric,natural_order,kahypar__symmetric,parts,8,0.0022573800000000002,9.824342459,4352.099539731901,bottle_conn,2.342032e6,473416.0,0.20213899724683523
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,8,0.0022573800000000002,2.3000000000000002e-7,0.00010188802948550975,bottle_conn,2.342032e6,916758.0,0.39143700854642466
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,8,0.0022573800000000002,4.8100000000000005e-6,0.002130788790544791,bottle_conn,2.342032e6,917152.0,0.3916052385279108
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.0022573800000000002,0.044241401,19.59856160681852,bottle_conn,2.342032e6,773704.0,0.33035586191819755
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.0022573800000000002,0.044029137,19.504530473380644,bottle_conn,2.342032e6,772240.0,0.3297307637128784
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.0022573800000000002,0.011876683,5.261268816061097,bottle_conn,2.342032e6,772240.0,0.3297307637128784
Simon/venkat01,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.0022573800000000002,0.615333982,272.5876821802266,total_conn,62424.0,15496.0,0.24823785723439704
Simon/venkat01,symmetric,natural_order,metis,parts,8,0.0022573800000000002,0.067057568,29.70592811135032,total_conn,62424.0,2548.0,0.04081763424323978
Simon/venkat01,symmetric,natural_order,kahypar,parts,8,0.0022573800000000002,9.608747733000001,4256.592923211865,total_conn,62424.0,1884.0,0.030180699730872743
Simon/venkat01,symmetric,natural_order,balance_work,parts,8,0.0022573800000000002,4.787e-6,0.0021205999875962395,total_conn,62424.0,12996.0,0.20818915801614762
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,8,0.0022573800000000002,0.515319988,228.28233970355012,total_conn,62424.0,10796.0,0.17294630270408817
Simon/venkat01,symmetric,natural_order,split_conn__dynamic,parts,8,0.0022573800000000002,11.076366329,4906.735387484606,total_conn,62424.0,10796.0,0.17294630270408817
Simon/venkat01,symmetric,natural_order,split_conn__trans,parts,8,0.0022573800000000002,9.119463011,4039.843983290363,total_conn,62424.0,10796.0,0.17294630270408817
Simon/venkat01,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0022573800000000002,0.991060763,439.03142714119906,total_hypercut,62424.0,15496.0,0.24823785723439704
Simon/venkat01,symmetric,natural_order,balance_work,parts,8,0.0022573800000000002,4.811e-6,0.0021312317819773365,total_hypercut,62424.0,11572.0,0.18537741894143278
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,8,0.0022573800000000002,0.889272178,393.93995605524987,total_hypercut,62424.0,9976.0,0.15981032936050238
Simon/venkat01,symmetric,natural_order,balance_work,parts,8,0.0022573800000000002,4.846000000000001e-6,0.002146736482116436,total_edgecut,1.717792e6,95642.0,0.05567728805350124
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,8,0.0022573800000000002,0.9652690770000001,427.60593121229033,total_edgecut,1.717792e6,80832.0,0.047055755295169616
Simon/venkat01,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.0022573800000000002,0.647758575,286.9514990830077,total_edgecut,1.717792e6,1.34464e6,0.7827723030494961
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,16,0.0022573800000000002,3.13e-7,0.00013865631838680238,bottle_conn,2.342032e6,814250.0,0.34766817874392836
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,16,0.0022573800000000002,8.771000000000001e-6,0.003885477854858287,bottle_conn,2.342032e6,813552.0,0.3473701469493158
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.0022573800000000002,0.045167081000000005,20.008629916097423,bottle_conn,2.342032e6,453048.0,0.19344227576736783
Simon/venkat01,symmetric,natural_order,balance_work,parts,16,0.0022573800000000002,8.543000000000001e-6,0.003784475808237869,total_conn,62424.0,19564.0,0.31340510060233245
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,16,0.0022573800000000002,0.989532044,438.3542177214292,total_conn,62424.0,15436.0,0.24727668845315903
Simon/venkat01,symmetric,natural_order,balance_work,parts,16,0.0022573800000000002,8.503e-6,0.0037667561509360406,total_hypercut,62424.0,16340.0,0.261758298090478
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,16,0.0022573800000000002,1.756378561,778.0606548299355,total_hypercut,62424.0,13396.0,0.21459694989106753
Simon/venkat01,symmetric,natural_order,balance_work,parts,16,0.0022573800000000002,8.679000000000001e-6,0.0038447226430640834,total_edgecut,1.717792e6,142064.0,0.08270151450233788
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,16,0.0022573800000000002,2.0880592,924.9923362482168,total_edgecut,1.717792e6,113632.0,0.06615003446284533
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,32,0.0022573800000000002,4.89e-7,0.0002166228105148446,bottle_conn,2.342032e6,732348.0,0.31269769157722865
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,32,0.0022573800000000002,8.615000000000001e-6,0.003816371191381159,bottle_conn,2.342032e6,732426.0,0.31273099598980714
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.0022573800000000002,0.046798898000000005,20.73151086657984,bottle_conn,2.342032e6,253792.0,0.10836401893740137
Simon/venkat01,symmetric,natural_order,balance_work,parts,32,0.0022573800000000002,8.419e-6,0.0037295448706022023,total_conn,62424.0,30252.0,0.4846212995001922
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,32,0.0022573800000000002,1.847564573,818.4552769139444,total_conn,62424.0,22976.0,0.3680635652953992
Simon/venkat01,symmetric,natural_order,balance_work,parts,32,0.0022573800000000002,8.517e-6,0.00377295803099168,total_hypercut,62424.0,23400.0,0.3748558246828143
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,32,0.0022573800000000002,3.2938456580000004,1459.145406621836,total_hypercut,62424.0,18568.0,0.29744969883378186
Simon/venkat01,symmetric,natural_order,balance_work,parts,32,0.0022573800000000002,8.569e-6,0.0037959935854840567,total_edgecut,1.717792e6,216622.0,0.12610490676403197
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,32,0.0022573800000000002,3.8940602870000003,1725.0353449574284,total_edgecut,1.717792e6,165884.0,0.09656815260520482
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,64,0.0022573800000000002,8.25e-7,0.000365467931850198,bottle_conn,2.342032e6,516910.0,0.22071005007617317
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,64,0.0022573800000000002,5.8045000000000004e-5,0.02571343770211484,bottle_conn,2.342032e6,516848.0,0.22068357733796976
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.0022573800000000002,0.052226764,23.136009001585908,bottle_conn,2.342032e6,155448.0,0.06637313239101772
Simon/venkat01,symmetric,natural_order,balance_work,parts,64,0.0022573800000000002,5.8469000000000006e-5,0.025901266069514216,total_conn,62424.0,48652.0,0.7793797257465077
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,64,0.0022573800000000002,3.7234782600000003,1649.4689684501502,total_conn,62424.0,36140.0,0.5789439958990132
Simon/venkat01,symmetric,natural_order,balance_work,parts,64,0.0022573800000000002,5.8688000000000005e-5,0.025998281193241723,total_hypercut,62424.0,33956.0,0.5439574522619506
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,64,0.0022573800000000002,6.308913217000001,2794.7945038052962,total_hypercut,62424.0,26632.0,0.4266307830321671
Simon/venkat01,symmetric,natural_order,balance_work,parts,64,0.0022573800000000002,5.8392000000000006e-5,0.025867155729208197,total_edgecut,1.717792e6,340556.0,0.1982521748849686
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,64,0.0022573800000000002,7.677165037000001,3400.9183376303504,total_edgecut,1.717792e6,256142.0,0.149111184590451
Simon/venkat01,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.0022573800000000002,0.115941652,51.36115851119439,bottle_conn,2.342032e6,116944.0,0.049932708007405534
Simon/venkat01,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.0022573800000000002,0.08274212800000001,36.65405381459923,bottle_conn,2.342032e6,116944.0,0.049932708007405534
Simon/venkat01,symmetric,natural_order,metis__symmetric,parts,128,0.0022573800000000002,0.14809713000000002,65.60575977460596,bottle_conn,2.342032e6,49336.0,0.02106546793553632
Simon/venkat01,symmetric,natural_order,kahypar__symmetric,parts,128,0.0022573800000000002,23.282824213,10314.091651826453,bottle_conn,2.342032e6,58816.0,0.02511323500276683
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,128,0.0022573800000000002,1.491e-6,0.0006605002259256305,bottle_conn,2.342032e6,270034.0,0.11529902238739692
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,128,0.0022573800000000002,0.00015555200000000002,0.06890820331534789,bottle_conn,2.342032e6,276994.0,0.1182708007405535
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.0022573800000000002,0.066164529,29.31031948542115,bottle_conn,2.342032e6,101144.0,0.04318642956202136
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.0022573800000000002,0.048456021,21.465602158254256,bottle_conn,2.342032e6,103576.0,0.044224844067032386
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.0022573800000000002,0.017187009,7.613697738085745,bottle_conn,2.342032e6,103576.0,0.044224844067032386
Simon/venkat01,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.0022573800000000002,4.756324088,2107.010821394714,total_conn,62424.0,113656.0,1.820709983339741
Simon/venkat01,symmetric,natural_order,metis,parts,128,0.0022573800000000002,0.148844853,65.93699465752331,total_conn,62424.0,19128.0,0.3064206074586697
Simon/venkat01,symmetric,natural_order,kahypar,parts,128,0.0022573800000000002,23.093232921000002,10230.104333785184,total_conn,62424.0,15484.0,0.24804562347814943
Simon/venkat01,symmetric,natural_order,balance_work,parts,128,0.0022573800000000002,0.000155097,0.06870664221353959,total_conn,62424.0,80484.0,1.2893118031526336
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,128,0.0022573800000000002,7.434086866,3293.236790438473,total_conn,62424.0,59200.0,0.9483531974881456
Simon/venkat01,symmetric,natural_order,split_conn__dynamic,parts,128,0.0022573800000000002,15.668587913000001,6941.050205548025,total_conn,62424.0,59200.0,0.9483531974881456
Simon/venkat01,symmetric,natural_order,split_conn__trans,parts,128,0.0022573800000000002,8.047105736,3564.798897837316,total_conn,62424.0,59200.0,0.9483531974881456
Simon/venkat01,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0022573800000000002,8.590724022,3805.6171411104906,total_hypercut,62424.0,60476.0,0.9687940535691401
Simon/venkat01,symmetric,natural_order,balance_work,parts,128,0.0022573800000000002,0.000155419,0.0688492854548193,total_hypercut,62424.0,48364.0,0.7747661155965654
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,128,0.0022573800000000002,11.615766265000001,5145.684937848302,total_hypercut,62424.0,38452.0,0.6159810329360502
Simon/venkat01,symmetric,natural_order,balance_work,parts,128,0.0022573800000000002,0.000154436,0.06841382487662688,total_edgecut,1.717792e6,541786.0,0.3153967418639742
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,128,0.0022573800000000002,14.911386369,6605.616408845653,total_edgecut,1.717792e6,408782.0,0.2379694398390492
Simon/venkat01,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.0022573800000000002,4.537162295,2009.924024754361,total_edgecut,1.717792e6,1.677528e6,0.9765606080363629
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,256,0.0022573800000000002,3.0550000000000004e-6,0.0013533388264270968,bottle_conn,2.342032e6,146270.0,0.062454313177616703
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,256,0.0022573800000000002,0.000248482,0.11007539714181927,bottle_conn,2.342032e6,146242.0,0.06244235774746033
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.0022573800000000002,0.12334282,54.63981252602574,bottle_conn,2.342032e6,67992.0,0.029031200256870955
Simon/venkat01,symmetric,natural_order,balance_work,parts,256,0.0022573800000000002,0.00024840100000000004,0.11003951483578309,total_conn,62424.0,131656.0,2.109060617711137
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,256,0.0022573800000000002,14.582885260000001,6460.093231976894,total_conn,62424.0,97628.0,1.5639497629117007
Simon/venkat01,symmetric,natural_order,balance_work,parts,256,0.0022573800000000002,0.00024908600000000003,0.11034296396707688,total_hypercut,62424.0,60588.0,0.9705882352941176
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,256,0.0022573800000000002,20.101942827000002,8904.988449884378,total_hypercut,62424.0,53568.0,0.8581314878892734
Simon/venkat01,symmetric,natural_order,balance_work,parts,256,0.0022573800000000002,0.000249383,0.11047453242254293,total_edgecut,1.717792e6,834792.0,0.48596803338238853
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,256,0.0022573800000000002,28.987906337000002,12841.394154728046,total_edgecut,1.717792e6,647518.0,0.37694784933216596
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,512,0.0022573800000000002,5.7800000000000006e-6,0.0025604904801141146,bottle_conn,2.342032e6,78498.0,0.033517048443402996
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,512,0.0022573800000000002,0.000471572,0.20890235582843827,bottle_conn,2.342032e6,76278.0,0.032569153623861674
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.0022573800000000002,0.23611424500000003,104.5965876369951,bottle_conn,2.342032e6,46720.0,0.019948489175211952
Simon/venkat01,symmetric,natural_order,balance_work,parts,512,0.0022573800000000002,0.00047110200000000004,0.2086941498551418,total_conn,62424.0,205724.0,3.295591439190055
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,512,0.0022573800000000002,27.939586547,12376.997469189944,total_conn,62424.0,156960.0,2.51441753171857
Simon/venkat01,symmetric,natural_order,balance_work,parts,512,0.0022573800000000002,0.000471365,0.2088106566019013,total_hypercut,62424.0,62240.0,0.9970524157375369
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,512,0.0022573800000000002,32.926208274000004,14586.028171597161,total_hypercut,62424.0,61456.0,0.9844931436626938
Simon/venkat01,symmetric,natural_order,balance_work,parts,512,0.0022573800000000002,0.000471166,0.2087225013068247,total_edgecut,1.717792e6,1.15498e6,0.6723631266183566
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,512,0.0022573800000000002,47.468001544,21027.9180040578,total_edgecut,1.717792e6,965868.0,0.5622729643635551
Simon/venkat01,symmetric,natural_order,split_equal__symmetric,parts,1024,0.0022573800000000002,1.1053e-5,0.004896384303927562,bottle_conn,2.342032e6,40622.0,0.017344767279012414
Simon/venkat01,symmetric,natural_order,balance_work__symmetric,parts,1024,0.0022573800000000002,0.0006702250000000001,0.29690393287793815,bottle_conn,2.342032e6,41496.0,0.017717947491750752
Simon/venkat01,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.0022573800000000002,0.526991958,233.45292241448047,bottle_conn,2.342032e6,30256.0,0.012918696243262261
Simon/venkat01,symmetric,natural_order,balance_work,parts,1024,0.0022573800000000002,0.000671164,0.29731990183309853,total_conn,62424.0,285724.0,4.577149814174035
Simon/venkat01,symmetric,natural_order,split_conn__convex,parts,1024,0.0022573800000000002,46.402934502,20556.102429365015,total_conn,62424.0,228704.0,3.6637190824042034
Simon/venkat01,symmetric,natural_order,balance_work,parts,1024,0.0022573800000000002,0.0006711,0.2972915503814156,total_hypercut,62424.0,62384.0,0.999359220812508
Simon/venkat01,symmetric,natural_order,split_hypercut__convex,parts,1024,0.0022573800000000002,64.789808671,28701.33015752775,total_hypercut,62424.0,62284.0,0.997757272843778
Simon/venkat01,symmetric,natural_order,balance_work,parts,1024,0.0022573800000000002,0.000672422,0.297877185055241,total_edgecut,1.717792e6,1.320696e6,0.7688334792570928
Simon/venkat01,symmetric,natural_order,split_symcut__convex,parts,1024,0.0022573800000000002,66.59828133500001,29502.468053672845,total_edgecut,1.717792e6,1.217104e6,0.7085281570760604
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,2,0.0022573800000000002,2.7236e-5,0.012065314656814537,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.0022573800000000002,0.010087460000000001,4.468658356147392,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,2,0.0022573800000000002,0.186041434,82.41476136051529,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,4,0.0022573800000000002,2.1382000000000003e-5,0.009472042810692041,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.0022573800000000002,0.010646201000000001,4.716175832159406,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,4,0.0022573800000000002,0.1915945,84.87472202287607,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,8,0.0022573800000000002,8.521e-6,0.003774729996721863,cache,62424.0,423140.0,6.778482634884019
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.0022573800000000002,0.011692267000000001,5.179574108036751,cache,62424.0,417796.0,6.692874535435089
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,8,0.0022573800000000002,0.193969566,85.92685591260664,cache,62424.0,417796.0,6.692874535435089
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,16,0.0022573800000000002,6.262e-6,0.0027740123506011394,cache,62424.0,409364.0,6.557798282711778
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.0022573800000000002,0.013836891,6.129624166068628,cache,62424.0,397268.0,6.364026656414199
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,16,0.0022573800000000002,0.197299829,87.40213388973056,cache,62424.0,397268.0,6.364026656414199
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,32,0.0022573800000000002,4.07e-6,0.0018029751304609767,cache,62424.0,381884.0,6.11758298090478
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.0022573800000000002,0.017945482000000002,7.949694778902976,cache,62424.0,367088.0,5.880558759451493
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,32,0.0022573800000000002,0.204109952,90.41896003331296,cache,62424.0,367088.0,5.880558759451493
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,64,0.0022573800000000002,3.148e-6,0.0013945370296538464,cache,62424.0,331628.0,5.312508009739844
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.0022573800000000002,0.026374650000000003,11.683743986391303,cache,62424.0,320144.0,5.128540305010893
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,64,0.0022573800000000002,0.218399217,96.748982005688,cache,62424.0,320144.0,5.128540305010893
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,128,0.0022573800000000002,2.747e-6,0.001216897465203023,cache,62424.0,258928.0,4.147891836473152
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.0022573800000000002,0.042252061,18.71730103039807,cache,62424.0,255048.0,4.085736255286428
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,128,0.0022573800000000002,0.23843417700000002,105.6242976370837,cache,62424.0,255048.0,4.085736255286428
Simon/venkat01,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0022573800000000002,0.212897465,94.31175300569686,cache,62424.0,186780.0,2.9921184159938483
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,256,0.0022573800000000002,2.4440000000000002e-6,0.0010826710611416776,cache,62424.0,188356.0,3.017365115981033
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.0022573800000000002,0.07421746600000001,32.87770158325138,cache,62424.0,187448.0,3.002819428424965
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,256,0.0022573800000000002,0.24951081800000002,110.53115470146807,cache,62424.0,187448.0,3.002819428424965
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,512,0.0022573800000000002,2.0160000000000003e-6,0.0008930707280121202,cache,62424.0,139376.0,2.2327310008970906
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.0022573800000000002,0.137556501,60.93635143396326,cache,62424.0,139008.0,2.2268358323721644
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,512,0.0022573800000000002,0.26017426600000004,115.2549708068646,cache,62424.0,139008.0,2.2268358323721644
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,1024,0.0022573800000000002,1.9660000000000003e-6,0.0008709211563848356,cache,62424.0,109132.0,1.748237857234397
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.0022573800000000002,0.264227781,117.05064322356004,cache,62424.0,108752.0,1.7421504549532232
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.0022573800000000002,0.256771115,113.74740407020526,cache,62424.0,108752.0,1.7421504549532232
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,2048,0.0022573800000000002,1.944e-6,0.0008611753448688302,cache,62424.0,91632.0,1.4678969627066514
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.0022573800000000002,0.517274271,229.1480703293198,cache,62424.0,91404.0,1.464244521337947
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.0022573800000000002,0.263381379,116.67569438907051,cache,62424.0,91404.0,1.464244521337947
Simon/venkat01,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0022573800000000002,0.282513124,125.15089351371944,cache,62424.0,108484.0,1.7378572343970269
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,4096,0.0022573800000000002,1.91e-6,0.0008461136361622765,cache,62424.0,81648.0,1.3079584775086506
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.0022573800000000002,1.010735654,447.74723529046946,cache,62424.0,81536.0,1.306164295783673
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.0022573800000000002,0.26669707000000004,118.14451709503939,cache,62424.0,81536.0,1.306164295783673
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,8192,0.0022573800000000002,1.8990000000000002e-6,0.000841240730404274,cache,62424.0,75956.0,1.2167755991285403
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.0022573800000000002,1.949106926,863.437669333475,cache,62424.0,75180.0,1.2043444828911958
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.0022573800000000002,0.256134117,113.46521941365653,cache,62424.0,75180.0,1.2043444828911958
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,16384,0.0022573800000000002,1.8960000000000001e-6,0.0008399117561066369,cache,62424.0,71684.0,1.1483403819043958
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.0022573800000000002,3.6580009020000004,1620.463059830423,cache,62424.0,70592.0,1.1308471100858644
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.0022573800000000002,0.237074064,105.02177923078966,cache,62424.0,70592.0,1.1308471100858644
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,32768,0.0022573800000000002,1.8990000000000002e-6,0.000841240730404274,cache,62424.0,66244.0,1.061194412405485
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.0022573800000000002,16.73349125,7412.793260328344,cache,62424.0,65820.0,1.05440215301807
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.0022573800000000002,0.21651451300000002,95.9140742808034,cache,62424.0,65820.0,1.05440215301807
Simon/venkat01,symmetric,natural_order,chunk_equal,vertices,65536,0.0022573800000000002,1.898e-6,0.0008407977389717282,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.0022573800000000002,8.145904208000001,3608.5657744819214,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.0022573800000000002,0.14750717000000002,65.3444125490613,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,2,0.002279882,1.66e-7,7.281078582137146e-5,bottle_conn,2.342032e6,1.40772e6,0.6010677907048239
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,2,0.002279882,5.72e-7,0.000250890177649545,bottle_conn,2.342032e6,1.3978e6,0.5968321525922788
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.002279882,0.04403141,19.313021463391525,bottle_conn,2.342032e6,1.405462e6,0.6001036706586417
Simon/venkat01,symmetric,rcm_order,balance_work,parts,2,0.002279882,5.690000000000001e-7,0.00024957432007446,total_conn,62424.0,4380.0,0.07016532103037293
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,2,0.002279882,0.198702178,87.15458870239776,total_conn,62424.0,3072.0,0.049211841599384853
Simon/venkat01,symmetric,rcm_order,balance_work,parts,2,0.002279882,5.72e-7,0.000250890177649545,total_hypercut,62424.0,4380.0,0.07016532103037293
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,2,0.002279882,0.276361626,121.21751301163833,total_hypercut,62424.0,3072.0,0.049211841599384853
Simon/venkat01,symmetric,rcm_order,balance_work,parts,2,0.002279882,5.660000000000001e-7,0.000248258462499375,total_edgecut,1.717792e6,34944.0,0.020342393025465248
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,2,0.002279882,0.37545412100000003,164.68138307158003,total_edgecut,1.717792e6,24384.0,0.01419496656172575
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,4,0.002279882,1.85e-7,8.114455046357662e-5,bottle_conn,2.342032e6,980620.0,0.41870478285523
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,4,0.002279882,1.157e-6,0.0005074824047911252,bottle_conn,2.342032e6,979418.0,0.41819155331780267
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.002279882,0.044162267000000005,19.37041785495916,bottle_conn,2.342032e6,942450.0,0.4024069696741974
Simon/venkat01,symmetric,rcm_order,balance_work,parts,4,0.002279882,1.1520000000000002e-6,0.0005052893088326502,total_conn,62424.0,11016.0,0.17647058823529413
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,4,0.002279882,0.311454934,136.61011140050232,total_conn,62424.0,7240.0,0.11598103293605024
Simon/venkat01,symmetric,rcm_order,balance_work,parts,4,0.002279882,1.157e-6,0.0005074824047911252,total_hypercut,62424.0,11016.0,0.17647058823529413
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,4,0.002279882,0.48084571000000004,210.90815665021262,total_hypercut,62424.0,7240.0,0.11598103293605024
Simon/venkat01,symmetric,rcm_order,balance_work,parts,4,0.002279882,1.158e-6,0.0005079210239828201,total_edgecut,1.717792e6,87750.0,0.05108301820010805
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,4,0.002279882,0.5675238850000001,248.92686770631116,total_edgecut,1.717792e6,57600.0,0.03353141707494272
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,8,0.002279882,2.2900000000000003e-7,0.00010044379489815702,bottle_conn,2.342032e6,726086.0,0.31002394501868463
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,8,0.002279882,2.418e-6,0.0010605812055185311,bottle_conn,2.342032e6,721952.0,0.30825881115202525
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.002279882,0.044483835,19.51146375119414,bottle_conn,2.342032e6,693504.0,0.2961120941131462
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.002279882,0.044242250000000004,19.405499933768503,bottle_conn,2.342032e6,697240.0,0.29770729007972563
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.002279882,0.011459775,5.026477247506669,bottle_conn,2.342032e6,697240.0,0.29770729007972563
Simon/venkat01,symmetric,rcm_order,balance_work,parts,8,0.002279882,2.412e-6,0.0010579494903683612,total_conn,62424.0,23896.0,0.38280148660771496
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,8,0.002279882,0.5932108460000001,260.19366177723236,total_conn,62424.0,15496.0,0.24823785723439704
Simon/venkat01,symmetric,rcm_order,split_conn__dynamic,parts,8,0.002279882,11.001002354,4825.250760346369,total_conn,62424.0,15496.0,0.24823785723439704
Simon/venkat01,symmetric,rcm_order,split_conn__trans,parts,8,0.002279882,9.057307043,3972.70869413417,total_conn,62424.0,15496.0,0.24823785723439704
Simon/venkat01,symmetric,rcm_order,balance_work,parts,8,0.002279882,2.386e-6,0.001046545391384291,total_hypercut,62424.0,23896.0,0.38280148660771496
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,8,0.002279882,0.9763870240000001,428.26208724837517,total_hypercut,62424.0,15496.0,0.24823785723439704
Simon/venkat01,symmetric,rcm_order,balance_work,parts,8,0.002279882,2.3940000000000003e-6,0.0010500543449178511,total_edgecut,1.717792e6,190292.0,0.1107770905907118
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,8,0.002279882,1.2711409710000001,557.5468252304287,total_edgecut,1.717792e6,123520.0,0.07190626106071049
Simon/venkat01,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.002279882,1.2767229640000002,559.9951944881359,total_edgecut,1.717792e6,123520.0,0.07190626106071049
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,16,0.002279882,3.1400000000000003e-7,0.00013772642619223278,bottle_conn,2.342032e6,603386.0,0.25763354215484674
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,16,0.002279882,3.6060000000000003e-6,0.0015816608052522019,bottle_conn,2.342032e6,601176.0,0.25668991713178985
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.002279882,0.045273648,19.857890890844352,bottle_conn,2.342032e6,564888.0,0.2411956796491252
Simon/venkat01,symmetric,rcm_order,balance_work,parts,16,0.002279882,3.5570000000000004e-6,0.0015601684648591464,total_conn,62424.0,48852.0,0.7825836216839677
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,16,0.002279882,1.1177164750000002,490.25189680869454,total_conn,62424.0,32188.0,0.5156350121748046
Simon/venkat01,symmetric,rcm_order,balance_work,parts,16,0.002279882,3.57e-6,0.0015658705143511815,total_hypercut,62424.0,45720.0,0.7324106113033448
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,16,0.002279882,1.842081421,807.9722639154132,total_hypercut,62424.0,32140.0,0.5148660771498141
Simon/venkat01,symmetric,rcm_order,balance_work,parts,16,0.002279882,3.5940000000000002e-6,0.0015763973749518617,total_edgecut,1.717792e6,388990.0,0.22644767236079805
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,16,0.002279882,2.463089522,1080.3583352120856,total_edgecut,1.717792e6,256304.0,0.14920549170097427
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,32,0.002279882,4.89e-7,0.0002144847847388593,bottle_conn,2.342032e6,469182.0,0.20033116541533164
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,32,0.002279882,7.557000000000001e-6,0.0033146452316391815,bottle_conn,2.342032e6,465968.0,0.19895885282523892
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.002279882,0.046487555,20.390333797977263,bottle_conn,2.342032e6,376752.0,0.1608654365098342
Simon/venkat01,symmetric,rcm_order,balance_work,parts,32,0.002279882,7.734e-6,0.003392280828569198,total_conn,62424.0,92260.0,1.4779571959502755
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,32,0.002279882,2.1163904760000003,928.289479894135,total_conn,62424.0,64928.0,1.0401127771369987
Simon/venkat01,symmetric,rcm_order,balance_work,parts,32,0.002279882,7.688e-6,0.0033721043457512275,total_hypercut,62424.0,55708.0,0.8924131744200948
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,32,0.002279882,2.666637073,1169.638197503204,total_hypercut,62424.0,50536.0,0.8095604254773805
Simon/venkat01,symmetric,rcm_order,balance_work,parts,32,0.002279882,7.645e-6,0.0033532437205083423,total_edgecut,1.717792e6,730128.0,0.4250386542724614
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,32,0.002279882,4.599209428,2017.3015217454238,total_edgecut,1.717792e6,516790.0,0.3008455039958272
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,64,0.002279882,8.230000000000001e-7,0.00036098359476499224,bottle_conn,2.342032e6,243706.0,0.10405750220321498
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,64,0.002279882,5.2258e-5,0.022921361719597768,bottle_conn,2.342032e6,238780.0,0.10195420045498951
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.002279882,0.04883326,21.419205029032206,bottle_conn,2.342032e6,214104.0,0.09141805065003382
Simon/venkat01,symmetric,rcm_order,balance_work,parts,64,0.002279882,5.2733000000000005e-5,0.0231297058356529,total_conn,62424.0,112908.0,1.808727412533641
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,64,0.002279882,2.832910071,1242.56872548667,total_conn,62424.0,101820.0,1.6311034217608613
Simon/venkat01,symmetric,rcm_order,balance_work,parts,64,0.002279882,5.2114e-5,0.022858200555993687,total_hypercut,62424.0,59588.0,0.9545687556068179
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,64,0.002279882,4.5836032200000005,2010.4563394070396,total_hypercut,62424.0,57416.0,0.9197744457260029
Simon/venkat01,symmetric,rcm_order,balance_work,parts,64,0.002279882,5.2597000000000005e-5,0.023070053625582378,total_edgecut,1.717792e6,880442.0,0.5125428456995957
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,64,0.002279882,5.018586863,2201.24851330025,total_edgecut,1.717792e6,809418.0,0.4711967455896872
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,128,0.002279882,1.4900000000000001e-6,0.0006535425956255631,bottle_conn,2.342032e6,127504.0,0.05444161309495344
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,128,0.002279882,0.000129283,0.05670600495990582,bottle_conn,2.342032e6,124892.0,0.053326342253222844
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.002279882,0.060267113000000004,26.43431238985176,bottle_conn,2.342032e6,115960.0,0.04951256003333857
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.002279882,0.04878984,21.400160183728808,bottle_conn,2.342032e6,116944.0,0.049932708007405534
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.002279882,0.015287893,6.705563270379783,bottle_conn,2.342032e6,116944.0,0.049932708007405534
Simon/venkat01,symmetric,rcm_order,balance_work,parts,128,0.002279882,0.000129402,0.056758200643717525,total_conn,62424.0,123396.0,1.9767397154940407
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,128,0.002279882,4.747159228,2082.195143432862,total_conn,62424.0,113656.0,1.820709983339741
Simon/venkat01,symmetric,rcm_order,split_conn__dynamic,parts,128,0.002279882,15.680047547000001,6877.569780804445,total_conn,62424.0,113656.0,1.820709983339741
Simon/venkat01,symmetric,rcm_order,split_conn__trans,parts,128,0.002279882,8.045826121000001,3529.0537497116084,total_conn,62424.0,113656.0,1.820709983339741
Simon/venkat01,symmetric,rcm_order,balance_work,parts,128,0.002279882,0.000129523,0.056811273565912625,total_hypercut,62424.0,61560.0,0.986159169550173
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,128,0.002279882,8.571585424,3759.661870219599,total_hypercut,62424.0,60476.0,0.9687940535691401
Simon/venkat01,symmetric,rcm_order,balance_work,parts,128,0.002279882,0.000129624,0.05685557410427382,total_edgecut,1.717792e6,940520.0,0.5475168122799501
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,128,0.002279882,7.3264820340000005,3213.535627721084,total_edgecut,1.717792e6,899250.0,0.5234917848028167
Simon/venkat01,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.002279882,7.280895961000001,3193.5407012292744,total_edgecut,1.717792e6,899250.0,0.5234917848028167
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,256,0.002279882,3.0490000000000004e-6,0.0013373499154780818,bottle_conn,2.342032e6,68696.0,0.02933179392937415
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,256,0.002279882,0.00028279,0.12403712121943153,bottle_conn,2.342032e6,68462.0,0.029231880691638713
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.002279882,0.09525564700000001,41.78095489152509,bottle_conn,2.342032e6,61856.0,0.02641125313403062
Simon/venkat01,symmetric,rcm_order,balance_work,parts,256,0.002279882,0.000282907,0.12408843966485984,total_conn,62424.0,134192.0,2.1496860181981288
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,256,0.002279882,9.000070682,3947.6037277367864,total_conn,62424.0,121216.0,1.9418172497757273
Simon/venkat01,symmetric,rcm_order,balance_work,parts,256,0.002279882,0.000281628,0.12352744571868195,total_hypercut,62424.0,62104.0,0.9948737665000641
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,256,0.002279882,16.606907617,7284.108395522225,total_hypercut,62424.0,61788.0,0.9898116109188774
Simon/venkat01,symmetric,rcm_order,balance_work,parts,256,0.002279882,0.000283649,0.12441389510509755,total_edgecut,1.717792e6,982862.0,0.5721658966859783
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,256,0.002279882,13.738846824000001,6026.121888764419,total_edgecut,1.717792e6,946994.0,0.5512856038449359
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,512,0.002279882,5.75e-6,0.0025220603522463003,bottle_conn,2.342032e6,40612.0,0.017340497482527993
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,512,0.002279882,0.000526923,0.2311185403455091,bottle_conn,2.342032e6,39172.0,0.01672564678877146
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.002279882,0.19806730800000003,86.87612253616636,bottle_conn,2.342032e6,33768.0,0.014418248768590694
Simon/venkat01,symmetric,rcm_order,balance_work,parts,512,0.002279882,0.000526704,0.2310224827425279,total_conn,62424.0,147144.0,2.3571703191080355
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,512,0.002279882,17.378799583000003,7622.675025725017,total_conn,62424.0,127256.0,2.0385749070870176
Simon/venkat01,symmetric,rcm_order,balance_work,parts,512,0.002279882,0.000525976,0.23070316797097395,total_hypercut,62424.0,62328.0,0.9984621299500193
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,512,0.002279882,32.861462588,14413.668158264332,total_hypercut,62424.0,62204.0,0.996475714468794
Simon/venkat01,symmetric,rcm_order,balance_work,parts,512,0.002279882,0.000527008,0.2311558229768032,total_edgecut,1.717792e6,1.013336e6,0.5899061120321901
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,512,0.002279882,26.413742542,11585.574403412107,total_edgecut,1.717792e6,972638.0,0.566214070155176
Simon/venkat01,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.002279882,1.1068000000000001e-5,0.0048546372136803575,bottle_conn,2.342032e6,24254.0,0.010355964393313157
Simon/venkat01,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.002279882,0.0011898,0.5218691142787214,bottle_conn,2.342032e6,24382.0,0.010410617788313738
Simon/venkat01,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.002279882,0.640353637,280.87139465989907,bottle_conn,2.342032e6,19072.0,0.008143355855086524
Simon/venkat01,symmetric,rcm_order,balance_work,parts,1024,0.002279882,0.0011918080000000001,0.5227498616156451,total_conn,62424.0,168188.0,2.6942842496475716
Simon/venkat01,symmetric,rcm_order,split_conn__convex,parts,1024,0.002279882,34.630366110000004,15189.543191270428,total_conn,62424.0,135844.0,2.176150198641548
Simon/venkat01,symmetric,rcm_order,balance_work,parts,1024,0.002279882,0.0011927600000000002,0.5231674270861387,total_hypercut,62424.0,62388.0,0.9994232987312572
Simon/venkat01,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.002279882,64.84758196700001,28443.39398574137,total_hypercut,62424.0,62360.0,0.9989747533000128
Simon/venkat01,symmetric,rcm_order,balance_work,parts,1024,0.002279882,0.0011985580000000002,0.5257105411595864,total_edgecut,1.717792e6,1.053174e6,0.6130975112237105
Simon/venkat01,symmetric,rcm_order,split_symcut__convex,parts,1024,0.002279882,53.154140464,23314.42612556264,total_edgecut,1.717792e6,994398.0,0.5788814943834877
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,2,0.002279882,3.8440000000000005e-5,0.01686052172875614,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.002279882,0.010148351,4.451261512657234,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.002279882,0.18611808300000002,81.63496312528456,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,4,0.002279882,2.1255000000000002e-5,0.009322850919477413,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.002279882,0.010692193000000001,4.689801051107032,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.002279882,0.19101584200000002,83.78321421898151,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,8,0.002279882,1.0454e-5,0.0045853250299796216,cache,62424.0,338296.0,5.4193259002947585
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.002279882,0.011755996000000001,5.156405463089757,cache,62424.0,323408.0,5.180827886710239
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.002279882,0.19577503500000001,85.87068760576206,cache,62424.0,323408.0,5.180827886710239
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,16,0.002279882,6.309e-6,0.0027672484804038104,cache,62424.0,281080.0,4.502755350506216
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.002279882,0.013874033000000001,6.085417140009878,cache,62424.0,262480.0,4.20479302832244
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.002279882,0.19770746800000003,86.71828980622682,cache,62424.0,262480.0,4.20479302832244
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,32,0.002279882,4.094e-6,0.001795706970799366,cache,62424.0,243540.0,3.9013840830449826
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.002279882,0.017980923000000003,7.886777912190193,cache,62424.0,226040.0,3.621043188517237
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.002279882,0.19904411700000002,87.30456971018677,cache,62424.0,226040.0,3.621043188517237
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,64,0.002279882,3.092e-6,0.0013562105407209672,cache,62424.0,219812.0,3.5212738690247343
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.002279882,0.026426706,11.59126042488164,cache,62424.0,204496.0,3.275919518134051
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.002279882,0.199848261,87.65728270147315,cache,62424.0,204496.0,3.275919518134051
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,128,0.002279882,2.657e-6,0.0011654111923336385,cache,62424.0,204364.0,3.2738049468153276
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.002279882,0.042381167000000004,18.589193212631184,cache,62424.0,192824.0,3.088940151223888
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.002279882,0.19900240300000002,87.2862731492244,cache,62424.0,192824.0,3.088940151223888
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,256,0.002279882,2.459e-6,0.0010785645923780266,cache,62424.0,193960.0,3.1071382801486607
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.002279882,0.074280596,32.580894976143504,cache,62424.0,186780.0,2.9921184159938483
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.002279882,0.198039403,86.8638828676221,cache,62424.0,186780.0,2.9921184159938483
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,512,0.002279882,2.025e-6,0.0008882038631823928,cache,62424.0,184544.0,2.9562988594130464
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.002279882,0.137712983,60.40355728936849,cache,62424.0,180164.0,2.886133538382673
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.002279882,0.20179137400000002,88.50956935490522,cache,62424.0,180164.0,2.886133538382673
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,1024,0.002279882,1.975e-6,0.0008662729035976424,cache,62424.0,174248.0,2.791362296552608
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.002279882,0.264394436,115.96847380697774,cache,62424.0,171796.0,2.752082532359349
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.002279882,0.20790175300000002,91.18969885283538,cache,62424.0,171796.0,2.752082532359349
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,2048,0.002279882,1.939e-6,0.000850482612696622,cache,62424.0,152468.0,2.442458028963219
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.002279882,0.51718979,226.84936764271131,cache,62424.0,151484.0,2.4266948609509162
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.002279882,0.23125598500000002,101.43331321533309,cache,62424.0,151484.0,2.4266948609509162
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,4096,0.002279882,1.925e-6,0.000844341944012892,cache,62424.0,108880.0,1.7442009483531975
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.002279882,1.009645363,442.8498330176737,cache,62424.0,108484.0,1.7378572343970269
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.002279882,0.26702663600000004,117.12300724335735,cache,62424.0,108484.0,1.7378572343970269
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,8192,0.002279882,1.917e-6,0.0008408329904793318,cache,62424.0,85880.0,1.375752915545303
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.002279882,1.951306132,855.8803183673541,cache,62424.0,85220.0,1.3651800589516851
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.002279882,0.268630054,117.82629715046656,cache,62424.0,85220.0,1.3651800589516851
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,16384,0.002279882,1.9090000000000003e-6,0.0008373240369457718,cache,62424.0,73520.0,1.177752146610278
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.002279882,3.667951007,1608.8337058672334,cache,62424.0,73000.0,1.1694220171728822
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.002279882,0.254823232,111.7703600449497,cache,62424.0,73000.0,1.1694220171728822
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,32768,0.002279882,1.8910000000000002e-6,0.0008294288914952617,cache,62424.0,67048.0,1.0740740740740742
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.002279882,8.11260055,3558.3422957854837,cache,62424.0,66688.0,1.068307061386646
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.002279882,0.21971727200000002,96.3722122460724,cache,62424.0,66688.0,1.068307061386646
Simon/venkat01,symmetric,rcm_order,chunk_equal,vertices,65536,0.002279882,1.913e-6,0.0008390785137125518,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.002279882,8.146445168,3573.18719477587,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.002279882,0.147423306,64.66269131472593,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,2,0.0022552550000000003,1.6800000000000002e-7,7.449268486268737e-5,bottle_conn,2.342032e6,1.211304e6,0.5172021560764327
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,2,0.0022552550000000003,6.550000000000001e-7,0.00029043278919678705,bottle_conn,2.342032e6,1.209934e6,0.5166171939580672
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.0022552550000000003,0.043736777000000004,19.393273487920435,bottle_conn,2.342032e6,1.21137e6,0.5172303367332299
Simon/venkat01,symmetric,spectral_order,balance_work,parts,2,0.0022552550000000003,6.380000000000001e-7,0.00028289483894282467,total_conn,62424.0,776.0,0.012431116237344612
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,2,0.0022552550000000003,0.181737272,80.58391268393152,total_conn,62424.0,516.0,0.008266051518646674
Simon/venkat01,symmetric,spectral_order,balance_work,parts,2,0.0022552550000000003,6.56e-7,0.00029087619803525543,total_hypercut,62424.0,776.0,0.012431116237344612
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,2,0.0022552550000000003,0.259350907,114.9984844285901,total_hypercut,62424.0,516.0,0.008266051518646674
Simon/venkat01,symmetric,spectral_order,balance_work,parts,2,0.0022552550000000003,6.54e-7,0.00028998938035831867,total_edgecut,1.717792e6,6150.0,0.0035801773439391965
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,2,0.0022552550000000003,0.306254009,135.7957344069739,total_edgecut,1.717792e6,4096.0,0.0023844563253292597
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,4,0.0022552550000000003,1.85e-7,8.203063511664977e-5,bottle_conn,2.342032e6,671452.0,0.2866963389057024
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,4,0.0022552550000000003,1.6590000000000001e-6,0.0007356152630190378,bottle_conn,2.342032e6,671324.0,0.2866416855107018
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.0022552550000000003,0.043898722,19.465081332266195,bottle_conn,2.342032e6,662296.0,0.2827869132445671
Simon/venkat01,symmetric,spectral_order,balance_work,parts,4,0.0022552550000000003,1.6400000000000002e-6,0.0007271904950881386,total_conn,62424.0,2448.0,0.0392156862745098
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,4,0.0022552550000000003,0.294960378,130.78803860317348,total_conn,62424.0,1448.0,0.02319620658721005
Simon/venkat01,symmetric,spectral_order,balance_work,parts,4,0.0022552550000000003,1.6460000000000002e-6,0.0007298509481189489,total_hypercut,62424.0,2448.0,0.0392156862745098
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,4,0.0022552550000000003,0.47549937400000003,210.84062511778046,total_hypercut,62424.0,1448.0,0.02319620658721005
Simon/venkat01,symmetric,spectral_order,balance_work,parts,4,0.0022552550000000003,1.644e-6,0.000728964130442012,total_edgecut,1.717792e6,19376.0,0.011279596132709898
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,4,0.0022552550000000003,0.5021908740000001,222.67587212975917,total_edgecut,1.717792e6,11488.0,0.006687654849946908
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,8,0.0022552550000000003,2.32e-7,0.0001028708505246635,bottle_conn,2.342032e6,385750.0,0.16470739938651563
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,8,0.0022552550000000003,3.3920000000000003e-6,0.0015040427800847354,bottle_conn,2.342032e6,385748.0,0.16470654542721877
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.0022552550000000003,0.043791163,19.417388721009374,bottle_conn,2.342032e6,376640.0,0.1608176147892087
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.0022552550000000003,0.043903082,19.467014594801917,bottle_conn,2.342032e6,383240.0,0.16363568046892613
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.0022552550000000003,0.013248504000000001,5.874503770083649,bottle_conn,2.342032e6,383240.0,0.16363568046892613
Simon/venkat01,symmetric,spectral_order,balance_work,parts,8,0.0022552550000000003,3.388e-6,0.0015022691447308617,total_conn,62424.0,5428.0,0.08695373574266307
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,8,0.0022552550000000003,0.5350878570000001,237.2626851509031,total_conn,62424.0,3364.0,0.05388952966807638
Simon/venkat01,symmetric,spectral_order,split_conn__dynamic,parts,8,0.0022552550000000003,11.090927832,4917.815427523717,total_conn,62424.0,3364.0,0.05388952966807638
Simon/venkat01,symmetric,spectral_order,split_conn__trans,parts,8,0.0022552550000000003,9.102511603,4036.1340970311558,total_conn,62424.0,3364.0,0.05388952966807638
Simon/venkat01,symmetric,spectral_order,balance_work,parts,8,0.0022552550000000003,3.3970000000000003e-6,0.0015062598242770772,total_hypercut,62424.0,5428.0,0.08695373574266307
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,8,0.0022552550000000003,0.951122259,421.73601610460895,total_hypercut,62424.0,3364.0,0.05388952966807638
Simon/venkat01,symmetric,spectral_order,balance_work,parts,8,0.0022552550000000003,3.385e-6,0.0015009389182154566,total_edgecut,1.717792e6,42944.0,0.02499953428587396
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,8,0.0022552550000000003,1.028847164,456.199925950724,total_edgecut,1.717792e6,26624.0,0.01549896611464019
Simon/venkat01,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.0022552550000000003,0.628691181,278.7672263225222,total_edgecut,1.717792e6,1.459824e6,0.8498258229168607
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,16,0.0022552550000000003,3.15e-7,0.0001396737841175388,bottle_conn,2.342032e6,246508.0,0.10525389917814958
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,16,0.0022552550000000003,6.390000000000001e-6,0.00283338247781293,bottle_conn,2.342032e6,246776.0,0.10536832972393204
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.0022552550000000003,0.04484019,19.88253656460134,bottle_conn,2.342032e6,235792.0,0.1006783852654447
Simon/venkat01,symmetric,spectral_order,balance_work,parts,16,0.0022552550000000003,6.3490000000000005e-6,0.002815202715435727,total_conn,62424.0,11316.0,0.18127643214148403
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,16,0.0022552550000000003,1.028976303,456.25718732471495,total_conn,62424.0,7160.0,0.11469947456106626
Simon/venkat01,symmetric,spectral_order,balance_work,parts,16,0.0022552550000000003,6.4560000000000005e-6,0.002862647461151843,total_hypercut,62424.0,11304.0,0.18108419838523646
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,16,0.0022552550000000003,1.8956938920000002,840.5674267433172,total_hypercut,62424.0,7160.0,0.11469947456106626
Simon/venkat01,symmetric,spectral_order,balance_work,parts,16,0.0022552550000000003,6.413e-6,0.0028435808810977027,total_edgecut,1.717792e6,89346.0,0.052012117881559586
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,16,0.0022552550000000003,2.219426049,984.1131264535495,total_edgecut,1.717792e6,56672.0,0.03299118868873531
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,32,0.0022552550000000003,4.91e-7,0.0002177137396879732,bottle_conn,2.342032e6,178582.0,0.07625087957807579
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,32,0.0022552550000000003,1.4613e-5,0.006479533356538395,bottle_conn,2.342032e6,178800.0,0.07634396114143616
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.0022552550000000003,0.046583183,20.65539506618985,bottle_conn,2.342032e6,165600.0,0.07070782978200127
Simon/venkat01,symmetric,spectral_order,balance_work,parts,32,0.0022552550000000003,1.4504e-5,0.006431201793145342,total_conn,62424.0,22604.0,0.36210431885172367
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,32,0.0022552550000000003,1.940280961,860.3377272193165,total_conn,62424.0,14792.0,0.236960143534538
Simon/venkat01,symmetric,spectral_order,balance_work,parts,32,0.0022552550000000003,1.4579e-5,0.00646445745603047,total_hypercut,62424.0,22024.0,0.35281302063308984
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,32,0.0022552550000000003,3.61173088,1601.4733943611695,total_hypercut,62424.0,14680.0,0.23516596180956043
Simon/venkat01,symmetric,spectral_order,balance_work,parts,32,0.0022552550000000003,1.4618000000000001e-5,0.006481750400730737,total_edgecut,1.717792e6,178324.0,0.10381000726514036
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,32,0.0022552550000000003,4.239719353,1879.9290337456293,total_edgecut,1.717792e6,117094.0,0.0681654123432872
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,64,0.0022552550000000003,8.22e-7,0.000364482065221006,bottle_conn,2.342032e6,143408.0,0.061232297423775596
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,64,0.0022552550000000003,4.5374e-5,0.020119232636664146,bottle_conn,2.342032e6,143706.0,0.06135953735901132
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.0022552550000000003,0.053408615000000007,23.681851941354747,bottle_conn,2.342032e6,129272.0,0.05519651311339896
Simon/venkat01,symmetric,spectral_order,balance_work,parts,64,0.0022552550000000003,4.6122e-5,0.020450902447838492,total_conn,62424.0,45148.0,0.7232474689222094
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,64,0.0022552550000000003,3.977818168,1763.799733511288,total_conn,62424.0,29876.0,0.47859797513776753
Simon/venkat01,symmetric,spectral_order,balance_work,parts,64,0.0022552550000000003,4.5695e-5,0.020261566873812493,total_hypercut,62424.0,38092.0,0.6102140202486224
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,64,0.0022552550000000003,6.6958822950000005,2969.0133909469214,total_hypercut,62424.0,27932.0,0.4474561066256568
Simon/venkat01,symmetric,spectral_order,balance_work,parts,64,0.0022552550000000003,4.5914e-5,0.02035867340943707,total_edgecut,1.717792e6,350504.0,0.20404333004228684
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,64,0.0022552550000000003,8.660966846,3840.349249197984,total_edgecut,1.717792e6,235428.0,0.13705268158193773
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,128,0.0022552550000000003,1.491e-6,0.0006611225781563503,bottle_conn,2.342032e6,119952.0,0.05121706278991918
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,128,0.0022552550000000003,0.000127207,0.05640470811504685,bottle_conn,2.342032e6,121190.0,0.05174566359469042
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.0022552550000000003,0.06711375700000001,29.75883303661892,bottle_conn,2.342032e6,101456.0,0.04331964721233527
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.0022552550000000003,0.04862687,21.561583945052774,bottle_conn,2.342032e6,102648.0,0.04382860695327818
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.0022552550000000003,0.016441385,7.290255425661399,bottle_conn,2.342032e6,102648.0,0.04382860695327818
Simon/venkat01,symmetric,spectral_order,balance_work,parts,128,0.0022552550000000003,0.00012769000000000002,0.05661887458402708,total_conn,62424.0,87556.0,1.4026015635012175
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,128,0.0022552550000000003,8.243173989,3655.0962037552295,total_conn,62424.0,59496.0,0.9530949634755863
Simon/venkat01,symmetric,spectral_order,split_conn__dynamic,parts,128,0.0022552550000000003,20.752320877000002,9201.762495593624,total_conn,62424.0,59496.0,0.9530949634755863
Simon/venkat01,symmetric,spectral_order,split_conn__trans,parts,128,0.0022552550000000003,8.09206861,3588.094743166515,total_conn,62424.0,59496.0,0.9530949634755863
Simon/venkat01,symmetric,spectral_order,balance_work,parts,128,0.0022552550000000003,0.00012781400000000002,0.056673857279997165,total_hypercut,62424.0,54356.0,0.8707548378828656
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,128,0.0022552550000000003,11.623266986,5153.859313470095,total_hypercut,62424.0,44760.0,0.7170319108035371
Simon/venkat01,symmetric,spectral_order,balance_work,parts,128,0.0022552550000000003,0.00012678100000000002,0.05621581594985933,total_edgecut,1.717792e6,631906.0,0.36785943816247835
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,128,0.0022552550000000003,16.553297016000002,7339.878202686614,total_edgecut,1.717792e6,453460.0,0.26397840949311674
Simon/venkat01,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.0022552550000000003,4.268091056,1892.5092976182293,total_edgecut,1.717792e6,1.702032e6,0.9908254317169949
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,256,0.0022552550000000003,3.0480000000000003e-6,0.0013515101396516136,bottle_conn,2.342032e6,94040.0,0.040153166139489126
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,256,0.0022552550000000003,0.00021200300000000002,0.09400400398181137,bottle_conn,2.342032e6,95560.0,0.04080217520512102
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.0022552550000000003,0.101308167,44.92093665683038,bottle_conn,2.342032e6,75880.0,0.032399215723781745
Simon/venkat01,symmetric,spectral_order,balance_work,parts,256,0.0022552550000000003,0.00021101100000000002,0.09356414241405074,total_conn,62424.0,156036.0,2.4996155324875047
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,256,0.0022552550000000003,15.961843426000002,7077.622453336762,total_conn,62424.0,112204.0,1.7974496988337818
Simon/venkat01,symmetric,spectral_order,balance_work,parts,256,0.0022552550000000003,0.000211372,0.09372421300473782,total_hypercut,62424.0,61396.0,0.9835319748814558
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,256,0.0022552550000000003,18.198811338000002,8069.513796887713,total_hypercut,62424.0,57824.0,0.9263103934384211
Simon/venkat01,symmetric,spectral_order,balance_work,parts,256,0.0022552550000000003,0.000211947,0.09397917308685713,total_edgecut,1.717792e6,980684.0,0.570897989977832
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,256,0.0022552550000000003,29.948573935000002,13279.462382302665,total_edgecut,1.717792e6,771956.0,0.44938851735250834
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,512,0.0022552550000000003,5.753000000000001e-6,0.002550931047708574,bottle_conn,2.342032e6,67620.0,0.02887236382765052
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,512,0.0022552550000000003,0.000545441,0.24185336026303011,bottle_conn,2.342032e6,68388.0,0.029200284197654004
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.0022552550000000003,0.20946909800000002,92.88044943919867,bottle_conn,2.342032e6,52664.0,0.022486456205551418
Simon/venkat01,symmetric,spectral_order,balance_work,parts,512,0.0022552550000000003,0.000546611,0.2423721486040381,total_conn,62424.0,241088.0,3.8621043188517237
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,512,0.0022552550000000003,27.879003623000003,12361.79661413011,total_conn,62424.0,187076.0,2.9968601819812895
Simon/venkat01,symmetric,spectral_order,balance_work,parts,512,0.0022552550000000003,0.000547486,0.24276013133769794,total_hypercut,62424.0,62256.0,0.9973087274125336
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,512,0.0022552550000000003,32.771185831000004,14531.03344455505,total_hypercut,62424.0,61828.0,0.9904523901063693
Simon/venkat01,symmetric,spectral_order,balance_work,parts,512,0.0022552550000000003,0.000547133,0.24260360801771857,total_edgecut,1.717792e6,1.253552e6,0.7297460926584826
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,512,0.0022552550000000003,44.609294415,19780.155421449013,total_edgecut,1.717792e6,1.100976e6,0.6409250945399676
Simon/venkat01,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.0022552550000000003,1.1151e-5,0.004944451957760874,bottle_conn,2.342032e6,41850.0,0.017869098287299233
Simon/venkat01,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.0022552550000000003,0.0009682740000000001,0.42934124965912945,bottle_conn,2.342032e6,41304.0,0.017635967399249882
Simon/venkat01,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.0022552550000000003,0.41911293400000005,185.83837925201362,bottle_conn,2.342032e6,32808.0,0.014008348306086339
Simon/venkat01,symmetric,spectral_order,balance_work,parts,1024,0.0022552550000000003,0.000968221,0.4293177489906906,total_conn,62424.0,313624.0,5.024093297449699
Simon/venkat01,symmetric,spectral_order,split_conn__convex,parts,1024,0.0022552550000000003,43.531634014000005,19302.31127477824,total_conn,62424.0,259900.0,4.163462770729207
Simon/venkat01,symmetric,spectral_order,balance_work,parts,1024,0.0022552550000000003,0.0009675420000000001,0.4290166743893706,total_hypercut,62424.0,62360.0,0.9989747533000128
Simon/venkat01,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.0022552550000000003,64.87218190600001,28764.898827848734,total_hypercut,62424.0,62272.0,0.9975650390875305
Simon/venkat01,symmetric,spectral_order,balance_work,parts,1024,0.0022552550000000003,0.0009687420000000001,0.42954876499553263,total_edgecut,1.717792e6,1.380538e6,0.8036700601702651
Simon/venkat01,symmetric,spectral_order,split_symcut__convex,parts,1024,0.0022552550000000003,56.268806052,24950.08593351971,total_edgecut,1.717792e6,1.297062e6,0.7550751196885304
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,2,0.0022552550000000003,3.7980000000000006e-5,0.016840667685028968,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.0022552550000000003,0.010119182000000001,4.48693473687011,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.0022552550000000003,0.18658216500000002,82.7321810615651,cache,62424.0,858896.0,13.759067025503011
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,4,0.0022552550000000003,1.5341e-5,0.006802334990943374,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.0022552550000000003,0.010664854000000001,4.728890524574826,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.0022552550000000003,0.19097861900000002,84.68160762308474,cache,62424.0,429448.0,6.879533512751506
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,8,0.0022552550000000003,1.0189e-5,0.0045178926551542944,cache,62424.0,424560.0,6.801230296039985
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.0022552550000000003,0.011727335,5.200003990679545,cache,62424.0,420408.0,6.734717416378316
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.0022552550000000003,0.19364825100000002,85.86534604734275,cache,62424.0,420408.0,6.734717416378316
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,16,0.0022552550000000003,6.229e-6,0.002761993654819521,cache,62424.0,414872.0,6.646033576829424
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.0022552550000000003,0.013837447000000001,6.13564630163773,cache,62424.0,404844.0,6.485390234525183
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.0022552550000000003,0.19606838000000001,86.9384526361764,cache,62424.0,404844.0,6.485390234525183
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,32,0.0022552550000000003,4.1050000000000005e-6,0.0018201932819126884,cache,62424.0,395732.0,6.339420735614508
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.0022552550000000003,0.01796883,7.9675380389357295,cache,62424.0,381268.0,6.107714981417404
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.0022552550000000003,0.20047377700000002,88.89184460293846,cache,62424.0,381268.0,6.107714981417404
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,64,0.0022552550000000003,3.0770000000000004e-6,0.0013643689959671967,cache,62424.0,358404.0,5.741445597846982
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.0022552550000000003,0.026433129000000003,11.720683026974777,cache,62424.0,346424.0,5.5495322311931305
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.0022552550000000003,0.21250770900000002,94.2277964132659,cache,62424.0,346424.0,5.5495322311931305
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,128,0.0022552550000000003,2.6030000000000003e-6,0.001154193206533186,cache,62424.0,293456.0,4.701012431116237
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.0022552550000000003,0.042366366,18.785621138186148,cache,62424.0,288052.0,4.61444316288607
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.0022552550000000003,0.23353273100000002,103.55047699705798,cache,62424.0,288052.0,4.61444316288607
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,256,0.0022552550000000003,2.483e-6,0.0011009841459169805,cache,62424.0,212344.0,3.4016403947199794
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.0022552550000000003,0.074252682,32.92429547878177,cache,62424.0,210580.0,3.3733820325515826
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.0022552550000000003,0.25377476200000004,112.52597245100887,cache,62424.0,210580.0,3.3733820325515826
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,512,0.0022552550000000003,2.0160000000000003e-6,0.0008939122183522485,cache,62424.0,145996.0,2.338779956427015
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.0022552550000000003,0.137679628,61.04836393223825,cache,62424.0,145648.0,2.333205177495835
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.0022552550000000003,0.26696912,118.37646740612479,cache,62424.0,145648.0,2.333205177495835
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,1024,0.0022552550000000003,1.974e-6,0.0008752890471365764,cache,62424.0,105256.0,1.6861463539664232
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.0022552550000000003,0.264228987,117.16146821534593,cache,62424.0,105176.0,1.684864795591439
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.0022552550000000003,0.270175447,119.79818113694459,cache,62424.0,105176.0,1.684864795591439
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,2048,0.0022552550000000003,1.939e-6,0.0008597697377901833,cache,62424.0,83996.0,1.3455722158144303
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.0022552550000000003,0.517210203,229.33557535622353,cache,62424.0,83688.0,1.340638216070742
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.0022552550000000003,0.269719586,119.59604834043157,cache,62424.0,83688.0,1.340638216070742
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,4096,0.0022552550000000003,1.918e-6,0.0008504581521823474,cache,62424.0,73008.0,1.1695501730103806
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.0022552550000000003,1.0107725760000001,448.1854938798495,cache,62424.0,72872.0,1.1673715237729079
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.0022552550000000003,0.269708115,119.5909619976455,cache,62424.0,72872.0,1.1673715237729079
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,8192,0.0022552550000000003,1.9150000000000003e-6,0.0008491279256669424,cache,62424.0,67404.0,1.0797770088427527
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.0022552550000000003,1.952497672,865.7547248537304,cache,62424.0,67324.0,1.0784954504677688
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.0022552550000000003,0.26351782300000004,116.84613181214542,cache,62424.0,67324.0,1.0784954504677688
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,16384,0.0022552550000000003,1.916e-6,0.0008495713345054106,cache,62424.0,64700.0,1.0364603357682942
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.0022552550000000003,3.6709570470000004,1627.7348002775739,cache,62424.0,64584.0,1.0346020761245676
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.0022552550000000003,0.250471907,111.06145735182938,cache,62424.0,64584.0,1.0346020761245676
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,32768,0.0022552550000000003,1.8910000000000002e-6,0.0008384861135437013,cache,62424.0,63032.0,1.0097398436498783
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.0022552550000000003,6.287780526000001,2788.0574595777416,cache,62424.0,63024.0,1.0096116878123798
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.0022552550000000003,0.184257984,81.70161866396482,cache,62424.0,63024.0,1.0096116878123798
Simon/venkat01,symmetric,spectral_order,chunk_equal,vertices,65536,0.0022552550000000003,1.8960000000000001e-6,0.0008407031577360431,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.0022552550000000003,8.161160951000001,3618.7308978363867,cache,62424.0,62424.0,1.0
Simon/venkat01,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.0022552550000000003,0.14766326200000002,65.47519548787166,cache,62424.0,62424.0,1.0


==> results/data/results_lanka_48_39.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,2,0.000127378,6.6e-7,0.005181428504137292,bottle_conn,229878.0,242616.0,1.0554120011484354
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,2,0.000127378,0.0009252720000000001,7.2639859316365465,bottle_conn,229878.0,232637.0,1.0120020184619667
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,2,0.000127378,0.000991876,7.786870574196485,bottle_conn,229878.0,131708.0,0.5729473894848572
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000127378,0.004313918,33.86705710562263,bottle_conn,229878.0,221398.0,0.9631108675036324
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000127378,0.004218769000000001,33.12007568025876,bottle_conn,229878.0,130322.2,0.5669189744125145
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000127378,0.009227035,72.43821539041278,bottle_conn,229878.0,130011.95,0.5655693454789061
Mallya/lhr07,rows,natural_order,balance_work,parts,2,0.000127378,4.1900000000000003e-7,0.0032894220352023113,total_conn,7337.0,297.0,0.04047976011994003
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,2,0.000127378,0.015063573,118.25882805508014,total_conn,7337.0,96.0,0.013084366907455363
Mallya/lhr07,rows,natural_order,balance_work,parts,2,0.000127378,4.1700000000000004e-7,0.0032737207367049253,total_hypercut,7337.0,297.0,0.04047976011994003
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,2,0.000127378,0.018699921,146.80652074926596,total_hypercut,7337.0,96.0,0.013084366907455363
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,4,0.000127378,6.900000000000001e-7,0.005416947981598078,bottle_conn,229878.0,221188.0,0.9621973394583214
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,4,0.000127378,0.0009042480000000001,7.098933881832028,bottle_conn,229878.0,223371.0,0.9716936809960066
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,4,0.000127378,0.0010977930000000001,8.618387790670289,bottle_conn,229878.0,84047.0,0.3656156744012041
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000127378,0.004683465,36.76824098352934,bottle_conn,229878.0,158550.0,0.6897136742097982
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000127378,0.004098166,32.17326382891865,bottle_conn,229878.0,75146.84,0.32689878979284664
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000127378,0.009357508,73.46251314983749,bottle_conn,229878.0,74654.6,0.3247574800546377
Mallya/lhr07,rows,natural_order,balance_work,parts,4,0.000127378,9.64e-7,0.007568025875739923,total_conn,7337.0,694.0,0.09458906910181274
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,4,0.000127378,0.020849279000000002,163.68037651713797,total_conn,7337.0,346.0,0.04715823906228704
Mallya/lhr07,rows,natural_order,balance_work,parts,4,0.000127378,9.64e-7,0.007568025875739923,total_hypercut,7337.0,685.0,0.09336240970423879
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,4,0.000127378,0.030844103,242.14623404355538,total_hypercut,7337.0,344.0,0.04688564808504839
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000127378,0.0076488500000000004,60.04843850586443,bottle_conn,229878.0,146662.0,0.6379992865780979
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000127378,0.007308549,57.376854715884996,bottle_conn,229878.0,146768.0,0.6384604007343025
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000127378,0.006301476,49.47067782505613,bottle_conn,229878.0,146662.0,0.6379992865780979
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000127378,0.00599996,47.10358146618725,bottle_conn,229878.0,146768.0,0.6384604007343025
Mallya/lhr07,rows,natural_order,metis__plaid,parts,8,0.000127378,0.014784635,116.06898365494825,bottle_conn,229878.0,45783.0,0.19916216427844335
Mallya/lhr07,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000127378,1.544948463,12128.84849032015,bottle_conn,229878.0,38616.31,0.16798610567344416
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,8,0.000127378,7.590000000000001e-7,0.005958642779757886,bottle_conn,229878.0,139812.0,0.6082008717667632
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,8,0.000127378,0.0008597990000000001,6.749980373376878,bottle_conn,229878.0,135838.0,0.59091344104264
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,8,0.000127378,0.00111259,8.734553847603197,bottle_conn,229878.0,53813.08,0.23409408468839993
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000127378,0.005075570000000001,39.84651980718805,bottle_conn,229878.0,103118.0,0.4485770713160894
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000127378,0.004733908,37.16425128358115,bottle_conn,229878.0,42600.76,0.18531899529315551
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000127378,0.010052730000000001,78.92045722181224,bottle_conn,229878.0,42245.76,0.18377469788322504
Mallya/lhr07,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000127378,0.005038588,39.55618709667289,bottle_conn,229878.0,118747.0,0.5165653085549726
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000127378,0.004633014,36.372167878283534,bottle_conn,229878.0,45294.28,0.19703616701032722
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000127378,0.009917343,77.85758137197946,bottle_conn,229878.0,46974.12,0.2043436953514473
Mallya/lhr07,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000127378,0.002746978,21.565560771875834,bottle_conn,229878.0,118747.0,0.5165653085549726
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000127378,0.002911332,22.8558463784955,bottle_conn,229878.0,45299.6,0.19705930972080843
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000127378,0.007076494,55.55507230447957,bottle_conn,229878.0,46972.91,0.20433843168985288
Mallya/lhr07,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000127378,0.040755785,319.959372890138,total_conn,7337.0,664.0,0.09050020444323292
Mallya/lhr07,rows,natural_order,metis,parts,8,0.000127378,0.014605786,114.66490288746878,total_conn,7337.0,532.0,0.0725091999454818
Mallya/lhr07,rows,natural_order,kahypar,parts,8,0.000127378,1.5365935190000002,12063.256755483679,total_conn,7337.0,437.0,0.05956112852664577
Mallya/lhr07,rows,natural_order,balance_work,parts,8,0.000127378,1.6560000000000001e-6,0.013000675155835388,total_conn,7337.0,1133.0,0.15442278860569716
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,8,0.000127378,0.038811887,304.69851151690244,total_conn,7337.0,666.0,0.09077279542047158
Mallya/lhr07,rows,natural_order,split_conn__dynamic,parts,8,0.000127378,0.114459921,898.5846928040949,total_conn,7337.0,666.0,0.09077279542047158
Mallya/lhr07,rows,natural_order,split_conn__trans,parts,8,0.000127378,0.093726589,735.8145755153951,total_conn,7337.0,666.0,0.09077279542047158
Mallya/lhr07,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000127378,0.073865627,579.8931291117775,total_hypercut,7337.0,664.0,0.09050020444323292
Mallya/lhr07,rows,natural_order,balance_work,parts,8,0.000127378,1.664e-6,0.01306348034982493,total_hypercut,7337.0,1114.0,0.15183317432192994
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,8,0.000127378,0.061608163,483.66407856929766,total_hypercut,7337.0,659.0,0.0898187270001363
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,16,0.000127378,8.920000000000001e-7,0.007002779129834037,bottle_conn,229878.0,76840.0,0.3342642619128407
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,16,0.000127378,0.0009303890000000001,7.304157703842108,bottle_conn,229878.0,88584.0,0.3853522303134706
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,16,0.000127378,0.001033861,8.116480082902855,bottle_conn,229878.0,42366.0,0.1842977579411688
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000127378,0.005207693,40.8837711378731,bottle_conn,229878.0,62730.0,0.27288387753504034
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000127378,0.004808372,37.74884202923582,bottle_conn,229878.0,25198.36,0.1096162312182984
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000127378,0.010658562,83.67663175744633,bottle_conn,229878.0,24804.02,0.10790079955454633
Mallya/lhr07,rows,natural_order,balance_work,parts,16,0.000127378,3.2340000000000003e-6,0.025388999670272732,total_conn,7337.0,1872.0,0.2551451546953796
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,16,0.000127378,0.074066702,581.4716984094584,total_conn,7337.0,970.0,0.1322066239607469
Mallya/lhr07,rows,natural_order,balance_work,parts,16,0.000127378,3.249e-6,0.025506759409003123,total_hypercut,7337.0,1768.0,0.2409704238789696
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,16,0.000127378,0.123549138,969.9409474163513,total_hypercut,7337.0,930.0,0.12675480441597384
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,32,0.000127378,1.1630000000000001e-6,0.009130305076229804,bottle_conn,229878.0,45277.0,0.19696099670259876
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,32,0.000127378,0.000933801,7.330944119078647,bottle_conn,229878.0,53256.0,0.23167071229086733
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,32,0.000127378,0.00102898,8.078161063919985,bottle_conn,229878.0,31959.0,0.13902591809568554
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000127378,0.005551540000000001,43.5831933300884,bottle_conn,229878.0,38408.0,0.16707992935383117
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000127378,0.0052594040000000005,41.289736061172256,bottle_conn,229878.0,16641.01,0.07239061589190787
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000127378,0.011910316,93.50371335709463,bottle_conn,229878.0,16448.02,0.07155108361826708
Mallya/lhr07,rows,natural_order,balance_work,parts,32,0.000127378,6.603e-6,0.05183783698911899,total_conn,7337.0,3375.0,0.4599972740902276
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,32,0.000127378,0.164190882,1289.005024415519,total_conn,7337.0,1786.0,0.24342374267411748
Mallya/lhr07,rows,natural_order,balance_work,parts,32,0.000127378,6.148e-6,0.048265791580963745,total_hypercut,7337.0,3171.0,0.43219299441188497
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,32,0.000127378,0.27258482,2139.96781233808,total_hypercut,7337.0,1673.0,0.22802235246013358
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,64,0.000127378,1.6740000000000002e-6,0.013141986842311859,bottle_conn,229878.0,29447.0,0.12809838262034645
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,64,0.000127378,0.000945292,7.421155929595377,bottle_conn,229878.0,46319.0,0.20149383586076092
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,64,0.000127378,0.001035502,8.12936299831996,bottle_conn,229878.0,26039.0,0.1132731274850138
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000127378,0.006082764,47.753646626576014,bottle_conn,229878.0,24268.0,0.10556904096955777
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000127378,0.006000995,47.111706888159645,bottle_conn,229878.0,13280.4,0.057771513585467074
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000127378,0.014174077,111.27570695096483,bottle_conn,229878.0,13153.91,0.05722126519284142
Mallya/lhr07,rows,natural_order,balance_work,parts,64,0.000127378,1.2179000000000001e-5,0.09561305719983043,total_conn,7337.0,6147.0,0.8378083685430012
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,64,0.000127378,0.37212445,2921.418533812746,total_conn,7337.0,3835.0,0.5226931988551179
Mallya/lhr07,rows,natural_order,balance_work,parts,64,0.000127378,1.2274000000000001e-5,0.09635886887845625,total_hypercut,7337.0,4469.0,0.609104538639771
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,64,0.000127378,0.42910102,3368.7216002763425,total_hypercut,7337.0,3416.0,0.46558538912362
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000127378,0.009600737,75.3720187159478,bottle_conn,229878.0,18729.0,0.0814736512410931
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000127378,0.008967936000000001,70.40412002072571,bottle_conn,229878.0,18729.0,0.0814736512410931
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000127378,0.006971253,54.72886212689789,bottle_conn,229878.0,18729.0,0.0814736512410931
Mallya/lhr07,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000127378,0.006373913,50.039355304683696,bottle_conn,229878.0,18729.0,0.0814736512410931
Mallya/lhr07,rows,natural_order,metis__plaid,parts,128,0.000127378,0.18115203300000002,1422.1610717706353,bottle_conn,229878.0,14880.0,0.06472998721060737
Mallya/lhr07,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000127378,6.8602181700000004,53857.166622179655,bottle_conn,229878.0,9202.16,0.040030624940185666
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,128,0.000127378,2.6930000000000003e-6,0.02114179842672989,bottle_conn,229878.0,20182.0,0.08779439528793534
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,128,0.000127378,0.000906751,7.118584056901505,bottle_conn,229878.0,30126.0,0.1310521233001853
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,128,0.000127378,0.001082478,8.498155097426556,bottle_conn,229878.0,22093.0,0.09610750050026536
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000127378,0.008510335,66.8116550738746,bottle_conn,229878.0,16117.0,0.070111102410844
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000127378,0.008175107000000001,64.17989762753379,bottle_conn,229878.0,10744.29,0.04673909639025919
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000127378,0.018837016,147.8828055080155,bottle_conn,229878.0,10676.08,0.046442373780875075
Mallya/lhr07,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000127378,0.005905103,46.35889243040399,bottle_conn,229878.0,16860.0,0.07334325163782528
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000127378,0.0054230450000000005,42.574424154877605,bottle_conn,229878.0,10663.64,0.04638825811952427
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000127378,0.01369149,107.48708568198589,bottle_conn,229878.0,11186.17,0.04866133340293547
Mallya/lhr07,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000127378,0.003270976,25.679285276892397,bottle_conn,229878.0,16860.0,0.07334325163782528
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000127378,0.0033040900000000004,25.939251676113614,bottle_conn,229878.0,10675.32,0.046439067679377756
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000127378,0.008340142,65.47552952629182,bottle_conn,229878.0,11186.16,0.04866128990159998
Mallya/lhr07,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000127378,0.514771963,4041.294124574102,total_conn,7337.0,11220.0,1.5292353823088456
Mallya/lhr07,rows,natural_order,metis,parts,128,0.000127378,0.181390394,1424.032360376203,total_conn,7337.0,8267.0,1.1267548044159739
Mallya/lhr07,rows,natural_order,kahypar,parts,128,0.000127378,6.883479616000001,54039.78407574306,total_conn,7337.0,7822.0,1.0661033119803736
Mallya/lhr07,rows,natural_order,balance_work,parts,128,0.000127378,3.5664e-5,0.2799855548053824,total_conn,7337.0,10453.0,1.424696742537822
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,128,0.000127378,0.5305160210000001,4164.895201683179,total_conn,7337.0,7423.0,1.011721412021262
Mallya/lhr07,rows,natural_order,split_conn__dynamic,parts,128,0.000127378,0.201908211,1585.1105449920708,total_conn,7337.0,7423.0,1.011721412021262
Mallya/lhr07,rows,natural_order,split_conn__trans,parts,128,0.000127378,0.09375245800000001,736.0176639608096,total_conn,7337.0,7423.0,1.011721412021262
Mallya/lhr07,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000127378,0.7663806310000001,6016.585524972916,total_hypercut,7337.0,5685.0,0.7748398528008723
Mallya/lhr07,rows,natural_order,balance_work,parts,128,0.000127378,3.5683000000000004e-5,0.28013471714110755,total_hypercut,7337.0,4826.0,0.6577620280768707
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,128,0.000127378,0.584212563,4586.447918792884,total_hypercut,7337.0,4646.0,0.6332288401253918
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,256,0.000127378,5.127e-6,0.04025027869804833,bottle_conn,229878.0,14553.0,0.06330749354005168
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,256,0.000127378,0.0009882200000000002,7.758168600543265,bottle_conn,229878.0,21032.0,0.0914920088046703
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,256,0.000127378,0.0011966070000000001,9.394141845530626,bottle_conn,229878.0,16867.62,0.07337639965546942
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000127378,0.020728504000000002,162.73221435412708,bottle_conn,229878.0,10504.0,0.045693802799745956
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000127378,0.019984809000000003,156.89372576112044,bottle_conn,229878.0,7412.59,0.032245756444722856
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000127378,0.035544275,279.04563582408264,bottle_conn,229878.0,7393.19,0.03216136385387031
Mallya/lhr07,rows,natural_order,balance_work,parts,256,0.000127378,0.000106439,0.83561525538162,total_conn,7337.0,18605.0,2.535777565762573
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,256,0.000127378,1.024933605,8046.39423605332,total_conn,7337.0,12353.0,1.6836581709145426
Mallya/lhr07,rows,natural_order,balance_work,parts,256,0.000127378,0.000106348,0.834900846299989,total_hypercut,7337.0,5053.0,0.6887011039934579
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,256,0.000127378,1.1543484480000001,9062.384776020977,total_hypercut,7337.0,4750.0,0.6474035709418018
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,512,0.000127378,9.189000000000001e-6,0.07213961594623876,bottle_conn,229878.0,11538.0,0.05019184088951531
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,512,0.000127378,0.0011925150000000001,9.362016988804974,bottle_conn,229878.0,15978.0,0.06950643384751912
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,512,0.000127378,0.001319103,10.355814975898506,bottle_conn,229878.0,15142.45,0.06587167976056865
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000127378,0.01797545,141.1189530374162,bottle_conn,229878.0,7689.0,0.03344817685902957
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000127378,0.017400272,136.60343230385152,bottle_conn,229878.0,6336.07,0.027562750676445764
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000127378,0.040510741,318.03561839564134,bottle_conn,229878.0,6330.69,0.027539346957951606
Mallya/lhr07,rows,natural_order,balance_work,parts,512,0.000127378,0.00025238800000000004,1.9814096625790953,total_conn,7337.0,33960.0,4.628594793512335
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,512,0.000127378,1.7651426510000001,13857.515826908884,total_conn,7337.0,23680.0,3.227477170505656
Mallya/lhr07,rows,natural_order,balance_work,parts,512,0.000127378,0.000252411,1.9815902275118151,total_hypercut,7337.0,5134.0,0.6997410385716233
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,512,0.000127378,2.0413492150000003,16025.916681059525,total_hypercut,7337.0,4971.0,0.677524873926673
Mallya/lhr07,rows,natural_order,split_equal__split_equal,parts,1024,0.000127378,1.7347000000000002e-5,0.13618521251707516,bottle_conn,229878.0,10654.0,0.046346322832110945
Mallya/lhr07,rows,natural_order,balance_work__split_equal,parts,1024,0.000127378,0.0013994160000000001,10.986324169008777,bottle_conn,229878.0,10539.0,0.045846057473964454
Mallya/lhr07,rows,natural_order,balance_work__map_local,parts,1024,0.000127378,0.001585915,12.450462403240747,bottle_conn,229878.0,9783.2,0.04255822653755471
Mallya/lhr07,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000127378,0.262459372,2060.476471604202,bottle_conn,229878.0,6897.0,0.030002871088142407
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000127378,0.260309212,2043.5963196156322,bottle_conn,229878.0,6254.91,0.027209693837600815
Mallya/lhr07,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000127378,0.307408877,2413.359269261568,bottle_conn,229878.0,6232.65,0.027112859864797847
Mallya/lhr07,rows,natural_order,balance_work,parts,1024,0.000127378,0.0005184710000000001,4.07033396661904,total_conn,7337.0,61778.0,8.420062695924765
Mallya/lhr07,rows,natural_order,split_conn__convex,parts,1024,0.000127378,3.343148669,26245.887586553406,total_conn,7337.0,43055.0,5.868202262505111
Mallya/lhr07,rows,natural_order,balance_work,parts,1024,0.000127378,0.000455604,3.5767872003014647,total_hypercut,7337.0,5542.0,0.7553495979283086
Mallya/lhr07,rows,natural_order,split_hypercut__convex,parts,1024,0.000127378,3.860599645,30308.213702523197,total_hypercut,7337.0,5102.0,0.6953795829358048
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,2,0.000127378,4.323e-6,0.03393835670209926,cache,7337.0,149241.0,20.340875017036936
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000127378,0.000718573,5.641264582580979,cache,7337.0,145976.0,19.895870246694834
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,2,0.000127378,0.011498565,90.2712006782961,cache,7337.0,145976.0,19.895870246694834
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,4,0.000127378,3.169e-6,0.024878707469107694,cache,7337.0,85149.0,11.60542456044705
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000127378,0.0007694490000000001,6.040674213757478,cache,7337.0,81346.0,11.08709281722775
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,4,0.000127378,0.013164572000000001,103.35043728116315,cache,7337.0,81346.0,11.08709281722775
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,8,0.000127378,2.415e-6,0.018959317935593273,cache,7337.0,51547.0,7.025623551860433
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000127378,0.0008642260000000001,6.784735197600841,cache,7337.0,49057.0,6.68624778519831
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,8,0.000127378,0.014269436000000002,112.02433701267096,cache,7337.0,49057.0,6.68624778519831
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,16,0.000127378,2.018e-6,0.015842610183862203,cache,7337.0,34043.0,4.6399073190677385
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000127378,0.00106062,8.326555606148627,cache,7337.0,31213.0,4.2541910862750445
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,16,0.000127378,0.016032407000000002,125.86480396928826,cache,7337.0,31213.0,4.2541910862750445
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,32,0.000127378,1.632e-6,0.012812259573866757,cache,7337.0,23397.0,3.188905547226387
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000127378,0.0014361340000000002,11.274584308122282,cache,7337.0,21107.0,2.876788878288129
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,32,0.000127378,0.018354486,144.09463172604373,cache,7337.0,21107.0,2.876788878288129
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,64,0.000127378,1.5550000000000001e-6,0.012207759581717407,cache,7337.0,16827.0,2.2934441869974105
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000127378,0.002184915,17.153001303207773,cache,7337.0,15667.0,2.1353414201989915
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,64,0.000127378,0.019705385000000002,154.7000659454537,cache,7337.0,15667.0,2.1353414201989915
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,128,0.000127378,1.559e-6,0.012239162178712178,cache,7337.0,12633.0,1.7218209077279543
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000127378,0.0035774220000000002,28.08508533655733,cache,7337.0,12011.0,1.637045113806733
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,128,0.000127378,0.023410221000000002,183.78543390538397,cache,7337.0,12011.0,1.637045113806733
Mallya/lhr07,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000127378,0.021372836000000003,167.79063888583588,cache,7337.0,11928.0,1.625732588251329
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,256,0.000127378,1.5330000000000002e-6,0.012035045298246165,cache,7337.0,10235.0,1.3949843260188088
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000127378,0.006346695,49.825676333432774,cache,7337.0,9762.0,1.3305165599018673
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,256,0.000127378,0.021977831,172.54024242804877,cache,7337.0,9762.0,1.3305165599018673
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,512,0.000127378,1.5190000000000002e-6,0.011925136208764465,cache,7337.0,9047.0,1.2330652855390487
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000127378,0.011688891,91.7653833472028,cache,7337.0,8595.0,1.1714597246831129
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,512,0.000127378,0.0200024,157.0318265320542,cache,7337.0,8595.0,1.1714597246831129
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,1024,0.000127378,1.5210000000000001e-6,0.01194083750726185,cache,7337.0,8373.0,1.1412021262096224
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000127378,0.021942492,172.26280833424923,cache,7337.0,8050.0,1.09717868338558
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,1024,0.000127378,0.016662955,130.81501515175304,cache,7337.0,8050.0,1.09717868338558
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,2048,0.000127378,1.6060000000000002e-6,0.012608142693400744,cache,7337.0,7930.0,1.0808232247512608
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000127378,0.040176590000000005,315.41231609854134,cache,7337.0,7758.0,1.0573804007087366
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,2048,0.000127378,0.013398935,105.19033899103455,cache,7337.0,7758.0,1.0573804007087366
Mallya/lhr07,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000127378,0.012125923,95.19636828965754,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,4096,0.000127378,1.498e-6,0.011760272574541914,cache,7337.0,7534.0,1.0268502112580074
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000127378,0.067005506,526.0367253371854,cache,7337.0,7502.0,1.0224887556221889
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,4096,0.000127378,0.010356269000000001,81.30343544411123,cache,7337.0,7502.0,1.0224887556221889
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,8192,0.000127378,1.4650000000000002e-6,0.01150120114933505,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000127378,0.08318402500000001,653.0486033694987,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,8192,0.000127378,0.00821577,64.49912857793339,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,16384,0.000127378,1.463e-6,0.011485499850837664,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000127378,0.08316554400000001,652.9035155207335,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,16384,0.000127378,0.008211094,64.4624189420465,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,32768,0.000127378,1.5020000000000002e-6,0.011791675171536686,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000127378,0.08315710000000001,652.8372246384777,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,32768,0.000127378,0.008183654,64.24699712666236,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_equal,vertices,65536,0.000127378,1.466e-6,0.011509051798583742,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000127378,0.08316319800000001,652.8850978975961,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,natural_order,chunk_conn__convex,vertices,65536,0.000127378,0.008236462,64.66157421218735,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,2,0.000145973,6.620000000000001e-7,0.004535085255492455,bottle_conn,229878.0,344447.0,1.498390450586833
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,2,0.000145973,0.0008901330000000001,6.097929069074418,bottle_conn,229878.0,318927.0,1.387375042413802
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,2,0.000145973,0.001040356,7.127044042391401,bottle_conn,229878.0,323045.0,1.4052888923689957
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000145973,0.0044860790000000005,30.732251854795066,bottle_conn,229878.0,295982.0,1.2875612281297035
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000145973,0.004178159,28.62282065861495,bottle_conn,229878.0,276338.36,1.2021087707392617
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000145973,0.009047148000000001,61.97822885054086,bottle_conn,229878.0,276312.48,1.2019961892830109
Mallya/lhr07,cols,natural_order,balance_work,parts,2,0.000145973,3.7400000000000004e-7,0.0025621176518945284,total_conn,7337.0,2513.0,0.342510562900368
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,2,0.000145973,0.010726939000000001,73.48577476656642,total_conn,7337.0,1535.0,0.20921357503066648
Mallya/lhr07,cols,natural_order,balance_work,parts,2,0.000145973,4.2400000000000004e-7,0.002904646749741391,total_hypercut,7337.0,2513.0,0.342510562900368
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,2,0.000145973,0.014133667,96.82384413555931,total_hypercut,7337.0,1535.0,0.20921357503066648
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,4,0.000145973,1.095e-6,0.00750138724284628,bottle_conn,229878.0,313956.0,1.3657505285412261
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,4,0.000145973,0.0008932190000000001,6.1190699649935265,bottle_conn,229878.0,363747.0,1.5823480280844622
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,4,0.000145973,0.001041948,7.137950168866845,bottle_conn,229878.0,385816.0,1.6783511253795491
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000145973,0.004549189,31.164592082097375,bottle_conn,229878.0,274525.0,1.1942204125666658
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000145973,0.004524063,30.992464359847368,bottle_conn,229878.0,210560.31,0.9159654686398873
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000145973,0.009177031,62.86800298685373,bottle_conn,229878.0,210437.24,0.9154300977039995
Mallya/lhr07,cols,natural_order,balance_work,parts,4,0.000145973,7.070000000000001e-7,0.0048433614435546305,total_conn,7337.0,5153.0,0.7023306528553905
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,4,0.000145973,0.016766738,114.86191281949401,total_conn,7337.0,3411.0,0.46490391168052336
Mallya/lhr07,cols,natural_order,balance_work,parts,4,0.000145973,7.12e-7,0.004877614353339316,total_hypercut,7337.0,4586.0,0.6250511108082323
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,4,0.000145973,0.025887598,177.34511176724462,total_hypercut,7337.0,3288.0,0.4481395665803462
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000145973,0.008211519,56.25368390044734,bottle_conn,229878.0,146629.0,0.6378557321709777
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000145973,0.007837367000000001,53.69052496009537,bottle_conn,229878.0,146629.0,0.6378557321709777
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000145973,0.006231615,42.69018928157947,bottle_conn,229878.0,146629.0,0.6378557321709777
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000145973,0.005963719,40.85494577764381,bottle_conn,229878.0,146629.0,0.6378557321709777
Mallya/lhr07,cols,natural_order,metis__plaid,parts,8,0.000145973,0.014811526,101.46757277030683,bottle_conn,229878.0,43315.0,0.18842603467926466
Mallya/lhr07,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000145973,1.4027021020000001,9609.325710919144,bottle_conn,229878.0,42430.55,0.1845785590617632
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,8,0.000145973,7.6e-7,0.0052064422872723035,bottle_conn,229878.0,253353.0,1.1021193850651214
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,8,0.000145973,0.000893353,6.119987942975756,bottle_conn,229878.0,399430.0,1.737573843516996
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,8,0.000145973,0.00104111,7.132209381186931,bottle_conn,229878.0,397776.0,1.7303787226267846
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000145973,0.004738235,32.45966719872853,bottle_conn,229878.0,196263.0,0.8537702607470049
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000145973,0.004669966,31.99198481911038,bottle_conn,229878.0,106423.13,0.46295482821322614
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000145973,0.009739968,66.72444904194612,bottle_conn,229878.0,106340.55,0.4625955941847415
Mallya/lhr07,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000145973,0.0046134570000000005,31.60486528330582,bottle_conn,229878.0,212664.0,0.9251168010857933
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000145973,0.004162498000000001,28.515533694587358,bottle_conn,229878.0,107936.84,0.4695396688678342
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000145973,0.009332646,63.93405629808252,bottle_conn,229878.0,109057.32,0.4744139065069298
Mallya/lhr07,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000145973,0.0027188530000000002,18.625725305364693,bottle_conn,229878.0,212664.0,0.9251168010857933
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000145973,0.0027596110000000004,18.90494132476554,bottle_conn,229878.0,107943.09,0.4695668572025161
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000145973,0.0062217570000000005,42.622656244647985,bottle_conn,229878.0,109056.57,0.47441064390676796
Mallya/lhr07,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000145973,0.047509928,325.47065553218744,total_conn,7337.0,878.0,0.11966743900776884
Mallya/lhr07,cols,natural_order,metis,parts,8,0.000145973,0.014814335000000001,101.48681605502388,total_conn,7337.0,437.0,0.05956112852664577
Mallya/lhr07,cols,natural_order,kahypar,parts,8,0.000145973,1.3973330160000001,9572.5443472423,total_conn,7337.0,345.0,0.047021943573667714
Mallya/lhr07,cols,natural_order,balance_work,parts,8,0.000145973,1.908e-6,0.013070910373836259,total_conn,7337.0,7208.0,0.9824178819681069
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,8,0.000145973,0.033349885,228.46612044693197,total_conn,7337.0,4853.0,0.6614420062695925
Mallya/lhr07,cols,natural_order,split_conn__dynamic,parts,8,0.000145973,0.11220371900000001,768.6607728826564,total_conn,7337.0,4853.0,0.6614420062695925
Mallya/lhr07,cols,natural_order,split_conn__trans,parts,8,0.000145973,0.093249829,638.8155960348831,total_conn,7337.0,4853.0,0.6614420062695925
Mallya/lhr07,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000145973,0.077975297,534.1761627150227,total_hypercut,7337.0,878.0,0.11966743900776884
Mallya/lhr07,cols,natural_order,balance_work,parts,8,0.000145973,1.8880000000000002e-6,0.012933898734697514,total_hypercut,7337.0,5318.0,0.7248194084775794
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,8,0.000145973,0.056536809,387.31004363820705,total_hypercut,7337.0,4454.0,0.6070601063104811
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,16,0.000145973,8.920000000000001e-7,0.00611071910558802,bottle_conn,229878.0,147403.0,0.641222735537981
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,16,0.000145973,0.000892871,6.116685962472512,bottle_conn,229878.0,224887.0,0.9782884834564421
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,16,0.000145973,0.001041374,7.1340179348235635,bottle_conn,229878.0,225396.0,0.9805027014329339
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000145973,0.005335101,36.54854664903783,bottle_conn,229878.0,111988.0,0.487162755896606
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000145973,0.004835797,33.128023675611246,bottle_conn,229878.0,65534.99,0.2850859586389302
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000145973,0.010523355,72.0911058894453,bottle_conn,229878.0,65364.56,0.2843445653781571
Mallya/lhr07,cols,natural_order,balance_work,parts,16,0.000145973,2.815e-6,0.019284388208778334,total_conn,7337.0,9271.0,1.2635954749897778
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,16,0.000145973,0.055005593000000005,376.82032293643346,total_conn,7337.0,7242.0,0.987051928581164
Mallya/lhr07,cols,natural_order,balance_work,parts,16,0.000145973,2.827e-6,0.019366595192261582,total_hypercut,7337.0,5832.0,0.7948752896279133
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,16,0.000145973,0.092586844,634.2737629561631,total_hypercut,7337.0,5206.0,0.7095543137522148
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,32,0.000145973,1.1600000000000001e-6,0.007946675070047201,bottle_conn,229878.0,86441.0,0.3760298941177494
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,32,0.000145973,0.0008408630000000001,5.760400896056121,bottle_conn,229878.0,127898.0,0.5563733806627863
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,32,0.000145973,0.001042369,7.140834263870715,bottle_conn,229878.0,114017.3,0.4959904819077946
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000145973,0.005307081,36.356593342604455,bottle_conn,229878.0,64387.0,0.28009204882589894
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000145973,0.005145964,35.252848129448594,bottle_conn,229878.0,41568.4,0.18082809142240666
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000145973,0.011353029,77.77485562398526,bottle_conn,229878.0,41287.08,0.17960431185237388
Mallya/lhr07,cols,natural_order,balance_work,parts,32,0.000145973,4.8490000000000005e-6,0.03321847190918869,total_conn,7337.0,11396.0,1.553223388305847
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,32,0.000145973,0.102040029,699.0335815527529,total_conn,7337.0,9080.0,1.2375630366634864
Mallya/lhr07,cols,natural_order,balance_work,parts,32,0.000145973,4.8780000000000006e-6,0.03341713878593987,total_hypercut,7337.0,6368.0,0.8679296715278725
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,32,0.000145973,0.16815233400000001,1151.9413453172847,total_hypercut,7337.0,5826.0,0.7940575166961974
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,64,0.000145973,1.661e-6,0.011378816630472759,bottle_conn,229878.0,48315.0,0.21017670242476444
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,64,0.000145973,0.0009043660000000001,6.195433402067506,bottle_conn,229878.0,65207.0,0.2836591583361609
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,64,0.000145973,0.00104827,7.181259547998602,bottle_conn,229878.0,57680.37,0.2509173126614987
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000145973,0.005966042,40.87085967952978,bottle_conn,229878.0,35259.0,0.1533813588077154
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000145973,0.0054002370000000004,36.9947661553849,bottle_conn,229878.0,23911.92,0.10402004541539424
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000145973,0.013138180000000001,90.00417885499374,bottle_conn,229878.0,23854.97,0.10377230530977302
Mallya/lhr07,cols,natural_order,balance_work,parts,64,0.000145973,1.043e-5,0.07145156981085543,total_conn,7337.0,13752.0,1.8743355594929807
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,64,0.000145973,0.20716457900000002,1419.1979270139,total_conn,7337.0,10789.0,1.4704920267139159
Mallya/lhr07,cols,natural_order,balance_work,parts,64,0.000145973,1.0399e-5,0.07123920177019037,total_hypercut,7337.0,6625.0,0.9029576121030394
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,64,0.000145973,0.317462307,2174.8015523418712,total_hypercut,7337.0,6197.0,0.8446231429739676
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000145973,0.009440411000000001,64.67230926267187,bottle_conn,229878.0,22465.0,0.09772575018053055
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000145973,0.009027474,61.843450501120074,bottle_conn,229878.0,22465.0,0.09772575018053055
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000145973,0.006492735,44.47901324217492,bottle_conn,229878.0,22465.0,0.09772575018053055
Mallya/lhr07,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000145973,0.0062453000000000005,42.78393949566016,bottle_conn,229878.0,22465.0,0.09772575018053055
Mallya/lhr07,cols,natural_order,metis__plaid,parts,128,0.000145973,0.18637852300000002,1276.8013468244128,bottle_conn,229878.0,24861.0,0.10814867016417404
Mallya/lhr07,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000145973,6.221872171,42623.44523302255,bottle_conn,229878.0,9417.8,0.04096868773871357
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,128,0.000145973,2.6920000000000002e-6,0.018441766628075056,bottle_conn,229878.0,29633.0,0.12890750746047905
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,128,0.000145973,0.0009310890000000001,6.37850150370274,bottle_conn,229878.0,34013.0,0.14796109240553684
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,128,0.000145973,0.00107915,7.392805518828824,bottle_conn,229878.0,29539.6,0.1285012049869931
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000145973,0.007755184000000001,53.127523583128394,bottle_conn,229878.0,21139.0,0.091957473094424
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000145973,0.007377113,50.53751721208717,bottle_conn,229878.0,15790.49,0.06869074030572739
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000145973,0.017413039,119.28945078884452,bottle_conn,229878.0,15764.27,0.06857667980406999
Mallya/lhr07,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000145973,0.005917717,40.539805306460785,bottle_conn,229878.0,22465.0,0.09772575018053055
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000145973,0.0057536060000000005,39.41554945092586,bottle_conn,229878.0,16271.85,0.07078472059092214
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000145973,0.014067653000000001,96.37160981825406,bottle_conn,229878.0,16818.03,0.07316067653276954
Mallya/lhr07,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000145973,0.003358975,23.01093352880327,bottle_conn,229878.0,22465.0,0.09772575018053055
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000145973,0.00298581,20.454536112842785,bottle_conn,229878.0,16252.51,0.07070058900808254
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000145973,0.008625106,59.08699554027115,bottle_conn,229878.0,16818.25,0.07316163356215036
Mallya/lhr07,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000145973,0.529399378,3626.6938269405987,total_conn,7337.0,11763.0,1.60324383262914
Mallya/lhr07,cols,natural_order,metis,parts,128,0.000145973,0.18641238000000002,1277.0332869777287,total_conn,7337.0,10330.0,1.4079323974376448
Mallya/lhr07,cols,natural_order,kahypar,parts,128,0.000145973,6.229084725000001,42672.85542531838,total_conn,7337.0,7319.0,0.9975466812048521
Mallya/lhr07,cols,natural_order,balance_work,parts,128,0.000145973,2.5482e-5,0.1745665294266748,total_conn,7337.0,18127.0,2.470628322202535
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,128,0.000145973,0.463612952,3176.0185239736115,total_conn,7337.0,13924.0,1.8977783835355049
Mallya/lhr07,cols,natural_order,split_conn__dynamic,parts,128,0.000145973,0.267446412,1832.163564494804,total_conn,7337.0,13924.0,1.8977783835355049
Mallya/lhr07,cols,natural_order,split_conn__trans,parts,128,0.000145973,0.13115611900000002,898.4957423633139,total_conn,7337.0,13924.0,1.8977783835355049
Mallya/lhr07,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000145973,0.5788111220000001,3965.193028847801,total_hypercut,7337.0,6741.0,0.9187678887828813
Mallya/lhr07,cols,natural_order,balance_work,parts,128,0.000145973,2.5053000000000002e-5,0.17162762976714874,total_hypercut,7337.0,6859.0,0.9348507564399618
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,128,0.000145973,0.603914566,4137.166229371185,total_hypercut,7337.0,6531.0,0.8901458361728227
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,256,0.000145973,5.842e-6,0.040021099792427364,bottle_conn,229878.0,18967.0,0.08250898302577889
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,256,0.000145973,0.0009769330000000001,6.692559582936571,bottle_conn,229878.0,19206.0,0.08354866494401378
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,256,0.000145973,0.0007255460000000001,4.970412336527988,bottle_conn,229878.0,15416.94,0.0670657479184611
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000145973,0.01242787,85.13814198516164,bottle_conn,229878.0,12600.0,0.054811682718659466
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000145973,0.011819863,80.97294020127009,bottle_conn,229878.0,9722.88,0.04229582648187299
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000145973,0.026873265,184.09750433299308,bottle_conn,229878.0,9715.79,0.042264984035009875
Mallya/lhr07,cols,natural_order,balance_work,parts,256,0.000145973,6.8268e-5,0.46767552903619164,total_conn,7337.0,23750.0,3.237017854709009
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,256,0.000145973,0.8583239530000001,5880.01858562885,total_conn,7337.0,19227.0,2.6205533596837944
Mallya/lhr07,cols,natural_order,balance_work,parts,256,0.000145973,6.8364e-5,0.46833318490405756,total_hypercut,7337.0,7045.0,0.9602017173231566
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,256,0.000145973,1.16215701,7961.451843834134,total_hypercut,7337.0,6903.0,0.9408477579392122
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,512,0.000145973,9.251e-6,0.06337473368362642,bottle_conn,229878.0,13997.0,0.060888819286752105
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,512,0.000145973,0.001059838,7.260507080076453,bottle_conn,229878.0,12860.0,0.055942717441425455
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,512,0.000145973,0.001205179,8.256177512279669,bottle_conn,229878.0,11456.32,0.049836521981224825
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000145973,0.015613332,106.96041048687086,bottle_conn,229878.0,7707.0,0.03352647926291337
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000145973,0.014916674000000001,102.18789776191488,bottle_conn,229878.0,6390.44,0.02779926743751033
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000145973,0.042625062000000005,292.0064806505313,bottle_conn,229878.0,6384.85,0.027774950190970864
Mallya/lhr07,cols,natural_order,balance_work,parts,512,0.000145973,0.00015666900000000001,1.0732738246114009,total_conn,7337.0,31420.0,4.282404252419245
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,512,0.000145973,1.315641867,9012.912435861426,total_conn,7337.0,25680.0,3.50006814774431
Mallya/lhr07,cols,natural_order,balance_work,parts,512,0.000145973,0.000156477,1.0719585128756688,total_hypercut,7337.0,7142.0,0.9734223797192313
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,512,0.000145973,2.124378365,14553.228096976838,total_hypercut,7337.0,7030.0,0.9581572849938667
Mallya/lhr07,cols,natural_order,split_equal__split_equal,parts,1024,0.000145973,1.7328e-5,0.11870688414980853,bottle_conn,229878.0,11377.0,0.049491469388110214
Mallya/lhr07,cols,natural_order,balance_work__split_equal,parts,1024,0.000145973,0.001181847,8.096339734060408,bottle_conn,229878.0,11234.0,0.04886940029058892
Mallya/lhr07,cols,natural_order,balance_work__map_local,parts,1024,0.000145973,0.001026264,7.0305056414542415,bottle_conn,229878.0,10248.53,0.04458247418195739
Mallya/lhr07,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000145973,0.031744992,217.47166941831708,bottle_conn,229878.0,5270.0,0.022925203803756775
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000145973,0.030466942,208.71628314825344,bottle_conn,229878.0,4521.99,0.019671260407694516
Mallya/lhr07,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000145973,0.07290666300000001,499.45307008830406,bottle_conn,229878.0,4517.3,0.01965085828134924
Mallya/lhr07,cols,natural_order,balance_work,parts,1024,0.000145973,0.000273271,1.872065381954197,total_conn,7337.0,44646.0,6.08504838489846
Mallya/lhr07,cols,natural_order,split_conn__convex,parts,1024,0.000145973,2.2507441160000003,15418.907030752263,total_conn,7337.0,35527.0,4.84216982417882
Mallya/lhr07,cols,natural_order,balance_work,parts,1024,0.000145973,0.00027438200000000004,1.8796763785083546,total_hypercut,7337.0,7151.0,0.9746490391168052
Mallya/lhr07,cols,natural_order,split_hypercut__convex,parts,1024,0.000145973,3.858626622,26433.8379152309,total_hypercut,7337.0,7151.0,0.9746490391168052
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,2,0.000145973,4.56e-6,0.031238653723633825,cache,7337.0,91512.0,12.472672754531825
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000145973,0.0006710500000000001,4.597083022202736,cache,7337.0,89497.0,12.19803734496388
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,2,0.000145973,0.011050195,75.70026648763813,cache,7337.0,89497.0,12.19803734496388
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,4,0.000145973,3.022e-6,0.020702458673864343,cache,7337.0,58848.0,8.020716914270137
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000145973,0.0006896560000000001,4.72454495009351,cache,7337.0,58279.0,7.94316478124574
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,4,0.000145973,0.011719049,80.28230563186342,cache,7337.0,58279.0,7.94316478124574
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,8,0.000145973,2.4110000000000003e-6,0.016516753098175692,cache,7337.0,42076.0,5.73476897914679
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000145973,0.0007818580000000001,5.356182307687038,cache,7337.0,40491.0,5.5187406296851576
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,8,0.000145973,0.012126559,83.07398628513492,cache,7337.0,40491.0,5.5187406296851576
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,16,0.000145973,2.0270000000000002e-6,0.01388612962671179,cache,7337.0,33336.0,4.543546408613875
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000145973,0.001054273,7.222383591486097,cache,7337.0,30853.0,4.205124710372087
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,16,0.000145973,0.013008513000000001,89.11588444438355,cache,7337.0,30853.0,4.205124710372087
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,32,0.000145973,1.6680000000000002e-6,0.01142677070417132,cache,7337.0,28099.0,3.829766934714461
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000145973,0.00133887,9.172038664684564,cache,7337.0,24650.0,3.3596837944664033
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,32,0.000145973,0.014863186,101.82147383420221,cache,7337.0,24650.0,3.3596837944664033
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,64,0.000145973,1.568e-6,0.010741712508477596,cache,7337.0,22761.0,3.102221616464495
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000145973,0.002150518,14.732299808868763,cache,7337.0,21438.0,2.921902685021126
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,64,0.000145973,0.015660701000000003,107.28491570358904,cache,7337.0,21438.0,2.921902685021126
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,128,0.000145973,1.523e-6,0.010433436320415419,cache,7337.0,19808.0,2.699741038571623
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000145973,0.0035754050000000002,24.4936049817432,cache,7337.0,18238.0,2.4857571214392804
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,128,0.000145973,0.014129415000000001,96.79471546107843,cache,7337.0,18238.0,2.4857571214392804
Mallya/lhr07,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000145973,0.021763302,149.09128400457618,cache,7337.0,12833.0,1.7490800054518196
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,256,0.000145973,1.543e-6,0.010570447959554164,cache,7337.0,17841.0,2.4316478124574075
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000145973,0.0063474840000000005,43.48395936234783,cache,7337.0,16477.0,2.245740765980646
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,256,0.000145973,0.013922277,95.37569961568235,cache,7337.0,16477.0,2.245740765980646
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,512,0.000145973,1.5270000000000002e-6,0.01046083864824317,cache,7337.0,16807.0,2.290718277225024
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000145973,0.011683439,80.03835640837688,cache,7337.0,14515.0,1.9783290173095271
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,512,0.000145973,0.015112379,103.52859090379728,cache,7337.0,14515.0,1.9783290173095271
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,1024,0.000145973,1.5270000000000002e-6,0.01046083864824317,cache,7337.0,13414.0,1.8282676843396484
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000145973,0.021922766,150.1837052057572,cache,7337.0,12189.0,1.6613057107809732
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,1024,0.000145973,0.014079426,96.45226171963309,cache,7337.0,12189.0,1.6613057107809732
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,2048,0.000145973,1.472e-6,0.01008405664061162,cache,7337.0,12587.0,1.7155513152514652
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000145973,0.040169209000000004,275.1824583998411,cache,7337.0,11755.0,1.6021534687201853
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,2048,0.000145973,0.012532144,85.85247956813932,cache,7337.0,11755.0,1.6021534687201853
Mallya/lhr07,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000145973,0.012182692,83.45853000212368,cache,7337.0,7378.0,1.0055881150333923
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,4096,0.000145973,1.477e-6,0.010118309550396306,cache,7337.0,10563.0,1.4396892462859479
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000145973,0.06699590300000001,458.9609242805177,cache,7337.0,10008.0,1.3640452501022216
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,4096,0.000145973,0.01415333,96.95854712857857,cache,7337.0,10008.0,1.3640452501022216
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,8192,0.000145973,1.512e-6,0.01035807991888911,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000145973,0.08317597900000001,569.803860987991,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,8192,0.000145973,0.008162611,55.918635638097456,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,16384,0.000145973,1.469e-6,0.010063504894740808,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000145973,0.083187115,569.8801490686634,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,16384,0.000145973,0.008167776,55.95401889390504,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,32768,0.000145973,2.2750000000000002e-6,0.015585073952032225,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000145973,0.083213412,570.060298822385,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,32768,0.000145973,0.008194637000000001,56.13803237585034,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_equal,vertices,65536,0.000145973,1.474e-6,0.010097757804525494,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000145973,0.083132443,569.5056140519137,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,natural_order,chunk_conn__convex,vertices,65536,0.000145973,0.008227971,56.366389674802875,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,2,0.000129285,6.63e-7,0.005128205128205128,bottle_conn,229878.0,125890.0,0.5476383124961937
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,2,0.000129285,0.0008748330000000001,6.766701473488804,bottle_conn,229878.0,136811.0,0.5951461209859142
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,2,0.000129285,0.00058989,4.562710291217079,bottle_conn,229878.0,121331.76,0.5278093597473442
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000129285,0.004475601,34.618099547511314,bottle_conn,229878.0,119905.0,0.5216027632048303
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000129285,0.0041086510000000005,31.779796573461734,bottle_conn,229878.0,120736.0,0.5252177241841325
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000129285,0.009108749000000001,70.4548014077426,bottle_conn,229878.0,120165.98,0.5227380610584744
Mallya/lhr07,rows,rcm_order,balance_work,parts,2,0.000129285,4.3100000000000003e-7,0.003333720075801524,total_conn,7337.0,112.0,0.015265094725364591
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,2,0.000129285,0.014241337000000001,110.15459643423445,total_conn,7337.0,35.0,0.004770342101676434
Mallya/lhr07,rows,rcm_order,balance_work,parts,2,0.000129285,4.3e-7,0.003325985226437715,total_hypercut,7337.0,112.0,0.015265094725364591
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,2,0.000129285,0.023667327000000002,183.06320918900104,total_hypercut,7337.0,35.0,0.004770342101676434
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,4,0.000129285,6.970000000000001e-7,0.0053911900065746225,bottle_conn,229878.0,87536.0,0.3807932903540139
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,4,0.000129285,0.000911633,7.051343930076961,bottle_conn,229878.0,94893.0,0.41279722287474224
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,4,0.000129285,0.0005809340000000001,4.493436980314809,bottle_conn,229878.0,85767.0,0.373097904105656
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000129285,0.004973456,38.468932977530265,bottle_conn,229878.0,80057.0,0.3482586415402953
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000129285,0.004617833,35.71824264222454,bottle_conn,229878.0,79805.12,0.34716292990194797
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000129285,0.009351665,72.33372007580152,bottle_conn,229878.0,78700.3,0.3423568153542314
Mallya/lhr07,rows,rcm_order,balance_work,parts,4,0.000129285,8.22e-7,0.006358046177050702,total_conn,7337.0,736.0,0.10031347962382445
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,4,0.000129285,0.021915972000000002,169.51674208144797,total_conn,7337.0,298.0,0.040616055608559354
Mallya/lhr07,rows,rcm_order,balance_work,parts,4,0.000129285,8.200000000000001e-7,0.006342576478323085,total_hypercut,7337.0,736.0,0.10031347962382445
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,4,0.000129285,0.038969017,301.41947635069806,total_hypercut,7337.0,298.0,0.040616055608559354
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,8,0.000129285,7.61e-7,0.005886220365858375,bottle_conn,229878.0,60612.0,0.2636702946780466
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,8,0.000129285,0.000929641,7.190633097420427,bottle_conn,229878.0,67092.0,0.2918591600762143
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,8,0.000129285,0.000577557,4.467316394013227,bottle_conn,229878.0,61769.0,0.26870339919435526
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000129285,0.004647438,35.947232857640095,bottle_conn,229878.0,51058.0,0.22210911874994563
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000129285,0.004703504000000001,36.3808949220714,bottle_conn,229878.0,50834.23,0.22113568936566355
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000129285,0.009582465,74.11892330896856,bottle_conn,229878.0,50377.38,0.2191483308537572
Mallya/lhr07,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000129285,0.004555509,35.236175890474534,bottle_conn,229878.0,47666.0,0.20735346575139857
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000129285,0.004586298,35.474324167536835,bottle_conn,229878.0,46319.85,0.20149753347427765
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000129285,0.009419864,72.86122906756391,bottle_conn,229878.0,46962.81,0.20429449534100697
Mallya/lhr07,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000129285,0.002838891,21.95839424527207,bottle_conn,229878.0,47666.0,0.20735346575139857
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000129285,0.002427652,18.777522527748772,bottle_conn,229878.0,46376.97,0.20174601310260226
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000129285,0.006630696,51.28743473720849,bottle_conn,229878.0,46967.13,0.20431328791793907
Mallya/lhr07,rows,rcm_order,balance_work,parts,8,0.000129285,1.746e-6,0.013505046989209886,total_conn,7337.0,1529.0,0.20839580209895053
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,8,0.000129285,0.039463034,305.2406234288587,total_conn,7337.0,631.0,0.08600245331879515
Mallya/lhr07,rows,rcm_order,split_conn__dynamic,parts,8,0.000129285,0.115198823,891.0455427930541,total_conn,7337.0,631.0,0.08600245331879515
Mallya/lhr07,rows,rcm_order,split_conn__trans,parts,8,0.000129285,0.094475213,730.7515411687357,total_conn,7337.0,631.0,0.08600245331879515
Mallya/lhr07,rows,rcm_order,balance_work,parts,8,0.000129285,1.751e-6,0.013543721236028927,total_hypercut,7337.0,1529.0,0.20839580209895053
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,8,0.000129285,0.07376450200000001,570.5573113663612,total_hypercut,7337.0,631.0,0.08600245331879515
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,16,0.000129285,8.860000000000001e-7,0.006853076536334455,bottle_conn,229878.0,49517.0,0.2154055629507826
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,16,0.000129285,0.0009310290000000001,7.201369068337395,bottle_conn,229878.0,53784.0,0.2339675828047921
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,16,0.000129285,0.000584187,4.518598445295278,bottle_conn,229878.0,48732.0,0.21199070811473913
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000129285,0.00487647,37.71876087713191,bottle_conn,229878.0,36517.0,0.15885382681248314
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000129285,0.0048882150000000004,37.80960668290985,bottle_conn,229878.0,34929.17,0.15194655425921574
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000129285,0.010469966,80.9836098541981,bottle_conn,229878.0,34373.07,0.14952744499256126
Mallya/lhr07,rows,rcm_order,balance_work,parts,16,0.000129285,2.718e-6,0.021023320570831883,total_conn,7337.0,3212.0,0.43778110944527737
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,16,0.000129285,0.074793469,578.5162161116912,total_conn,7337.0,1652.0,0.22516014719912772
Mallya/lhr07,rows,rcm_order,balance_work,parts,16,0.000129285,3.920000000000001e-6,0.030320609506129872,total_hypercut,7337.0,3160.0,0.4306937440370724
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,16,0.000129285,0.129975655,1005.3421123873612,total_hypercut,7337.0,1646.0,0.22434237426741174
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,32,0.000129285,1.161e-6,0.00898016011138183,bottle_conn,229878.0,55711.0,0.24235029015390772
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,32,0.000129285,0.0008675600000000001,6.710445914065824,bottle_conn,229878.0,62102.0,0.27015199366620557
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,32,0.000129285,0.0010798930000000002,8.352809684031405,bottle_conn,229878.0,62787.0,0.273131835147339
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000129285,0.005360585,41.463317476892136,bottle_conn,229878.0,36267.0,0.15776629342520815
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000129285,0.005285959000000001,40.88609660826856,bottle_conn,229878.0,29244.98,0.12721956864075726
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000129285,0.012236120000000001,94.64454499748618,bottle_conn,229878.0,29206.56,0.12705243650980086
Mallya/lhr07,rows,rcm_order,balance_work,parts,32,0.000129285,5.122e-6,0.03961789844142785,total_conn,7337.0,6476.0,0.8826495842987597
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,32,0.000129285,0.14435345100000002,1116.5521986309318,total_conn,7337.0,3431.0,0.46762982145290993
Mallya/lhr07,rows,rcm_order,balance_work,parts,32,0.000129285,5.189000000000001e-6,0.04013613334880303,total_hypercut,7337.0,5101.0,0.6952432874471854
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,32,0.000129285,0.25462962,1969.5217542638356,total_hypercut,7337.0,3262.0,0.4445958838762437
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,64,0.000129285,1.6740000000000002e-6,0.012948137835015664,bottle_conn,229878.0,43759.0,0.19035749397506505
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,64,0.000129285,0.00087396,6.7599489499941985,bottle_conn,229878.0,48518.0,0.21105977953523172
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,64,0.000129285,0.000600017,4.641041110724369,bottle_conn,229878.0,48214.0,0.20973733893630533
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000129285,0.00648456,50.15709479057895,bottle_conn,229878.0,26199.0,0.11396914885286978
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000129285,0.005887568,45.539451599180104,bottle_conn,229878.0,22557.38,0.0981276155177964
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000129285,0.014784455,114.35553235100745,bottle_conn,229878.0,22258.83,0.0968288831467126
Mallya/lhr07,rows,rcm_order,balance_work,parts,64,0.000129285,1.0695e-5,0.0827242139459334,total_conn,7337.0,10899.0,1.4854845304620417
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,64,0.000129285,0.265964823,2057.1978419770276,total_conn,7337.0,6578.0,0.896551724137931
Mallya/lhr07,rows,rcm_order,balance_work,parts,64,0.000129285,1.0767e-5,0.08328112310012763,total_hypercut,7337.0,6070.0,0.8273136159193131
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,64,0.000129285,0.40670647000000004,3145.8132807363577,total_hypercut,7337.0,4942.0,0.6735723047567126
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,128,0.000129285,2.686e-6,0.02077580539119001,bottle_conn,229878.0,38608.0,0.16794995606365115
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,128,0.000129285,0.00097875,7.570483814827706,bottle_conn,229878.0,42320.0,0.18409765179791018
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,128,0.000129285,0.0006251620000000001,4.835533897977337,bottle_conn,229878.0,40025.0,0.17411409530272579
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000129285,0.009260548,71.62894380631937,bottle_conn,229878.0,17397.0,0.07567927335369196
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000129285,0.008670654,67.06620257570484,bottle_conn,229878.0,13206.51,0.05745008221752408
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000129285,0.021167130000000003,163.7245620141548,bottle_conn,229878.0,13141.66,0.057167976056864946
Mallya/lhr07,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000129285,0.006174279,47.75711799512705,bottle_conn,229878.0,17754.0,0.07723227103072064
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000129285,0.006028751000000001,46.631480836910704,bottle_conn,229878.0,13214.24,0.05748370874985862
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000129285,0.013989227000000002,108.20456356112466,bottle_conn,229878.0,13994.25,0.06087685641949208
Mallya/lhr07,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000129285,0.0033431010000000002,25.858382642998027,bottle_conn,229878.0,17754.0,0.07723227103072064
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000129285,0.0026640970000000003,20.606388985574508,bottle_conn,229878.0,13211.48,0.057471702381263104
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000129285,0.008718732,67.43807866341803,bottle_conn,229878.0,13994.2,0.060876638912814626
Mallya/lhr07,rows,rcm_order,balance_work,parts,128,0.000129285,3.3212e-5,0.25688981707081254,total_conn,7337.0,16167.0,2.203489164508655
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,128,0.000129285,0.5029437370000001,3890.19404416599,total_conn,7337.0,11105.0,1.513561401117623
Mallya/lhr07,rows,rcm_order,split_conn__dynamic,parts,128,0.000129285,0.20156082800000003,1559.0426422245428,total_conn,7337.0,11105.0,1.513561401117623
Mallya/lhr07,rows,rcm_order,split_conn__trans,parts,128,0.000129285,0.09165677700000001,708.9513632672003,total_conn,7337.0,11105.0,1.513561401117623
Mallya/lhr07,rows,rcm_order,balance_work,parts,128,0.000129285,3.5344e-5,0.27338051591445256,total_hypercut,7337.0,6782.0,0.9243560038162737
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,128,0.000129285,0.739711081,5721.553784275051,total_hypercut,7337.0,5784.0,0.7883331061741856
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,256,0.000129285,5.144e-6,0.039788065127431646,bottle_conn,229878.0,36645.0,0.15941064390676793
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,256,0.000129285,0.001036482,8.017032138299106,bottle_conn,229878.0,35423.0,0.1540947807097678
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,256,0.000129285,0.0006885690000000001,5.325977491588352,bottle_conn,229878.0,33652.0,0.14639069419431178
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000129285,0.012649484,97.84185326990757,bottle_conn,229878.0,11905.0,0.05178833990203499
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000129285,0.010961480000000001,84.78539660440113,bottle_conn,229878.0,9299.34,0.0404533709184872
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000129285,0.027937148000000002,216.08963143442782,bottle_conn,229878.0,9287.58,0.04040221334794978
Mallya/lhr07,rows,rcm_order,balance_work,parts,256,0.000129285,9.207e-5,0.7121475809258615,total_conn,7337.0,24036.0,3.2759983644541366
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,256,0.000129285,0.978872515,7571.431449897514,total_conn,7337.0,17300.0,2.357911953114352
Mallya/lhr07,rows,rcm_order,balance_work,parts,256,0.000129285,9.185100000000001e-5,0.7104536489151875,total_hypercut,7337.0,7114.0,0.9696061060378901
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,256,0.000129285,1.161373918,8983.052310786246,total_hypercut,7337.0,6778.0,0.9238108218617964
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,512,0.000129285,9.266e-6,0.07167111420505086,bottle_conn,229878.0,23698.0,0.10308946484657079
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,512,0.000129285,0.0006863500000000001,5.30881386085006,bottle_conn,229878.0,23853.0,0.10376373554668128
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,512,0.000129285,0.0012403870000000001,9.594206597826508,bottle_conn,229878.0,22405.12,0.09746526418361043
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000129285,0.017271735,133.5942684766214,bottle_conn,229878.0,8075.0,0.03512732840898215
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000129285,0.015732294,121.68692423715048,bottle_conn,229878.0,6596.91,0.028697439511393
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000129285,0.053066095,410.45825115055885,bottle_conn,229878.0,6585.11,0.02864610793551362
Mallya/lhr07,rows,rcm_order,balance_work,parts,512,0.000129285,0.000227774,1.7617975789921492,total_conn,7337.0,37769.0,5.14774430966335
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,512,0.000129285,1.632065786,12623.783006535949,total_conn,7337.0,27530.0,3.752214801690064
Mallya/lhr07,rows,rcm_order,balance_work,parts,512,0.000129285,0.00022760100000000002,1.7604594500522104,total_hypercut,7337.0,7167.0,0.9768297669347145
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,512,0.000129285,2.112397215,16339.074254553892,total_hypercut,7337.0,7114.0,0.9696061060378901
Mallya/lhr07,rows,rcm_order,split_equal__split_equal,parts,1024,0.000129285,1.7393e-5,0.13453223498472366,bottle_conn,229878.0,16745.0,0.07284298627967879
Mallya/lhr07,rows,rcm_order,balance_work__split_equal,parts,1024,0.000129285,0.0009431950000000001,7.29547124569749,bottle_conn,229878.0,17545.0,0.07632309311895875
Mallya/lhr07,rows,rcm_order,balance_work__map_local,parts,1024,0.000129285,0.001036519,8.017318327725567,bottle_conn,229878.0,16175.0,0.07036341015669181
Mallya/lhr07,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000129285,0.023805244000000003,184.12997640870947,bottle_conn,229878.0,6815.0,0.02964616013711621
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000129285,0.020094839,155.43055265498703,bottle_conn,229878.0,6145.43,0.02673344121664535
Mallya/lhr07,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000129285,0.07580745400000001,586.3592373438528,bottle_conn,229878.0,6138.11,0.026701598239065937
Mallya/lhr07,rows,rcm_order,balance_work,parts,1024,0.000129285,0.00043663400000000003,3.3772982171172217,total_conn,7337.0,60932.0,8.304756712552814
Mallya/lhr07,rows,rcm_order,split_conn__convex,parts,1024,0.000129285,2.178729811,16852.14689252427,total_conn,7337.0,47617.0,6.48998228158648
Mallya/lhr07,rows,rcm_order,balance_work,parts,1024,0.000129285,0.000437026,3.380330278067835,total_hypercut,7337.0,7195.0,0.9806460406160556
Mallya/lhr07,rows,rcm_order,split_hypercut__convex,parts,1024,0.000129285,3.4957133590000002,27038.816250918513,total_hypercut,7337.0,7148.0,0.9742401526509472
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,2,0.000129285,4.6570000000000005e-6,0.03602119348725684,cache,7337.0,92605.0,12.621643723592749
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000129285,0.0006562450000000001,5.075956220752601,cache,7337.0,90982.0,12.400436145563582
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,2,0.000129285,0.011421877,88.34649804695053,cache,7337.0,90982.0,12.400436145563582
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,4,0.000129285,3.1780000000000003e-6,0.02458135127818386,cache,7337.0,60261.0,8.213302439689246
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000129285,0.0007061680000000001,5.4621031055420195,cache,7337.0,58546.0,7.979555676707101
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,4,0.000129285,0.011970977,92.59370383261786,cache,7337.0,58546.0,7.979555676707101
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,8,0.000129285,2.5290000000000003e-6,0.01956143404107205,cache,7337.0,43616.0,5.944664031620554
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000129285,0.000884419,6.840847739490273,cache,7337.0,40595.0,5.532915360501567
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,8,0.000129285,0.012206698,94.4169702595042,cache,7337.0,40595.0,5.532915360501567
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,16,0.000129285,2.019e-6,0.015616660865529644,cache,7337.0,34410.0,4.689927763391032
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000129285,0.00099143,7.6685617047607995,cache,7337.0,31174.0,4.248875562218891
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,16,0.000129285,0.012527404,96.89758285957382,cache,7337.0,31174.0,4.248875562218891
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,32,0.000129285,1.6260000000000002e-6,0.01257686506555285,cache,7337.0,28093.0,3.828949161782745
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000129285,0.001452561,11.235340526743242,cache,7337.0,25456.0,3.4695379582935804
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,32,0.000129285,0.014747587000000001,114.07036392466257,cache,7337.0,25456.0,3.4695379582935804
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,64,0.000129285,1.562e-6,0.012081834706269095,cache,7337.0,21934.0,2.9895052473763117
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000129285,0.002120388,16.40088177282747,cache,7337.0,20309.0,2.768025078369906
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,64,0.000129285,0.016019767,123.91048458831264,cache,7337.0,20309.0,2.768025078369906
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,128,0.000129285,1.565e-6,0.012105039254360522,cache,7337.0,17091.0,2.329426195992913
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000129285,0.0035987460000000003,27.835758208608887,cache,7337.0,14676.0,2.0002725909772385
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,128,0.000129285,0.016462610000000003,127.33580848512976,cache,7337.0,14676.0,2.0002725909772385
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,256,0.000129285,1.525e-6,0.011795645279808175,cache,7337.0,12882.0,1.7557584843941665
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000129285,0.006364016,49.224705108868,cache,7337.0,12005.0,1.636227340875017
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,256,0.000129285,0.018567591,143.61751943380904,cache,7337.0,12005.0,1.636227340875017
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,512,0.000129285,1.491e-6,0.011532660401438681,cache,7337.0,10216.0,1.3923947117350415
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000129285,0.011716274,90.6236144951077,cache,7337.0,9509.0,1.2960338012811776
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,512,0.000129285,0.01850752,143.15287929767567,cache,7337.0,9509.0,1.2960338012811776
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,1024,0.000129285,2.308e-6,0.01785203233167034,cache,7337.0,8525.0,1.1619190404797601
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000129285,0.021961033,169.86528212863055,cache,7337.0,8242.0,1.1233474172004907
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000129285,0.015962696000000002,123.46904900027073,cache,7337.0,8242.0,1.1233474172004907
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,2048,0.000129285,1.7040000000000001e-6,0.013180183315929923,cache,7337.0,7923.0,1.0798691563309255
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000129285,0.040199666,310.9383609854198,cache,7337.0,7703.0,1.0498841488346735
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000129285,0.017435954,134.8644777042967,cache,7337.0,7703.0,1.0498841488346735
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,4096,0.000129285,1.4680000000000002e-6,0.011354758866071084,cache,7337.0,7375.0,1.0051792285675345
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000129285,0.067044775,518.5812352554434,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000129285,0.010575843000000001,81.80255250029006,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,8192,0.000129285,1.492e-6,0.01154039525080249,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000129285,0.083176709,643.3593146923464,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000129285,0.008195452,63.39058668832425,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,16384,0.000129285,1.467e-6,0.011347024016707275,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000129285,0.083197161,643.517507831535,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000129285,0.008221039000000001,63.58849827899602,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,32768,0.000129285,1.461e-6,0.011300614920524423,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000129285,0.083251216,643.9356151138957,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000129285,0.008203542000000001,63.45316161967746,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_equal,vertices,65536,0.000129285,1.4560000000000001e-6,0.01126194067370538,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000129285,0.08320376800000001,643.5686119812817,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000129285,0.008204965,63.46416831032215,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,2,0.000147651,6.620000000000001e-7,0.004483545658342985,bottle_conn,229878.0,125839.0,0.5474164556851895
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,2,0.000147651,0.00041206600000000005,2.7908107632186714,bottle_conn,229878.0,137747.0,0.5992178459878719
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,2,0.000147651,0.000550515,3.7284881240221877,bottle_conn,229878.0,120686.2,0.5250010875333873
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000147651,0.004319853,29.257187557144892,bottle_conn,229878.0,121817.0,0.5299202185507095
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000147651,0.004234891,28.681763076443776,bottle_conn,229878.0,122000.84,0.530719947102376
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000147651,0.009243040000000001,62.60059193639055,bottle_conn,229878.0,121178.99,0.5271447898450483
Mallya/lhr07,cols,rcm_order,balance_work,parts,2,0.000147651,4.0700000000000003e-7,0.0027565001252954605,total_conn,7337.0,99.0,0.013493253373313344
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,2,0.000147651,0.014873507000000001,100.73421107882778,total_conn,7337.0,32.0,0.0043614556358184545
Mallya/lhr07,cols,rcm_order,balance_work,parts,2,0.000147651,4.09e-7,0.0027700455804566173,total_hypercut,7337.0,99.0,0.013493253373313344
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,2,0.000147651,0.023548411,159.48697265849876,total_hypercut,7337.0,32.0,0.0043614556358184545
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,4,0.000147651,6.960000000000001e-7,0.004713818396082655,bottle_conn,229878.0,105517.0,0.4590130417003802
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,4,0.000147651,0.00041436,2.8063474002885185,bottle_conn,229878.0,103861.0,0.45180922054307066
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,4,0.000147651,0.0005424840000000001,3.674096348822562,bottle_conn,229878.0,89288.0,0.388414724332037
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000147651,0.004467131,30.254661329757333,bottle_conn,229878.0,81146.0,0.35299593697526516
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000147651,0.004090952,27.706903441222885,bottle_conn,229878.0,81837.17,0.3560026187803966
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000147651,0.009137556,61.8861775402808,bottle_conn,229878.0,80883.73,0.35185502744934266
Mallya/lhr07,cols,rcm_order,balance_work,parts,4,0.000147651,9.450000000000001e-7,0.006400227563646708,total_conn,7337.0,959.0,0.13070737358593432
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,4,0.000147651,0.025081239,169.8683991303818,total_conn,7337.0,356.0,0.048521193948480305
Mallya/lhr07,cols,rcm_order,balance_work,parts,4,0.000147651,9.510000000000001e-7,0.006440863929130179,total_hypercut,7337.0,959.0,0.13070737358593432
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,4,0.000147651,0.03893274,263.6808419854928,total_hypercut,7337.0,356.0,0.048521193948480305
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,8,0.000147651,7.590000000000001e-7,0.005140500233659102,bottle_conn,229878.0,77363.0,0.33653938175902
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,8,0.000147651,0.00041486800000000004,2.8097879458994526,bottle_conn,229878.0,75150.0,0.32691253621486177
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,8,0.000147651,0.000547036,3.7049258047693545,bottle_conn,229878.0,65849.54,0.2864542931467996
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000147651,0.004569968000000001,30.95114831596129,bottle_conn,229878.0,51964.0,0.22605033974543018
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000147651,0.00439152,29.742568624662212,bottle_conn,229878.0,52407.13,0.22797801442504284
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000147651,0.009491876,64.28589037663139,bottle_conn,229878.0,51786.03,0.22527614647769686
Mallya/lhr07,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000147651,0.004486772,30.387684472167475,bottle_conn,229878.0,57007.0,0.24798806323354128
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000147651,0.004094315,27.72968012407637,bottle_conn,229878.0,54650.43,0.23773666901573878
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000147651,0.009297704,62.97081631685529,bottle_conn,229878.0,54315.33,0.2362789392634354
Mallya/lhr07,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000147651,0.002583737,17.49894684086122,bottle_conn,229878.0,57007.0,0.24798806323354128
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000147651,0.002446433,16.569024253137467,bottle_conn,229878.0,54663.89,0.23779522181330967
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000147651,0.006125514,41.486437613019895,bottle_conn,229878.0,54281.43,0.2361314697361209
Mallya/lhr07,cols,rcm_order,balance_work,parts,8,0.000147651,1.4310000000000001e-6,0.009691773167807873,total_conn,7337.0,1806.0,0.24614965244650402
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,8,0.000147651,0.045634821000000006,309.0722108214642,total_conn,7337.0,879.0,0.11980373449638818
Mallya/lhr07,cols,rcm_order,split_conn__dynamic,parts,8,0.000147651,0.11433311300000001,774.3470277885014,total_conn,7337.0,879.0,0.11980373449638818
Mallya/lhr07,cols,rcm_order,split_conn__trans,parts,8,0.000147651,0.09364053500000001,634.2018340546289,total_conn,7337.0,879.0,0.11980373449638818
Mallya/lhr07,cols,rcm_order,balance_work,parts,8,0.000147651,1.4370000000000002e-6,0.009732409533291344,total_hypercut,7337.0,1806.0,0.24614965244650402
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,8,0.000147651,0.075812934,513.4603490663795,total_hypercut,7337.0,879.0,0.11980373449638818
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,16,0.000147651,8.920000000000001e-7,0.006041273001876046,bottle_conn,229878.0,62983.0,0.2739844613229626
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,16,0.000147651,0.000681176,4.613419482428158,bottle_conn,229878.0,65962.0,0.2869435091657314
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,16,0.000147651,0.00082012,5.554449343384062,bottle_conn,229878.0,56814.48,0.24715057552266856
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000147651,0.004763416,32.261318920969046,bottle_conn,229878.0,41929.0,0.18239674958021213
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000147651,0.004439303,30.066189866644997,bottle_conn,229878.0,41617.12,0.18104002992891882
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000147651,0.010133929,68.63434043792456,bottle_conn,229878.0,40563.33,0.17645590269621278
Mallya/lhr07,cols,rcm_order,balance_work,parts,16,0.000147651,2.832e-6,0.019180364508198388,total_conn,7337.0,3816.0,0.5201035845713506
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,16,0.000147651,0.086790315,587.8071601275982,total_conn,7337.0,2104.0,0.28676570805506335
Mallya/lhr07,cols,rcm_order,balance_work,parts,16,0.000147651,2.825e-6,0.019132955415134337,total_hypercut,7337.0,3746.0,0.5105629003679978
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,16,0.000147651,0.12798412,866.8015794000719,total_hypercut,7337.0,2026.0,0.2761346599427559
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,32,0.000147651,1.1630000000000001e-6,0.007876682176212827,bottle_conn,229878.0,57841.0,0.2516160746134906
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,32,0.000147651,0.000419002,2.837786401717564,bottle_conn,229878.0,56399.0,0.2453431820356885
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,32,0.000147651,0.000551851,3.7375364880698405,bottle_conn,229878.0,47560.0,0.20689235159519398
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000147651,0.0052649590000000005,35.65813302991514,bottle_conn,229878.0,35237.0,0.1532856558696352
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000147651,0.005025058000000001,34.033348910606776,bottle_conn,229878.0,32168.34,0.13993657505285412
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000147651,0.01170094,79.24727905669451,bottle_conn,229878.0,32009.4,0.13924516482656019
Mallya/lhr07,cols,rcm_order,balance_work,parts,32,0.000147651,5.2430000000000005e-6,0.03550941070497322,total_conn,7337.0,7177.0,0.9781927218209078
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,32,0.000147651,0.17720918400000002,1200.189528008615,total_conn,7337.0,4414.0,0.6016082867657081
Mallya/lhr07,cols,rcm_order,balance_work,parts,32,0.000147651,5.191e-6,0.03515722887078313,total_hypercut,7337.0,5682.0,0.7744309663350143
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,32,0.000147651,0.23591872000000003,1597.813221718783,total_hypercut,7337.0,4040.0,0.5506337740220799
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,64,0.000147651,1.6730000000000001e-6,0.011330773242307876,bottle_conn,229878.0,44488.0,0.1935287413323589
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,64,0.000147651,0.00043305300000000003,2.932949996952273,bottle_conn,229878.0,45510.0,0.19797457781953906
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,64,0.000147651,0.000570118,3.8612539027842683,bottle_conn,229878.0,38923.0,0.16932024813161764
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000147651,0.006747409,45.698363031743774,bottle_conn,229878.0,25476.0,0.11082400229687052
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000147651,0.006284574,42.56370766198671,bottle_conn,229878.0,21112.69,0.09184302108074717
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000147651,0.013952193000000002,94.49440234065466,bottle_conn,229878.0,20992.83,0.09132161407355206
Mallya/lhr07,cols,rcm_order,balance_work,parts,64,0.000147651,1.2755e-5,0.0863861402902791,total_conn,7337.0,11730.0,1.598746081504702
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,64,0.000147651,0.259393672,1756.80267658194,total_conn,7337.0,7163.0,0.9762845849802372
Mallya/lhr07,cols,rcm_order,balance_work,parts,64,0.000147651,1.2865000000000001e-5,0.08713114032414275,total_hypercut,7337.0,6622.0,0.9025487256371814
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,64,0.000147651,0.33012333800000004,2235.8354362652476,total_hypercut,7337.0,5874.0,0.800599700149925
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,128,0.000147651,2.689e-6,0.018211864464175657,bottle_conn,229878.0,38102.0,0.16574878848780658
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,128,0.000147651,0.000466328,3.158312507196023,bottle_conn,229878.0,33212.0,0.14447663543270778
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,128,0.000147651,0.000602568,4.081028912774042,bottle_conn,229878.0,28704.0,0.12486623339336518
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000147651,0.007778387,52.68089616731346,bottle_conn,229878.0,18739.0,0.0815171525765841
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000147651,0.006931756000000001,46.94689504304069,bottle_conn,229878.0,15100.96,0.06569119271961649
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000147651,0.017516818,118.63663639257439,bottle_conn,229878.0,15072.71,0.06556830144685441
Mallya/lhr07,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000147651,0.005952266,40.31307610513983,bottle_conn,229878.0,20122.0,0.08753338727498934
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000147651,0.005360542,36.305490650249574,bottle_conn,229878.0,15556.79,0.06767411409530273
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000147651,0.013739600000000001,93.05456786611673,bottle_conn,229878.0,15881.02,0.0690845578959274
Mallya/lhr07,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000147651,0.0030846750000000003,20.891663449621067,bottle_conn,229878.0,20122.0,0.08753338727498934
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000147651,0.0024824110000000003,16.812693446031524,bottle_conn,229878.0,15554.59,0.06766454380149471
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000147651,0.007717426,52.268023921273816,bottle_conn,229878.0,15880.13,0.0690806862770687
Mallya/lhr07,cols,rcm_order,balance_work,parts,128,0.000147651,3.6888e-5,0.2498323749923807,total_conn,7337.0,18021.0,2.4561810004088866
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,128,0.000147651,0.528889499,3582.0244969556593,total_conn,7337.0,11880.0,1.6191904047976011
Mallya/lhr07,cols,rcm_order,split_conn__dynamic,parts,128,0.000147651,0.21028823300000002,1424.2249155102236,total_conn,7337.0,11880.0,1.6191904047976011
Mallya/lhr07,cols,rcm_order,split_conn__trans,parts,128,0.000147651,0.096664225,654.6804627127483,total_conn,7337.0,11880.0,1.6191904047976011
Mallya/lhr07,cols,rcm_order,balance_work,parts,128,0.000147651,3.6782e-5,0.24911446586883937,total_hypercut,7337.0,6926.0,0.9439825541774567
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,128,0.000147651,0.582672049,3946.2790566945027,total_hypercut,7337.0,6742.0,0.9189041842715007
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,256,0.000147651,5.112e-6,0.03462218339191743,bottle_conn,229878.0,30222.0,0.1314697361208989
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,256,0.000147651,0.000543755,3.682704485577477,bottle_conn,229878.0,28392.0,0.12350899172604599
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,256,0.000147651,0.00067763,4.589403390427427,bottle_conn,229878.0,27988.0,0.12175153777220961
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000147651,0.010905642,73.86094235731557,bottle_conn,229878.0,12430.0,0.05407216001531247
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000147651,0.010204113,69.1096775504399,bottle_conn,229878.0,10193.55,0.04434330383942787
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000147651,0.026077809,176.61789625535891,bottle_conn,229878.0,10177.17,0.04427204865189362
Mallya/lhr07,cols,rcm_order,balance_work,parts,256,0.000147651,0.000115018,0.778985580862981,total_conn,7337.0,24767.0,3.3756303666348644
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,256,0.000147651,0.818113882,5540.862452675566,total_conn,7337.0,18300.0,2.494207441733679
Mallya/lhr07,cols,rcm_order,balance_work,parts,256,0.000147651,0.00011470000000000001,0.7768318534923571,total_hypercut,7337.0,7060.0,0.9622461496524465
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,256,0.000147651,1.113219887,7539.535031933411,total_hypercut,7337.0,6953.0,0.9476625323701785
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,512,0.000147651,9.266e-6,0.06275609376164062,bottle_conn,229878.0,23693.0,0.10306771417882529
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,512,0.000147651,0.0006651960000000001,4.505191295690514,bottle_conn,229878.0,23742.0,0.10328087072273119
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,512,0.000147651,0.000793994,5.377505062613866,bottle_conn,229878.0,22616.0,0.09838262034644464
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000147651,0.016086767000000002,108.95129054324049,bottle_conn,229878.0,8825.0,0.03838992857080712
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000147651,0.014270918,96.65303993877454,bottle_conn,229878.0,7480.24,0.032540042979319464
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000147651,0.043189553000000006,292.51107679595805,bottle_conn,229878.0,7447.14,0.03239605355884426
Mallya/lhr07,cols,rcm_order,balance_work,parts,512,0.000147651,0.00023619000000000003,1.5996505272568424,total_conn,7337.0,34562.0,4.710644677661169
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,512,0.000147651,1.431821633,9697.337864288085,total_conn,7337.0,25969.0,3.539457543955295
Mallya/lhr07,cols,rcm_order,balance_work,parts,512,0.000147651,0.00023570800000000003,1.5963860725630035,total_hypercut,7337.0,7119.0,0.9702875834809868
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,512,0.000147651,2.091417264,14164.59938639088,total_hypercut,7337.0,7040.0,0.95952023988006
Mallya/lhr07,cols,rcm_order,split_equal__split_equal,parts,1024,0.000147651,1.741e-5,0.11791318717787215,bottle_conn,229878.0,20915.0,0.09098304317942561
Mallya/lhr07,cols,rcm_order,balance_work__split_equal,parts,1024,0.000147651,0.000866392,5.867836993992591,bottle_conn,229878.0,17134.0,0.07453518823027867
Mallya/lhr07,cols,rcm_order,balance_work__map_local,parts,1024,0.000147651,0.00100492,6.806049400274973,bottle_conn,229878.0,15370.0,0.06686155264966634
Mallya/lhr07,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000147651,0.028646714,194.016390000745,bottle_conn,229878.0,6790.0,0.02953740679838871
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000147651,0.025823304000000002,174.8942032224638,bottle_conn,229878.0,6307.0,0.02743629229417343
Mallya/lhr07,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000147651,0.066777976,452.2690398304109,bottle_conn,229878.0,6311.0,0.02745369282836983
Mallya/lhr07,cols,rcm_order,balance_work,parts,1024,0.000147651,0.00043953000000000004,2.97681695349168,total_conn,7337.0,51143.0,6.9705601744582255
Mallya/lhr07,cols,rcm_order,split_conn__convex,parts,1024,0.000147651,2.517570425,17050.818653446302,total_conn,7337.0,39611.0,5.39880059970015
Mallya/lhr07,cols,rcm_order,balance_work,parts,1024,0.000147651,0.000439077,2.9737489078976775,total_hypercut,7337.0,7138.0,0.972877197764754
Mallya/lhr07,cols,rcm_order,split_hypercut__convex,parts,1024,0.000147651,3.8839952550000003,26305.24178637463,total_hypercut,7337.0,7102.0,0.9679705601744583
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,2,0.000147651,4.357e-6,0.02950877406858064,cache,7337.0,100544.0,13.703693607741585
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000147651,0.000645987,4.375093971595181,cache,7337.0,98388.0,13.409840534278315
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,2,0.000147651,0.011577831,78.41349533697706,cache,7337.0,98388.0,13.409840534278315
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,4,0.000147651,3.1950000000000003e-6,0.021638864619948395,cache,7337.0,69459.0,9.466948344009813
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000147651,0.0007759980000000001,5.255623057073776,cache,7337.0,66417.0,9.05233746762982
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,4,0.000147651,0.012067241000000001,81.728135942188,cache,7337.0,66417.0,9.05233746762982
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,8,0.000147651,2.5400000000000002e-6,0.01720272805466946,cache,7337.0,48841.0,6.656807959656535
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000147651,0.00087261,5.909949814088628,cache,7337.0,46845.0,6.3847621643723595
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,8,0.000147651,0.012685609,85.91617395073519,cache,7337.0,46845.0,6.3847621643723595
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,16,0.000147651,2.036e-6,0.01378927335405788,cache,7337.0,37424.0,5.100722366089682
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000147651,0.000970803,6.574984253408375,cache,7337.0,34744.0,4.735450456589887
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,16,0.000147651,0.013189442000000001,89.32849760584081,cache,7337.0,34744.0,4.735450456589887
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,32,0.000147651,1.692e-6,0.011459455066338867,cache,7337.0,29838.0,4.06678478942347
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000147651,0.0013527300000000001,9.161671780075991,cache,7337.0,26599.0,3.625323701785471
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,32,0.000147651,0.014125038000000001,95.66503443931975,cache,7337.0,26599.0,3.625323701785471
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,64,0.000147651,1.562e-6,0.010579000480863658,cache,7337.0,23838.0,3.2490118577075098
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000147651,0.0021731240000000002,14.71797685081713,cache,7337.0,21024.0,2.8654763527327245
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,64,0.000147651,0.015658458,106.05047036593047,cache,7337.0,21024.0,2.8654763527327245
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,128,0.000147651,1.5750000000000002e-6,0.01066704593941118,cache,7337.0,18224.0,2.48384898459861
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000147651,0.0035865100000000002,24.29045519502069,cache,7337.0,15517.0,2.1148970969060925
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,128,0.000147651,0.017706017,119.91802967809227,cache,7337.0,15517.0,2.1148970969060925
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,256,0.000147651,1.503e-6,0.010179409553609525,cache,7337.0,13832.0,1.885239198582527
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000147651,0.006360137,43.07547527615797,cache,7337.0,12850.0,1.751397028758348
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,256,0.000147651,0.019780815,133.97007131682142,cache,7337.0,12850.0,1.751397028758348
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,512,0.000147651,1.486e-6,0.010064273184739691,cache,7337.0,10607.0,1.4456862477851984
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000147651,0.011692843000000001,79.19244028147457,cache,7337.0,10147.0,1.382990323020308
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,512,0.000147651,0.018117278,122.70338839560857,cache,7337.0,10147.0,1.382990323020308
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,1024,0.000147651,1.4930000000000001e-6,0.01011168227780374,cache,7337.0,8625.0,1.1755485893416928
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000147651,0.021940389,148.59627770892172,cache,7337.0,8467.0,1.1540139021398392
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000147651,0.015501273000000001,104.98589918117725,cache,7337.0,8467.0,1.1540139021398392
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,2048,0.000147651,1.5150000000000001e-6,0.010260682284576468,cache,7337.0,8003.0,1.0907727954204716
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000147651,0.040180336000000004,272.1304698241123,cache,7337.0,7838.0,1.0682840397982827
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000147651,0.017535872,118.76568394389473,cache,7337.0,7838.0,1.0682840397982827
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,4096,0.000147651,1.475e-6,0.009989773181353327,cache,7337.0,7406.0,1.0094043887147335
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000147651,0.06703735400000001,454.0257363648062,cache,7337.0,7378.0,1.0055881150333923
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000147651,0.010282278,69.63906780177581,cache,7337.0,7378.0,1.0055881150333923
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,8192,0.000147651,1.4650000000000002e-6,0.009922045905547542,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000147651,0.08331925600000001,564.2986231044829,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000147651,0.008269657,56.00813404582427,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,16384,0.000147651,1.464e-6,0.009915273177966963,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000147651,0.083245655,563.8001435818247,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000147651,0.008196671,55.51381975062818,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,32768,0.000147651,1.469e-6,0.009949136815869855,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000147651,0.08328713800000001,564.08109664005,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000147651,0.008218764,55.663449621065894,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_equal,vertices,65536,0.000147651,1.5160000000000002e-6,0.010267455012157048,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000147651,0.08363261400000001,566.4209114736778,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000147651,0.008230546,55.743245897420266,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,2,0.000132006,6.620000000000001e-7,0.005014923564080421,bottle_conn,229878.0,125952.0,0.5479080207762378
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,2,0.000132006,0.0009416200000000001,7.13316061391149,bottle_conn,229878.0,139110.0,0.6051470780152951
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,2,0.000132006,0.0006030780000000001,4.568565065224308,bottle_conn,229878.0,123025.0,0.5351751798780222
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000132006,0.004350459,32.95652470342257,bottle_conn,229878.0,119203.0,0.5185489694533623
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000132006,0.004655956,35.270790721633865,bottle_conn,229878.0,120386.0,0.5236951774419475
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000132006,0.009139518000000001,69.2356256533794,bottle_conn,229878.0,119896.57,0.5215660915790115
Mallya/lhr07,rows,spectral_order,balance_work,parts,2,0.000132006,4.2600000000000003e-7,0.003227126039725467,total_conn,7337.0,103.0,0.01403843532779065
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,2,0.000132006,0.014288189000000001,108.23893610896477,total_conn,7337.0,32.0,0.0043614556358184545
Mallya/lhr07,rows,spectral_order,balance_work,parts,2,0.000132006,4.2400000000000004e-7,0.003211975213247883,total_hypercut,7337.0,103.0,0.01403843532779065
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,2,0.000132006,0.020724101,156.99362907746618,total_hypercut,7337.0,32.0,0.0043614556358184545
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,4,0.000132006,6.960000000000001e-7,0.005272487614199356,bottle_conn,229878.0,80938.0,0.35209110919705233
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,4,0.000132006,0.00043214900000000005,3.2737072557308005,bottle_conn,229878.0,85755.0,0.37304570250306684
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,4,0.000132006,0.001077171,8.160015453843007,bottle_conn,229878.0,77359.0,0.33652198122482363
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000132006,0.0047657590000000005,36.10259382149297,bottle_conn,229878.0,73180.0,0.31834277312313486
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000132006,0.004165033,31.551846128206297,bottle_conn,229878.0,74352.73,0.32344430524017087
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000132006,0.009294259000000001,70.40785267336334,bottle_conn,229878.0,73414.05,0.31936092188030174
Mallya/lhr07,rows,spectral_order,balance_work,parts,4,0.000132006,1.1150000000000001e-6,0.008446585761253277,total_conn,7337.0,595.0,0.08109581572849939
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,4,0.000132006,0.020475463000000003,155.1100934805994,total_conn,7337.0,156.0,0.021262096224614967
Mallya/lhr07,rows,spectral_order,balance_work,parts,4,0.000132006,1.1120000000000001e-6,0.008423859521536901,total_hypercut,7337.0,595.0,0.08109581572849939
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,4,0.000132006,0.032874024,249.03431662197175,total_hypercut,7337.0,156.0,0.021262096224614967
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,8,0.000132006,7.61e-7,0.0057648894747208464,bottle_conn,229878.0,53845.0,0.23423294095128722
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,8,0.000132006,0.0008958140000000001,6.786161235095375,bottle_conn,229878.0,61767.0,0.26869469892725706
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,8,0.000132006,0.001075928,8.150599215187189,bottle_conn,229878.0,57150.0,0.24861013233106255
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000132006,0.004548288,34.45516112903959,bottle_conn,229878.0,45146.0,0.1963911292076667
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000132006,0.004156539,31.487500568155994,bottle_conn,229878.0,44633.81,0.19416303430515316
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000132006,0.010157021,76.94363135009016,bottle_conn,229878.0,43661.12,0.18993170290327915
Mallya/lhr07,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000132006,0.004577162,34.67389361089648,bottle_conn,229878.0,44626.0,0.1941290597621347
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000132006,0.0047303580000000005,35.834416617426484,bottle_conn,229878.0,44767.28,0.19474364662995153
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000132006,0.009540927000000001,72.27646470614972,bottle_conn,229878.0,46976.82,0.20435544071202985
Mallya/lhr07,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000132006,0.002743872,20.785964274351166,bottle_conn,229878.0,44626.0,0.1941290597621347
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000132006,0.003069645,23.25382937139221,bottle_conn,229878.0,44745.26,0.19464785668920037
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000132006,0.006739554,51.05490659515477,bottle_conn,229878.0,46977.79,0.2043596603415725
Mallya/lhr07,rows,spectral_order,balance_work,parts,8,0.000132006,1.4880000000000002e-6,0.01127221489932276,total_conn,7337.0,1131.0,0.1541501976284585
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,8,0.000132006,0.042277095,320.26646516067456,total_conn,7337.0,409.0,0.05574485484530462
Mallya/lhr07,rows,spectral_order,split_conn__dynamic,parts,8,0.000132006,0.11915278500000001,902.6315849279579,total_conn,7337.0,409.0,0.05574485484530462
Mallya/lhr07,rows,spectral_order,split_conn__trans,parts,8,0.000132006,0.09723044800000001,736.5608229928944,total_conn,7337.0,409.0,0.05574485484530462
Mallya/lhr07,rows,spectral_order,balance_work,parts,8,0.000132006,1.491e-6,0.011294941139039135,total_hypercut,7337.0,1131.0,0.1541501976284585
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,8,0.000132006,0.072882287,552.1134418132509,total_hypercut,7337.0,409.0,0.05574485484530462
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,16,0.000132006,8.91e-7,0.006749693195763829,bottle_conn,229878.0,37740.0,0.16417404014303238
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,16,0.000132006,0.000440734,3.3387421783858313,bottle_conn,229878.0,46585.0,0.20265097138482152
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,16,0.000132006,0.0005785730000000001,4.382929563807706,bottle_conn,229878.0,42440.0,0.18461966782380218
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000132006,0.004872595,36.911920670272565,bottle_conn,229878.0,28004.0,0.12182113990899521
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000132006,0.00439049,33.25977607078467,bottle_conn,229878.0,27847.83,0.12114177955263228
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000132006,0.010373903,78.58660212414587,bottle_conn,229878.0,27522.53,0.11972668110911004
Mallya/lhr07,rows,spectral_order,balance_work,parts,16,0.000132006,2.8000000000000003e-6,0.021211157068618095,total_conn,7337.0,2301.0,0.31361591931307076
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,16,0.000132006,0.09011682800000001,682.6722118691575,total_conn,7337.0,999.0,0.13615919313070737
Mallya/lhr07,rows,spectral_order,balance_work,parts,16,0.000132006,2.802e-6,0.021226307895095678,total_hypercut,7337.0,2178.0,0.29685157421289354
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,16,0.000132006,0.15381718700000002,1165.228754753572,total_hypercut,7337.0,999.0,0.13615919313070737
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,32,0.000132006,1.184e-6,0.008969289274729937,bottle_conn,229878.0,30369.0,0.13210920575261662
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,32,0.000132006,0.00043696500000000004,3.3101904458888236,bottle_conn,229878.0,40397.0,0.17573234498299098
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,32,0.000132006,0.0010243350000000001,7.759760919958185,bottle_conn,229878.0,34121.68,0.14843386491965305
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000132006,0.0052041710000000005,39.423745890338324,bottle_conn,229878.0,21464.0,0.09337126649788148
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000132006,0.005250774000000001,39.77678287350575,bottle_conn,229878.0,21016.98,0.09142666979876282
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000132006,0.011198044,84.8298107661773,bottle_conn,229878.0,20734.18,0.09019645203107736
Mallya/lhr07,rows,spectral_order,balance_work,parts,32,0.000132006,5.495000000000001e-6,0.041626895747163016,total_conn,7337.0,4278.0,0.5830721003134797
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,32,0.000132006,0.16172581500000002,1225.1398800054544,total_conn,7337.0,2092.0,0.28513016219163145
Mallya/lhr07,rows,spectral_order,balance_work,parts,32,0.000132006,5.441e-6,0.04121782343226823,total_hypercut,7337.0,3918.0,0.534005724410522
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,32,0.000132006,0.27107538200000003,2053.5080375134467,total_hypercut,7337.0,1908.0,0.2600517922856753
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,64,0.000132006,1.6650000000000002e-6,0.012613063042588975,bottle_conn,229878.0,26866.0,0.11687068793011945
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,64,0.000132006,0.000446221,3.380308470827084,bottle_conn,229878.0,38910.0,0.16926369639547933
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,64,0.000132006,0.001022692,7.747314516006848,bottle_conn,229878.0,36297.0,0.15789679743168114
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000132006,0.006400941,48.489773192127636,bottle_conn,229878.0,16180.0,0.07038516082443731
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000132006,0.005609317,42.492894262382016,bottle_conn,229878.0,15509.3,0.06746752625305596
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000132006,0.013763402000000001,104.26345772161872,bottle_conn,229878.0,15391.27,0.0669540799902557
Mallya/lhr07,rows,spectral_order,balance_work,parts,64,0.000132006,1.0438e-5,0.07907216338651274,total_conn,7337.0,7830.0,1.0671936758893281
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,64,0.000132006,0.330532845,2503.9228898686424,total_conn,7337.0,4505.0,0.6140111762300667
Mallya/lhr07,rows,spectral_order,balance_work,parts,64,0.000132006,1.0534000000000001e-5,0.0797994030574368,total_hypercut,7337.0,5628.0,0.7670710099495707
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,64,0.000132006,0.45762531500000003,3466.7008696574403,total_hypercut,7337.0,3751.0,0.5112443778110944
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,128,0.000132006,2.68e-6,0.020302107479963034,bottle_conn,229878.0,17505.0,0.07614908777699475
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,128,0.000132006,0.000495125,3.7507764798569765,bottle_conn,229878.0,29719.0,0.12928161894570164
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,128,0.000132006,0.0006593170000000001,4.9945987303607415,bottle_conn,229878.0,26074.0,0.11342538215923229
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000132006,0.007393144000000001,56.00612093389695,bottle_conn,229878.0,13681.0,0.059514177085236514
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000132006,0.007091575,53.72161113888763,bottle_conn,229878.0,11209.5,0.04876282201863597
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000132006,0.016356446,123.90683756798934,bottle_conn,229878.0,11179.59,0.048632709524182395
Mallya/lhr07,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000132006,0.006174870000000001,46.777191945820654,bottle_conn,229878.0,14309.0,0.06224606095407129
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000132006,0.006015803,45.57219368816569,bottle_conn,229878.0,11053.84,0.04808568023038307
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000132006,0.013923952000000002,105.47969031710682,bottle_conn,229878.0,11204.64,0.04874168036958734
Mallya/lhr07,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000132006,0.004040309000000001,30.607010287411185,bottle_conn,229878.0,14309.0,0.06224606095407129
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000132006,0.00278822,21.121918700665123,bottle_conn,229878.0,11062.58,0.048123700397602207
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000132006,0.008370436,63.40951168886263,bottle_conn,229878.0,11195.32,0.048701137124909734
Mallya/lhr07,rows,spectral_order,balance_work,parts,128,0.000132006,4.337e-5,0.32854567216641667,total_conn,7337.0,12785.0,1.7425378219980918
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,128,0.000132006,0.550625137,4171.212952441556,total_conn,7337.0,8667.0,1.1812729998637046
Mallya/lhr07,rows,spectral_order,split_conn__dynamic,parts,128,0.000132006,0.191165137,1448.1549096253202,total_conn,7337.0,8667.0,1.1812729998637046
Mallya/lhr07,rows,spectral_order,split_conn__trans,parts,128,0.000132006,0.08619159500000001,652.9369498356136,total_conn,7337.0,8667.0,1.1812729998637046
Mallya/lhr07,rows,spectral_order,balance_work,parts,128,0.000132006,4.3225e-5,0.3274472372467918,total_hypercut,7337.0,6529.0,0.889873245195584
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,128,0.000132006,0.7954265220000001,6025.6846052452165,total_hypercut,7337.0,5121.0,0.6979691972195721
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,256,0.000132006,5.149e-6,0.03900580276654092,bottle_conn,229878.0,15882.0,0.06908882102680552
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,256,0.000132006,0.0005433300000000001,4.115949275032953,bottle_conn,229878.0,23286.0,0.10129720982434161
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,256,0.000132006,0.0007295950000000001,5.526983621956578,bottle_conn,229878.0,24019.44,0.10448777177459348
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000132006,0.0138203,104.69448358407952,bottle_conn,229878.0,10493.0,0.045645951330705856
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000132006,0.012928357000000001,97.93764677363151,bottle_conn,229878.0,8273.75,0.03599191745186577
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000132006,0.033873394,256.6049573504235,bottle_conn,229878.0,8259.54,0.035930102054133065
Mallya/lhr07,rows,spectral_order,balance_work,parts,256,0.000132006,9.1975e-5,0.6967486326379104,total_conn,7337.0,20541.0,2.79964563172959
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,256,0.000132006,1.030499858,7806.462266866658,total_conn,7337.0,14513.0,1.9780564263322884
Mallya/lhr07,rows,spectral_order,balance_work,parts,256,0.000132006,9.1476e-5,0.6929685014317531,total_hypercut,7337.0,6889.0,0.9389396210985417
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,256,0.000132006,1.32807044,10060.682393224552,total_hypercut,7337.0,6305.0,0.8593430557448548
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,512,0.000132006,9.163e-6,0.06941351150705272,bottle_conn,229878.0,13560.0,0.05898781092579542
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,512,0.000132006,0.000664869,5.036657424662516,bottle_conn,229878.0,15076.0,0.06558261338623096
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,512,0.000132006,0.000811738,6.149250791630684,bottle_conn,229878.0,14581.67,0.06343221186890438
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000132006,0.015979642000000002,121.05239155795951,bottle_conn,229878.0,7630.0,0.03319151897963268
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000132006,0.014651099,110.98812932745483,bottle_conn,229878.0,6604.7,0.028731327051740488
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000132006,0.04233118,320.67618138569463,bottle_conn,229878.0,6592.56,0.028678516430454416
Mallya/lhr07,rows,spectral_order,balance_work,parts,512,0.000132006,0.00021896,1.658712482765935,total_conn,7337.0,34943.0,4.762573258825133
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,512,0.000132006,1.8212302720000002,13796.571913397878,total_conn,7337.0,24591.0,3.3516423606378627
Mallya/lhr07,rows,spectral_order,balance_work,parts,512,0.000132006,0.000219007,1.6590685271881582,total_hypercut,7337.0,7129.0,0.9716505383671801
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,512,0.000132006,2.238645606,16958.665560656333,total_hypercut,7337.0,6924.0,0.943709963200218
Mallya/lhr07,rows,spectral_order,split_equal__split_equal,parts,1024,0.000132006,1.7339e-5,0.13135009014741755,bottle_conn,229878.0,12849.0,0.055894865972385355
Mallya/lhr07,rows,spectral_order,balance_work__split_equal,parts,1024,0.000132006,0.000724831,5.490894353286972,bottle_conn,229878.0,11242.0,0.04890420135898172
Mallya/lhr07,rows,spectral_order,balance_work__map_local,parts,1024,0.000132006,0.001371746,10.391542808660214,bottle_conn,229878.0,10933.12,0.04756053210833573
Mallya/lhr07,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000132006,0.028062388,212.58418556732272,bottle_conn,229878.0,6825.0,0.02968966147260721
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000132006,0.025130911000000002,190.37703589230796,bottle_conn,229878.0,6186.26,0.026911057169455105
Mallya/lhr07,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000132006,0.062501163,473.47213763010774,bottle_conn,229878.0,6183.36,0.02689844178216271
Mallya/lhr07,rows,spectral_order,balance_work,parts,1024,0.000132006,0.000276862,2.0973440601184796,total_conn,7337.0,59288.0,8.080686929262642
Mallya/lhr07,rows,spectral_order,split_conn__convex,parts,1024,0.000132006,2.512627095,19034.188559610928,total_conn,7337.0,45303.0,6.1745945209213575
Mallya/lhr07,rows,spectral_order,balance_work,parts,1024,0.000132006,0.000276739,2.0964122842901083,total_hypercut,7337.0,7161.0,0.9760119940029985
Mallya/lhr07,rows,spectral_order,split_hypercut__convex,parts,1024,0.000132006,3.541714326,26829.949593200312,total_hypercut,7337.0,7113.0,0.9694698105492708
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,2,0.000132006,4.7930000000000005e-6,0.03630895565353091,cache,7337.0,93875.0,12.794738994139294
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000132006,0.0007347230000000001,5.565830341045104,cache,7337.0,90459.0,12.329153605015675
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,2,0.000132006,0.011359599000000001,86.05365665197039,cache,7337.0,90459.0,12.329153605015675
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,4,0.000132006,3.1440000000000003e-6,0.023817099222762605,cache,7337.0,60554.0,8.253237017854708
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000132006,0.0006945300000000001,5.261351756738331,cache,7337.0,57933.0,7.8960065421834535
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,4,0.000132006,0.011943483000000001,90.4768192354893,cache,7337.0,57933.0,7.8960065421834535
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,8,0.000132006,2.3370000000000002e-6,0.017703740739057318,cache,7337.0,42489.0,5.791059015946572
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000132006,0.000797237,6.039399724254959,cache,7337.0,39905.0,5.438871473354232
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,8,0.000132006,0.012548744,95.0619214278139,cache,7337.0,39905.0,5.438871473354232
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,16,0.000132006,2.002e-6,0.015165977304061938,cache,7337.0,32375.0,4.412566444050702
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000132006,0.00099336,7.525112494886597,cache,7337.0,30059.0,4.096906092408341
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,16,0.000132006,0.013533884000000001,102.52476402587763,cache,7337.0,30059.0,4.096906092408341
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,32,0.000132006,1.639e-6,0.012416102298380378,cache,7337.0,24906.0,3.3945754395529506
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000132006,0.001446577,10.958418556732271,cache,7337.0,23369.0,3.185089273545046
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,32,0.000132006,0.01631144,123.56589851976426,cache,7337.0,23369.0,3.185089273545046
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,64,0.000132006,1.57e-6,0.011893398784903716,cache,7337.0,18522.0,2.5244650402071693
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000132006,0.002109132,15.97754647516022,cache,7337.0,16851.0,2.296715278724274
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,64,0.000132006,0.018153919,137.52343832856084,cache,7337.0,16851.0,2.296715278724274
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,128,0.000132006,1.534e-6,0.011620683908307198,cache,7337.0,13960.0,1.9026850211258008
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000132006,0.0035939130000000002,27.22537611926731,cache,7337.0,12378.0,1.6870655581300258
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,128,0.000132006,0.018726598,141.8617184067391,cache,7337.0,12378.0,1.6870655581300258
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,256,0.000132006,1.531e-6,0.011597957668590822,cache,7337.0,10868.0,1.4812593703148427
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000132006,0.006359404000000001,48.17511325242793,cache,7337.0,10185.0,1.3881695515878425
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,256,0.000132006,0.02015903,152.71298274320867,cache,7337.0,10185.0,1.3881695515878425
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,512,0.000132006,1.523e-6,0.011537354362680484,cache,7337.0,9172.0,1.2501022216164646
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000132006,0.011711530000000001,88.71967940851175,cache,7337.0,8684.0,1.183590023170233
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,512,0.000132006,0.020258496,153.46647879641836,cache,7337.0,8684.0,1.183590023170233
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,1024,0.000132006,1.486e-6,0.011257064072845175,cache,7337.0,8175.0,1.1142156194629957
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000132006,0.021945967,166.24976894989624,cache,7337.0,7971.0,1.086411339784653
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000132006,0.021151226000000002,160.22927745708532,cache,7337.0,7971.0,1.086411339784653
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,2048,0.000132006,1.511e-6,0.011446449403814979,cache,7337.0,7637.0,1.040888646585798
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000132006,0.040194066,304.4866596972865,cache,7337.0,7616.0,1.0380264413247922
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000132006,0.019854535,150.40630728906262,cache,7337.0,7616.0,1.0380264413247922
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,4096,0.000132006,1.5040000000000001e-6,0.011393421511143434,cache,7337.0,7374.0,1.005042933078915
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000132006,0.06751486300000001,511.45298698544013,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000132006,0.010185644,77.1604624032241,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,8192,0.000132006,1.4650000000000002e-6,0.01109798039483054,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000132006,0.083242614,630.597200127267,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000132006,0.008224584,62.304622517158315,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,16384,0.000132006,1.46e-6,0.011060103328636578,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000132006,0.083254927,630.6904761904763,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000132006,0.008258047000000001,62.55811857036802,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,32768,0.000132006,1.463e-6,0.011082829568352954,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000132006,0.08329024900000001,630.9580549368969,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000132006,0.008215555000000001,62.236224111025265,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_equal,vertices,65536,0.000132006,1.469e-6,0.011128282047785707,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000132006,0.083230595,630.50615123555,cache,7337.0,7337.0,1.0
Mallya/lhr07,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000132006,0.008226886000000001,62.32206111843402,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,2,0.00014690500000000002,6.6e-7,0.004492699363534257,bottle_conn,229878.0,126663.0,0.5510009657296479
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,2,0.00014690500000000002,0.000729562,4.9662162622102715,bottle_conn,229878.0,137149.0,0.59661646612551
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,2,0.00014690500000000002,0.000529611,3.6051257615465775,bottle_conn,229878.0,120628.8,0.524751389867669
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00014690500000000002,0.004363084000000001,29.700037439161363,bottle_conn,229878.0,120880.0,0.5258441434152028
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00014690500000000002,0.003912346000000001,26.63180967291787,bottle_conn,229878.0,120085.0,0.5223857872436684
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00014690500000000002,0.00901269,61.35046458595691,bottle_conn,229878.0,119760.0,0.5209719938402109
Mallya/lhr07,cols,spectral_order,balance_work,parts,2,0.00014690500000000002,4.06e-7,0.0027636908205983454,total_conn,7337.0,93.0,0.012675480441597383
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,2,0.00014690500000000002,0.014601311,99.39287975222082,total_conn,7337.0,32.0,0.0043614556358184545
Mallya/lhr07,cols,spectral_order,balance_work,parts,2,0.00014690500000000002,3.97e-7,0.002702426738368333,total_hypercut,7337.0,93.0,0.012675480441597383
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,2,0.00014690500000000002,0.018432188000000002,125.47012014567237,total_hypercut,7337.0,32.0,0.0043614556358184545
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,4,0.00014690500000000002,7.000000000000001e-7,0.004764984173445424,bottle_conn,229878.0,84683.0,0.36838235933843166
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,4,0.00014690500000000002,0.000395045,2.6891188182839247,bottle_conn,229878.0,88884.0,0.38665727037820063
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,4,0.00014690500000000002,0.0005494520000000001,3.7401858343827645,bottle_conn,229878.0,72676.79,0.31615374241989225
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00014690500000000002,0.004480358,30.498335659099418,bottle_conn,229878.0,72733.0,0.3163982634266872
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00014690500000000002,0.004380206,29.816588952043837,bottle_conn,229878.0,73545.77,0.3199339214713892
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00014690500000000002,0.009136205000000001,62.19124604336136,bottle_conn,229878.0,72494.2,0.3153594515351621
Mallya/lhr07,cols,spectral_order,balance_work,parts,4,0.00014690500000000002,9.060000000000001e-7,0.006167250944487934,total_conn,7337.0,486.0,0.06623960746899278
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,4,0.00014690500000000002,0.020817292,141.70580987713146,total_conn,7337.0,156.0,0.021262096224614967
Mallya/lhr07,cols,spectral_order,balance_work,parts,4,0.00014690500000000002,9.05e-7,0.006160443824240154,total_hypercut,7337.0,486.0,0.06623960746899278
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,4,0.00014690500000000002,0.030820453,209.79852966202645,total_hypercut,7337.0,156.0,0.021262096224614967
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,8,0.00014690500000000002,7.580000000000001e-7,0.005159797147816616,bottle_conn,229878.0,55305.0,0.24058413593297315
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,8,0.00014690500000000002,0.00040641600000000005,2.766522582621422,bottle_conn,229878.0,60137.0,0.2616039812422241
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,8,0.00014690500000000002,0.0005374900000000001,3.65875906197883,bottle_conn,229878.0,49544.38,0.21552466960735694
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00014690500000000002,0.00469329,31.94778938769953,bottle_conn,229878.0,42484.0,0.18481107369996258
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00014690500000000002,0.0040651360000000004,27.671869575576054,bottle_conn,229878.0,42657.56,0.18556608287874438
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00014690500000000002,0.009455754,64.36645451141894,bottle_conn,229878.0,42227.62,0.18369578646064436
Mallya/lhr07,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00014690500000000002,0.004286511000000001,29.178795820428167,bottle_conn,229878.0,44318.0,0.1927892186290119
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00014690500000000002,0.004134767,28.145856165549162,bottle_conn,229878.0,43583.86,0.18959561158527566
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00014690500000000002,0.009573826,65.17018481331472,bottle_conn,229878.0,43470.61,0.1891029589608401
Mallya/lhr07,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00014690500000000002,0.00251725,17.135223443722133,bottle_conn,229878.0,44318.0,0.1927892186290119
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00014690500000000002,0.002270442,15.45517170960825,bottle_conn,229878.0,43517.66,0.18930763274432527
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00014690500000000002,0.006295157,42.85189067764882,bottle_conn,229878.0,43468.25,0.18909269264566422
Mallya/lhr07,cols,spectral_order,balance_work,parts,8,0.00014690500000000002,1.4030000000000002e-6,0.009550389707634185,total_conn,7337.0,991.0,0.13506882922175276
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,8,0.00014690500000000002,0.040116893,273.0805146182907,total_conn,7337.0,408.0,0.055608559356685294
Mallya/lhr07,cols,spectral_order,split_conn__dynamic,parts,8,0.00014690500000000002,0.118825421,808.858929239985,total_conn,7337.0,408.0,0.055608559356685294
Mallya/lhr07,cols,spectral_order,split_conn__trans,parts,8,0.00014690500000000002,0.09683833300000001,659.1901773254824,total_conn,7337.0,408.0,0.055608559356685294
Mallya/lhr07,cols,spectral_order,balance_work,parts,8,0.00014690500000000002,1.398e-6,0.009516354106395288,total_hypercut,7337.0,991.0,0.13506882922175276
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,8,0.00014690500000000002,0.062958374,428.565222422654,total_hypercut,7337.0,408.0,0.055608559356685294
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,16,0.00014690500000000002,8.920000000000001e-7,0.006071951261019026,bottle_conn,229878.0,45614.0,0.19842699170864544
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,16,0.00014690500000000002,0.000397494,2.705789455770736,bottle_conn,229878.0,46081.0,0.20045850407607513
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,16,0.00014690500000000002,0.00054149,3.6859875429699462,bottle_conn,229878.0,38958.0,0.16947250280583614
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00014690500000000002,0.005132648,34.938552125523294,bottle_conn,229878.0,29677.0,0.12909891333663945
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00014690500000000002,0.004690502,31.928811136448722,bottle_conn,229878.0,28216.44,0.122745282280166
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00014690500000000002,0.010329647,70.31514924611143,bottle_conn,229878.0,27957.31,0.12161803217358773
Mallya/lhr07,cols,spectral_order,balance_work,parts,16,0.00014690500000000002,2.841e-6,0.01933902862394064,total_conn,7337.0,2085.0,0.28417609377129616
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,16,0.00014690500000000002,0.083823428,570.59615397706,total_conn,7337.0,1000.0,0.1362954886193267
Mallya/lhr07,cols,spectral_order,balance_work,parts,16,0.00014690500000000002,2.859e-6,0.019461556788400666,total_hypercut,7337.0,2053.0,0.2798146381354777
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,16,0.00014690500000000002,0.133628631,909.6261597631121,total_hypercut,7337.0,938.0,0.12784516832492845
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,32,0.00014690500000000002,1.333e-6,0.009073891290289642,bottle_conn,229878.0,35518.0,0.15450804339693228
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,32,0.00014690500000000002,0.00046877400000000004,3.1910009870324356,bottle_conn,229878.0,41270.0,0.17953001157135523
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,32,0.00014690500000000002,0.000544836,3.7087641673190155,bottle_conn,229878.0,29727.82,0.1293199871236047
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00014690500000000002,0.005559691,37.84548517749566,bottle_conn,229878.0,22832.0,0.09932224919305023
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00014690500000000002,0.004891461000000001,33.29676321432218,bottle_conn,229878.0,22008.31,0.09573908768999209
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00014690500000000002,0.011319032000000001,77.05001191246043,bottle_conn,229878.0,21853.3,0.0950647734885461
Mallya/lhr07,cols,spectral_order,balance_work,parts,32,0.00014690500000000002,6.216e-6,0.04231305946019536,total_conn,7337.0,4189.0,0.5709418018263596
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,32,0.00014690500000000002,0.15332773200000002,1043.7203090432592,total_conn,7337.0,2165.0,0.2950797328608423
Mallya/lhr07,cols,spectral_order,balance_work,parts,32,0.00014690500000000002,6.241e-6,0.04248323746638984,total_hypercut,7337.0,3843.0,0.5237835627640726
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,32,0.00014690500000000002,0.225153124,1532.6443892311356,total_hypercut,7337.0,1813.0,0.24710372086683932
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,64,0.00014690500000000002,1.6710000000000002e-6,0.011374697934039005,bottle_conn,229878.0,29536.0,0.12848554450621635
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,64,0.00014690500000000002,0.000689156,4.691167761478506,bottle_conn,229878.0,36208.0,0.15750963554581127
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,64,0.00014690500000000002,0.000559212,3.8066233280010886,bottle_conn,229878.0,24629.94,0.107143528306319
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00014690500000000002,0.006106482000000001,41.56755726489909,bottle_conn,229878.0,17869.0,0.07773253638886714
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00014690500000000002,0.0053807460000000005,36.627385044756814,bottle_conn,229878.0,16399.26,0.07133897110641296
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00014690500000000002,0.013111568,89.25202001293353,bottle_conn,229878.0,16353.45,0.0711396914885287
Mallya/lhr07,cols,spectral_order,balance_work,parts,64,0.00014690500000000002,1.3103000000000001e-5,0.08919369660665055,total_conn,7337.0,7793.0,1.0621507428104129
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,64,0.00014690500000000002,0.30614982300000004,2083.9986589973114,total_conn,7337.0,4326.0,0.5896142837672073
Mallya/lhr07,cols,spectral_order,balance_work,parts,64,0.00014690500000000002,1.3186e-5,0.08975868758721622,total_hypercut,7337.0,6038.0,0.8229521602834946
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,64,0.00014690500000000002,0.41840337400000005,2848.122078894524,total_hypercut,7337.0,2836.0,0.38653400572441055
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,128,0.00014690500000000002,2.686e-6,0.01828392498553487,bottle_conn,229878.0,23263.0,0.1011971567527123
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,128,0.00014690500000000002,0.00047445500000000004,3.2296722371600692,bottle_conn,229878.0,26293.0,0.11437806140648518
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,128,0.00014690500000000002,0.0005919,4.029134474660495,bottle_conn,229878.0,19411.78,0.08444383542574757
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00014690500000000002,0.008569002000000001,58.33022701746026,bottle_conn,229878.0,14000.0,0.060901869687399406
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00014690500000000002,0.007718658000000001,52.54183315748273,bottle_conn,229878.0,11483.9,0.049956498664509
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00014690500000000002,0.018465955000000003,125.69997617507913,bottle_conn,229878.0,11433.74,0.049738295965686144
Mallya/lhr07,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00014690500000000002,0.006157911,41.91764065212212,bottle_conn,229878.0,14309.0,0.06224606095407129
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00014690500000000002,0.005549050000000001,37.773050610939045,bottle_conn,229878.0,11466.74,0.049881850372806444
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00014690500000000002,0.013788888000000001,93.86261869915931,bottle_conn,229878.0,12124.92,0.05274502127215305
Mallya/lhr07,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00014690500000000002,0.003245902,22.095245226506925,bottle_conn,229878.0,14309.0,0.06224606095407129
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00014690500000000002,0.002560241,17.427868350294407,bottle_conn,229878.0,11459.77,0.04985152994196922
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00014690500000000002,0.008068009000000001,54.91990742316463,bottle_conn,229878.0,12125.07,0.05274567379218542
Mallya/lhr07,cols,spectral_order,balance_work,parts,128,0.00014690500000000002,3.9383000000000006e-5,0.2680848167182873,total_conn,7337.0,13128.0,1.789287174594521
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,128,0.00014690500000000002,0.608794426,4144.136863959701,total_conn,7337.0,8756.0,1.1934032983508245
Mallya/lhr07,cols,spectral_order,split_conn__dynamic,parts,128,0.00014690500000000002,0.19679526,1339.6089990129674,total_conn,7337.0,8756.0,1.1934032983508245
Mallya/lhr07,cols,spectral_order,split_conn__trans,parts,128,0.00014690500000000002,0.08917256400000001,607.0083659507845,total_conn,7337.0,8756.0,1.1934032983508245
Mallya/lhr07,cols,spectral_order,balance_work,parts,128,0.00014690500000000002,3.923e-5,0.2670433273203771,total_hypercut,7337.0,7035.0,0.9588387624369633
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,128,0.00014690500000000002,0.69362568,4721.5934107076,total_hypercut,7337.0,5929.0,0.808095952023988
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,256,0.00014690500000000002,5.128000000000001e-6,0.034906912630611624,bottle_conn,229878.0,16039.0,0.06977179199401422
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,256,0.00014690500000000002,0.0005886040000000001,4.006698206323815,bottle_conn,229878.0,19476.0,0.08472320100227076
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,256,0.00014690500000000002,0.0006434040000000001,4.379728395902114,bottle_conn,229878.0,15062.8,0.06552519162338283
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00014690500000000002,0.012146204,82.68067118205643,bottle_conn,229878.0,10590.0,0.04606791428496855
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00014690500000000002,0.010771111,73.32024777917701,bottle_conn,229878.0,8258.41,0.03592518640322258
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00014690500000000002,0.026554176000000002,180.75746911269187,bottle_conn,229878.0,8241.1,0.03584988559148766
Mallya/lhr07,cols,spectral_order,balance_work,parts,256,0.00014690500000000002,9.453100000000001e-5,0.6434838841428133,total_conn,7337.0,19440.0,2.649584298759711
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,256,0.00014690500000000002,1.008388455,6864.22146965726,total_conn,7337.0,14323.0,1.9521602834946163
Mallya/lhr07,cols,spectral_order,balance_work,parts,256,0.00014690500000000002,9.425e-5,0.6415710833531874,total_hypercut,7337.0,7095.0,0.967016491754123
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,256,0.00014690500000000002,1.091649248,7430.987699533711,total_hypercut,7337.0,7030.0,0.9581572849938667
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,512,0.00014690500000000002,9.246000000000001e-6,0.06293863381096627,bottle_conn,229878.0,13109.0,0.057025900695151344
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,512,0.00014690500000000002,0.0005923230000000001,4.032013886525306,bottle_conn,229878.0,14627.0,0.06362940342268508
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,512,0.00014690500000000002,0.0007173500000000001,4.883087709744393,bottle_conn,229878.0,12383.0,0.053867703738504774
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00014690500000000002,0.019341983,131.66320411150062,bottle_conn,229878.0,7585.0,0.032995762969923174
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00014690500000000002,0.017376624,118.28476906844558,bottle_conn,229878.0,6255.39,0.027211781901704382
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00014690500000000002,0.043917962000000005,298.95484837139645,bottle_conn,229878.0,6226.65,0.027086759063503246
Mallya/lhr07,cols,spectral_order,balance_work,parts,512,0.00014690500000000002,0.00017743700000000002,1.207834995405194,total_conn,7337.0,28822.0,3.9283085729862344
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,512,0.00014690500000000002,1.589521058,10820.060978183179,total_conn,7337.0,21932.0,2.989232656399073
Mallya/lhr07,cols,spectral_order,balance_work,parts,512,0.00014690500000000002,0.000177648,1.209271297777475,total_hypercut,7337.0,7127.0,0.9713779473899414
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,512,0.00014690500000000002,2.0601991010000003,14024.023014873557,total_hypercut,7337.0,7073.0,0.9640179910044977
Mallya/lhr07,cols,spectral_order,split_equal__split_equal,parts,1024,0.00014690500000000002,1.7449000000000002e-5,0.11877744120349885,bottle_conn,229878.0,10781.0,0.04689878979284664
Mallya/lhr07,cols,spectral_order,balance_work__split_equal,parts,1024,0.00014690500000000002,0.00084234,5.733909669514311,bottle_conn,229878.0,11028.0,0.04797327277947433
Mallya/lhr07,cols,spectral_order,balance_work__map_local,parts,1024,0.00014690500000000002,0.0009603270000000001,6.537061366189033,bottle_conn,229878.0,10116.11,0.04400642949738557
Mallya/lhr07,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00014690500000000002,0.029364625000000002,199.8885334059426,bottle_conn,229878.0,5270.0,0.022925203803756775
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00014690500000000002,0.027211432,185.23148973826622,bottle_conn,229878.0,4475.48,0.019468935696325875
Mallya/lhr07,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00014690500000000002,0.067651325,460.5107041965896,bottle_conn,229878.0,4475.51,0.01946906620033235
Mallya/lhr07,cols,spectral_order,balance_work,parts,1024,0.00014690500000000002,0.000413786,2.8166910588475544,total_conn,7337.0,43894.0,5.982554177456726
Mallya/lhr07,cols,spectral_order,split_conn__convex,parts,1024,0.00014690500000000002,2.618075176,17821.55254075763,total_conn,7337.0,33616.0,4.581709145427286
Mallya/lhr07,cols,spectral_order,balance_work,parts,1024,0.00014690500000000002,0.000413858,2.8171811715053945,total_hypercut,7337.0,7133.0,0.9721957203216574
Mallya/lhr07,cols,spectral_order,split_hypercut__convex,parts,1024,0.00014690500000000002,3.8200580050000004,26003.594193526427,total_hypercut,7337.0,7118.0,0.9701512879923675
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,2,0.00014690500000000002,4.8490000000000005e-6,0.033007726081481226,cache,7337.0,93047.0,12.681886329562492
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00014690500000000002,0.000640185,4.357816275824512,cache,7337.0,91562.0,12.47948752896279
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,2,0.00014690500000000002,0.011464105,78.03754126816649,cache,7337.0,91562.0,12.47948752896279
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,4,0.00014690500000000002,3.304e-6,0.0224907252986624,cache,7337.0,59726.0,8.140384353277906
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00014690500000000002,0.000775656,5.2799836629114045,cache,7337.0,58251.0,7.939348507564399
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,4,0.00014690500000000002,0.012095551000000001,82.33587012014567,cache,7337.0,58251.0,7.939348507564399
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,8,0.00014690500000000002,2.323e-6,0.015812940335591028,cache,7337.0,42271.0,5.761346599427559
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00014690500000000002,0.000786364,5.352874306524624,cache,7337.0,40342.0,5.498432601880878
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,8,0.00014690500000000002,0.012619976000000001,85.90569415608726,cache,7337.0,40342.0,5.498432601880878
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,16,0.00014690500000000002,2.0160000000000003e-6,0.01372315441952282,cache,7337.0,32393.0,4.41501976284585
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00014690500000000002,0.00105364,7.172254177870051,cache,7337.0,30264.0,4.124846667575303
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,16,0.00014690500000000002,0.013531359000000001,92.109587828869,cache,7337.0,30264.0,4.124846667575303
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,32,0.00014690500000000002,1.6870000000000001e-6,0.011483611858003472,cache,7337.0,25369.0,3.457680250783699
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00014690500000000002,0.0013504020000000001,9.192348796841497,cache,7337.0,23393.0,3.1883603652719095
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,32,0.00014690500000000002,0.015980678,108.78239678703925,cache,7337.0,23393.0,3.1883603652719095
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,64,0.00014690500000000002,1.574e-6,0.010714407270004424,cache,7337.0,19031.0,2.5938394439144066
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00014690500000000002,0.002165844,14.743160545931042,cache,7337.0,17581.0,2.3962109854163827
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,64,0.00014690500000000002,0.017836894000000002,121.41788230489092,cache,7337.0,17581.0,2.3962109854163827
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,128,0.00014690500000000002,1.5330000000000002e-6,0.010435315339845479,cache,7337.0,14314.0,1.9509336240970423
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00014690500000000002,0.0035906400000000004,24.441918246485823,cache,7337.0,12438.0,1.6952432874471854
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,128,0.00014690500000000002,0.017997712000000003,122.51258976889827,cache,7337.0,12438.0,1.6952432874471854
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,256,0.00014690500000000002,1.498e-6,0.010197066131173207,cache,7337.0,10939.0,1.4909363500068147
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00014690500000000002,0.006355811,43.264769749157615,cache,7337.0,10212.0,1.3918495297805642
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,256,0.00014690500000000002,0.018641615,126.89571491780401,cache,7337.0,10212.0,1.3918495297805642
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,512,0.00014690500000000002,1.5810000000000002e-6,0.010762057111738879,cache,7337.0,9255.0,1.2614147471718686
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00014690500000000002,0.011696090000000001,79.61669105884755,cache,7337.0,8665.0,1.1810004088864658
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,512,0.00014690500000000002,0.018984042,129.22665668289028,cache,7337.0,8665.0,1.1810004088864658
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,1024,0.00014690500000000002,1.492e-6,0.010156223409686532,cache,7337.0,8275.0,1.1278451683249284
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00014690500000000002,0.021936288,149.3229502059154,cache,7337.0,7977.0,1.0872291127163691
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00014690500000000002,0.019852787,135.14030836254722,cache,7337.0,7977.0,1.0872291127163691
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,2048,0.00014690500000000002,1.4700000000000001e-6,0.01000646676423539,cache,7337.0,7745.0,1.0556085593566853
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00014690500000000002,0.040263426000000005,274.0779823695586,cache,7337.0,7616.0,1.0380264413247922
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00014690500000000002,0.017994512,122.49080698410536,cache,7337.0,7616.0,1.0380264413247922
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,4096,0.00014690500000000002,2.2810000000000003e-6,0.015527041285184303,cache,7337.0,7431.0,1.0128117759302167
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00014690500000000002,0.06703948500000001,456.34583574418843,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00014690500000000002,0.010217843,69.55408597392872,cache,7337.0,7373.0,1.0049066375902957
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,8192,0.00014690500000000002,1.475e-6,0.010040502365474286,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00014690500000000002,0.083244103,566.6526190395152,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00014690500000000002,0.008284211,56.391620434974975,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,16384,0.00014690500000000002,1.5160000000000002e-6,0.010319594295633233,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00014690500000000002,0.083326404,567.2128518430278,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00014690500000000002,0.008283515,56.38688267928252,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,32768,0.00014690500000000002,1.712e-6,0.01165378986419795,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00014690500000000002,0.083662627,569.5015622340968,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00014690500000000002,0.008228292,56.01097307783941,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_equal,vertices,65536,0.00014690500000000002,1.461e-6,0.009945202682005378,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00014690500000000002,0.083280085,566.8975528402709,cache,7337.0,7337.0,1.0
Mallya/lhr07,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00014690500000000002,0.008258233,56.21478506517817,cache,7337.0,7337.0,1.0


==> results/data/results_lanka_48_40.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,2,0.000347642,6.54e-7,0.0018812456492598708,bottle_conn,557735.0,572967.0,1.0273104610612567
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,2,0.000347642,0.001442687,4.149921470938494,bottle_conn,557735.0,544365.0,0.9760280419912682
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,2,0.000347642,0.002676929,7.700246230317396,bottle_conn,557735.0,314809.0,0.5644418944480801
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000347642,0.012103725000000001,34.81663607964516,bottle_conn,557735.0,533087.0,0.9558069692595946
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000347642,0.011510787000000001,33.11103664114233,bottle_conn,557735.0,308282.67,0.5527404053896563
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000347642,0.023735481000000003,68.27564275893018,bottle_conn,557735.0,307540.74,0.5514101499816221
Mallya/lhr17,rows,natural_order,balance_work,parts,2,0.000347642,4.42e-7,0.0012714229005701269,total_conn,17576.0,567.0,0.03225989986345016
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,2,0.000347642,0.04274535,122.9579567486092,total_conn,17576.0,184.0,0.010468821119708694
Mallya/lhr17,rows,natural_order,balance_work,parts,2,0.000347642,4.1500000000000005e-7,0.0011937567957841688,total_hypercut,17576.0,567.0,0.03225989986345016
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,2,0.000347642,0.05368759100000001,154.43355808561682,total_hypercut,17576.0,184.0,0.010468821119708694
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,4,0.000347642,6.890000000000001e-7,0.0019819239332416684,bottle_conn,557735.0,541642.0,0.9711457950460344
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,4,0.000347642,0.002290299,6.588096375006472,bottle_conn,557735.0,523208.0,0.9380942562327987
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,4,0.000347642,0.002677229,7.70110918703724,bottle_conn,557735.0,173462.0,0.3110115018781321
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000347642,0.012186921000000002,35.05595123719229,bottle_conn,557735.0,342324.0,0.613775359265601
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000347642,0.011618514,33.4209157696711,bottle_conn,557735.0,162634.47,0.2915981066276995
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000347642,0.024335306,70.0010528071982,bottle_conn,557735.0,162096.27,0.2906331322222919
Mallya/lhr17,rows,natural_order,balance_work,parts,4,0.000347642,1.1010000000000001e-6,0.0031670511618273976,total_conn,17576.0,948.0,0.053937187073281746
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,4,0.000347642,0.059510394,171.1829813428757,total_conn,17576.0,451.0,0.02565999089667729
Mallya/lhr17,rows,natural_order,balance_work,parts,4,0.000347642,1.097e-6,0.0031555450722294777,total_hypercut,17576.0,942.0,0.053595812471552116
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,4,0.000347642,0.09093140200000001,261.56621466911366,total_hypercut,17576.0,451.0,0.02565999089667729
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000347642,0.020173577,58.029746118133026,bottle_conn,557735.0,384378.0,0.6891767595721983
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000347642,0.020141681,57.93799655967921,bottle_conn,557735.0,384378.0,0.6891767595721983
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000347642,0.016370189,47.08921534221987,bottle_conn,557735.0,384378.0,0.6891767595721983
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000347642,0.015877853,45.67299981014953,bottle_conn,557735.0,384378.0,0.6891767595721983
Mallya/lhr17,rows,natural_order,metis__plaid,parts,8,0.000347642,0.034491691000000005,99.21612175744013,bottle_conn,557735.0,89142.0,0.1598285924318897
Mallya/lhr17,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000347642,3.2405614660000004,9321.547643840504,bottle_conn,557735.0,91242.2,0.1635941800317355
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,8,0.000347642,7.56e-7,0.002174650934006823,bottle_conn,557735.0,316412.0,0.5673160192564569
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,8,0.000347642,0.0022900390000000002,6.587348479182608,bottle_conn,557735.0,315626.0,0.5659067478282697
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,8,0.000347642,0.002465656,7.092514713412074,bottle_conn,557735.0,107812.0,0.19330327126682026
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000347642,0.012374916000000001,35.59672306568252,bottle_conn,557735.0,214192.0,0.3840390149443732
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000347642,0.01169209,33.632558781735234,bottle_conn,557735.0,93435.64,0.16752694379947466
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000347642,0.024770160000000003,71.25192007870166,bottle_conn,557735.0,92710.14,0.1662261468260016
Mallya/lhr17,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000347642,0.012283781,35.33457119680591,bottle_conn,557735.0,229116.0,0.4107972424179942
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000347642,0.011674195,33.58108341339654,bottle_conn,557735.0,95435.2,0.1711120872815943
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000347642,0.024688393000000003,71.01671547166339,bottle_conn,557735.0,96016.74,0.1721547688418335
Mallya/lhr17,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000347642,0.008130064000000001,23.38631120520536,bottle_conn,557735.0,229116.0,0.4107972424179942
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000347642,0.007624897,21.93318701422728,bottle_conn,557735.0,95442.71,0.1711255524577084
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000347642,0.018083516,52.017638835353615,bottle_conn,557735.0,96018.05,0.17215711762754715
Mallya/lhr17,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000347642,0.137970433,396.8750409904442,total_conn,17576.0,4271.0,0.24300182066454257
Mallya/lhr17,rows,natural_order,metis,parts,8,0.000347642,0.035847938,103.11739663216758,total_conn,17576.0,722.0,0.04107874374146563
Mallya/lhr17,rows,natural_order,kahypar,parts,8,0.000347642,3.223190515,9271.579714188734,total_conn,17576.0,507.0,0.028846153846153848
Mallya/lhr17,rows,natural_order,balance_work,parts,8,0.000347642,1.936e-6,0.0055689473653931345,total_conn,17576.0,1912.0,0.10878470641784252
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,8,0.000347642,0.130201282,374.5269041140023,total_conn,17576.0,1033.0,0.05877332726445152
Mallya/lhr17,rows,natural_order,split_conn__dynamic,parts,8,0.000347642,0.659099388,1895.91415306551,total_conn,17576.0,1033.0,0.05877332726445152
Mallya/lhr17,rows,natural_order,split_conn__trans,parts,8,0.000347642,0.582555567,1675.734137417228,total_conn,17576.0,1033.0,0.05877332726445152
Mallya/lhr17,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000347642,0.22765267800000002,654.8480275685907,total_hypercut,17576.0,4248.0,0.24169321802457897
Mallya/lhr17,rows,natural_order,balance_work,parts,8,0.000347642,1.9200000000000003e-6,0.005522923007001457,total_hypercut,17576.0,1889.0,0.10747610377787893
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,8,0.000347642,0.20591450900000002,592.3176975164106,total_hypercut,17576.0,1030.0,0.05860263996358671
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,16,0.000347642,8.930000000000001e-7,0.002568734502735573,bottle_conn,557735.0,168002.0,0.3012219064609537
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,16,0.000347642,0.002356827,6.779465657199073,bottle_conn,557735.0,173872.0,0.3117466180175173
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,16,0.000347642,0.0026837830000000003,7.719961914843432,bottle_conn,557735.0,76127.0,0.13649313742189392
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000347642,0.012594571,36.22856559334028,bottle_conn,557735.0,130860.0,0.23462755609742977
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000347642,0.011872519000000002,34.151566841751,bottle_conn,557735.0,51728.92,0.09274820479259863
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000347642,0.025455522,73.22337922345402,bottle_conn,557735.0,51225.45,0.09184550010309556
Mallya/lhr17,rows,natural_order,balance_work,parts,16,0.000347642,2.6310000000000003e-6,0.007568130433031683,total_conn,17576.0,2731.0,0.15538233955393718
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,16,0.000347642,0.23784047200000002,684.153445210878,total_conn,17576.0,1602.0,0.09114701866181156
Mallya/lhr17,rows,natural_order,balance_work,parts,16,0.000347642,2.6140000000000003e-6,0.007519229552240524,total_hypercut,17576.0,2632.0,0.14974965862539827
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,16,0.000347642,0.38288420100000004,1101.3749805834739,total_hypercut,17576.0,1575.0,0.08961083295402822
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,32,0.000347642,1.1600000000000001e-6,0.003336765983396713,bottle_conn,557735.0,96010.0,0.17214268424968848
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,32,0.000347642,0.0023050180000000003,6.630435908204418,bottle_conn,557735.0,112261.0,0.20128017786224642
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,32,0.000347642,0.002639976,7.5939500980894135,bottle_conn,557735.0,54502.0,0.0977202434848091
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000347642,0.013199468,37.96856536321849,bottle_conn,557735.0,70916.0,0.1271499905869275
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000347642,0.012301113,35.3844270830337,bottle_conn,557735.0,30225.8,0.05419383757519252
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000347642,0.02727444,78.45553759327125,bottle_conn,557735.0,29768.35,0.05337364518991994
Mallya/lhr17,rows,natural_order,balance_work,parts,32,0.000347642,7.164e-6,0.020607406469874183,total_conn,17576.0,4267.0,0.24277423759672281
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,32,0.000347642,0.479397124,1378.996565432255,total_conn,17576.0,2298.0,0.1307464724624488
Mallya/lhr17,rows,natural_order,balance_work,parts,32,0.000347642,7.14e-6,0.020538369932286662,total_hypercut,17576.0,4038.0,0.22974510696404188
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,32,0.000347642,0.7551219880000001,2172.1253128218113,total_hypercut,17576.0,2216.0,0.12608101957214382
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,64,0.000347642,1.6760000000000001e-6,0.004821051541528354,bottle_conn,557735.0,58119.0,0.10420540220714139
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,64,0.000347642,0.002342597,6.738532743454473,bottle_conn,557735.0,74828.0,0.1341640743363784
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,64,0.000347642,0.002729009,7.8500555168823105,bottle_conn,557735.0,46450.0,0.08328327969376137
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000347642,0.014094921000000002,40.54435597539999,bottle_conn,557735.0,44078.0,0.07903036388248899
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000347642,0.013238999000000001,38.08227717019233,bottle_conn,557735.0,19189.61,0.034406321998798714
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000347642,0.030561914000000003,87.91203019197911,bottle_conn,557735.0,18881.21,0.033853371224685555
Mallya/lhr17,rows,natural_order,balance_work,parts,64,0.000347642,2.9483000000000002e-5,0.08480850990386662,total_conn,17576.0,7314.0,0.4161356395084206
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,64,0.000347642,0.911539724,2622.0644341017482,total_conn,17576.0,3658.0,0.20812471552116524
Mallya/lhr17,rows,natural_order,balance_work,parts,64,0.000347642,2.9377000000000004e-5,0.08450359852952176,total_hypercut,17576.0,6930.0,0.39428766499772416
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,64,0.000347642,1.402114598,4033.21404778479,total_hypercut,17576.0,3583.0,0.20385753299954484
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000347642,0.022246881000000003,63.99365151506436,bottle_conn,557735.0,40521.0,0.07265278313177405
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000347642,0.021835275,62.80965763630402,bottle_conn,557735.0,40521.0,0.07265278313177405
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000347642,0.017450606,50.197059043498776,bottle_conn,557735.0,40521.0,0.07265278313177405
Mallya/lhr17,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000347642,0.016812629000000003,48.36190391264577,bottle_conn,557735.0,40521.0,0.07265278313177405
Mallya/lhr17,rows,natural_order,metis__plaid,parts,128,0.000347642,0.16265426100000002,467.878625137354,bottle_conn,557735.0,19074.0,0.03419903717715402
Mallya/lhr17,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000347642,12.831345967,36909.6540895519,bottle_conn,557735.0,13144.94,0.023568433037195084
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,128,0.000347642,2.703e-6,0.007775240045794237,bottle_conn,557735.0,37601.0,0.06741732184639658
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,128,0.000347642,0.002411495,6.936719383733841,bottle_conn,557735.0,53793.0,0.0964490304535308
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,128,0.000347642,0.002567307,7.384916091841607,bottle_conn,557735.0,40953.0,0.07342734452741893
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000347642,0.016467474,47.369057823853275,bottle_conn,557735.0,27385.0,0.04910037921234995
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000347642,0.015237836000000001,43.83197657360158,bottle_conn,557735.0,14128.14,0.025331277398764646
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000347642,0.03658758,105.2449934127637,bottle_conn,557735.0,13951.9,0.02501528503680063
Mallya/lhr17,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000347642,0.013763056000000001,39.589738869296575,bottle_conn,557735.0,29305.0,0.052542874304104994
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000347642,0.012862351000000001,36.99884076147301,bottle_conn,557735.0,14868.78,0.026659219880409157
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000347642,0.029873154000000002,85.93079662411331,bottle_conn,557735.0,15640.59,0.028043049118308874
Mallya/lhr17,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000347642,0.008568194000000001,24.6466019640895,bottle_conn,557735.0,29305.0,0.052542874304104994
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000347642,0.008196853,23.57843125974422,bottle_conn,557735.0,14902.79,0.026720198660654254
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000347642,0.022052569,63.43470869457661,bottle_conn,557735.0,15640.41,0.02804272638439402
Mallya/lhr17,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000347642,1.211301019,3484.334513666358,total_conn,17576.0,22038.0,1.2538689121529358
Mallya/lhr17,rows,natural_order,metis,parts,128,0.000347642,0.16237432400000001,467.0733800864108,total_conn,17576.0,8171.0,0.4648953117888029
Mallya/lhr17,rows,natural_order,kahypar,parts,128,0.000347642,12.785628844000001,36778.14776120262,total_conn,17576.0,6804.0,0.3871187983614019
Mallya/lhr17,rows,natural_order,balance_work,parts,128,0.000347642,4.5572000000000003e-5,0.13108887878909914,total_conn,17576.0,13174.0,0.7495448338643604
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,128,0.000347642,1.8172427420000001,5227.339452655318,total_conn,17576.0,6341.0,0.36077605826126535
Mallya/lhr17,rows,natural_order,split_conn__dynamic,parts,128,0.000347642,1.053646325,3030.837254992205,total_conn,17576.0,6341.0,0.36077605826126535
Mallya/lhr17,rows,natural_order,split_conn__trans,parts,128,0.000347642,0.509043052,1464.273741377624,total_conn,17576.0,6341.0,0.36077605826126535
Mallya/lhr17,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000347642,2.1174989490000002,6091.0331576737,total_hypercut,17576.0,12658.0,0.7201866181156122
Mallya/lhr17,rows,natural_order,balance_work,parts,128,0.000347642,4.5468000000000006e-5,0.13078972045955323,total_hypercut,17576.0,10301.0,0.586083295402822
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,128,0.000347642,2.7525277970000004,7917.707863261632,total_hypercut,17576.0,6235.0,0.3547451069640419
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,256,0.000347642,5.069e-6,0.014581092042963739,bottle_conn,557735.0,24084.0,0.04318179780720235
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,256,0.000347642,0.002430213,6.990562130007307,bottle_conn,557735.0,40199.0,0.07207544801742763
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,256,0.000347642,0.002804102,8.066062213426456,bottle_conn,557735.0,29827.44,0.05347959156230109
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000347642,0.019571054,56.29657521243118,bottle_conn,557735.0,17680.0,0.031699642303244374
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000347642,0.019187039,55.19194746319489,bottle_conn,557735.0,11086.32,0.0198773969716801
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000347642,0.048007306,138.094091047687,bottle_conn,557735.0,10998.78,0.019720440711090394
Mallya/lhr17,rows,natural_order,balance_work,parts,256,0.000347642,0.00010710300000000001,0.3080841785514984,total_conn,17576.0,22867.0,1.3010355029585798
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,256,0.000347642,3.075668158,8847.22834985416,total_conn,17576.0,11785.0,0.6705166135639509
Mallya/lhr17,rows,natural_order,balance_work,parts,256,0.000347642,0.000106749,0.3070658896220825,total_hypercut,17576.0,12034.0,0.6846836595357305
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,256,0.000347642,3.437241202,9887.301309968301,total_hypercut,17576.0,11345.0,0.6454824761037778
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,512,0.000347642,9.183e-6,0.026415105194424148,bottle_conn,557735.0,19264.0,0.03453970075394228
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,512,0.000347642,0.00279843,8.049746578376606,bottle_conn,557735.0,26792.0,0.048037150259531855
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,512,0.000347642,0.0031272530000000004,8.995613303340795,bottle_conn,557735.0,22337.0,0.04004948586694398
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000347642,0.0401622,115.52746791239264,bottle_conn,557735.0,11648.0,0.02088447022331394
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000347642,0.039482075000000005,113.57107311544637,bottle_conn,557735.0,8448.42,0.01514773144952352
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000347642,0.078843128,226.79402373706284,bottle_conn,557735.0,8375.72,0.015017382807247168
Mallya/lhr17,rows,natural_order,balance_work,parts,512,0.000347642,0.000431117,1.2401177072965868,total_conn,17576.0,39002.0,2.2190487027765133
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,512,0.000347642,5.977388984,17194.09330288055,total_conn,17576.0,23582.0,1.3417159763313609
Mallya/lhr17,rows,natural_order,balance_work,parts,512,0.000347642,0.00043139000000000003,1.2409029979116448,total_hypercut,17576.0,12208.0,0.6945835229858899
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,512,0.000347642,6.572894543,18907.078382358864,total_hypercut,17576.0,11775.0,0.6699476558944014
Mallya/lhr17,rows,natural_order,split_equal__split_equal,parts,1024,0.000347642,1.7272e-5,0.04968329488381726,bottle_conn,557735.0,13809.0,0.02475907016773199
Mallya/lhr17,rows,natural_order,balance_work__split_equal,parts,1024,0.000347642,0.002749912,7.9101834645986395,bottle_conn,557735.0,19473.0,0.03491443068840937
Mallya/lhr17,rows,natural_order,balance_work__map_local,parts,1024,0.000347642,0.003075505,8.846759022212506,bottle_conn,557735.0,17761.81,0.03184632486754462
Mallya/lhr17,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000347642,0.038569304000000006,110.94546688835068,bottle_conn,557735.0,8451.0,0.015152357302303065
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000347642,0.037143593,106.84437726166574,bottle_conn,557735.0,6858.88,0.01229773996611294
Mallya/lhr17,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000347642,0.115786942,333.0637322302829,bottle_conn,557735.0,6773.4,0.012144477215882094
Mallya/lhr17,rows,natural_order,balance_work,parts,1024,0.000347642,0.000377479,1.0858267988332826,total_conn,17576.0,72836.0,4.144060081929904
Mallya/lhr17,rows,natural_order,split_conn__convex,parts,1024,0.000347642,10.201817389,29345.756234862303,total_conn,17576.0,45904.0,2.6117432862994994
Mallya/lhr17,rows,natural_order,balance_work,parts,1024,0.000347642,0.00037593500000000004,1.0813854482484857,total_hypercut,17576.0,12354.0,0.7028903049613109
Mallya/lhr17,rows,natural_order,split_hypercut__convex,parts,1024,0.000347642,12.262783057,35274.170143423406,total_hypercut,17576.0,12009.0,0.683261265361857
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,2,0.000347642,8.977e-6,0.025822541580131288,cache,17576.0,364255.0,20.72456759217114
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000347642,0.001776053,5.108856237163519,cache,17576.0,356508.0,20.283796085571232
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,2,0.000347642,0.032368449,93.10856858492357,cache,17576.0,356508.0,20.283796085571232
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,4,0.000347642,5.258e-6,0.015124754776465445,cache,17576.0,207425.0,11.801604460628129
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000347642,0.001894068,5.448329028138142,cache,17576.0,198305.0,11.28271506599909
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,4,0.000347642,0.036792435000000005,105.83426340890918,cache,17576.0,198305.0,11.28271506599909
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,8,0.000347642,3.5210000000000003e-6,0.010128235368568815,cache,17576.0,125594.0,7.145766954938552
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000347642,0.002119258,6.096093107277027,cache,17576.0,119339.0,6.789883932635412
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,8,0.000347642,0.040059790000000005,115.2328832534619,cache,17576.0,119339.0,6.789883932635412
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,16,0.000347642,2.545e-6,0.007320749506676409,cache,17576.0,82589.0,4.69896449704142
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000347642,0.0025743230000000003,7.405097772996359,cache,17576.0,75719.0,4.308090578060992
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,16,0.000347642,0.044596176,128.28189919514904,cache,17576.0,75719.0,4.308090578060992
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,32,0.000347642,2.132e-6,0.0061327457556912,cache,17576.0,56567.0,3.218422849340009
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000347642,0.0034678580000000003,9.975371215215654,cache,17576.0,51126.0,2.9088529813381885
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,32,0.000347642,0.050955283000000004,146.57401292133864,cache,17576.0,51126.0,2.9088529813381885
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,64,0.000347642,1.8620000000000001e-6,0.00535608470783162,cache,17576.0,40632.0,2.311788802913063
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000347642,0.0052728390000000005,15.167439492351328,cache,17576.0,37890.0,2.1557806099226218
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,64,0.000347642,0.054860195,157.80657975733658,cache,17576.0,37890.0,2.1557806099226218
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,128,0.000347642,1.672e-6,0.004809545451930434,cache,17576.0,30677.0,1.74539144287665
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000347642,0.008648245,24.876870458690263,cache,17576.0,29188.0,1.6606736458807465
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,128,0.000347642,0.065757797,189.1537760109538,cache,17576.0,29188.0,1.6606736458807465
Mallya/lhr17,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000347642,0.045362895,130.48738357275587,cache,17576.0,38475.0,2.189064633591261
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,256,0.000347642,1.531e-6,0.0044039557936037645,cache,17576.0,24738.0,1.40748748293127
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000347642,0.015376681000000001,44.231367326157375,cache,17576.0,23735.0,1.3504210286754665
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,256,0.000347642,0.062226348,178.99548385983283,cache,17576.0,23735.0,1.3504210286754665
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,512,0.000347642,1.494e-6,0.004297524464823008,cache,17576.0,21809.0,1.240839781520255
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000347642,0.028596159000000003,82.25749190258945,cache,17576.0,20892.0,1.1886663632225762
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,512,0.000347642,0.053684684,154.42519603500153,cache,17576.0,20892.0,1.1886663632225762
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,1024,0.000347642,1.495e-6,0.004300400987222488,cache,17576.0,20330.0,1.1566909421939007
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000347642,0.054778053,157.5702964543985,cache,17576.0,19539.0,1.1116863905325445
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,1024,0.000347642,0.049388426000000006,142.06691366405673,cache,17576.0,19539.0,1.1116863905325445
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,2048,0.000347642,1.475e-6,0.004242870539232889,cache,17576.0,19333.0,1.099965862539827
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000347642,0.105264801,302.79655795329677,cache,17576.0,18789.0,1.0690145653163405
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,2048,0.000347642,0.045862418,131.9242726713113,cache,17576.0,18789.0,1.0690145653163405
Mallya/lhr17,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000347642,0.059971765,172.51012535884618,cache,17576.0,20940.0,1.1913973600364134
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,4096,0.000347642,1.4850000000000002e-6,0.004271635763227689,cache,17576.0,18831.0,1.071404187528448
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000347642,0.196497955,565.2307690094983,cache,17576.0,18238.0,1.0376649977241694
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,4096,0.000347642,0.047598232000000004,136.91738052364215,cache,17576.0,18238.0,1.0376649977241694
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,8192,0.000347642,1.475e-6,0.004242870539232889,cache,17576.0,18326.0,1.042671825216204
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000347642,0.34053056400000004,979.5437950535322,cache,17576.0,17943.0,1.0208807464724625
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,8192,0.000347642,0.047893778000000005,137.76752521271885,cache,17576.0,17943.0,1.0208807464724625
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,16384,0.000347642,1.4880000000000002e-6,0.004280265330426128,cache,17576.0,17765.0,1.0107532999544835
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000347642,0.477047086,1372.236628485626,cache,17576.0,17705.0,1.007339553937187
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,16384,0.000347642,0.031021912000000002,89.23522474269508,cache,17576.0,17705.0,1.007339553937187
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,32768,0.000347642,1.467e-6,0.00421985836003705,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000347642,0.47896615000000003,1377.7568590676617,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,32768,0.000347642,0.023286112,66.98302276479828,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,natural_order,chunk_equal,vertices,65536,0.000347642,1.4540000000000002e-6,0.0041824635688438114,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000347642,0.47869492,1376.9766598972508,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,natural_order,chunk_conn__convex,vertices,65536,0.000347642,0.023287892,66.98814297466934,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,2,0.00035883700000000003,6.650000000000001e-7,0.0018532091172315007,bottle_conn,557735.0,836967.0,1.5006535361775755
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,2,0.00035883700000000003,0.002198142,6.125739541909001,bottle_conn,557735.0,830651.0,1.4893291616986561
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,2,0.00035883700000000003,0.0025217020000000002,7.027430281715653,bottle_conn,557735.0,814617.0,1.4605807417501142
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00035883700000000003,0.011969223000000001,33.35559878161951,bottle_conn,557735.0,703064.0,1.2605699839529525
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00035883700000000003,0.01121806,31.26227228518798,bottle_conn,557735.0,639791.52,1.1471245663263019
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00035883700000000003,0.022992072000000002,64.07386083374902,bottle_conn,557735.0,639771.96,1.1470894959075546
Mallya/lhr17,cols,natural_order,balance_work,parts,2,0.00035883700000000003,4.2700000000000005e-7,0.0011899553279065425,total_conn,17576.0,6781.0,0.3858101957214383
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,2,0.00035883700000000003,0.029933346000000003,83.41766874653395,total_conn,17576.0,3295.0,0.18747155211652253
Mallya/lhr17,cols,natural_order,balance_work,parts,2,0.00035883700000000003,4.1000000000000004e-7,0.001142580057240474,total_hypercut,17576.0,6781.0,0.3858101957214383
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,2,0.00035883700000000003,0.040074308,111.67830519149364,total_hypercut,17576.0,3295.0,0.18747155211652253
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,4,0.00035883700000000003,6.91e-7,0.0019256654135443112,bottle_conn,557735.0,749231.0,1.3433458542139187
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,4,0.00035883700000000003,0.0021998160000000003,6.130404612679294,bottle_conn,557735.0,894846.0,1.6044286264982475
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,4,0.00035883700000000003,0.002524684,7.035740461546607,bottle_conn,557735.0,921257.0,1.6517826566380092
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00035883700000000003,0.012082026000000001,33.66995599673389,bottle_conn,557735.0,691982.0,1.2407003325952288
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00035883700000000003,0.011277367,31.42754788385813,bottle_conn,557735.0,493287.85,0.8844484387746868
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00035883700000000003,0.023619070000000002,65.82116671357747,bottle_conn,557735.0,493249.38,0.8843794633652182
Mallya/lhr17,cols,natural_order,balance_work,parts,4,0.00035883700000000003,9.880000000000001e-7,0.002753339259886801,total_conn,17576.0,12301.0,0.6998748293126992
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,4,0.00035883700000000003,0.053917099,150.25512697965928,total_conn,17576.0,8432.0,0.4797451069640419
Mallya/lhr17,cols,natural_order,balance_work,parts,4,0.00035883700000000003,1.006e-6,0.002803501311180285,total_hypercut,17576.0,10435.0,0.5937073281747838
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,4,0.00035883700000000003,0.08517772700000001,237.37163949091092,total_hypercut,17576.0,8399.0,0.4778675466545289
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00035883700000000003,0.020878767000000003,58.1845433999281,bottle_conn,557735.0,415929.0,0.7457466359471793
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00035883700000000003,0.020371905000000003,56.772030197554884,bottle_conn,557735.0,415491.0,0.7449613167543726
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00035883700000000003,0.016693042,46.519846058238144,bottle_conn,557735.0,415929.0,0.7457466359471793
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00035883700000000003,0.015990670000000002,44.56248937539886,bottle_conn,557735.0,415491.0,0.7449613167543726
Mallya/lhr17,cols,natural_order,metis__plaid,parts,8,0.00035883700000000003,0.035316988,98.42069797707593,bottle_conn,557735.0,89984.0,0.16133826996691977
Mallya/lhr17,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00035883700000000003,1.981259888,5521.336673754378,bottle_conn,557735.0,107242.96,0.19228300178400137
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,8,0.00035883700000000003,7.7e-7,0.0021458210831101585,bottle_conn,557735.0,644950.0,1.1563735465767793
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,8,0.00035883700000000003,0.002201798,6.135928011882832,bottle_conn,557735.0,971989.0,1.7427434175728616
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,8,0.00035883700000000003,0.002528986,7.047729191805749,bottle_conn,557735.0,972377.0,1.7434390884559872
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00035883700000000003,0.012255561000000002,34.1535599729125,bottle_conn,557735.0,494287.0,0.8862398809470448
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00035883700000000003,0.0113799,31.71328486192895,bottle_conn,557735.0,277013.38,0.4966756255210808
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00035883700000000003,0.023599053000000002,65.7653837257585,bottle_conn,557735.0,276828.0,0.4963432454481071
Mallya/lhr17,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00035883700000000003,0.012135261000000001,33.81831026343437,bottle_conn,557735.0,510969.0,0.916150142989054
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00035883700000000003,0.01132227,31.55268269437098,bottle_conn,557735.0,254416.92,0.4561609366455396
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00035883700000000003,0.024020482000000003,66.93981389878971,bottle_conn,557735.0,262677.75,0.47097232556680146
Mallya/lhr17,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00035883700000000003,0.006681818000000001,18.620760958318122,bottle_conn,557735.0,510969.0,0.916150142989054
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00035883700000000003,0.00700901,19.532573285363547,bottle_conn,557735.0,254448.0,0.45621666203483735
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00035883700000000003,0.016801569000000002,46.822286999389696,bottle_conn,557735.0,262680.95,0.47097806305862105
Mallya/lhr17,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00035883700000000003,0.158428489,441.50544397595564,total_conn,17576.0,5691.0,0.3237938097405553
Mallya/lhr17,cols,natural_order,metis,parts,8,0.00035883700000000003,0.035984114000000005,100.27983178992133,total_conn,17576.0,733.0,0.04170459717796996
Mallya/lhr17,cols,natural_order,kahypar,parts,8,0.00035883700000000003,1.978568099,5513.835248316088,total_conn,17576.0,474.0,0.026968593536640873
Mallya/lhr17,cols,natural_order,balance_work,parts,8,0.00035883700000000003,1.4510000000000002e-6,0.004043618690380312,total_conn,17576.0,17867.0,1.0165566681838871
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,8,0.00035883700000000003,0.105713659,294.6007769544389,total_conn,17576.0,10670.0,0.6070778334091943
Mallya/lhr17,cols,natural_order,split_conn__dynamic,parts,8,0.00035883700000000003,0.697222066,1943.0049465356135,total_conn,17576.0,10670.0,0.6070778334091943
Mallya/lhr17,cols,natural_order,split_conn__trans,parts,8,0.00035883700000000003,0.565087862,1574.7759066094077,total_conn,17576.0,10670.0,0.6070778334091943
Mallya/lhr17,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00035883700000000003,0.23438567000000002,653.1814444998704,total_hypercut,17576.0,5679.0,0.32311106053709604
Mallya/lhr17,cols,natural_order,balance_work,parts,8,0.00035883700000000003,1.48e-6,0.004124435328575369,total_hypercut,17576.0,13080.0,0.7441966317705963
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,8,0.00035883700000000003,0.18143050100000002,505.6070054091412,total_hypercut,17576.0,10570.0,0.6013882567137006
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,16,0.00035883700000000003,8.94e-7,0.0024913818809097167,bottle_conn,557735.0,360049.0,0.6455556850475584
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,16,0.00035883700000000003,0.002204513,6.143494121286266,bottle_conn,557735.0,543921.0,0.9752319650012999
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,16,0.00035883700000000003,0.0025283610000000002,7.045987453913615,bottle_conn,557735.0,547475.0,0.981604166853434
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00035883700000000003,0.012639572,35.223714388427055,bottle_conn,557735.0,272601.0,0.4887643773476651
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00035883700000000003,0.011692522,32.58449379523293,bottle_conn,557735.0,163604.21,0.2933368176643029
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00035883700000000003,0.02526079,70.39628020521852,bottle_conn,557735.0,158603.71,0.28437109021309404
Mallya/lhr17,cols,natural_order,balance_work,parts,16,0.00035883700000000003,2.967e-6,0.008268378121542649,total_conn,17576.0,23367.0,1.3294833864360491
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,16,0.00035883700000000003,0.17020505700000002,474.3241555358004,total_conn,17576.0,15418.0,0.8772189349112426
Mallya/lhr17,cols,natural_order,balance_work,parts,16,0.00035883700000000003,2.984e-6,0.008315753392208719,total_hypercut,17576.0,14881.0,0.8466659080564406
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,16,0.00035883700000000003,0.28845713900000003,803.8667668049839,total_hypercut,17576.0,12258.0,0.6974283113336368
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,32,0.00035883700000000003,1.1660000000000001e-6,0.0032493862115668118,bottle_conn,557735.0,194867.0,0.34938994325261996
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,32,0.00035883700000000003,0.002210404,6.159911045962373,bottle_conn,557735.0,308749.0,0.5535765193147283
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,32,0.00035883700000000003,0.0025336160000000003,7.060631986110685,bottle_conn,557735.0,275475.05,0.4939174518364456
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00035883700000000003,0.013048839000000001,36.36425173546763,bottle_conn,557735.0,146178.0,0.262092212251338
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00035883700000000003,0.012094458,33.70460125349393,bottle_conn,557735.0,91758.36,0.16451963746223566
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00035883700000000003,0.027085837,75.48228582894183,bottle_conn,557735.0,91581.71,0.16420290998413226
Mallya/lhr17,cols,natural_order,balance_work,parts,32,0.00035883700000000003,6.544e-6,0.018236692425808932,total_conn,17576.0,24441.0,1.390589440145653
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,32,0.00035883700000000003,0.283855689,791.0435350869615,total_conn,17576.0,20020.0,1.1390532544378698
Mallya/lhr17,cols,natural_order,balance_work,parts,32,0.00035883700000000003,6.4950000000000005e-6,0.01810014017506556,total_hypercut,17576.0,15001.0,0.8534934000910332
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,32,0.00035883700000000003,0.5012569370000001,1396.8931213893775,total_hypercut,17576.0,13759.0,0.7828288575329996
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,64,0.00035883700000000003,1.6740000000000002e-6,0.004665070770294034,bottle_conn,557735.0,100847.0,0.1808152617282401
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,64,0.00035883700000000003,0.002227731,6.2081975938936065,bottle_conn,557735.0,156837.0,0.2812034389091594
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,64,0.00035883700000000003,0.002551897,7.1115771227604725,bottle_conn,557735.0,138696.34,0.24867784879916088
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00035883700000000003,0.013211059,36.81632328884702,bottle_conn,557735.0,78511.0,0.14076756882748975
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00035883700000000003,0.012963094000000001,36.12529923056987,bottle_conn,557735.0,51230.63,0.09185478766797851
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00035883700000000003,0.030564303,85.17600749086633,bottle_conn,557735.0,51146.81,0.09170450124162909
Mallya/lhr17,cols,natural_order,balance_work,parts,64,0.00035883700000000003,1.4154e-5,0.039444093000443096,total_conn,17576.0,28364.0,1.6137915339098772
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,64,0.00035883700000000003,0.5331782190000001,1485.8507316692537,total_conn,17576.0,23648.0,1.345471096950387
Mallya/lhr17,cols,natural_order,balance_work,parts,64,0.00035883700000000003,1.4171e-5,0.039491468271109165,total_hypercut,17576.0,15765.0,0.8969617660446063
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,64,0.00035883700000000003,0.87553175,2439.9149195874447,total_hypercut,17576.0,14895.0,0.8474624487938097
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00035883700000000003,0.022940375000000002,63.92979263565351,bottle_conn,557735.0,45007.0,0.08069602947636423
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00035883700000000003,0.022302973,62.15349309017743,bottle_conn,557735.0,45006.0,0.0806942365101706
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00035883700000000003,0.016793093000000002,46.79866624679172,bottle_conn,557735.0,45007.0,0.08069602947636423
Mallya/lhr17,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00035883700000000003,0.016767653,46.72777054763026,bottle_conn,557735.0,45006.0,0.0806942365101706
Mallya/lhr17,cols,natural_order,metis__plaid,parts,128,0.00035883700000000003,0.15716551,437.98579856592266,bottle_conn,557735.0,17647.0,0.031640474418854835
Mallya/lhr17,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00035883700000000003,9.802008607000001,27316.04769575044,bottle_conn,557735.0,12269.99,0.02199967726608515
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,128,0.00035883700000000003,2.6930000000000003e-6,0.007504800229630724,bottle_conn,557735.0,56681.0,0.10162711682071235
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,128,0.00035883700000000003,0.002275849,6.342291904123599,bottle_conn,557735.0,80669.0,0.14463678987332693
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,128,0.00035883700000000003,0.0026020690000000003,7.251395480399179,bottle_conn,557735.0,70241.78,0.12594113691986336
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00035883700000000003,0.014429309000000001,40.21131878819631,bottle_conn,557735.0,42995.0,0.07708858149479592
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00035883700000000003,0.014235945000000002,39.672455738956685,bottle_conn,557735.0,29638.98,0.05314168915345101
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00035883700000000003,0.035476034000000004,98.86392428874392,bottle_conn,557735.0,29540.49,0.052965099913041144
Mallya/lhr17,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00035883700000000003,0.012973255000000001,36.15361570852504,bottle_conn,557735.0,45003.0,0.08068885761158974
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00035883700000000003,0.013018514,36.27974261294125,bottle_conn,557735.0,30667.54,0.05498586246156329
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00035883700000000003,0.030655165,85.42921995223458,bottle_conn,557735.0,31435.64,0.05636303979488467
Mallya/lhr17,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00035883700000000003,0.008736575,24.346917959965108,bottle_conn,557735.0,45003.0,0.08068885761158974
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00035883700000000003,0.007811215000000001,21.768142638579633,bottle_conn,557735.0,30685.59,0.055018225501358174
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00035883700000000003,0.021472311,59.838620320646974,bottle_conn,557735.0,31435.46,0.05636271706096981
Mallya/lhr17,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00035883700000000003,1.2215463180000001,3404.1816144934887,total_conn,17576.0,23708.0,1.3488848429676832
Mallya/lhr17,cols,natural_order,metis,parts,128,0.00035883700000000003,0.156513864,436.16980411718964,total_conn,17576.0,8166.0,0.4646108329540282
Mallya/lhr17,cols,natural_order,kahypar,parts,128,0.00035883700000000003,9.844832791,27435.389302106523,total_conn,17576.0,6895.0,0.3922963131543013
Mallya/lhr17,cols,natural_order,balance_work,parts,128,0.00035883700000000003,5.6617000000000004e-5,0.15777915878239981,total_conn,17576.0,33350.0,1.8974738279472008
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,128,0.00035883700000000003,1.119750273,3120.4983683399423,total_conn,17576.0,26587.0,1.5126877560309513
Mallya/lhr17,cols,natural_order,split_conn__dynamic,parts,128,0.00035883700000000003,1.641434735,4574.318520665372,total_conn,17576.0,26587.0,1.5126877560309513
Mallya/lhr17,cols,natural_order,split_conn__trans,parts,128,0.00035883700000000003,0.848903096,2365.7067024860867,total_conn,17576.0,26587.0,1.5126877560309513
Mallya/lhr17,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00035883700000000003,1.6615891600000001,4630.484481812076,total_hypercut,17576.0,16235.0,0.9237027765134274
Mallya/lhr17,cols,natural_order,balance_work,parts,128,0.00035883700000000003,5.6502e-5,0.157458679010247,total_hypercut,17576.0,16274.0,0.9259217114246701
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,128,0.00035883700000000003,1.7338591520000002,4831.885095461171,total_hypercut,17576.0,15530.0,0.8835912608101957
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,256,0.00035883700000000003,5.0920000000000005e-6,0.014190286954801205,bottle_conn,557735.0,36099.0,0.06472428662357571
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,256,0.00035883700000000003,0.002310654,6.439285803860805,bottle_conn,557735.0,42590.0,0.07636243018637884
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,256,0.00035883700000000003,0.002627094,7.321134665600257,bottle_conn,557735.0,36129.88,0.06477965341963476
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00035883700000000003,0.019312046000000003,53.81843566856261,bottle_conn,557735.0,24498.0,0.04392408581136203
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00035883700000000003,0.018817349,52.439823652521895,bottle_conn,557735.0,17304.52,0.031026419356863028
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00035883700000000003,0.048295653,134.5893901687953,bottle_conn,557735.0,17267.35,0.03095977480344608
Mallya/lhr17,cols,natural_order,balance_work,parts,256,0.00035883700000000003,9.030400000000001e-5,0.2516574377781555,total_conn,17576.0,42212.0,2.401684114701866
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,256,0.00035883700000000003,2.477065621,6903.038485440464,total_conn,17576.0,30307.0,1.7243400091033227
Mallya/lhr17,cols,natural_order,balance_work,parts,256,0.00035883700000000003,9.0535e-5,0.25230118410308855,total_hypercut,17576.0,16615.0,0.945323167956304
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,256,0.00035883700000000003,3.3428702340000003,9315.84600807609,total_hypercut,17576.0,15997.0,0.9101615839781521
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,512,0.00035883700000000003,9.141000000000001e-6,0.02547396171520774,bottle_conn,557735.0,21155.0,0.03793019982608228
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,512,0.00035883700000000003,0.002410366,6.717161273781689,bottle_conn,557735.0,23813.0,0.04269590396873067
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,512,0.00035883700000000003,0.0027300140000000002,7.607950127773892,bottle_conn,557735.0,19151.23,0.03433750795628748
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00035883700000000003,0.035011038,97.56808244411808,bottle_conn,557735.0,14001.0,0.02510331967690749
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00035883700000000003,0.034274303,95.5149636185789,bottle_conn,557735.0,10602.18,0.01900935031869974
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00035883700000000003,0.07765691100000001,216.41277515975221,bottle_conn,557735.0,10585.47,0.018979389853604308
Mallya/lhr17,cols,natural_order,balance_work,parts,512,0.00035883700000000003,0.000195336,0.5443585806368908,total_conn,17576.0,55252.0,3.1436049157942647
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,512,0.00035883700000000003,5.124533283,14280.950077611838,total_conn,17576.0,36352.0,2.0682749203459263
Mallya/lhr17,cols,natural_order,balance_work,parts,512,0.00035883700000000003,0.00019464200000000002,0.5424245548814643,total_hypercut,17576.0,16995.0,0.9669435593991808
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,512,0.00035883700000000003,6.7159321610000005,18715.829641313467,total_hypercut,17576.0,16141.0,0.9183545744196632
Mallya/lhr17,cols,natural_order,split_equal__split_equal,parts,1024,0.00035883700000000003,1.7295e-5,0.04819737095115609,bottle_conn,557735.0,15172.0,0.027202883089639345
Mallya/lhr17,cols,natural_order,balance_work__split_equal,parts,1024,0.00035883700000000003,0.002634712,7.342364360419912,bottle_conn,557735.0,14263.0,0.025573076819636567
Mallya/lhr17,cols,natural_order,balance_work__map_local,parts,1024,0.00035883700000000003,0.002963893,8.25971959413327,bottle_conn,557735.0,12222.94,0.021915318206675215
Mallya/lhr17,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00035883700000000003,0.037747242,105.19328274397567,bottle_conn,557735.0,9410.0,0.016871811881986967
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00035883700000000003,0.036342734,101.27922705852518,bottle_conn,557735.0,7398.65,0.013265529328444511
Mallya/lhr17,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00035883700000000003,0.098751348,275.19834353759506,bottle_conn,557735.0,7389.42,0.013248980250477377
Mallya/lhr17,cols,natural_order,balance_work,parts,1024,0.00035883700000000003,0.000421879,1.1756842243135461,total_conn,17576.0,71290.0,4.05609922621757
Mallya/lhr17,cols,natural_order,split_conn__convex,parts,1024,0.00035883700000000003,8.161563787,22744.487851029855,total_conn,17576.0,52033.0,2.9604574419663177
Mallya/lhr17,cols,natural_order,balance_work,parts,1024,0.00035883700000000003,0.00042213300000000005,1.17639206659291,total_hypercut,17576.0,17100.0,0.9729176149294493
Mallya/lhr17,cols,natural_order,split_hypercut__convex,parts,1024,0.00035883700000000003,12.643463544000001,35234.559267856996,total_hypercut,17576.0,16959.0,0.964895311788803
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,2,0.00035883700000000003,8.981000000000001e-6,0.025028076814821214,cache,17576.0,223226.0,12.700614474283114
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00035883700000000003,0.00175222,4.883052750970496,cache,17576.0,218300.0,12.420345926263087
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,2,0.00035883700000000003,0.031022129000000002,86.45186811839359,cache,17576.0,218300.0,12.420345926263087
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,4,0.00035883700000000003,5.2380000000000005e-6,0.01459715692640391,cache,17576.0,143465.0,8.16255120619026
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00035883700000000003,0.0018818340000000002,5.244258535212366,cache,17576.0,142405.0,8.102241693218025
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,4,0.00035883700000000003,0.032737059,91.23100181976774,cache,17576.0,142405.0,8.102241693218025
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,8,0.00035883700000000003,3.468e-6,0.009664555215877961,cache,17576.0,102828.0,5.850477924442422
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00035883700000000003,0.002105563,5.867742178203473,cache,17576.0,98901.0,5.627048247610378
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,8,0.00035883700000000003,0.034026674,94.82487591859255,cache,17576.0,98901.0,5.627048247610378
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,16,0.00035883700000000003,2.628e-6,0.0073236594888486965,cache,17576.0,81603.0,4.642865270823851
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00035883700000000003,0.0025519040000000002,7.111596630224866,cache,17576.0,75247.0,4.281235776058261
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,16,0.00035883700000000003,0.036576873,101.93172108784768,cache,17576.0,75247.0,4.281235776058261
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,32,0.00035883700000000003,2.351e-6,0.006551721255054523,cache,17576.0,68859.0,3.917785616750114
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00035883700000000003,0.0034422600000000004,9.59282348252828,cache,17576.0,59911.0,3.4086822940373236
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,32,0.00035883700000000003,0.041860579,116.65625060960825,cache,17576.0,59911.0,3.4086822940373236
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,64,0.00035883700000000003,1.9070000000000001e-6,0.005314390656481913,cache,17576.0,56177.0,3.1962335002275832
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00035883700000000003,0.005170004000000001,14.407666990862147,cache,17576.0,53008.0,3.015930814747383
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,64,0.00035883700000000003,0.043639001000000004,121.6123225865783,cache,17576.0,53008.0,3.015930814747383
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,128,0.00035883700000000003,1.571e-6,0.004378032365670206,cache,17576.0,49202.0,2.7993855257168865
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00035883700000000003,0.008602954000000001,23.974545545749184,cache,17576.0,45655.0,2.5975762403277196
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,128,0.00035883700000000003,0.039659520000000004,110.52238202860909,cache,17576.0,45655.0,2.5975762403277196
Mallya/lhr17,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00035883700000000003,0.047566737000000005,132.5580611809819,cache,17576.0,40298.0,2.292785616750114
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,256,0.00035883700000000003,1.531e-6,0.004266561140573575,cache,17576.0,45198.0,2.5715748748293126
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00035883700000000003,0.015324285000000002,42.705420566998384,cache,17576.0,42213.0,2.4017410104688213
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,256,0.00035883700000000003,0.038775659000000004,108.05925531648074,cache,17576.0,42213.0,2.4017410104688213
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,512,0.00035883700000000003,1.5920000000000002e-6,0.004436554758845939,cache,17576.0,42262.0,2.4045289030496133
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00035883700000000003,0.028559519000000002,79.58911427751319,cache,17576.0,38637.0,2.198281747837961
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,512,0.00035883700000000003,0.039881906,111.14212302521757,cache,17576.0,38637.0,2.198281747837961
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,1024,0.00035883700000000003,1.475e-6,0.00411050142543829,cache,17576.0,38421.0,2.185992262175694
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00035883700000000003,0.054582799,152.11028684332996,cache,17576.0,33892.0,1.9283113336367774
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,1024,0.00035883700000000003,0.041510475000000005,115.68058756482749,cache,17576.0,33892.0,1.9283113336367774
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,2048,0.00035883700000000003,1.474e-6,0.004107714644810875,cache,17576.0,33021.0,1.878755120619026
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00035883700000000003,0.10524262100000001,293.2880973812622,cache,17576.0,29709.0,1.6903163404642694
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,2048,0.00035883700000000003,0.040668261000000004,113.33352190548912,cache,17576.0,29709.0,1.6903163404642694
Mallya/lhr17,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00035883700000000003,0.070026683,195.14900358658667,cache,17576.0,21954.0,1.2490896677287209
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,4096,0.00035883700000000003,1.5660000000000001e-6,0.0043640984625331275,cache,17576.0,29149.0,1.6584547109695038
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00035883700000000003,0.196479347,547.5448379069047,cache,17576.0,28074.0,1.597291761492945
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,4096,0.00035883700000000003,0.03626593,101.06519115921714,cache,17576.0,28074.0,1.597291761492945
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,8192,0.00035883700000000003,1.4850000000000002e-6,0.004138369231712449,cache,17576.0,27165.0,1.5455735093309058
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00035883700000000003,0.34049848600000004,948.8945844492068,cache,17576.0,25912.0,1.4742831133363679
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,8192,0.00035883700000000003,0.037589324,104.75319992085542,cache,17576.0,25912.0,1.4742831133363679
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,16384,0.00035883700000000003,1.475e-6,0.00411050142543829,cache,17576.0,19949.0,1.1350136549840693
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00035883700000000003,0.476515012,1327.9428041144029,cache,17576.0,18401.0,1.0469390077378242
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,16384,0.00035883700000000003,0.031815550000000005,88.66295839057845,cache,17576.0,18401.0,1.0469390077378242
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,32768,0.00035883700000000003,1.478e-6,0.004118861767320538,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00035883700000000003,0.47907494,1335.0767618723821,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,32768,0.00035883700000000003,0.02325057,64.79423805237475,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,natural_order,chunk_equal,vertices,65536,0.00035883700000000003,1.464e-6,0.004079846838536717,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00035883700000000003,0.47876077800000005,1334.201261296912,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,natural_order,chunk_conn__convex,vertices,65536,0.00035883700000000003,0.023233157,64.74571184130956,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,2,0.00035783900000000004,6.58e-7,0.0018388157802810758,bottle_conn,557735.0,357984.0,0.6418532098577281
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,2,0.00035783900000000004,0.002462348,6.881161639731834,bottle_conn,557735.0,369965.0,0.6633347378235184
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,2,0.00035783900000000004,0.0027938990000000003,7.807698434212034,bottle_conn,557735.0,333598.1,0.5981301155566712
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.00035783900000000004,0.012282610000000001,34.32440287391816,bottle_conn,557735.0,344802.0,0.6182183294933974
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.00035783900000000004,0.011665158,32.59890062290583,bottle_conn,557735.0,333430.5,0.5978296144226201
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00035783900000000004,0.024234322000000003,67.72409379637212,bottle_conn,557735.0,333007.69,0.5970715303862946
Mallya/lhr17,rows,rcm_order,balance_work,parts,2,0.00035783900000000004,4.3600000000000004e-7,0.0012184250459005307,total_conn,17576.0,1077.0,0.06127674101046882
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,2,0.00035783900000000004,0.042589477,119.01854465276283,total_conn,17576.0,998.0,0.056781975421028676
Mallya/lhr17,rows,rcm_order,balance_work,parts,2,0.00035783900000000004,4.3400000000000005e-7,0.0012128359401853907,total_hypercut,17576.0,1077.0,0.06127674101046882
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,2,0.00035783900000000004,0.07347450100000001,205.32837672808162,total_hypercut,17576.0,998.0,0.056781975421028676
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,4,0.00035783900000000004,6.95e-7,0.0019422142360111668,bottle_conn,557735.0,280305.0,0.5025773889033323
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,4,0.00035783900000000004,0.00246602,6.8914232378248315,bottle_conn,557735.0,264039.0,0.47341300079786997
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,4,0.00035783900000000004,0.0027973290000000003,7.817283750513499,bottle_conn,557735.0,250083.12,0.4483905797556187
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.00035783900000000004,0.012358487000000001,34.536445161092,bottle_conn,557735.0,237272.0,0.4254206746931787
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.00035783900000000004,0.011730472,32.78142404824516,bottle_conn,557735.0,222336.37,0.39864159502272584
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00035783900000000004,0.023314436,65.15342374643345,bottle_conn,557735.0,222081.97,0.3981854644230683
Mallya/lhr17,rows,rcm_order,balance_work,parts,4,0.00035783900000000004,9.43e-7,0.002635263344688533,total_conn,17576.0,3256.0,0.18525261720527994
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,4,0.00035783900000000004,0.066499239,185.835638373682,total_conn,17576.0,2023.0,0.11510013654984069
Mallya/lhr17,rows,rcm_order,balance_work,parts,4,0.00035783900000000004,9.53e-7,0.0026632088732642333,total_hypercut,17576.0,3256.0,0.18525261720527994
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,4,0.00035783900000000004,0.114347974,319.55145749904284,total_hypercut,17576.0,2023.0,0.11510013654984069
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,8,0.00035783900000000004,7.590000000000001e-7,0.0021210656188956484,bottle_conn,557735.0,205828.0,0.36904264570091533
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,8,0.00035783900000000004,0.002467065,6.894343545560992,bottle_conn,557735.0,206500.0,0.3702475189830296
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,8,0.00035783900000000004,0.002796827,7.815880884978998,bottle_conn,557735.0,190449.42,0.34146937165499747
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.00035783900000000004,0.012588070000000002,35.1780269897915,bottle_conn,557735.0,172854.0,0.30992137843240963
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.00035783900000000004,0.011712811,32.73206945022761,bottle_conn,557735.0,162579.17,0.29149895559719224
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00035783900000000004,0.024009105000000003,67.09471298544877,bottle_conn,557735.0,162385.1,0.29115099464799593
Mallya/lhr17,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00035783900000000004,0.011370296,31.774893178217017,bottle_conn,557735.0,183907.0,0.3297390337705183
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00035783900000000004,0.011757703000000001,32.85752251710965,bottle_conn,557735.0,163786.09,0.293662922355599
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00035783900000000004,0.023295483000000002,65.10045858612392,bottle_conn,557735.0,166167.41,0.2979325486117959
Mallya/lhr17,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00035783900000000004,0.007991372,22.332311458505078,bottle_conn,557735.0,183907.0,0.3297390337705183
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00035783900000000004,0.007470929,20.877905985652763,bottle_conn,557735.0,163750.52,0.2935991465480918
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00035783900000000004,0.016278466000000002,45.49103367715649,bottle_conn,557735.0,166170.67,0.29793839368158714
Mallya/lhr17,rows,rcm_order,balance_work,parts,8,0.00035783900000000004,1.925e-6,0.005379514250822297,total_conn,17576.0,6891.0,0.3920687300864816
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,8,0.00035783900000000004,0.12150371900000001,339.5485651368353,total_conn,17576.0,4144.0,0.23577605826126535
Mallya/lhr17,rows,rcm_order,split_conn__dynamic,parts,8,0.00035783900000000004,0.652810868,1824.3144766221678,total_conn,17576.0,4144.0,0.23577605826126535
Mallya/lhr17,rows,rcm_order,split_conn__trans,parts,8,0.00035783900000000004,0.524889908,1466.8325923110672,total_conn,17576.0,4144.0,0.23577605826126535
Mallya/lhr17,rows,rcm_order,balance_work,parts,8,0.00035783900000000004,1.922e-6,0.005371130592249586,total_hypercut,17576.0,6891.0,0.3920687300864816
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,8,0.00035783900000000004,0.208028859,581.3476423754817,total_hypercut,17576.0,4120.0,0.23441055985434683
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,16,0.00035783900000000004,8.87e-7,0.0024787683846646115,bottle_conn,557735.0,181869.0,0.32608496866791575
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,16,0.00035783900000000004,0.002470845,6.904906955362607,bottle_conn,557735.0,181007.0,0.32453943180901323
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,16,0.00035783900000000004,0.002792178,7.802889008744155,bottle_conn,557735.0,164319.77,0.2946197925538114
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.00035783900000000004,0.01188844,33.222873974049776,bottle_conn,557735.0,133439.0,0.239251615910782
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.00035783900000000004,0.012098517000000001,33.80994525470952,bottle_conn,557735.0,125024.94,0.22416549077967135
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00035783900000000004,0.025137049,70.24681211382773,bottle_conn,557735.0,124625.73,0.22344972074551533
Mallya/lhr17,rows,rcm_order,balance_work,parts,16,0.00035783900000000004,2.56e-6,0.007154055315379262,total_conn,17576.0,13396.0,0.7621756941283568
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,16,0.00035783900000000004,0.213629589,596.9991784014599,total_conn,17576.0,8588.0,0.4886208466090123
Mallya/lhr17,rows,rcm_order,balance_work,parts,16,0.00035783900000000004,2.5800000000000003e-6,0.0072099463725306635,total_hypercut,17576.0,10459.0,0.5950728265817024
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,16,0.00035783900000000004,0.33607501700000003,939.1793991152446,total_hypercut,17576.0,8507.0,0.4840122894856623
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,32,0.00035783900000000004,1.1550000000000002e-6,0.0032277085504933785,bottle_conn,557735.0,154090.0,0.27627816077527856
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,32,0.00035783900000000004,0.002469011,6.899781745421824,bottle_conn,557735.0,164351.0,0.29467578688803825
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,32,0.00035783900000000004,0.0028043480000000003,7.836898717020783,bottle_conn,557735.0,140528.06,0.25196206083534295
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.00035783900000000004,0.013429538000000001,37.52955379374523,bottle_conn,557735.0,101124.0,0.18131191336387353
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.00035783900000000004,0.012403292000000002,34.661655101875425,bottle_conn,557735.0,85232.49,0.15281897316826093
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00035783900000000004,0.027273982000000002,76.21858433541341,bottle_conn,557735.0,84964.74,0.15233890646991852
Mallya/lhr17,rows,rcm_order,balance_work,parts,32,0.00035783900000000004,6.221e-6,0.01738491332694312,total_conn,17576.0,19852.0,1.12949476558944
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,32,0.00035783900000000004,0.35495497600000003,991.9404424894994,total_conn,17576.0,13868.0,0.7890304961310879
Mallya/lhr17,rows,rcm_order,balance_work,parts,32,0.00035783900000000004,6.154000000000001e-6,0.01719767828548593,total_hypercut,17576.0,12110.0,0.6890077378243059
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,32,0.00035783900000000004,0.5462885160000001,1526.632133445488,total_hypercut,17576.0,10351.0,0.5889280837505689
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,64,0.00035783900000000004,1.6730000000000001e-6,0.004675286930714651,bottle_conn,557735.0,130168.0,0.23338682349144307
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,64,0.00035783900000000004,0.0024937640000000003,6.968955312305255,bottle_conn,557735.0,130932.0,0.2347566496633706
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,64,0.00035783900000000004,0.002818515,7.876489147353977,bottle_conn,557735.0,119376.65,0.21403829775789576
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.00035783900000000004,0.015040767000000002,42.03221839989492,bottle_conn,557735.0,65998.0,0.11833218284669243
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.00035783900000000004,0.013937193,38.94822252465494,bottle_conn,557735.0,48611.41,0.08715861475431881
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00035783900000000004,0.031837794,88.97239820142578,bottle_conn,557735.0,48524.02,0.08700192743865814
Mallya/lhr17,rows,rcm_order,balance_work,parts,64,0.00035783900000000004,1.5284e-5,0.04271194587510025,total_conn,17576.0,26075.0,1.4835571233500227
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,64,0.00035783900000000004,0.6464898480000001,1806.650052118411,total_conn,17576.0,18422.0,1.048133818843878
Mallya/lhr17,rows,rcm_order,balance_work,parts,64,0.00035783900000000004,1.5523e-5,0.043379844008059484,total_hypercut,17576.0,13541.0,0.770425580336823
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,64,0.00035783900000000004,1.035618752,2894.091342754702,total_hypercut,17576.0,11916.0,0.6779699590350478
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,128,0.00035783900000000004,2.695e-6,0.007531319951151215,bottle_conn,557735.0,114058.0,0.2045021381121859
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,128,0.00035783900000000004,0.0025514830000000002,7.1302541086913385,bottle_conn,557735.0,117378.0,0.21045478587501232
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,128,0.00035783900000000004,0.002882687,8.05582119332996,bottle_conn,557735.0,106083.0,0.1902032327180471
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.00035783900000000004,0.016029598000000003,44.79555889659875,bottle_conn,557735.0,37487.0,0.06721292370032363
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.00035783900000000004,0.015581435000000001,43.543143704291595,bottle_conn,557735.0,27157.87,0.04869314280079249
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00035783900000000004,0.037982909,106.14524688477219,bottle_conn,557735.0,27085.39,0.048563188611078736
Mallya/lhr17,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00035783900000000004,0.013443603,37.56885917968695,bottle_conn,557735.0,38410.0,0.06886783149703712
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00035783900000000004,0.012939496,36.160105522315895,bottle_conn,557735.0,27176.1,0.04872582857450222
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00035783900000000004,0.030698705000000003,85.7891537814492,bottle_conn,557735.0,29178.6,0.05231624337723112
Mallya/lhr17,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00035783900000000004,0.009204752,25.723166004823394,bottle_conn,557735.0,38410.0,0.06886783149703712
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00035783900000000004,0.008386798,23.437350316762565,bottle_conn,557735.0,27182.25,0.048736855316593004
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00035783900000000004,0.022452618,62.745027791828164,bottle_conn,557735.0,29178.96,0.052316888845060826
Mallya/lhr17,rows,rcm_order,balance_work,parts,128,0.00035783900000000004,7.231200000000001e-5,0.20207970623660362,total_conn,17576.0,32759.0,1.863848429676832
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,128,0.00035783900000000004,1.201192161,3356.7949860132626,total_conn,17576.0,22212.0,1.263768775603095
Mallya/lhr17,rows,rcm_order,split_conn__dynamic,parts,128,0.00035783900000000004,1.121629883,3134.4539946735817,total_conn,17576.0,22212.0,1.263768775603095
Mallya/lhr17,rows,rcm_order,split_conn__trans,parts,128,0.00035783900000000004,0.543431352,1518.6476376247417,total_conn,17576.0,22212.0,1.263768775603095
Mallya/lhr17,rows,rcm_order,balance_work,parts,128,0.00035783900000000004,7.1647e-5,0.20022132858631952,total_hypercut,17576.0,14677.0,0.8350591715976331
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,128,0.00035783900000000004,2.056367377,5746.627329609125,total_hypercut,17576.0,12848.0,0.7309968138370505
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,256,0.00035783900000000004,5.107e-6,0.014271781443610115,bottle_conn,557735.0,84909.0,0.152238966534286
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,256,0.00035783900000000004,0.002589675,7.2369836714276525,bottle_conn,557735.0,101573.0,0.18211695518481
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,256,0.00035783900000000004,0.002902261,8.110521770964036,bottle_conn,557735.0,96967.0,0.17385855289698512
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.00035783900000000004,0.018705594000000002,52.2737711652447,bottle_conn,557735.0,21596.0,0.038720897917469764
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.00035783900000000004,0.017415604,48.66882592450795,bottle_conn,557735.0,16249.12,0.029134122836113927
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00035783900000000004,0.057204753000000004,159.86170596273743,bottle_conn,557735.0,16184.97,0.029019104054793046
Mallya/lhr17,rows,rcm_order,balance_work,parts,256,0.00035783900000000004,0.000115067,0.32156081366201,total_conn,17576.0,42758.0,2.4327492034592626
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,256,0.00035783900000000004,2.4958757830000002,6974.856801522472,total_conn,17576.0,25453.0,1.448167956304051
Mallya/lhr17,rows,rcm_order,balance_work,parts,256,0.00035783900000000004,0.00011497200000000001,0.3212953311405409,total_hypercut,17576.0,16169.0,0.9199476558944014
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,256,0.00035783900000000004,4.204553934000001,11749.848211066988,total_hypercut,17576.0,13329.0,0.758363677742376
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,512,0.00035783900000000004,9.156e-6,0.025586925963911142,bottle_conn,557735.0,46827.0,0.08395922794875703
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,512,0.00035783900000000004,0.0027685820000000003,7.736948739516934,bottle_conn,557735.0,62801.0,0.11260006992568156
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,512,0.00035783900000000004,0.0030874170000000003,8.627949999860272,bottle_conn,557735.0,58374.0,0.1046626085865151
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.00035783900000000004,0.031440353000000004,87.86172831916029,bottle_conn,557735.0,14068.0,0.025223448411880196
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.00035783900000000004,0.028330296,79.17050964260463,bottle_conn,557735.0,10538.96,0.01889599899593893
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00035783900000000004,0.061644348,172.26838885644102,bottle_conn,557735.0,10511.08,0.01884601109846074
Mallya/lhr17,rows,rcm_order,balance_work,parts,512,0.00035783900000000004,0.000288916,0.8073910333977011,total_conn,17576.0,57211.0,3.2550637232589894
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,512,0.00035783900000000004,5.071673314,14173.059152300335,total_conn,17576.0,40315.0,2.2937528447883477
Mallya/lhr17,rows,rcm_order,balance_work,parts,512,0.00035783900000000004,0.000288992,0.8076034194148765,total_hypercut,17576.0,17043.0,0.9696745562130178
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,512,0.00035783900000000004,7.173392087000001,20046.423355196053,total_hypercut,17576.0,15824.0,0.9003186162949477
Mallya/lhr17,rows,rcm_order,split_equal__split_equal,parts,1024,0.00035783900000000004,1.7308e-5,0.04836812085882198,bottle_conn,557735.0,27963.0,0.05013671367226371
Mallya/lhr17,rows,rcm_order,balance_work__split_equal,parts,1024,0.00035783900000000004,0.0032490080000000003,9.07952459066787,bottle_conn,557735.0,35376.0,0.0634279720655867
Mallya/lhr17,rows,rcm_order,balance_work__map_local,parts,1024,0.00035783900000000004,0.003554868,9.934266527684237,bottle_conn,557735.0,32824.0,0.05885232233946229
Mallya/lhr17,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00035783900000000004,0.053550833000000006,149.65063338540517,bottle_conn,557735.0,9006.0,0.016147453539763507
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00035783900000000004,0.049484996,138.28843697864122,bottle_conn,557735.0,7032.53,0.012609088545635472
Mallya/lhr17,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00035783900000000004,0.14679777600000002,410.23414440572435,bottle_conn,557735.0,7023.16,0.01259228845240123
Mallya/lhr17,rows,rcm_order,balance_work,parts,1024,0.00035783900000000004,0.0007629920000000001,2.1322214739030683,total_conn,17576.0,80452.0,4.577378243058717
Mallya/lhr17,rows,rcm_order,split_conn__convex,parts,1024,0.00035783900000000004,8.743418493,24433.945134543745,total_conn,17576.0,61007.0,3.4710400546199365
Mallya/lhr17,rows,rcm_order,balance_work,parts,1024,0.00035783900000000004,0.000764014,2.1350775069235044,total_hypercut,17576.0,17140.0,0.9751934456076468
Mallya/lhr17,rows,rcm_order,split_hypercut__convex,parts,1024,0.00035783900000000004,12.16181308,33986.8294959465,total_hypercut,17576.0,17073.0,0.9713814292216659
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,2,0.00035783900000000004,9.125e-6,0.02550029482532647,cache,17576.0,226265.0,12.873520710059172
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.00035783900000000004,0.001811076,5.061147611076489,cache,17576.0,221717.0,12.614758761948112
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,2,0.00035783900000000004,0.032155808,89.86110513387305,cache,17576.0,221717.0,12.614758761948112
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,4,0.00035783900000000004,5.275e-6,0.01474126632368188,cache,17576.0,147549.0,8.394913518434228
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.00035783900000000004,0.001928507,5.389314747693795,cache,17576.0,142639.0,8.11555530268548
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,4,0.00035783900000000004,0.033455999,93.49455760830988,cache,17576.0,142639.0,8.11555530268548
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,8,0.00035783900000000004,3.4720000000000004e-6,0.009702687521483126,cache,17576.0,107556.0,6.119481110605371
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.00035783900000000004,0.002151266,6.011826547693237,cache,17576.0,100062.0,5.693104233045061
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,8,0.00035783900000000004,0.033770140000000004,94.37244123753979,cache,17576.0,100062.0,5.693104233045061
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,16,0.00035783900000000004,2.6810000000000003e-6,0.007492196211145235,cache,17576.0,85923.0,4.888654984069185
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.00035783900000000004,0.002608252,7.288898079862731,cache,17576.0,77996.0,4.437642239417388
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,16,0.00035783900000000004,0.034170265000000005,95.490611699675,cache,17576.0,77996.0,4.437642239417388
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,32,0.00035783900000000004,2.096e-6,0.00585738278946677,cache,17576.0,72376.0,4.117888029130633
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.00035783900000000004,0.003484487,9.7375831030156,cache,17576.0,64820.0,3.687983614019117
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,32,0.00035783900000000004,0.038986704000000004,108.9504050704367,cache,17576.0,64820.0,3.687983614019117
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,64,0.00035783900000000004,1.895e-6,0.005295677665095196,cache,17576.0,59949.0,3.410844333181611
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.00035783900000000004,0.005303969,14.822221725412824,cache,17576.0,54006.0,3.0727127901684113
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,64,0.00035783900000000004,0.039705954,110.96038721324393,cache,17576.0,54006.0,3.0727127901684113
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,128,0.00035783900000000004,1.5750000000000002e-6,0.004401420750672788,cache,17576.0,50302.0,2.861970869367319
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.00035783900000000004,0.008672685000000001,24.23627664955469,cache,17576.0,41982.0,2.3885980883022304
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,128,0.00035783900000000004,0.041553033,116.12214711085153,cache,17576.0,41982.0,2.3885980883022304
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,256,0.00035783900000000004,1.5190000000000002e-6,0.004244925790648868,cache,17576.0,44233.0,2.516670459717797
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.00035783900000000004,0.01541254,43.0711576994123,cache,17576.0,38499.0,2.190430131998179
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,256,0.00035783900000000004,0.042019408,117.42545669980073,cache,17576.0,38499.0,2.190430131998179
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,512,0.00035783900000000004,1.494e-6,0.004175061969209616,cache,17576.0,38370.0,2.1830905780609924
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.00035783900000000004,0.028603906000000002,79.93512724996437,cache,17576.0,34719.0,1.9753641329085116
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,512,0.00035783900000000004,0.043826755,122.47618342327135,cache,17576.0,34719.0,1.9753641329085116
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,1024,0.00035783900000000004,1.4870000000000001e-6,0.004155500099206626,cache,17576.0,31872.0,1.8133818843878016
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.00035783900000000004,0.054846955,153.27271482426454,cache,17576.0,29811.0,1.6961197086936732
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,1024,0.00035783900000000004,0.051879897,144.98111441178852,cache,17576.0,29811.0,1.6961197086936732
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,2048,0.00035783900000000004,1.4730000000000001e-6,0.004116376359200646,cache,17576.0,25403.0,1.4453231679563041
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.00035783900000000004,0.10527431200000001,294.1946294283183,cache,17576.0,24480.0,1.3928083750568958
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,2048,0.00035783900000000004,0.057951726,161.94916149441508,cache,17576.0,24480.0,1.3928083750568958
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,4096,0.00035783900000000004,1.4700000000000001e-6,0.004107992700627936,cache,17576.0,21742.0,1.237027765134274
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.00035783900000000004,0.19644992800000002,548.9897076618256,cache,17576.0,20918.0,1.1901456531634047
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,4096,0.00035783900000000004,0.055715538,155.70001592895127,cache,17576.0,20918.0,1.1901456531634047
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,8192,0.00035783900000000004,1.4680000000000002e-6,0.004102403594912796,cache,17576.0,18992.0,1.080564406008193
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.00035783900000000004,0.340969421,952.8570697995466,cache,17576.0,18828.0,1.071233500227583
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,8192,0.00035783900000000004,0.050818431000000004,142.01479156827511,cache,17576.0,18828.0,1.071233500227583
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,16384,0.00035783900000000004,1.4710000000000002e-6,0.004110787253485506,cache,17576.0,17911.0,1.0190600819299045
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.00035783900000000004,0.47760864500000005,1334.7026036848974,cache,17576.0,17770.0,1.0110377787892582
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,16384,0.00035783900000000004,0.030692356,85.77141116535648,cache,17576.0,17770.0,1.0110377787892582
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,32768,0.00035783900000000004,1.461e-6,0.004082841724909805,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.00035783900000000004,0.480041394,1341.5010493545979,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,32768,0.00035783900000000004,0.023241688,64.95012561515094,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,rcm_order,chunk_equal,vertices,65536,0.00035783900000000004,1.467e-6,0.004099609042055225,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.00035783900000000004,0.479113434,1338.9078160848871,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,rcm_order,chunk_conn__convex,vertices,65536,0.00035783900000000004,0.023236766000000002,64.93637082598599,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,2,0.000371241,6.63e-7,0.0017859018804496272,bottle_conn,557735.0,373319.0,0.669348346436928
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,2,0.000371241,0.0018436300000000002,4.96612712496734,bottle_conn,557735.0,402058.0,0.7208764018754427
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,2,0.000371241,0.002143575,5.77407937162113,bottle_conn,557735.0,363233.0,0.6512644894080523
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000371241,0.011516864,31.022607955479053,bottle_conn,557735.0,355958.0,0.6382206603494491
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000371241,0.010908177000000002,29.383007264822584,bottle_conn,557735.0,355074.12,0.6366358933902301
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000371241,0.022680370000000002,61.09338677570635,bottle_conn,557735.0,354885.58,0.6362978475440846
Mallya/lhr17,cols,rcm_order,balance_work,parts,2,0.000371241,4.7200000000000004e-7,0.0012714112934724344,total_conn,17576.0,1575.0,0.08961083295402822
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,2,0.000371241,0.051605708,139.0086439805948,total_conn,17576.0,1265.0,0.07197314519799727
Mallya/lhr17,cols,rcm_order,balance_work,parts,2,0.000371241,4.71e-7,0.0012687176254777893,total_hypercut,17576.0,1575.0,0.08961083295402822
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,2,0.000371241,0.076381425,205.74619990787656,total_hypercut,17576.0,1265.0,0.07197314519799727
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,4,0.000371241,6.92e-7,0.0018640182522943315,bottle_conn,557735.0,319178.0,0.5722753637480166
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,4,0.000371241,0.0018321260000000001,4.935139168356943,bottle_conn,557735.0,300046.0,0.5379723345316324
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,4,0.000371241,0.0021443400000000002,5.776140027637034,bottle_conn,557735.0,292592.66,0.5246087478820587
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000371241,0.011626280000000001,31.317338332781134,bottle_conn,557735.0,258492.0,0.4634674173218464
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000371241,0.010425716,28.083417510458165,bottle_conn,557735.0,252518.11,0.45275643450742736
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000371241,0.023428296,63.108051104269194,bottle_conn,557735.0,252289.58,0.4523466879431988
Mallya/lhr17,cols,rcm_order,balance_work,parts,4,0.000371241,9.25e-7,0.0024916428950466137,total_conn,17576.0,4452.0,0.25329995448338644
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,4,0.000371241,0.07538111,203.05168340781324,total_conn,17576.0,2775.0,0.1578857532999545
Mallya/lhr17,cols,rcm_order,balance_work,parts,4,0.000371241,9.22e-7,0.002483561891062679,total_hypercut,17576.0,4452.0,0.25329995448338644
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,4,0.000371241,0.116668032,314.2649437966173,total_hypercut,17576.0,2775.0,0.1578857532999545
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,8,0.000371241,7.6e-7,0.002047187675930191,bottle_conn,557735.0,245697.0,0.44052641487444755
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,8,0.000371241,0.0018403380000000002,4.9572595699289685,bottle_conn,557735.0,236692.0,0.4243807543008777
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,8,0.000371241,0.0021503390000000002,5.792299341936909,bottle_conn,557735.0,223990.58,0.40160753762987794
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000371241,0.012581835000000001,33.891286253404125,bottle_conn,557735.0,196529.0,0.35236985306642044
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000371241,0.011076285,29.83583440406636,bottle_conn,557735.0,191951.58,0.34416269375240927
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000371241,0.023671590000000003,63.763404365358355,bottle_conn,557735.0,191346.09,0.34307707065183285
Mallya/lhr17,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000371241,0.011677374,31.454968605299523,bottle_conn,557735.0,197374.0,0.3538849095000314
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000371241,0.010968884,29.546531767773494,bottle_conn,557735.0,191499.13,0.34335146619810486
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000371241,0.023144795000000003,62.34439353411935,bottle_conn,557735.0,192481.78,0.3451133244282679
Mallya/lhr17,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000371241,0.007032180000000001,18.942358198582593,bottle_conn,557735.0,197374.0,0.3538849095000314
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000371241,0.006658723,17.936389030306458,bottle_conn,557735.0,191523.42,0.34339501734694794
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000371241,0.015746485,42.415802672657385,bottle_conn,557735.0,192483.76,0.34511687450133127
Mallya/lhr17,cols,rcm_order,balance_work,parts,8,0.000371241,1.528e-6,0.004115924695817542,total_conn,17576.0,8868.0,0.5045516613563951
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,8,0.000371241,0.150369088,405.0443997295557,total_conn,17576.0,5702.0,0.3244196631770596
Mallya/lhr17,cols,rcm_order,split_conn__dynamic,parts,8,0.000371241,0.6494775930000001,1749.4770055031638,total_conn,17576.0,5702.0,0.3244196631770596
Mallya/lhr17,cols,rcm_order,split_conn__trans,parts,8,0.000371241,0.521194985,1403.9262500639747,total_conn,17576.0,5702.0,0.3244196631770596
Mallya/lhr17,cols,rcm_order,balance_work,parts,8,0.000371241,1.5330000000000002e-6,0.004129393035790767,total_hypercut,17576.0,8868.0,0.5045516613563951
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,8,0.000371241,0.22768010300000002,613.2946064685743,total_hypercut,17576.0,5676.0,0.3229403732362312
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,16,0.000371241,8.91e-7,0.0024000581832286844,bottle_conn,557735.0,210455.0,0.3773387002788062
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,16,0.000371241,0.0018420810000000002,4.961954633243635,bottle_conn,557735.0,199149.0,0.35706742449371115
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,16,0.000371241,0.002148255,5.786685737836068,bottle_conn,557735.0,173876.4,0.3117545070687692
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000371241,0.01211334,32.62931626625292,bottle_conn,557735.0,158432.0,0.2840632199879871
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000371241,0.010699777,28.821646854738567,bottle_conn,557735.0,140496.98,0.2519063354460452
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000371241,0.02425095,65.32400785473587,bottle_conn,557735.0,140389.17,0.25171303576071075
Mallya/lhr17,cols,rcm_order,balance_work,parts,16,0.000371241,3.204e-6,0.008630512254842541,total_conn,17576.0,15626.0,0.8890532544378699
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,16,0.000371241,0.24584054900000002,662.2128186272529,total_conn,17576.0,11674.0,0.6642011834319527
Mallya/lhr17,cols,rcm_order,balance_work,parts,16,0.000371241,3.277e-6,0.008827150018451626,total_hypercut,17576.0,13334.0,0.7586481565771507
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,16,0.000371241,0.327380231,881.8536503241829,total_hypercut,17576.0,11281.0,0.6418411470186618
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,32,0.000371241,1.1600000000000001e-6,0.003124654873788186,bottle_conn,557735.0,161758.0,0.2900266255479753
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,32,0.000371241,0.001848334,4.978798139214149,bottle_conn,557735.0,152313.0,0.27309205984921153
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,32,0.000371241,0.0021508620000000003,5.793708130298109,bottle_conn,557735.0,130453.0,0.23389781885662544
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000371241,0.012680347000000002,34.15664487489259,bottle_conn,557735.0,100388.0,0.17999229024536742
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000371241,0.011133772,29.990685296074517,bottle_conn,557735.0,85752.97,0.1537521762127175
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000371241,0.026757908,72.07692038325509,bottle_conn,557735.0,85676.25,0.1536146198463428
Mallya/lhr17,cols,rcm_order,balance_work,parts,32,0.000371241,8.151e-6,0.021956087824351298,total_conn,17576.0,21611.0,1.229574419663177
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,32,0.000371241,0.367442239,989.7673990749944,total_conn,17576.0,16181.0,0.9206304050978608
Mallya/lhr17,cols,rcm_order,balance_work,parts,32,0.000371241,6.9130000000000006e-6,0.018621326846980802,total_hypercut,17576.0,15274.0,0.8690259444697315
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,32,0.000371241,0.547776531,1475.528109772358,total_hypercut,17576.0,13644.0,0.7762858443331816
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,64,0.000371241,1.6770000000000002e-6,0.004517281227019645,bottle_conn,557735.0,131475.0,0.23573023030650758
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,64,0.000371241,0.0018585000000000001,5.00618196804771,bottle_conn,557735.0,130530.0,0.2340358772535344
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,64,0.000371241,0.002167528,5.838600801096862,bottle_conn,557735.0,109986.0,0.1972011797717554
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000371241,0.013912022000000001,37.47436840219696,bottle_conn,557735.0,68209.0,0.1222964311007916
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000371241,0.012778330000000001,34.42057854601189,bottle_conn,557735.0,52310.26,0.09379052775959909
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000371241,0.031331802,84.39747226195382,bottle_conn,557735.0,52302.41,0.09377645297497916
Mallya/lhr17,cols,rcm_order,balance_work,parts,64,0.000371241,1.3840000000000001e-5,0.03728036504588664,total_conn,17576.0,27841.0,1.5840350477924443
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,64,0.000371241,0.627294046,1689.721894941561,total_conn,17576.0,20133.0,1.1454824761037778
Mallya/lhr17,cols,rcm_order,balance_work,parts,64,0.000371241,1.3499e-5,0.0363618242597127,total_hypercut,17576.0,16221.0,0.9229062357760582
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,64,0.000371241,0.88460262,2382.8257654731024,total_hypercut,17576.0,15449.0,0.8789827036868457
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,128,0.000371241,2.6820000000000003e-6,0.007224417561637858,bottle_conn,557735.0,105235.0,0.18868279738585528
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,128,0.000371241,0.0019180640000000001,5.166627608480744,bottle_conn,557735.0,93561.0,0.16775171004150716
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,128,0.000371241,0.002220244,5.980600203102567,bottle_conn,557735.0,78849.85,0.14137511542219872
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000371241,0.016717311000000002,45.0308855972266,bottle_conn,557735.0,41304.0,0.07405667566138041
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000371241,0.014874888000000001,40.0680097295288,bottle_conn,557735.0,35133.35,0.06299290881870422
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000371241,0.037647497,101.4098577473932,bottle_conn,557735.0,35125.06,0.06297804512895909
Mallya/lhr17,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000371241,0.014237788000000001,38.35187385014048,bottle_conn,557735.0,42598.0,0.07637677391592781
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000371241,0.012815401,34.52043551224138,bottle_conn,557735.0,35286.9,0.06326821877773495
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000371241,0.030957521,83.3892835112501,bottle_conn,557735.0,35950.29,0.06445765462092212
Mallya/lhr17,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000371241,0.008823549,23.767711540481788,bottle_conn,557735.0,42598.0,0.07637677391592781
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000371241,0.007366627000000001,19.843247378387623,bottle_conn,557735.0,35295.51,0.06328365621666204
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000371241,0.019751949,53.20519285316008,bottle_conn,557735.0,35949.79,0.06445675813782531
Mallya/lhr17,cols,rcm_order,balance_work,parts,128,0.000371241,6.3355e-5,0.17065733580073322,total_conn,17576.0,36436.0,2.073054164770141
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,128,0.000371241,1.22178932,3291.0947874830636,total_conn,17576.0,23727.0,1.349965862539827
Mallya/lhr17,cols,rcm_order,split_conn__dynamic,parts,128,0.000371241,1.0888249620000001,2932.9329519099456,total_conn,17576.0,23727.0,1.349965862539827
Mallya/lhr17,cols,rcm_order,split_conn__trans,parts,128,0.000371241,0.522278437,1406.8447100401086,total_conn,17576.0,23727.0,1.349965862539827
Mallya/lhr17,cols,rcm_order,balance_work,parts,128,0.000371241,6.3228e-5,0.17031523996541328,total_hypercut,17576.0,16644.0,0.9469731451979972
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,128,0.000371241,1.6588143590000002,4468.295147895841,total_hypercut,17576.0,16233.0,0.9235889849795175
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,256,0.000371241,5.122e-6,0.013796967468571628,bottle_conn,557735.0,68183.0,0.12224981397975741
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,256,0.000371241,0.0019903430000000003,5.36132323746569,bottle_conn,557735.0,79392.0,0.1423471720440711
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,256,0.000371241,0.0022833980000000003,6.150716111636377,bottle_conn,557735.0,63468.0,0.1137959783768277
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000371241,0.019800515,53.336013532988005,bottle_conn,557735.0,28282.0,0.05070866988802926
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000371241,0.017251885,46.47085047179595,bottle_conn,557735.0,25902.83,0.046442898509148615
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000371241,0.048529903000000006,130.7234464943258,bottle_conn,557735.0,25900.22,0.04643821886738326
Mallya/lhr17,cols,rcm_order,balance_work,parts,256,0.000371241,0.00013336,0.35922756376585563,total_conn,17576.0,49793.0,2.8330109239872554
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,256,0.000371241,2.514488961,6773.198437133829,total_conn,17576.0,28552.0,1.6244879380974055
Mallya/lhr17,cols,rcm_order,balance_work,parts,256,0.000371241,0.000152019,0.4094887148779364,total_hypercut,17576.0,16884.0,0.9606281292671826
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,256,0.000371241,3.219145017,8671.307902413797,total_hypercut,17576.0,16592.0,0.9440145653163404
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,512,0.000371241,9.151000000000001e-6,0.024649755818996286,bottle_conn,557735.0,55985.0,0.10037921234995115
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,512,0.000371241,0.002119489,5.709199684302111,bottle_conn,557735.0,56804.0,0.1018476516625279
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,512,0.000371241,0.002417081,6.510813730164503,bottle_conn,557735.0,44153.0,0.07916483634701067
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000371241,0.027515943,74.1188150015758,bottle_conn,557735.0,17847.0,0.031999067657579316
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000371241,0.023787516,64.07567052130557,bottle_conn,557735.0,16584.02,0.029734587214358073
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000371241,0.067990542,183.1439469239658,bottle_conn,557735.0,16578.18,0.02972411629178732
Mallya/lhr17,cols,rcm_order,balance_work,parts,512,0.000371241,0.000287704,0.7749790567313416,total_conn,17576.0,68614.0,3.9038461538461537
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,512,0.000371241,4.5535516430000005,12265.756322712201,total_conn,17576.0,49393.0,2.81025261720528
Mallya/lhr17,cols,rcm_order,balance_work,parts,512,0.000371241,0.000269801,0.7267543186232124,total_hypercut,17576.0,17059.0,0.9705848884842968
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,512,0.000371241,6.308729168,16993.621846724902,total_hypercut,17576.0,16809.0,0.9563609467455622
Mallya/lhr17,cols,rcm_order,split_equal__split_equal,parts,1024,0.000371241,1.7288e-5,0.04656813229142255,bottle_conn,557735.0,40171.0,0.07202524496400621
Mallya/lhr17,cols,rcm_order,balance_work__split_equal,parts,1024,0.000371241,0.0023058600000000003,6.211221282132093,bottle_conn,557735.0,36136.0,0.06479062637273975
Mallya/lhr17,cols,rcm_order,balance_work__map_local,parts,1024,0.000371241,0.00260075,7.005557037072953,bottle_conn,557735.0,34895.96,0.0625672765740002
Mallya/lhr17,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000371241,0.040012164,107.77948556328639,bottle_conn,557735.0,11315.0,0.020287412480837673
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000371241,0.035144726,94.66822360676757,bottle_conn,557735.0,10351.86,0.018560535021112178
Mallya/lhr17,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000371241,0.10112776700000001,272.4046293378156,bottle_conn,557735.0,10353.89,0.01856417474248523
Mallya/lhr17,cols,rcm_order,balance_work,parts,1024,0.000371241,0.00044676100000000005,1.2034258069555896,total_conn,17576.0,93724.0,5.332498862084661
Mallya/lhr17,cols,rcm_order,split_conn__convex,parts,1024,0.000371241,8.440159962000001,22734.98875932346,total_conn,17576.0,72335.0,4.11555530268548
Mallya/lhr17,cols,rcm_order,balance_work,parts,1024,0.000371241,0.00044689700000000003,1.2037921458028613,total_hypercut,17576.0,17124.0,0.9742831133363677
Mallya/lhr17,cols,rcm_order,split_hypercut__convex,parts,1024,0.000371241,12.206528322,32880.33466669899,total_hypercut,17576.0,17038.0,0.969390077378243
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,2,0.000371241,9.239e-6,0.024886798602525045,cache,17576.0,249872.0,14.216659080564407
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000371241,0.0017715880000000002,4.772069895297125,cache,17576.0,245790.0,13.984410559854346
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,2,0.000371241,0.032466763,87.4546803828241,cache,17576.0,245790.0,13.984410559854346
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,4,0.000371241,5.282e-6,0.014227954347714827,cache,17576.0,179114.0,10.190828402366863
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000371241,0.001884779,5.076968869278986,cache,17576.0,171582.0,9.762289485662267
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,4,0.000371241,0.033629077,90.58556840435189,cache,17576.0,171582.0,9.762289485662267
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,8,0.000371241,3.429e-6,0.009236587553637664,cache,17576.0,134927.0,7.6767751479289945
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000371241,0.002106048,5.672994092786087,cache,17576.0,129097.0,7.345072826581703
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,8,0.000371241,0.034665672,93.37781117926092,cache,17576.0,129097.0,7.345072826581703
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,16,0.000371241,2.548e-6,0.006863466050355429,cache,17576.0,107197.0,6.099055530268548
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000371241,0.002536754,6.833173060087652,cache,17576.0,99782.0,5.677173418297679
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,16,0.000371241,0.036035186000000004,97.06682720927915,cache,17576.0,99782.0,5.677173418297679
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,32,0.000371241,2.086e-6,0.005618991436829444,cache,17576.0,84034.0,4.781178880291306
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000371241,0.003467814,9.341139583181814,cache,17576.0,74254.0,4.224738279472008
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,32,0.000371241,0.038379694,103.38215337206827,cache,17576.0,74254.0,4.224738279472008
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,64,0.000371241,1.8760000000000001e-6,0.0050533211579539975,cache,17576.0,68312.0,3.8866636322257624
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000371241,0.00521423,14.045404467717736,cache,17576.0,59269.0,3.3721552116522533
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,64,0.000371241,0.042624941,114.81743934533092,cache,17576.0,59269.0,3.3721552116522533
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,128,0.000371241,1.568e-6,0.004223671415603341,cache,17576.0,55170.0,3.1389394629039598
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000371241,0.008636718,23.26445085537427,cache,17576.0,44076.0,2.5077378243058717
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,128,0.000371241,0.043571999,117.36849916900341,cache,17576.0,44076.0,2.5077378243058717
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,256,0.000371241,1.54e-6,0.0041482487117532815,cache,17576.0,46683.0,2.6560650887573964
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000371241,0.015350193000000002,41.348323595723535,cache,17576.0,40324.0,2.2942649066909424
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,256,0.000371241,0.042483433,114.4362637747447,cache,17576.0,40324.0,2.2942649066909424
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,512,0.000371241,1.497e-6,0.004032420987983547,cache,17576.0,39986.0,2.275034137460173
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000371241,0.028586039,77.00129834797342,cache,17576.0,36535.0,2.0786868456986802
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,512,0.000371241,0.04561914,122.88281736122896,cache,17576.0,36535.0,2.0786868456986802
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,1024,0.000371241,1.486e-6,0.004002790640042452,cache,17576.0,33790.0,1.9225079654073738
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000371241,0.054610174000000004,147.10167788579386,cache,17576.0,32291.0,1.8372212107419208
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000371241,0.051775421,139.46579445697,cache,17576.0,32291.0,1.8372212107419208
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,2048,0.000371241,1.477e-6,0.003978547628090647,cache,17576.0,27513.0,1.5653732362312245
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000371241,0.10528552000000001,283.6042355235548,cache,17576.0,26683.0,1.5181497496586254
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000371241,0.063164022,170.1429044744519,cache,17576.0,26683.0,1.5181497496586254
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,4096,0.000371241,1.467e-6,0.003951610948144197,cache,17576.0,22777.0,1.2959148839326353
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000371241,0.19653661700000002,529.4043949887001,cache,17576.0,21956.0,1.2492034592626309
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000371241,0.064613133,174.0463283958399,cache,17576.0,21956.0,1.2492034592626309
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,8192,0.000371241,1.4700000000000001e-6,0.003959691952128133,cache,17576.0,19630.0,1.1168639053254439
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000371241,0.34079873200000005,917.9986370039948,cache,17576.0,19253.0,1.095414201183432
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000371241,0.053313362,143.6084969063223,cache,17576.0,19253.0,1.095414201183432
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,16384,0.000371241,1.469e-6,0.003956998284133487,cache,17576.0,18103.0,1.0299840691852526
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000371241,0.477017868,1284.9277639053876,cache,17576.0,17740.0,1.00933090578061
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000371241,0.031528635,84.92767501434378,cache,17576.0,17740.0,1.00933090578061
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,32768,0.000371241,1.517e-6,0.004086294347876447,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000371241,0.47914103900000005,1290.646881675246,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000371241,0.023268021,62.67632346642746,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,rcm_order,chunk_equal,vertices,65536,0.000371241,1.467e-6,0.003951610948144197,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000371241,0.479255543,1290.9553174353048,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000371241,0.023249483,62.62638824914274,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,2,0.00035850400000000005,6.57e-7,0.0018326155356704526,bottle_conn,557735.0,294110.0,0.5273292872062897
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,2,0.00035850400000000005,0.0022750080000000002,6.34583714547118,bottle_conn,557735.0,307589.0,0.5514966785301263
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,2,0.00035850400000000005,0.0027025870000000002,7.5385128199406415,bottle_conn,557735.0,293604.0,0.5264220463123168
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00035850400000000005,0.010987732,30.64884073817865,bottle_conn,557735.0,290401.0,0.5206791755941442
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00035850400000000005,0.011637439000000001,32.46111340459242,bottle_conn,557735.0,291852.08,0.5232809129783859
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00035850400000000005,0.023138629,64.54217805101197,bottle_conn,557735.0,290693.22,0.5212031161752445
Mallya/lhr17,rows,spectral_order,balance_work,parts,2,0.00035850400000000005,4.0000000000000003e-7,0.001115747662508647,total_conn,17576.0,250.0,0.014223941738734638
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,2,0.00035850400000000005,0.038922894,108.57031999642959,total_conn,17576.0,94.0,0.005348202093764224
Mallya/lhr17,rows,spectral_order,balance_work,parts,2,0.00035850400000000005,4.02e-7,0.0011213264008211902,total_hypercut,17576.0,250.0,0.014223941738734638
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,2,0.00035850400000000005,0.056679749,158.10074364581703,total_hypercut,17576.0,94.0,0.005348202093764224
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,4,0.00035850400000000005,6.88e-7,0.0019190859795148727,bottle_conn,557735.0,159699.0,0.2863349081553067
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,4,0.00035850400000000005,0.002281832,6.364871800593577,bottle_conn,557735.0,177033.0,0.3174141841555577
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,4,0.00035850400000000005,0.002527746,7.0508167272889555,bottle_conn,557735.0,163946.0,0.29394963557962117
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00035850400000000005,0.01108431,30.91823243255305,bottle_conn,557735.0,152704.0,0.2737931096309179
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00035850400000000005,0.011683804,32.59044250552295,bottle_conn,557735.0,153760.52,0.27568741427380383
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00035850400000000005,0.023398007000000002,65.2656790440274,bottle_conn,557735.0,152776.99,0.2739239782333904
Mallya/lhr17,rows,spectral_order,balance_work,parts,4,0.00035850400000000005,9.69e-7,0.002702898712427197,total_conn,17576.0,566.0,0.03220300409649522
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,4,0.00035850400000000005,0.067184544,187.40249481177335,total_conn,17576.0,222.0,0.012630860263996358
Mallya/lhr17,rows,spectral_order,balance_work,parts,4,0.00035850400000000005,9.75e-7,0.0027196349273648267,total_hypercut,17576.0,566.0,0.03220300409649522
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,4,0.00035850400000000005,0.104232637,290.74330272465573,total_hypercut,17576.0,222.0,0.012630860263996358
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,8,0.00035850400000000005,7.56e-7,0.002108763082141343,bottle_conn,557735.0,88056.0,0.15788143114561576
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,8,0.00035850400000000005,0.002281843,6.364902483654296,bottle_conn,557735.0,112523.0,0.20174993500497548
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,8,0.00035850400000000005,0.002612754,7.287935420525294,bottle_conn,557735.0,101507.0,0.1819986194160309
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00035850400000000005,0.011230594,31.326272510209087,bottle_conn,557735.0,85477.0,0.15325737133226353
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00035850400000000005,0.010536068,29.388983107580387,bottle_conn,557735.0,86301.9,0.15473638914538265
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00035850400000000005,0.023516344,65.59576462187312,bottle_conn,557735.0,85454.4,0.15321685029628765
Mallya/lhr17,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00035850400000000005,0.011172844000000001,31.165186441434404,bottle_conn,557735.0,87286.0,0.1565008471765265
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00035850400000000005,0.010500481,29.28971782741615,bottle_conn,557735.0,85828.81,0.15388815476884182
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00035850400000000005,0.023472537,65.47357072724432,bottle_conn,557735.0,87239.03,0.15641663155441204
Mallya/lhr17,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00035850400000000005,0.008154093000000001,22.744775511570303,bottle_conn,557735.0,87286.0,0.1565008471765265
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00035850400000000005,0.007758127,21.640280164238053,bottle_conn,557735.0,85863.89,0.15395105202291412
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00035850400000000005,0.017609723,49.12001818668689,bottle_conn,557735.0,87240.59,0.1564194285816741
Mallya/lhr17,rows,spectral_order,balance_work,parts,8,0.00035850400000000005,1.6450000000000001e-6,0.00458851226206681,total_conn,17576.0,1387.0,0.07891442876649978
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,8,0.00035850400000000005,0.110043843,306.9529015017963,total_conn,17576.0,482.0,0.027423759672280383
Mallya/lhr17,rows,spectral_order,split_conn__dynamic,parts,8,0.00035850400000000005,0.6731049680000001,1877.538236672394,total_conn,17576.0,482.0,0.027423759672280383
Mallya/lhr17,rows,spectral_order,split_conn__trans,parts,8,0.00035850400000000005,0.538834004,1503.0069511079373,total_conn,17576.0,482.0,0.027423759672280383
Mallya/lhr17,rows,spectral_order,balance_work,parts,8,0.00035850400000000005,1.632e-6,0.004552250463035279,total_hypercut,17576.0,1357.0,0.07720755575785161
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,8,0.00035850400000000005,0.19527654900000002,544.6983827237632,total_hypercut,17576.0,477.0,0.027139280837505688
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,16,0.00035850400000000005,8.850000000000001e-7,0.0024685917033003815,bottle_conn,557735.0,59858.0,0.10732337041785077
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,16,0.00035850400000000005,0.002287606,6.380977618101889,bottle_conn,557735.0,73075.0,0.1310210045989583
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,16,0.00035850400000000005,0.002609805,7.2797095708834485,bottle_conn,557735.0,63238.76,0.11338495880660171
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00035850400000000005,0.011547398,32.20995581639256,bottle_conn,557735.0,53290.0,0.09554716845813872
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00035850400000000005,0.01201138,33.50417289625778,bottle_conn,557735.0,53386.69,0.09572053035940008
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00035850400000000005,0.024466438,68.24592752103183,bottle_conn,557735.0,52845.07,0.0947494240096103
Mallya/lhr17,rows,spectral_order,balance_work,parts,16,0.00035850400000000005,3.321e-6,0.00926349496797804,total_conn,17576.0,2859.0,0.1626649977241693
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,16,0.00035850400000000005,0.23671011800000002,660.271902126615,total_conn,17576.0,1275.0,0.07254210286754666
Mallya/lhr17,rows,spectral_order,balance_work,parts,16,0.00035850400000000005,3.333e-6,0.0092969673978533,total_hypercut,17576.0,2762.0,0.1571461083295403
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,16,0.00035850400000000005,0.41171874700000005,1148.4355739405976,total_hypercut,17576.0,1240.0,0.07055075102412381
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,32,0.00035850400000000005,1.1600000000000001e-6,0.0032356682212750765,bottle_conn,557735.0,40957.0,0.07343451639219342
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,32,0.00035850400000000005,0.002289142,6.385262089125923,bottle_conn,557735.0,55445.0,0.09941101060539503
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,32,0.00035850400000000005,0.002619217,7.305963113382277,bottle_conn,557735.0,46006.79,0.08248861914708598
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00035850400000000005,0.013428254,37.45635753018097,bottle_conn,557735.0,34973.0,0.06270540668955688
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00035850400000000005,0.012526514,34.941071787204606,bottle_conn,557735.0,34920.76,0.06261174213560204
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00035850400000000005,0.026206983000000003,73.10095005913462,bottle_conn,557735.0,34359.91,0.0616061570459089
Mallya/lhr17,rows,spectral_order,balance_work,parts,32,0.00035850400000000005,5.264e-6,0.014683239238613793,total_conn,17576.0,5515.0,0.31378015475648613
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,32,0.00035850400000000005,0.419574233,1170.347424296521,total_conn,17576.0,2599.0,0.1478720983158853
Mallya/lhr17,rows,spectral_order,balance_work,parts,32,0.00035850400000000005,5.191e-6,0.014479615290205965,total_hypercut,17576.0,5263.0,0.2994424214838416
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,32,0.00035850400000000005,0.765847359,2136.2310016066763,total_hypercut,17576.0,2394.0,0.13620846609012288
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,64,0.00035850400000000005,1.6710000000000002e-6,0.004661035860129873,bottle_conn,557735.0,35287.0,0.0632683980743543
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,64,0.00035850400000000005,0.0023133340000000002,6.452742507754446,bottle_conn,557735.0,46770.0,0.08385702887572055
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,64,0.00035850400000000005,0.0026397760000000004,7.363309753866066,bottle_conn,557735.0,38268.0,0.06861323029754274
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00035850400000000005,0.013265967,37.003679177917114,bottle_conn,557735.0,26169.0,0.04692013232090509
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00035850400000000005,0.011998942,33.469478722692074,bottle_conn,557735.0,24813.49,0.044489748715787966
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00035850400000000005,0.030946712,86.32180394082073,bottle_conn,557735.0,24467.64,0.04386965135772365
Mallya/lhr17,rows,spectral_order,balance_work,parts,64,0.00035850400000000005,1.2044e-5,0.03359516211813536,total_conn,17576.0,10125.0,0.5760696404187529
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,64,0.00035850400000000005,0.8614569550000001,2402.921459732667,total_conn,17576.0,5311.0,0.30217341829767863
Mallya/lhr17,rows,spectral_order,balance_work,parts,64,0.00035850400000000005,1.2050000000000002e-5,0.033611898333072994,total_hypercut,17576.0,9160.0,0.5211652253072372
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,64,0.00035850400000000005,1.526098887,4256.853164818244,total_hypercut,17576.0,4933.0,0.2806668183887119
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,128,0.00035850400000000005,2.6930000000000003e-6,0.007511771137839466,bottle_conn,557735.0,32377.0,0.05805086645091307
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,128,0.00035850400000000005,0.00235597,6.5716700511012425,bottle_conn,557735.0,43638.0,0.07824145875729513
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,128,0.00035850400000000005,0.002756639,7.689283801575434,bottle_conn,557735.0,32089.2,0.05753485078038854
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00035850400000000005,0.016298066,45.46132260727913,bottle_conn,557735.0,20150.0,0.036128268801491746
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00035850400000000005,0.014787522,41.24785776448798,bottle_conn,557735.0,17707.43,0.03174882336593544
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00035850400000000005,0.037349569,104.18173576863855,bottle_conn,557735.0,17464.26,0.03131282777663227
Mallya/lhr17,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00035850400000000005,0.013233168,36.91219065896056,bottle_conn,557735.0,20668.0,0.03705702528978816
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00035850400000000005,0.011964770000000001,33.37416039988396,bottle_conn,557735.0,18204.07,0.03263928209633607
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00035850400000000005,0.029908555000000003,83.42600082565326,bottle_conn,557735.0,18979.97,0.03403044456596771
Mallya/lhr17,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00035850400000000005,0.009299161,25.93879287260393,bottle_conn,557735.0,20668.0,0.03705702528978816
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00035850400000000005,0.008395024000000001,23.41682101175998,bottle_conn,557735.0,18202.82,0.032637040888594045
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00035850400000000005,0.021829569,60.890726463303054,bottle_conn,557735.0,19013.85,0.03409119026060763
Mallya/lhr17,rows,spectral_order,balance_work,parts,128,0.00035850400000000005,5.6855000000000004e-5,0.15858958337982282,total_conn,17576.0,17513.0,0.9964155666818388
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,128,0.00035850400000000005,1.483883561,4139.099036551893,total_conn,17576.0,9433.0,0.5366977696859354
Mallya/lhr17,rows,spectral_order,split_conn__dynamic,parts,128,0.00035850400000000005,1.055107708,2943.0848972396398,total_conn,17576.0,9433.0,0.5366977696859354
Mallya/lhr17,rows,spectral_order,split_conn__trans,parts,128,0.00035850400000000005,0.506769633,1413.5675836252872,total_conn,17576.0,9433.0,0.5366977696859354
Mallya/lhr17,rows,spectral_order,balance_work,parts,128,0.00035850400000000005,5.7119000000000007e-5,0.15932597683707853,total_hypercut,17576.0,12589.0,0.7162608101957214
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,128,0.00035850400000000005,2.581999594,7202.150029009438,total_hypercut,17576.0,8368.0,0.4761037778789258
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,256,0.00035850400000000005,5.053000000000001e-6,0.014094682346640483,bottle_conn,557735.0,22983.0,0.04120774202802406
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,256,0.00035850400000000005,0.002492167,6.951573762077968,bottle_conn,557735.0,40589.0,0.07277470483294038
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,256,0.00035850400000000005,0.0029096850000000004,8.11618559346618,bottle_conn,557735.0,34666.0,0.062154966068114784
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00035850400000000005,0.019016322000000002,53.043542052529396,bottle_conn,557735.0,15126.0,0.027120406644732715
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00035850400000000005,0.01830035,51.04643183897529,bottle_conn,557735.0,11934.21,0.02139763507759061
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00035850400000000005,0.049256493000000005,137.39454232030883,bottle_conn,557735.0,11840.28,0.021229221763023658
Mallya/lhr17,rows,spectral_order,balance_work,parts,256,0.00035850400000000005,0.000192837,0.5378935799879498,total_conn,17576.0,27424.0,1.5603095129722349
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,256,0.00035850400000000005,2.740324664,7643.777095931983,total_conn,17576.0,14848.0,0.8447883477469277
Mallya/lhr17,rows,spectral_order,balance_work,parts,256,0.00035850400000000005,0.00019303400000000002,0.5384430857117354,total_hypercut,17576.0,14902.0,0.8478607191624943
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,256,0.00035850400000000005,4.4551090890000005,12426.943880681945,total_hypercut,17576.0,11333.0,0.6447997269003186
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,512,0.00035850400000000005,9.173e-6,0.025586883270479546,bottle_conn,557735.0,18151.0,0.03254412938044053
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,512,0.00035850400000000005,0.002647738,7.3855187110883,bottle_conn,557735.0,26595.0,0.04768393591938824
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,512,0.00035850400000000005,0.0029821300000000004,8.318261441992279,bottle_conn,557735.0,25673.0,0.04603082108886837
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00035850400000000005,0.026013981000000002,72.5625962332359,bottle_conn,557735.0,11753.0,0.021072731673644294
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00035850400000000005,0.023945605000000002,66.79313201526342,bottle_conn,557735.0,8759.01,0.015704608819600705
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00035850400000000005,0.061375347000000004,171.19849987726775,bottle_conn,557735.0,8679.52,0.015562085936869662
Mallya/lhr17,rows,spectral_order,balance_work,parts,512,0.00035850400000000005,0.00034627700000000003,0.9658943833262669,total_conn,17576.0,43473.0,2.4734296768320436
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,512,0.00035850400000000005,5.118020035000001,14276.047226809185,total_conn,17576.0,28779.0,1.6374032771961766
Mallya/lhr17,rows,spectral_order,balance_work,parts,512,0.00035850400000000005,0.00034644,0.9663490504987391,total_hypercut,17576.0,16389.0,0.9324647246244879
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,512,0.00035850400000000005,7.842619613,21875.961252873047,total_hypercut,17576.0,14480.0,0.8238507055075103
Mallya/lhr17,rows,spectral_order,split_equal__split_equal,parts,1024,0.00035850400000000005,1.7312e-5,0.048289558833374234,bottle_conn,557735.0,14214.0,0.025485221476149067
Mallya/lhr17,rows,spectral_order,balance_work__split_equal,parts,1024,0.00035850400000000005,0.002804842,7.823739763015196,bottle_conn,557735.0,18082.0,0.03242041471308058
Mallya/lhr17,rows,spectral_order,balance_work__map_local,parts,1024,0.00035850400000000005,0.003195386,8.913111150782138,bottle_conn,557735.0,17077.2,0.03061884228172878
Mallya/lhr17,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00035850400000000005,0.041879263,116.81672449958715,bottle_conn,557735.0,8492.0,0.015225868916241584
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00035850400000000005,0.037331005,104.12995391962153,bottle_conn,557735.0,7014.61,0.012576958591445758
Mallya/lhr17,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00035850400000000005,0.10113287200000001,282.0969138419655,bottle_conn,557735.0,7001.36,0.01255320178938026
Mallya/lhr17,rows,spectral_order,balance_work,parts,1024,0.00035850400000000005,0.000567943,1.5842026867203711,total_conn,17576.0,70109.0,3.988905325443787
Mallya/lhr17,rows,spectral_order,split_conn__convex,parts,1024,0.00035850400000000005,10.721496335000001,29906.21118592819,total_conn,17576.0,51465.0,2.9281406463359128
Mallya/lhr17,rows,spectral_order,balance_work,parts,1024,0.00035850400000000005,0.0005681810000000001,1.5848665565795639,total_hypercut,17576.0,17092.0,0.9724624487938097
Mallya/lhr17,rows,spectral_order,split_hypercut__convex,parts,1024,0.00035850400000000005,13.013124789,36298.4089131502,total_hypercut,17576.0,16394.0,0.9327492034592626
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,2,0.00035850400000000005,9.033e-6,0.025196371588601517,cache,17576.0,225554.0,12.833067819754211
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00035850400000000005,0.001822498,5.08361970856671,cache,17576.0,217273.0,12.361913973600364
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,2,0.00035850400000000005,0.031799635,88.70092104969538,cache,17576.0,217273.0,12.361913973600364
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,4,0.00035850400000000005,5.321e-6,0.014842233280521276,cache,17576.0,144411.0,8.216374601729632
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00035850400000000005,0.0019399030000000002,5.41110559435878,cache,17576.0,139175.0,7.918468365953573
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,4,0.00035850400000000005,0.033401848000000005,93.17008457367282,cache,17576.0,139175.0,7.918468365953573
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,8,0.00035850400000000005,3.5160000000000003e-6,0.009807421953451008,cache,17576.0,101602.0,5.780723714155667
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00035850400000000005,0.002164819,6.0384793475107665,cache,17576.0,95932.0,5.458124715521166
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,8,0.00035850400000000005,0.034923666,97.41499676433176,cache,17576.0,95932.0,5.458124715521166
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,16,0.00035850400000000005,2.538e-6,0.007079418918617365,cache,17576.0,78012.0,4.438552571688667
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00035850400000000005,0.0026211190000000003,7.311268493517506,cache,17576.0,72402.0,4.119367319071461
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,16,0.00035850400000000005,0.037687758,105.1250697342289,cache,17576.0,72402.0,4.119367319071461
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,32,0.00035850400000000005,2.1350000000000003e-6,0.005955303148639904,cache,17576.0,60064.0,3.417387346381429
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00035850400000000005,0.0034980460000000003,9.757341619619307,cache,17576.0,56513.0,3.2153504779244426
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,32,0.00035850400000000005,0.045636908000000004,127.29818356280543,cache,17576.0,56513.0,3.2153504779244426
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,64,0.00035850400000000005,1.8820000000000001e-6,0.005249592752103184,cache,17576.0,44616.0,2.5384615384615383
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00035850400000000005,0.0052659840000000005,14.688773347019838,cache,17576.0,40573.0,2.3084319526627217
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,64,0.00035850400000000005,0.048574476000000005,135.49214513645595,cache,17576.0,40573.0,2.3084319526627217
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,128,0.00035850400000000005,1.5690000000000001e-6,0.004376520206190167,cache,17576.0,34989.0,1.990725989986345
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00035850400000000005,0.008648340000000001,24.123412848950082,cache,17576.0,30103.0,1.7127332726445152
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,128,0.00035850400000000005,0.048513661,135.32250965121727,cache,17576.0,30103.0,1.7127332726445152
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,256,0.00035850400000000005,1.5270000000000002e-6,0.00425936670162676,cache,17576.0,27665.0,1.574021392808375
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00035850400000000005,0.015385592000000002,42.91609577577935,cache,17576.0,25823.0,1.4692193900773782
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,256,0.00035850400000000005,0.055708704000000005,155.3921406734653,cache,17576.0,25823.0,1.4692193900773782
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,512,0.00035850400000000005,1.494e-6,0.004167317519469796,cache,17576.0,23175.0,1.318559399180701
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00035850400000000005,0.028586505,79.73831533260437,cache,17576.0,21739.0,1.2368570778334091
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,512,0.00035850400000000005,0.054882005000000005,153.08617198134468,cache,17576.0,21739.0,1.2368570778334091
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,1024,0.00035850400000000005,1.4870000000000001e-6,0.004147791935375895,cache,17576.0,20631.0,1.1738165680473374
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00035850400000000005,0.054827679000000004,152.9346367125611,cache,17576.0,19720.0,1.1219845243513882
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00035850400000000005,0.050933901000000004,142.0734524579921,cache,17576.0,19720.0,1.1219845243513882
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,2048,0.00035850400000000005,1.4820000000000002e-6,0.004133845089594537,cache,17576.0,18917.0,1.0762972234865726
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00035850400000000005,0.10526993500000001,293.636709771718,cache,17576.0,18553.0,1.055587164314975
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00035850400000000005,0.051718309000000004,144.2614559391248,cache,17576.0,18553.0,1.055587164314975
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,4096,0.00035850400000000005,1.4820000000000002e-6,0.004133845089594537,cache,17576.0,18264.0,1.0391442876649977
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00035850400000000005,0.19669736000000002,548.6615491040546,cache,17576.0,17928.0,1.0200273099681383
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00035850400000000005,0.047270496,131.85486354406086,cache,17576.0,17928.0,1.0200273099681383
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,8192,0.00035850400000000005,1.4680000000000002e-6,0.004094793921406735,cache,17576.0,17992.0,1.0236686390532543
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00035850400000000005,0.340585511,950.0187194564077,cache,17576.0,17708.0,1.0075102412380519
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00035850400000000005,0.047038958000000006,131.20901858835606,cache,17576.0,17708.0,1.0075102412380519
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,16384,0.00035850400000000005,1.4850000000000002e-6,0.004142213197063352,cache,17576.0,17764.0,1.0106964041875284
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00035850400000000005,0.47709996600000004,1330.8079296186374,cache,17576.0,17613.0,1.0021051433773327
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00035850400000000005,0.030789628000000003,85.88363867627697,cache,17576.0,17613.0,1.0021051433773327
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,32768,0.00035850400000000005,1.4680000000000002e-6,0.004094793921406735,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00035850400000000005,0.47903403200000005,1336.202753665231,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00035850400000000005,0.023152985,64.58222223461941,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,spectral_order,chunk_equal,vertices,65536,0.00035850400000000005,1.469e-6,0.004097583290563006,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00035850400000000005,0.47966247500000003,1337.9557131859058,cache,17576.0,17576.0,1.0
Mallya/lhr17,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00035850400000000005,0.023105944,64.45100752013924,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,2,0.000369102,6.61e-7,0.0017908328863024312,bottle_conn,557735.0,298501.0,0.5352022017624858
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,2,0.000369102,0.0018384410000000001,4.980848112445883,bottle_conn,557735.0,305070.0,0.5469801966883915
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,2,0.000369102,0.0021408860000000003,5.800255755861524,bottle_conn,557735.0,289440.5,0.5189570315651698
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000369102,0.011518284,31.20623567469155,bottle_conn,557735.0,288251.0,0.5168242982778559
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000369102,0.01090805,29.552942005190978,bottle_conn,557735.0,289786.75,0.5195778461097116
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000369102,0.022467952000000003,60.87193241976473,bottle_conn,557735.0,288673.69,0.5175821671582382
Mallya/lhr17,cols,spectral_order,balance_work,parts,2,0.000369102,3.99e-7,0.0010810019994473073,total_conn,17576.0,193.0,0.01098088302230314
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,2,0.000369102,0.040202017,108.91844801707929,total_conn,17576.0,94.0,0.005348202093764224
Mallya/lhr17,cols,spectral_order,balance_work,parts,2,0.000369102,3.97e-7,0.0010755834430591002,total_hypercut,17576.0,193.0,0.01098088302230314
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,2,0.000369102,0.055604053,150.6468482966768,total_hypercut,17576.0,94.0,0.005348202093764224
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,4,0.000369102,6.88e-7,0.0018639833975432265,bottle_conn,557735.0,161521.0,0.2896016925600868
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,4,0.000369102,0.001841149,4.988184837795514,bottle_conn,557735.0,173951.0,0.31188826234681344
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,4,0.000369102,0.002137687,5.791588774918586,bottle_conn,557735.0,158279.3,0.28378943405022095
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000369102,0.011589711,31.399751288261783,bottle_conn,557735.0,151485.0,0.27160748384089217
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000369102,0.01095521,29.6807115648249,bottle_conn,557735.0,153271.43,0.2748104924381651
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000369102,0.022802074000000002,61.77716186853499,bottle_conn,557735.0,151896.05,0.27234448259478067
Mallya/lhr17,cols,spectral_order,balance_work,parts,4,0.000369102,9.660000000000002e-7,0.0026171627355040072,total_conn,17576.0,486.0,0.027651342740100136
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,4,0.000369102,0.060698632,164.44948008951457,total_conn,17576.0,221.0,0.01257396449704142
Mallya/lhr17,cols,spectral_order,balance_work,parts,4,0.000369102,1.097e-6,0.002972078178931569,total_hypercut,17576.0,486.0,0.027651342740100136
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,4,0.000369102,0.09674130700000001,262.0991135241749,total_hypercut,17576.0,221.0,0.01257396449704142
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,8,0.000369102,7.580000000000001e-7,0.0020536328711304734,bottle_conn,557735.0,91106.0,0.16334997803616413
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,8,0.000369102,0.0018404100000000002,4.986182681210073,bottle_conn,557735.0,104220.0,0.18686293669932855
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,8,0.000369102,0.002142628,5.804975318475652,bottle_conn,557735.0,90668.14,0.16256490985862462
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000369102,0.011020089,29.85648682478014,bottle_conn,557735.0,83807.0,0.1502631177889141
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000369102,0.011062262000000002,29.970745214060074,bottle_conn,557735.0,84791.16,0.15202768339802952
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000369102,0.022971097000000003,62.23509219673695,bottle_conn,557735.0,84101.57,0.15079127184056945
Mallya/lhr17,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000369102,0.010910527000000001,29.559652887277775,bottle_conn,557735.0,87188.0,0.15632513648955149
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000369102,0.011003465,29.811447784081366,bottle_conn,557735.0,85231.1,0.1528164809452518
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000369102,0.023023118000000002,62.37603155767241,bottle_conn,557735.0,87243.97,0.15642548880740853
Mallya/lhr17,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000369102,0.00731432,19.81652768069531,bottle_conn,557735.0,87188.0,0.15632513648955149
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000369102,0.006904032,18.704943348992963,bottle_conn,557735.0,85309.64,0.15295730051009887
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000369102,0.01715842,46.48693315126984,bottle_conn,557735.0,87245.22,0.15642773001515056
Mallya/lhr17,cols,spectral_order,balance_work,parts,8,0.000369102,1.799e-6,0.004873991471192245,total_conn,17576.0,1179.0,0.06708010923987255
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,8,0.000369102,0.121885739,330.22237484489386,total_conn,17576.0,479.0,0.027253072371415568
Mallya/lhr17,cols,spectral_order,split_conn__dynamic,parts,8,0.000369102,0.672382055,1821.6700397180184,total_conn,17576.0,479.0,0.027253072371415568
Mallya/lhr17,cols,spectral_order,split_conn__trans,parts,8,0.000369102,0.538048498,1457.7230630015551,total_conn,17576.0,479.0,0.027253072371415568
Mallya/lhr17,cols,spectral_order,balance_work,parts,8,0.000369102,1.794e-6,0.004860445080221727,total_hypercut,17576.0,1176.0,0.06690942193900774
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,8,0.000369102,0.190936509,517.3001202919518,total_hypercut,17576.0,478.0,0.02719617660446063
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,16,0.000369102,8.84e-7,0.002395001923587518,bottle_conn,557735.0,57743.0,0.10353124691833936
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,16,0.000369102,0.0018396530000000001,4.984131757617136,bottle_conn,557735.0,69556.0,0.12471155656360099
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,16,0.000369102,0.0021376850000000003,5.791583356362199,bottle_conn,557735.0,59605.15,0.10687001891579334
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000369102,0.011259991,30.50644808210197,bottle_conn,557735.0,53365.0,0.0956816409226604
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000369102,0.011266517,30.524128831596688,bottle_conn,557735.0,52518.85,0.09416452257792679
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000369102,0.02444191,66.21993378524094,bottle_conn,557735.0,51845.45,0.09295713914314145
Mallya/lhr17,cols,spectral_order,balance_work,parts,16,0.000369102,2.6480000000000003e-6,0.00717416865798614,total_conn,17576.0,2670.0,0.15191169776968594
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,16,0.000369102,0.233898703,633.6966556669972,total_conn,17576.0,1263.0,0.0718593536640874
Mallya/lhr17,cols,spectral_order,balance_work,parts,16,0.000369102,2.646e-6,0.007168750101597933,total_hypercut,17576.0,2601.0,0.1479858898497952
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,16,0.000369102,0.39514085000000004,1070.5464885045328,total_hypercut,17576.0,1168.0,0.06645425580336822
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,32,0.000369102,1.161e-6,0.003145471983354195,bottle_conn,557735.0,45953.0,0.08239217549553103
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,32,0.000369102,0.001845375,4.999634247443796,bottle_conn,557735.0,55342.0,0.09922633508745192
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,32,0.000369102,0.002138166,5.792886519173561,bottle_conn,557735.0,44948.42,0.08059099751674181
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000369102,0.011767224000000001,31.880683388331683,bottle_conn,557735.0,35847.0,0.06427245914278286
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000369102,0.011582331000000001,31.3797568151893,bottle_conn,557735.0,34695.73,0.06220827095305118
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000369102,0.025914058,70.20839226013406,bottle_conn,557735.0,34371.38,0.06162672236814974
Mallya/lhr17,cols,spectral_order,balance_work,parts,32,0.000369102,4.707e-6,0.012752572459645301,total_conn,17576.0,5078.0,0.28891670459717794
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,32,0.000369102,0.41695005900000004,1129.6337028788791,total_conn,17576.0,2611.0,0.14855484751934456
Mallya/lhr17,cols,spectral_order,balance_work,parts,32,0.000369102,6.8620000000000005e-6,0.018591066967938403,total_hypercut,17576.0,4767.0,0.2712221210741921
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,32,0.000369102,0.743152566,2013.407041955882,total_hypercut,17576.0,2418.0,0.13757396449704143
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,64,0.000369102,1.6740000000000002e-6,0.004535331696929304,bottle_conn,557735.0,39338.0,0.07053170412471872
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,64,0.000369102,0.001852494,5.018921598907619,bottle_conn,557735.0,47227.0,0.08467641442620599
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,64,0.000369102,0.0021527020000000003,5.8322685870030515,bottle_conn,557735.0,33571.61,0.06019276179547635
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000369102,0.013182209,35.71427139381526,bottle_conn,557735.0,26460.0,0.047441885483249215
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000369102,0.012755534,34.558290120346136,bottle_conn,557735.0,24578.72,0.04406881404251123
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000369102,0.029304954,79.39527285140693,bottle_conn,557735.0,24350.77,0.043660107398675
Mallya/lhr17,cols,spectral_order,balance_work,parts,64,0.000369102,1.2156e-5,0.03293398572752247,total_conn,17576.0,9596.0,0.5459717796995903
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,64,0.000369102,0.863861277,2340.440520506527,total_conn,17576.0,5557.0,0.31616977696859355
Mallya/lhr17,cols,spectral_order,balance_work,parts,64,0.000369102,1.2270000000000001e-5,0.03324284344165028,total_hypercut,17576.0,8250.0,0.46939007737824306
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,64,0.000369102,1.307394348,3542.0949981305985,total_hypercut,17576.0,4632.0,0.26354119253527536
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,128,0.000369102,3.0550000000000004e-6,0.008276844882986276,bottle_conn,557735.0,30120.0,0.05400414175190727
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,128,0.000369102,0.001915133,5.18862807570807,bottle_conn,557735.0,38560.0,0.06913677642608049
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,128,0.000369102,0.0022230130000000002,6.022760646108664,bottle_conn,557735.0,28300.72,0.050742234215173876
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000369102,0.016747168,45.37273707538837,bottle_conn,557735.0,19245.0,0.03450563439626346
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000369102,0.015081268,40.85935053183131,bottle_conn,557735.0,17982.36,0.03224176356154805
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000369102,0.036558359000000006,99.04676485090843,bottle_conn,557735.0,17936.46,0.03215946641326078
Mallya/lhr17,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000369102,0.013671357,37.03950940390461,bottle_conn,557735.0,20667.0,0.03705523232359454
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000369102,0.012536208,33.96407497114619,bottle_conn,557735.0,18205.42,0.03264170260069746
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000369102,0.029725625000000002,80.53498761859866,bottle_conn,557735.0,19024.76,0.03411075152178005
Mallya/lhr17,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000369102,0.00870035,23.57166853606862,bottle_conn,557735.0,20667.0,0.03705523232359454
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000369102,0.007491454000000001,20.296432964329647,bottle_conn,557735.0,18180.76,0.03259748805436273
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000369102,0.021297807000000002,57.70168408732546,bottle_conn,557735.0,19024.86,0.03411093081839942
Mallya/lhr17,cols,spectral_order,balance_work,parts,128,0.000369102,6.4505e-5,0.174761989910648,total_conn,17576.0,17301.0,0.9843536640873919
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,128,0.000369102,1.4943014940000001,4048.4784531105224,total_conn,17576.0,9848.0,0.5603095129722349
Mallya/lhr17,cols,spectral_order,split_conn__dynamic,parts,128,0.000369102,1.032344131,2796.907442929055,total_conn,17576.0,9848.0,0.5603095129722349
Mallya/lhr17,cols,spectral_order,split_conn__trans,parts,128,0.000369102,0.492476846,1334.2567799686808,total_conn,17576.0,9848.0,0.5603095129722349
Mallya/lhr17,cols,spectral_order,balance_work,parts,128,0.000369102,6.4509e-5,0.17477282702342442,total_hypercut,17576.0,13026.0,0.7411242603550295
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,128,0.000369102,2.107456371,5709.685590974853,total_hypercut,17576.0,6460.0,0.36754665452890306
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,256,0.000369102,5.059e-6,0.013706238383969744,bottle_conn,557735.0,26868.0,0.04817341569024716
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,256,0.000369102,0.001952078,5.288722358589225,bottle_conn,557735.0,31371.0,0.056247142460128914
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,256,0.000369102,0.0019215310000000002,5.205962037593944,bottle_conn,557735.0,22802.43,0.040883986122441665
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000369102,0.022665130000000002,61.406142475521676,bottle_conn,557735.0,14507.0,0.026010560570880435
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000369102,0.021132059,57.25262664520919,bottle_conn,557735.0,12023.6,0.02155790832563852
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000369102,0.047841226,129.6151903809787,bottle_conn,557735.0,11969.69,0.021461249518140338
Mallya/lhr17,cols,spectral_order,balance_work,parts,256,0.000369102,0.000105629,0.2861783463649614,total_conn,17576.0,27871.0,1.5857419208010923
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,256,0.000369102,3.1066015630000003,8416.647872403835,total_conn,17576.0,13883.0,0.7898839326354119
Mallya/lhr17,cols,spectral_order,balance_work,parts,256,0.000369102,0.000105734,0.28646282057534234,total_hypercut,17576.0,16601.0,0.9445266272189349
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,256,0.000369102,4.14798475,11238.04463264897,total_hypercut,17576.0,8361.0,0.47570550751024127
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,512,0.000369102,9.176e-6,0.024860336709093964,bottle_conn,557735.0,19450.0,0.034873192465956056
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,512,0.000369102,0.002182105,5.911929493744277,bottle_conn,557735.0,23573.0,0.042265592082261286
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,512,0.000369102,0.0021836900000000003,5.9162236996819315,bottle_conn,557735.0,18352.0,0.03290451558535864
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000369102,0.025285441000000002,68.50529392959129,bottle_conn,557735.0,12459.0,0.02233856580634172
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000369102,0.022761826000000002,61.668118839778714,bottle_conn,557735.0,9463.59,0.01696789694030319
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000369102,0.061571194,166.81349328911793,bottle_conn,557735.0,9373.0,0.016805472132822935
Mallya/lhr17,cols,spectral_order,balance_work,parts,512,0.000369102,0.000336353,0.9112738484213037,total_conn,17576.0,42679.0,2.4282544378698225
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,512,0.000369102,5.852391144,15855.755709803794,total_conn,17576.0,28530.0,1.6232362312243969
Mallya/lhr17,cols,spectral_order,balance_work,parts,512,0.000369102,0.00033650000000000005,0.9116721123158369,total_hypercut,17576.0,16992.0,0.9667728720983159
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,512,0.000369102,6.467342233,17521.829285671713,total_hypercut,17576.0,16567.0,0.942592171142467
Mallya/lhr17,cols,spectral_order,split_equal__split_equal,parts,1024,0.000369102,1.7330000000000002e-5,0.046951791103814124,bottle_conn,557735.0,16061.0,0.028796830035769674
Mallya/lhr17,cols,spectral_order,balance_work__split_equal,parts,1024,0.000369102,0.002412163,6.535220616523346,bottle_conn,557735.0,16765.0,0.03005907823607986
Mallya/lhr17,cols,spectral_order,balance_work__map_local,parts,1024,0.000369102,0.002600345,7.045058005646136,bottle_conn,557735.0,13872.94,0.024873712426152206
Mallya/lhr17,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000369102,0.043478432000000004,117.795167731413,bottle_conn,557735.0,8175.0,0.014657498632863277
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000369102,0.039425727,106.81526244777866,bottle_conn,557735.0,6597.23,0.011828610361551632
Mallya/lhr17,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000369102,0.102112324,276.65069276243423,bottle_conn,557735.0,6576.86,0.011792087640187543
Mallya/lhr17,cols,spectral_order,balance_work,parts,1024,0.000369102,0.0005575560000000001,1.5105743127915863,total_conn,17576.0,62939.0,3.5809626763768776
Mallya/lhr17,cols,spectral_order,split_conn__convex,parts,1024,0.000369102,9.821775382,26609.921869835438,total_conn,17576.0,46268.0,2.632453345471097
Mallya/lhr17,cols,spectral_order,balance_work,parts,1024,0.000369102,0.000559034,1.5145786259624712,total_hypercut,17576.0,17073.0,0.9713814292216659
Mallya/lhr17,cols,spectral_order,split_hypercut__convex,parts,1024,0.000369102,12.317939345000001,33372.72446369838,total_hypercut,17576.0,16956.0,0.964724624487938
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,2,0.000369102,8.615000000000001e-6,0.023340431642201887,cache,17576.0,226524.0,12.888256713700502
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000369102,0.001758818,4.765127254796777,cache,17576.0,223571.0,12.720243513882567
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,2,0.000369102,0.032238149,87.34211410396043,cache,17576.0,223571.0,12.720243513882567
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,4,0.000369102,5.288e-6,0.01432666309041945,cache,17576.0,145469.0,8.276570323167956
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000369102,0.001879519,5.092139842103267,cache,17576.0,141908.0,8.07396449704142
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,4,0.000369102,0.033823626,91.63761236731311,cache,17576.0,141908.0,8.07396449704142
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,8,0.000369102,3.548e-6,0.009612519032679314,cache,17576.0,102622.0,5.838757396449704
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000369102,0.002104987,5.7029953779714,cache,17576.0,97984.0,5.574874829312699
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,8,0.000369102,0.035325963,95.70786124160801,cache,17576.0,97984.0,5.574874829312699
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,16,0.000369102,2.6470000000000002e-6,0.007171459379792036,cache,17576.0,78963.0,4.492660446062813
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000369102,0.0025322530000000004,6.860577834853239,cache,17576.0,73454.0,4.179221665908057
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,16,0.000369102,0.037932576,102.76990100297479,cache,17576.0,73454.0,4.179221665908057
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,32,0.000369102,2.113e-6,0.005724704824140752,cache,17576.0,61886.0,3.5210514337733274
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000369102,0.0033623380000000003,9.109509024605666,cache,17576.0,56206.0,3.197883477469276
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,32,0.000369102,0.044014239000000004,119.24681795276103,cache,17576.0,56206.0,3.197883477469276
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,64,0.000369102,1.8280000000000001e-6,0.004952560538821247,cache,17576.0,46489.0,2.6450273099681385
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000369102,0.005079008,13.760445622077366,cache,17576.0,42526.0,2.419549385525717
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,64,0.000369102,0.050057547,135.61982053741244,cache,17576.0,42526.0,2.419549385525717
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,128,0.000369102,1.573e-6,0.0042616945993248475,cache,17576.0,35662.0,2.0290168411470186
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000369102,0.008617347000000001,23.346790318123446,cache,17576.0,29741.0,1.6921370050068274
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,128,0.000369102,0.050237433000000005,136.10718175463694,cache,17576.0,29741.0,1.6921370050068274
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,256,0.000369102,1.528e-6,0.004139777080590189,cache,17576.0,27970.0,1.5913746017296313
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000369102,0.015333632000000002,41.54307481400806,cache,17576.0,25748.0,1.464952207555758
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,256,0.000369102,0.052141147000000006,141.26487258264655,cache,17576.0,25748.0,1.464952207555758
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,512,0.000369102,1.511e-6,0.004093719351290429,cache,17576.0,23248.0,1.3227127901684115
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000369102,0.028576605,77.42197278800982,cache,17576.0,21760.0,1.238051888939463
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,512,0.000369102,0.05278609,143.01220258898624,cache,17576.0,21760.0,1.238051888939463
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,1024,0.000369102,1.4870000000000001e-6,0.004028696674631945,cache,17576.0,20616.0,1.1729631315430131
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000369102,0.054623099,147.98917101505816,cache,17576.0,19717.0,1.1218138370505235
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000369102,0.04972,134.70531181082737,cache,17576.0,19717.0,1.1218138370505235
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,2048,0.000369102,1.478e-6,0.004004313170885013,cache,17576.0,18896.0,1.0751024123805188
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000369102,0.105324026,285.35208695699293,cache,17576.0,18526.0,1.0540509786071917
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000369102,0.048714868,131.9821296010317,cache,17576.0,18526.0,1.0540509786071917
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,4096,0.000369102,1.474e-6,0.003993476058108599,cache,17576.0,18236.0,1.0375512061902594
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000369102,0.196628815,532.7221608119165,cache,17576.0,17927.0,1.0199704142011834
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000369102,0.047789245,129.474359391171,cache,17576.0,17927.0,1.0199704142011834
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,8192,0.000369102,1.475e-6,0.003996185336302702,cache,17576.0,17903.0,1.018604915794265
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000369102,0.341144392,924.2550622863057,cache,17576.0,17706.0,1.007396449704142
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000369102,0.046657342000000004,126.40771927543065,cache,17576.0,17706.0,1.007396449704142
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,16384,0.000369102,1.475e-6,0.003996185336302702,cache,17576.0,17707.0,1.007453345471097
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000369102,0.477092732,1292.576935372878,cache,17576.0,17611.0,1.001991351843423
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000369102,0.031117242000000003,84.30526521124243,cache,17576.0,17611.0,1.001991351843423
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,32768,0.000369102,1.4730000000000001e-6,0.003990766779914496,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000369102,0.47904037000000005,1297.8536285362854,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000369102,0.023294024,63.10999127612421,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,spectral_order,chunk_equal,vertices,65536,0.000369102,1.481e-6,0.004012441005467324,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000369102,0.479163298,1298.1866746861301,cache,17576.0,17576.0,1.0
Mallya/lhr17,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000369102,0.023200028,62.85532996299126,cache,17576.0,17576.0,1.0


==> results/data/results_lanka_48_41.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,2,3.7602000000000004e-5,1.6300000000000002e-7,0.004334875804478485,bottle_conn,70083.0,57844.0,0.8253642110069489
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,2,3.7602000000000004e-5,5.53e-7,0.01470666453912026,bottle_conn,70083.0,56147.0,0.8011500649230199
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,3.7602000000000004e-5,0.000466696,12.4114674751343,bottle_conn,70083.0,57844.0,0.8253642110069489
HB/sherman3,symmetric,natural_order,balance_work,parts,2,3.7602000000000004e-5,5.550000000000001e-7,0.014759853199297911,total_conn,5005.0,422.0,0.08431568431568431
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,2,3.7602000000000004e-5,0.008294603000000001,220.58941013775865,total_conn,5005.0,362.0,0.07232767232767233
HB/sherman3,symmetric,natural_order,balance_work,parts,2,3.7602000000000004e-5,5.5e-7,0.014626881548853783,total_hypercut,5005.0,422.0,0.08431568431568431
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,2,3.7602000000000004e-5,0.015056221000000002,400.4101111642998,total_hypercut,5005.0,362.0,0.07232767232767233
HB/sherman3,symmetric,natural_order,balance_work,parts,2,3.7602000000000004e-5,5.53e-7,0.01470666453912026,total_edgecut,20033.0,424.0,0.021165077621923826
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,2,3.7602000000000004e-5,0.007951053000000001,211.4529280357428,total_edgecut,20033.0,362.0,0.018070184196076474
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,4,3.7602000000000004e-5,1.8100000000000002e-7,0.004813573746077336,bottle_conn,70083.0,63227.0,0.9021731375654581
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,4,3.7602000000000004e-5,1.0050000000000001e-6,0.02672730173926919,bottle_conn,70083.0,63525.0,0.906425238645606
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,3.7602000000000004e-5,0.0005121720000000001,13.62087123025371,bottle_conn,70083.0,60975.0,0.870039809939643
HB/sherman3,symmetric,natural_order,balance_work,parts,4,3.7602000000000004e-5,1.0140000000000002e-6,0.026966650710068617,total_conn,5005.0,1282.0,0.25614385614385615
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,4,3.7602000000000004e-5,0.01828257,486.2127014520504,total_conn,5005.0,823.0,0.16443556443556442
HB/sherman3,symmetric,natural_order,balance_work,parts,4,3.7602000000000004e-5,1.01e-6,0.026860273389713314,total_hypercut,5005.0,1282.0,0.25614385614385615
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,4,3.7602000000000004e-5,0.030153409000000003,801.9097122493484,total_hypercut,5005.0,823.0,0.16443556443556442
HB/sherman3,symmetric,natural_order,balance_work,parts,4,3.7602000000000004e-5,1.016e-6,0.027019839370246265,total_edgecut,20033.0,1340.0,0.06688963210702341
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,4,3.7602000000000004e-5,0.016497968000000002,438.75240678687305,total_edgecut,20033.0,868.0,0.043328507961862925
HB/sherman3,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,3.7602000000000004e-5,0.0018171440000000001,48.32572735492793,bottle_conn,70083.0,29404.0,0.41955966496867997
HB/sherman3,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,3.7602000000000004e-5,0.0016624510000000001,44.211770650497314,bottle_conn,70083.0,29404.0,0.41955966496867997
HB/sherman3,symmetric,natural_order,metis__symmetric,parts,8,3.7602000000000004e-5,0.004126453,109.74025317802244,bottle_conn,70083.0,31584.0,0.45066563931338555
HB/sherman3,symmetric,natural_order,kahypar__symmetric,parts,8,3.7602000000000004e-5,3.1583224060000004,83993.46859209616,bottle_conn,70083.0,28386.0,0.40503403107743674
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,8,3.7602000000000004e-5,2.22e-7,0.005903941279719163,bottle_conn,70083.0,65875.0,0.9399569082373757
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,8,3.7602000000000004e-5,1.942e-6,0.05164618903249827,bottle_conn,70083.0,66459.0,0.9482898848508198
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,3.7602000000000004e-5,0.0006188350000000001,16.45750226051806,bottle_conn,70083.0,61530.0,0.877958991481529
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,3.7602000000000004e-5,0.0005488600000000001,14.596564012552525,bottle_conn,70083.0,65140.0,0.9294693434927158
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,3.7602000000000004e-5,0.000355848,9.46353917344822,bottle_conn,70083.0,65140.0,0.9294693434927158
HB/sherman3,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,3.7602000000000004e-5,0.035768257000000005,951.2328333599277,total_conn,5005.0,492.0,0.0983016983016983
HB/sherman3,symmetric,natural_order,metis,parts,8,3.7602000000000004e-5,0.004119214,109.54773682250944,total_conn,5005.0,631.0,0.12607392607392606
HB/sherman3,symmetric,natural_order,kahypar,parts,8,3.7602000000000004e-5,3.1586716540000004,84002.75660869102,total_conn,5005.0,449.0,0.08971028971028971
HB/sherman3,symmetric,natural_order,balance_work,parts,8,3.7602000000000004e-5,1.9210000000000003e-6,0.05108770810063295,total_conn,5005.0,2976.0,0.5946053946053946
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,8,3.7602000000000004e-5,0.041582801,1105.8667358119249,total_conn,5005.0,1867.0,0.373026973026973
HB/sherman3,symmetric,natural_order,split_conn__dynamic,parts,8,3.7602000000000004e-5,0.071725036,1907.4792830168608,total_conn,5005.0,1867.0,0.373026973026973
HB/sherman3,symmetric,natural_order,split_conn__trans,parts,8,3.7602000000000004e-5,0.057923284000000005,1540.4309345247593,total_conn,5005.0,1867.0,0.373026973026973
HB/sherman3,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,3.7602000000000004e-5,0.062015022,1649.2479655337481,total_hypercut,5005.0,492.0,0.0983016983016983
HB/sherman3,symmetric,natural_order,balance_work,parts,8,3.7602000000000004e-5,1.925e-6,0.051194085420988245,total_hypercut,5005.0,2501.0,0.4997002997002997
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,8,3.7602000000000004e-5,0.06373996500000001,1695.1216690601564,total_hypercut,5005.0,1807.0,0.36103896103896105
HB/sherman3,symmetric,natural_order,balance_work,parts,8,3.7602000000000004e-5,1.928e-6,0.05127386841125472,total_edgecut,20033.0,3212.0,0.16033544651325313
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,8,3.7602000000000004e-5,0.03820474,1016.0294665177383,total_edgecut,20033.0,2006.0,0.10013477761693206
HB/sherman3,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,3.7602000000000004e-5,0.035262428000000005,937.7806499654274,total_edgecut,20033.0,14013.0,0.6994958318774023
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,16,3.7602000000000004e-5,2.98e-7,0.007925110366469867,bottle_conn,70083.0,60274.0,0.8600373842443959
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,16,3.7602000000000004e-5,3.6120000000000003e-6,0.09605872028083612,bottle_conn,70083.0,51881.0,0.7402793830172795
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,3.7602000000000004e-5,0.000808041,21.48930907930429,bottle_conn,70083.0,46180.0,0.6589329794672032
HB/sherman3,symmetric,natural_order,balance_work,parts,16,3.7602000000000004e-5,3.6010000000000003e-6,0.09576618264985905,total_conn,5005.0,5489.0,1.0967032967032968
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,16,3.7602000000000004e-5,0.079654838,2118.3670549438857,total_conn,5005.0,4089.0,0.816983016983017
HB/sherman3,symmetric,natural_order,balance_work,parts,16,3.7602000000000004e-5,3.592e-6,0.09552683367905962,total_hypercut,5005.0,2881.0,0.5756243756243756
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,16,3.7602000000000004e-5,0.067382076,1791.9811712142969,total_hypercut,5005.0,2753.0,0.55004995004995
HB/sherman3,symmetric,natural_order,balance_work,parts,16,3.7602000000000004e-5,3.5790000000000004e-6,0.0951811073879049,total_edgecut,20033.0,5504.0,0.2747466679978036
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,16,3.7602000000000004e-5,0.071164921,1892.5833998191586,total_edgecut,20033.0,4444.0,0.22183397394299406
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,32,3.7602000000000004e-5,4.54e-7,0.012073825860326577,bottle_conn,70083.0,38319.0,0.5467659774838406
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,32,3.7602000000000004e-5,7.479000000000001e-6,0.19889899473432265,bottle_conn,70083.0,32995.0,0.4707989098640184
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,3.7602000000000004e-5,0.001251289,33.27719270251582,bottle_conn,70083.0,27237.0,0.388639184966397
HB/sherman3,symmetric,natural_order,balance_work,parts,32,3.7602000000000004e-5,7.519e-6,0.19996276793787562,total_conn,5005.0,6140.0,1.2267732267732268
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,32,3.7602000000000004e-5,0.10646743,2831.429977128876,total_conn,5005.0,5511.0,1.1010989010989012
HB/sherman3,symmetric,natural_order,balance_work,parts,32,3.7602000000000004e-5,7.507e-6,0.19964363597680973,total_hypercut,5005.0,2882.0,0.5758241758241758
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,32,3.7602000000000004e-5,0.11867907800000001,3156.1905749694165,total_hypercut,5005.0,2878.0,0.5750249750249751
HB/sherman3,symmetric,natural_order,balance_work,parts,32,3.7602000000000004e-5,7.422e-6,0.1973831179192596,total_edgecut,20033.0,6172.0,0.3080916487795138
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,32,3.7602000000000004e-5,0.102354358,2722.045582681772,total_edgecut,20033.0,5532.0,0.276144361803025
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,64,3.7602000000000004e-5,7.53e-7,0.02002553055688527,bottle_conn,70083.0,23114.0,0.3298089408273048
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,64,3.7602000000000004e-5,1.6638000000000002e-5,0.4424764640178714,bottle_conn,70083.0,20293.0,0.2895566685216101
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,3.7602000000000004e-5,0.0026527010000000004,70.54680602095634,bottle_conn,70083.0,16142.0,0.23032689810653081
HB/sherman3,symmetric,natural_order,balance_work,parts,64,3.7602000000000004e-5,1.6736e-5,0.4450827083665762,total_conn,5005.0,7367.0,1.4719280719280718
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,64,3.7602000000000004e-5,0.227408783,6047.784240199989,total_conn,5005.0,6323.0,1.2633366633366634
HB/sherman3,symmetric,natural_order,balance_work,parts,64,3.7602000000000004e-5,1.6273e-5,0.4327695335354502,total_hypercut,5005.0,2887.0,0.5768231768231769
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,64,3.7602000000000004e-5,0.235188588,6254.68294239668,total_hypercut,5005.0,2882.0,0.5758241758241758
HB/sherman3,symmetric,natural_order,balance_work,parts,64,3.7602000000000004e-5,1.6462000000000003e-5,0.4377958619222382,total_edgecut,20033.0,7434.0,0.37108770528627766
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,64,3.7602000000000004e-5,0.21657583800000002,5759.689325035903,total_edgecut,20033.0,6378.0,0.3183746817750711
HB/sherman3,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,3.7602000000000004e-5,0.0032036390000000003,85.19863305143343,bottle_conn,70083.0,7947.0,0.11339411840246565
HB/sherman3,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,3.7602000000000004e-5,0.0017513950000000002,46.57717674591777,bottle_conn,70083.0,7947.0,0.11339411840246565
HB/sherman3,symmetric,natural_order,metis__symmetric,parts,128,3.7602000000000004e-5,0.07307724900000001,1943.4404818892613,bottle_conn,70083.0,7537.0,0.10754391221836965
HB/sherman3,symmetric,natural_order,kahypar__symmetric,parts,128,3.7602000000000004e-5,4.672050442000001,124250.05164618904,bottle_conn,70083.0,7208.0,0.10284947847552188
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,128,3.7602000000000004e-5,1.342e-6,0.03568959097920323,bottle_conn,70083.0,15057.0,0.21484525491203288
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,128,3.7602000000000004e-5,4.3492e-5,1.1566406042231796,bottle_conn,70083.0,13555.0,0.19341352396444217
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,3.7602000000000004e-5,0.007463886,198.49704802936014,bottle_conn,70083.0,9791.0,0.1397057774353267
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,3.7602000000000004e-5,0.001851091,49.228525078453266,bottle_conn,70083.0,10423.0,0.14872365623617712
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,3.7602000000000004e-5,0.0005602820000000001,14.900324450827084,bottle_conn,70083.0,10423.0,0.14872365623617712
HB/sherman3,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,3.7602000000000004e-5,0.377027145,10026.78434657731,total_conn,5005.0,5871.0,1.1730269730269731
HB/sherman3,symmetric,natural_order,metis,parts,128,3.7602000000000004e-5,0.07302965800000001,1942.174831126004,total_conn,5005.0,3537.0,0.7066933066933067
HB/sherman3,symmetric,natural_order,kahypar,parts,128,3.7602000000000004e-5,4.671684621000001,124240.32288176162,total_conn,5005.0,2789.0,0.5572427572427573
HB/sherman3,symmetric,natural_order,balance_work,parts,128,3.7602000000000004e-5,4.3861000000000006e-5,1.166453912025956,total_conn,5005.0,9736.0,1.9452547452547453
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,128,3.7602000000000004e-5,0.42366881100000003,11267.188208074038,total_conn,5005.0,7991.0,1.5966033966033966
HB/sherman3,symmetric,natural_order,split_conn__dynamic,parts,128,3.7602000000000004e-5,0.13286209000000002,3533.3782777511838,total_conn,5005.0,7991.0,1.5966033966033966
HB/sherman3,symmetric,natural_order,split_conn__trans,parts,128,3.7602000000000004e-5,0.063047172,1676.6973033349288,total_conn,5005.0,7991.0,1.5966033966033966
HB/sherman3,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,3.7602000000000004e-5,0.497703159,13236.082096696982,total_hypercut,5005.0,2724.0,0.5442557442557443
HB/sherman3,symmetric,natural_order,balance_work,parts,128,3.7602000000000004e-5,4.3752000000000004e-5,1.163555130046274,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,128,3.7602000000000004e-5,0.46549391,12379.498696877825,total_hypercut,5005.0,2885.0,0.5764235764235764
HB/sherman3,symmetric,natural_order,balance_work,parts,128,3.7602000000000004e-5,4.4058000000000004e-5,1.1716929950534547,total_edgecut,20033.0,9826.0,0.4904906903609045
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,128,3.7602000000000004e-5,0.40263710500000005,10707.864076378917,total_edgecut,20033.0,8058.0,0.4022363100883542
HB/sherman3,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,3.7602000000000004e-5,0.277235985,7372.905297590553,total_edgecut,20033.0,19440.0,0.9703988419108471
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,256,3.7602000000000004e-5,2.753e-6,0.07321419073453539,bottle_conn,70083.0,8540.0,0.1218555141760484
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,256,3.7602000000000004e-5,0.000110953,2.950720706345407,bottle_conn,70083.0,6872.0,0.09805516316367735
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,3.7602000000000004e-5,0.022757661000000002,605.2247486835806,bottle_conn,70083.0,5204.0,0.0742548121513063
HB/sherman3,symmetric,natural_order,balance_work,parts,256,3.7602000000000004e-5,0.00011067600000000001,2.9433540769108024,total_conn,5005.0,10248.0,2.0475524475524476
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,256,3.7602000000000004e-5,0.47882056100000003,12733.912052550397,total_conn,5005.0,10039.0,2.005794205794206
HB/sherman3,symmetric,natural_order,balance_work,parts,256,3.7602000000000004e-5,0.00011076800000000001,2.9458007552789742,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,256,3.7602000000000004e-5,0.9082856840000001,24155.249295250254,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,balance_work,parts,256,3.7602000000000004e-5,0.000110736,2.944949736716132,total_edgecut,20033.0,10248.0,0.5115559327110268
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,256,3.7602000000000004e-5,0.477638443,12702.474416254454,total_edgecut,20033.0,10040.0,0.5011730644436679
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,512,3.7602000000000004e-5,5.1260000000000006e-6,0.13632253603531727,bottle_conn,70083.0,4370.0,0.06235463664512079
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,512,3.7602000000000004e-5,0.000523474,13.92144034891761,bottle_conn,70083.0,3536.0,0.050454461138935265
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,3.7602000000000004e-5,0.076318235,2029.6323333865219,bottle_conn,70083.0,2702.0,0.03855428563274974
HB/sherman3,symmetric,natural_order,balance_work,parts,512,3.7602000000000004e-5,0.0005239250000000001,13.93343439178767,total_conn,5005.0,10566.0,2.111088911088911
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,512,3.7602000000000004e-5,0.9283908790000001,24689.93348758045,total_conn,5005.0,10236.0,2.0451548451548454
HB/sherman3,symmetric,natural_order,balance_work,parts,512,3.7602000000000004e-5,0.000523331,13.917637359714908,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,512,3.7602000000000004e-5,1.7503656040000002,46549.800648901655,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,balance_work,parts,512,3.7602000000000004e-5,0.0005245240000000001,13.949364395510877,total_edgecut,20033.0,10566.0,0.5274297409274696
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,512,3.7602000000000004e-5,0.92816388,24683.896601244614,total_edgecut,20033.0,10236.0,0.5109569210802176
HB/sherman3,symmetric,natural_order,split_equal__symmetric,parts,1024,3.7602000000000004e-5,9.882000000000001e-6,0.26280516993776926,bottle_conn,70083.0,2285.0,0.03260419787965698
HB/sherman3,symmetric,natural_order,balance_work__symmetric,parts,1024,3.7602000000000004e-5,0.00039091600000000005,10.39614914100314,bottle_conn,70083.0,1868.0,0.026654110126564216
HB/sherman3,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,3.7602000000000004e-5,0.508284001,13517.472501462687,bottle_conn,70083.0,1464.0,0.02088951671589401
HB/sherman3,symmetric,natural_order,balance_work,parts,1024,3.7602000000000004e-5,0.00039095600000000003,10.39721291420669,total_conn,5005.0,11184.0,2.2345654345654347
HB/sherman3,symmetric,natural_order,split_conn__convex,parts,1024,3.7602000000000004e-5,1.8049254810000002,48000.78402744535,total_conn,5005.0,10662.0,2.13026973026973
HB/sherman3,symmetric,natural_order,balance_work,parts,1024,3.7602000000000004e-5,0.000390769,10.39223977448008,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,split_hypercut__convex,parts,1024,3.7602000000000004e-5,3.3490430520000003,89065.55640657412,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,natural_order,balance_work,parts,1024,3.7602000000000004e-5,0.000389761,10.365432689750545,total_edgecut,20033.0,11184.0,0.5582788399141416
HB/sherman3,symmetric,natural_order,split_symcut__convex,parts,1024,3.7602000000000004e-5,1.805426229,48014.101085048664,total_edgecut,20033.0,10662.0,0.532221833973943
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,2,3.7602000000000004e-5,4.547000000000001e-6,0.12092441891388757,cache,5005.0,17501.0,3.4967032967032967
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,2,3.7602000000000004e-5,0.000245266,6.5226849635657675,cache,5005.0,17449.0,3.4863136863136863
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,2,3.7602000000000004e-5,0.005331518,141.7881495665124,cache,5005.0,17449.0,3.4863136863136863
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,4,3.7602000000000004e-5,3.4080000000000002e-6,0.09063347694271581,cache,5005.0,16231.0,3.242957042957043
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,4,3.7602000000000004e-5,0.00027153800000000004,7.2213712036593805,cache,5005.0,16129.0,3.2225774225774226
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,4,3.7602000000000004e-5,0.005591218,148.6946970905803,cache,5005.0,16129.0,3.2225774225774226
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,8,3.7602000000000004e-5,2.931e-6,0.07794798149034625,cache,5005.0,15585.0,3.113886113886114
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,8,3.7602000000000004e-5,0.00035622700000000003,9.473618424551885,cache,5005.0,15477.0,3.0923076923076924
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,8,3.7602000000000004e-5,0.005684331,151.17097494814104,cache,5005.0,15477.0,3.0923076923076924
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,16,3.7602000000000004e-5,2.5460000000000003e-6,0.0677091644061486,cache,5005.0,15283.0,3.0535464535464536
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,16,3.7602000000000004e-5,0.000525602,13.978033083346629,cache,5005.0,15151.0,3.0271728271728273
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,16,3.7602000000000004e-5,0.005710617,151.8700335088559,cache,5005.0,15151.0,3.0271728271728273
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,32,3.7602000000000004e-5,2.0950000000000003e-6,0.055715121536088506,cache,5005.0,15117.0,3.0203796203796203
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,32,3.7602000000000004e-5,0.0008560460000000001,22.76596989521834,cache,5005.0,15003.0,2.9976023976023978
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,32,3.7602000000000004e-5,0.0057149060000000005,151.98409659060687,cache,5005.0,15003.0,2.9976023976023978
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,64,3.7602000000000004e-5,2.092e-6,0.055635338545822026,cache,5005.0,12693.0,2.536063936063936
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,64,3.7602000000000004e-5,0.001529687,40.68100101058454,cache,5005.0,12483.0,2.494105894105894
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,64,3.7602000000000004e-5,0.010016693,266.38724004042336,cache,5005.0,12483.0,2.494105894105894
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,128,3.7602000000000004e-5,2.075e-6,0.055183234934312,cache,5005.0,11242.0,2.246153846153846
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,128,3.7602000000000004e-5,0.0027803380000000003,73.9412265305037,cache,5005.0,11038.0,2.205394605394605
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,128,3.7602000000000004e-5,0.008836539000000001,235.00183500877614,cache,5005.0,11038.0,2.205394605394605
HB/sherman3,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,3.7602000000000004e-5,0.013464202000000002,358.0714323706186,cache,5005.0,6678.0,1.3342657342657342
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,256,3.7602000000000004e-5,1.964e-6,0.05223126429445242,cache,5005.0,10605.0,2.1188811188811187
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,256,3.7602000000000004e-5,0.005241039,139.38192117440562,cache,5005.0,10448.0,2.0875124875124875
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,256,3.7602000000000004e-5,0.008609345000000001,228.95976277857562,cache,5005.0,10448.0,2.0875124875124875
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,512,3.7602000000000004e-5,1.956e-6,0.052018509653741815,cache,5005.0,8851.0,1.7684315684315683
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,512,3.7602000000000004e-5,0.009946506,264.520663794479,cache,5005.0,8559.0,1.71008991008991
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,512,3.7602000000000004e-5,0.014208223,377.85817243763626,cache,5005.0,8559.0,1.71008991008991
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,1024,3.7602000000000004e-5,2.014e-6,0.053560980798893675,cache,5005.0,6667.0,1.332067932067932
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,3.7602000000000004e-5,0.018672191,496.5744109355885,cache,5005.0,6572.0,1.3130869130869132
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,1024,3.7602000000000004e-5,0.013918101,370.14257220360616,cache,5005.0,6572.0,1.3130869130869132
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,2048,3.7602000000000004e-5,1.936e-6,0.05148662305196532,cache,5005.0,5901.0,1.1790209790209791
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,3.7602000000000004e-5,0.033085084,879.8756449125046,cache,5005.0,5694.0,1.1376623376623376
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,2048,3.7602000000000004e-5,0.012553555000000001,333.8533854582203,cache,5005.0,5694.0,1.1376623376623376
HB/sherman3,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,3.7602000000000004e-5,0.007123099000000001,189.43404606137972,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,4096,3.7602000000000004e-5,1.957e-6,0.052045103983830644,cache,5005.0,5509.0,1.1006993006993007
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,3.7602000000000004e-5,0.049143994,1306.9515983192382,cache,5005.0,5266.0,1.0521478521478522
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,4096,3.7602000000000004e-5,0.0075927930000000005,201.9252433381203,cache,5005.0,5266.0,1.0521478521478522
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,8192,3.7602000000000004e-5,2.004e-6,0.053295037498005425,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,3.7602000000000004e-5,0.05078732800000001,1350.6549651614275,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,8192,3.7602000000000004e-5,0.002669181,70.98508058082017,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,16384,3.7602000000000004e-5,2.003e-6,0.053268443167916596,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,3.7602000000000004e-5,0.050811338000000005,1351.2934950268602,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,16384,3.7602000000000004e-5,0.002656409,70.6454177969257,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,32768,3.7602000000000004e-5,2.003e-6,0.053268443167916596,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,3.7602000000000004e-5,0.050808610000000004,1351.2209456943779,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,32768,3.7602000000000004e-5,0.0026568660000000003,70.6575714057763,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_equal,vertices,65536,3.7602000000000004e-5,1.93e-6,0.05132705707143237,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,3.7602000000000004e-5,0.050821621000000004,1351.5669645231637,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,natural_order,chunk_conn__convex,vertices,65536,3.7602000000000004e-5,0.002659255,70.72110526035848,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,2,3.8992e-5,1.64e-7,0.004205990972507181,bottle_conn,70083.0,47870.0,0.6830472439821355
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,2,3.8992e-5,5.65e-7,0.014490151826015592,bottle_conn,70083.0,45047.0,0.6427664340852989
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,3.8992e-5,0.00047999200000000005,12.31001231021748,bottle_conn,70083.0,47837.0,0.6825763737282936
HB/sherman3,symmetric,rcm_order,balance_work,parts,2,3.8992e-5,5.74e-7,0.014720968403775134,total_conn,5005.0,199.0,0.03976023976023976
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,2,3.8992e-5,0.0025945150000000004,66.53967480508823,total_conn,5005.0,0.0,0.0
HB/sherman3,symmetric,rcm_order,balance_work,parts,2,3.8992e-5,5.72e-7,0.014669675830939678,total_hypercut,5005.0,199.0,0.03976023976023976
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,2,3.8992e-5,0.004367670000000001,112.01451579811244,total_hypercut,5005.0,0.0,0.0
HB/sherman3,symmetric,rcm_order,balance_work,parts,2,3.8992e-5,5.730000000000001e-7,0.014695322117357407,total_edgecut,20033.0,496.0,0.024759147406778814
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,2,3.8992e-5,0.0026637,68.31401313089864,total_edgecut,20033.0,0.0,0.0
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,4,3.8992e-5,1.8000000000000002e-7,0.004616331555190809,bottle_conn,70083.0,36805.0,0.5251630209893983
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,4,3.8992e-5,1.066e-6,0.027338941321296675,bottle_conn,70083.0,36122.0,0.5154174336144286
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,3.8992e-5,0.000508552,13.042470250307755,bottle_conn,70083.0,36141.0,0.5156885407302769
HB/sherman3,symmetric,rcm_order,balance_work,parts,4,3.8992e-5,1.074e-6,0.027544111612638488,total_conn,5005.0,375.0,0.07492507492507493
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,4,3.8992e-5,0.012768364,327.4611202297907,total_conn,5005.0,176.0,0.035164835164835165
HB/sherman3,symmetric,rcm_order,balance_work,parts,4,3.8992e-5,1.075e-6,0.02756975789905622,total_hypercut,5005.0,375.0,0.07492507492507493
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,4,3.8992e-5,0.022429857,575.2425369306525,total_hypercut,5005.0,176.0,0.035164835164835165
HB/sherman3,symmetric,rcm_order,balance_work,parts,4,3.8992e-5,1.0730000000000001e-6,0.027518465326220765,total_edgecut,20033.0,916.0,0.045724554485099586
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,4,3.8992e-5,0.012813367,328.6152800574477,total_edgecut,20033.0,436.0,0.02176408925273299
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,8,3.8992e-5,2.21e-7,0.005667829298317603,bottle_conn,70083.0,29266.0,0.4175905711798867
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,8,3.8992e-5,2.006e-6,0.051446450553959786,bottle_conn,70083.0,29255.0,0.4174336144286061
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,3.8992e-5,0.000594813,15.254744562987279,bottle_conn,70083.0,28440.0,0.40580454603826893
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,3.8992e-5,0.0005647,14.482457940090274,bottle_conn,70083.0,29404.0,0.41955966496867997
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,3.8992e-5,0.000399869,10.255154903569963,bottle_conn,70083.0,29404.0,0.41955966496867997
HB/sherman3,symmetric,rcm_order,balance_work,parts,8,3.8992e-5,2.0160000000000003e-6,0.051702913418137056,total_conn,5005.0,834.0,0.16663336663336664
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,8,3.8992e-5,0.03552127,910.9886643414034,total_conn,5005.0,492.0,0.0983016983016983
HB/sherman3,symmetric,rcm_order,split_conn__dynamic,parts,8,3.8992e-5,0.09812631000000001,2516.575451374641,total_conn,5005.0,492.0,0.0983016983016983
HB/sherman3,symmetric,rcm_order,split_conn__trans,parts,8,3.8992e-5,0.07637086900000001,1958.6291803446861,total_conn,5005.0,492.0,0.0983016983016983
HB/sherman3,symmetric,rcm_order,balance_work,parts,8,3.8992e-5,2.015e-6,0.05167726713171933,total_hypercut,5005.0,834.0,0.16663336663336664
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,8,3.8992e-5,0.061461958000000004,1576.2709786622897,total_hypercut,5005.0,492.0,0.0983016983016983
HB/sherman3,symmetric,rcm_order,balance_work,parts,8,3.8992e-5,2.019e-6,0.05177985227739023,total_edgecut,20033.0,2012.0,0.10043428343233664
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,8,3.8992e-5,0.035379216000000005,907.3455067706197,total_edgecut,20033.0,1232.0,0.06149852742974093
HB/sherman3,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,3.8992e-5,0.035641486,914.0717583093967,total_edgecut,20033.0,1232.0,0.06149852742974093
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,16,3.8992e-5,2.94e-7,0.007540008206811654,bottle_conn,70083.0,25682.0,0.36645120785354507
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,16,3.8992e-5,4.256e-6,0.1091505949938449,bottle_conn,70083.0,25184.0,0.35934534765920406
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,3.8992e-5,0.0008160890000000001,20.929652236356176,bottle_conn,70083.0,24180.0,0.34501947690595436
HB/sherman3,symmetric,rcm_order,balance_work,parts,16,3.8992e-5,4.2970000000000005e-6,0.1102020927369717,total_conn,5005.0,1625.0,0.3246753246753247
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,16,3.8992e-5,0.077612703,1990.4776107919574,total_conn,5005.0,1018.0,0.2033966033966034
HB/sherman3,symmetric,rcm_order,balance_work,parts,16,3.8992e-5,4.267e-6,0.10943270414443988,total_hypercut,5005.0,1625.0,0.3246753246753247
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,16,3.8992e-5,0.12642355700000002,3242.2947527697993,total_hypercut,5005.0,1018.0,0.2033966033966034
HB/sherman3,symmetric,rcm_order,balance_work,parts,16,3.8992e-5,4.304000000000001e-6,0.11038161674189578,total_edgecut,20033.0,3958.0,0.1975740028952229
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,16,3.8992e-5,0.07485596600000001,1919.7775441116128,total_edgecut,20033.0,2538.0,0.12669095991613838
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,32,3.8992e-5,4.5300000000000005e-7,0.011617767747230202,bottle_conn,70083.0,23510.0,0.33545938387340724
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,32,3.8992e-5,7.581000000000001e-6,0.19442449733278622,bottle_conn,70083.0,23085.0,0.32939514575574674
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,3.8992e-5,0.0012484010000000001,32.01684961017645,bottle_conn,70083.0,20926.0,0.29858881611803145
HB/sherman3,symmetric,rcm_order,balance_work,parts,32,3.8992e-5,7.527e-6,0.19303959786622896,total_conn,5005.0,3252.0,0.6497502497502498
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,32,3.8992e-5,0.14934608100000002,3830.1723686910136,total_conn,5005.0,2116.0,0.4227772227772228
HB/sherman3,symmetric,rcm_order,balance_work,parts,32,3.8992e-5,7.534e-6,0.19321912187115306,total_hypercut,5005.0,2511.0,0.5016983016983017
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,32,3.8992e-5,0.2051272,5260.750923266311,total_hypercut,5005.0,2092.0,0.417982017982018
HB/sherman3,symmetric,rcm_order,balance_work,parts,32,3.8992e-5,7.491000000000001e-6,0.1921163315551908,total_edgecut,20033.0,8038.0,0.40123795737033896
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,32,3.8992e-5,0.14141146400000001,3626.67890849405,total_edgecut,20033.0,5234.0,0.2612689063045974
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,64,3.8992e-5,7.53e-7,0.019311653672548213,bottle_conn,70083.0,19268.0,0.2749311530613701
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,64,3.8992e-5,1.4165e-5,0.36327964710709887,bottle_conn,70083.0,17487.0,0.24951842814947992
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,3.8992e-5,0.002840566,72.8499692244563,bottle_conn,70083.0,13091.0,0.186792802819514
HB/sherman3,symmetric,rcm_order,balance_work,parts,64,3.8992e-5,1.4358e-5,0.3682293803857201,total_conn,5005.0,5629.0,1.1246753246753247
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,64,3.8992e-5,0.259759375,6661.86333093968,total_conn,5005.0,4278.0,0.8547452547452548
HB/sherman3,symmetric,rcm_order,balance_work,parts,64,3.8992e-5,1.4246e-5,0.36535699630693474,total_hypercut,5005.0,2681.0,0.5356643356643357
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,64,3.8992e-5,0.26102401000000003,6694.296522363562,total_hypercut,5005.0,2583.0,0.5160839160839161
HB/sherman3,symmetric,rcm_order,balance_work,parts,64,3.8992e-5,1.4170000000000002e-5,0.36340787853918755,total_edgecut,20033.0,12832.0,0.6405431038786004
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,64,3.8992e-5,0.23717478500000003,6082.652467172754,total_edgecut,20033.0,10422.0,0.5202416013577597
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,128,3.8992e-5,1.3410000000000002e-6,0.03439167008617153,bottle_conn,70083.0,12133.0,0.1731232966625287
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,128,3.8992e-5,0.000104319,2.6753949528108327,bottle_conn,70083.0,10942.0,0.15612916113750838
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,3.8992e-5,0.005730171,146.9576066885515,bottle_conn,70083.0,7947.0,0.11339411840246565
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,3.8992e-5,0.0020706960000000003,53.10566270004104,bottle_conn,70083.0,7947.0,0.11339411840246565
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,3.8992e-5,0.0006331020000000001,16.23671522363562,bottle_conn,70083.0,7947.0,0.11339411840246565
HB/sherman3,symmetric,rcm_order,balance_work,parts,128,3.8992e-5,0.00010442,2.6779852277390233,total_conn,5005.0,7017.0,1.401998001998002
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,128,3.8992e-5,0.376971429,9667.91723943373,total_conn,5005.0,5871.0,1.1730269730269731
HB/sherman3,symmetric,rcm_order,split_conn__dynamic,parts,128,3.8992e-5,0.15181955700000002,3893.607842634387,total_conn,5005.0,5871.0,1.1730269730269731
HB/sherman3,symmetric,rcm_order,split_conn__trans,parts,128,3.8992e-5,0.077414911,1985.4049805088223,total_conn,5005.0,5871.0,1.1730269730269731
HB/sherman3,symmetric,rcm_order,balance_work,parts,128,3.8992e-5,0.00010453800000000001,2.6810114895363153,total_hypercut,5005.0,2786.0,0.5566433566433566
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,128,3.8992e-5,0.496041131,12721.612920599096,total_hypercut,5005.0,2724.0,0.5442557442557443
HB/sherman3,symmetric,rcm_order,balance_work,parts,128,3.8992e-5,0.00010446600000000001,2.679164956914239,total_edgecut,20033.0,14098.0,0.7037388309289672
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,128,3.8992e-5,0.31704176900000003,8130.94401415675,total_edgecut,20033.0,13258.0,0.6618080167723257
HB/sherman3,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,3.8992e-5,0.31740001500000004,8140.131693680755,total_edgecut,20033.0,13258.0,0.6618080167723257
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,256,3.8992e-5,2.7380000000000003e-6,0.07021953221173574,bottle_conn,70083.0,7614.0,0.10864260947733402
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,256,3.8992e-5,0.000397131,10.184935371358227,bottle_conn,70083.0,6766.0,0.09654267083315497
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,3.8992e-5,0.020711242,531.166444398851,bottle_conn,70083.0,4584.0,0.06540815889730747
HB/sherman3,symmetric,rcm_order,balance_work,parts,256,3.8992e-5,0.000396598,10.171265900697579,total_conn,5005.0,8348.0,1.667932067932068
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,256,3.8992e-5,0.6789590560000001,17412.77841608535,total_conn,5005.0,7114.0,1.4213786213786215
HB/sherman3,symmetric,rcm_order,balance_work,parts,256,3.8992e-5,0.00039682700000000004,10.17713890028724,total_hypercut,5005.0,2852.0,0.5698301698301699
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,256,3.8992e-5,0.9381301460000001,24059.55442141978,total_hypercut,5005.0,2814.0,0.5622377622377622
HB/sherman3,symmetric,rcm_order,balance_work,parts,256,3.8992e-5,0.000396932,10.1798317603611,total_edgecut,20033.0,14572.0,0.7273997903459292
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,256,3.8992e-5,0.517970371,13284.016490562166,total_edgecut,20033.0,14236.0,0.7106274646832726
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,512,3.8992e-5,5.168e-6,0.13254000820681167,bottle_conn,70083.0,4570.0,0.06520839575931396
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,512,3.8992e-5,0.0014057050000000001,36.05111304883053,bottle_conn,70083.0,3736.0,0.05330822025312843
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,3.8992e-5,0.082091064,2105.3309396799345,bottle_conn,70083.0,2601.0,0.03711313728008219
HB/sherman3,symmetric,rcm_order,balance_work,parts,512,3.8992e-5,0.0014060070000000001,36.058858227328685,total_conn,5005.0,9679.0,1.9338661338661338
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,512,3.8992e-5,1.106232216,28370.74825605252,total_conn,5005.0,8506.0,1.6995004995004994
HB/sherman3,symmetric,rcm_order,balance_work,parts,512,3.8992e-5,0.001405786,36.05319039803037,total_hypercut,5005.0,2885.0,0.5764235764235764
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,512,3.8992e-5,1.744211712,44732.553139105454,total_hypercut,5005.0,2861.0,0.5716283716283717
HB/sherman3,symmetric,rcm_order,balance_work,parts,512,3.8992e-5,0.0014056930000000002,36.050805293393516,total_edgecut,20033.0,14856.0,0.7415763989417461
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,512,3.8992e-5,0.9244732990000001,23709.30701169471,total_edgecut,20033.0,14672.0,0.7323915539360056
HB/sherman3,symmetric,rcm_order,split_equal__symmetric,parts,1024,3.8992e-5,9.877e-6,0.2533083709478867,bottle_conn,70083.0,2485.0,0.03545795699385015
HB/sherman3,symmetric,rcm_order,balance_work__symmetric,parts,1024,3.8992e-5,0.00031239200000000004,8.011694706606484,bottle_conn,70083.0,2068.0,0.02950786924075739
HB/sherman3,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,3.8992e-5,0.422442831,10834.089838941321,bottle_conn,70083.0,1550.0,0.022116633134997076
HB/sherman3,symmetric,rcm_order,balance_work,parts,1024,3.8992e-5,0.00031215100000000004,8.005513951579811,total_conn,5005.0,11028.0,2.2033966033966035
HB/sherman3,symmetric,rcm_order,split_conn__convex,parts,1024,3.8992e-5,1.995671162,51181.55421624948,total_conn,5005.0,9778.0,1.9536463536463538
HB/sherman3,symmetric,rcm_order,balance_work,parts,1024,3.8992e-5,0.00031238500000000004,8.01151518260156,total_hypercut,5005.0,2893.0,0.578021978021978
HB/sherman3,symmetric,rcm_order,split_hypercut__convex,parts,1024,3.8992e-5,3.3506020970000003,85930.50105149775,total_hypercut,5005.0,2885.0,0.5764235764235764
HB/sherman3,symmetric,rcm_order,balance_work,parts,1024,3.8992e-5,0.00031164,7.992408699220353,total_edgecut,20033.0,14982.0,0.7478660210652424
HB/sherman3,symmetric,rcm_order,split_symcut__convex,parts,1024,3.8992e-5,1.7856507750000001,45795.31121768568,total_edgecut,20033.0,14908.0,0.7441721160085858
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,2,3.8992e-5,4.83e-6,0.12387156339762002,cache,5005.0,17824.0,3.5612387612387613
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,3.8992e-5,0.00023084400000000001,5.920291341813705,cache,5005.0,17487.0,3.493906093906094
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,2,3.8992e-5,0.005368784000000001,137.6893721789085,cache,5005.0,17487.0,3.493906093906094
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,4,3.8992e-5,3.4200000000000003e-6,0.08771029954862536,cache,5005.0,16099.0,3.2165834165834166
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,3.8992e-5,0.00029142800000000004,7.474045958145261,cache,5005.0,15647.0,3.1262737262737263
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,4,3.8992e-5,0.005948552,152.55826836274107,cache,5005.0,15647.0,3.1262737262737263
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,8,3.8992e-5,2.9520000000000003e-6,0.07570783750512926,cache,5005.0,14710.0,2.9390609390609392
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,3.8992e-5,0.00035560100000000004,9.119845096430037,cache,5005.0,14241.0,2.845354645354645
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,8,3.8992e-5,0.006422536,164.71419778416086,cache,5005.0,14241.0,2.845354645354645
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,16,3.8992e-5,2.561e-6,0.06568013951579811,cache,5005.0,13455.0,2.688311688311688
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,3.8992e-5,0.000542074,13.90218506360279,cache,5005.0,12994.0,2.5962037962037963
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,16,3.8992e-5,0.007287339,186.89318321707017,cache,5005.0,12994.0,2.5962037962037963
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,32,3.8992e-5,2.105e-6,0.053985432909314734,cache,5005.0,12092.0,2.415984015984016
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,3.8992e-5,0.000858427,22.01546471070989,cache,5005.0,11677.0,2.333066933066933
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,32,3.8992e-5,0.008243853,211.42421522363563,cache,5005.0,11677.0,2.333066933066933
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,64,3.8992e-5,2.1070000000000003e-6,0.05403672548215019,cache,5005.0,10733.0,2.1444555444555444
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,3.8992e-5,0.0015540780000000002,39.8563295034879,cache,5005.0,10516.0,2.101098901098901
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,64,3.8992e-5,0.009041389,231.8780519080837,cache,5005.0,10516.0,2.101098901098901
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,128,3.8992e-5,2.0610000000000003e-6,0.05285699630693476,cache,5005.0,8418.0,1.681918081918082
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,3.8992e-5,0.0028045590000000003,71.92652338941322,cache,5005.0,8367.0,1.6717282717282718
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,128,3.8992e-5,0.013594719000000002,348.6540572425113,cache,5005.0,8367.0,1.6717282717282718
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,256,3.8992e-5,2.025e-6,0.05193372999589659,cache,5005.0,6697.0,1.338061938061938
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,3.8992e-5,0.0052686980000000005,135.1225379565039,cache,5005.0,6678.0,1.3342657342657342
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,256,3.8992e-5,0.013239918000000002,339.55472917521547,cache,5005.0,6678.0,1.3342657342657342
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,512,3.8992e-5,1.9490000000000003e-6,0.04998461222814937,cache,5005.0,5833.0,1.1654345654345655
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,3.8992e-5,0.009970874000000001,255.71589043906442,cache,5005.0,5808.0,1.1604395604395605
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,512,3.8992e-5,0.012075637,309.69524517849817,cache,5005.0,5808.0,1.1604395604395605
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,1024,3.8992e-5,1.984e-6,0.0508822322527698,cache,5005.0,5374.0,1.0737262737262738
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,3.8992e-5,0.018672561,478.8818475584735,cache,5005.0,5361.0,1.0711288711288711
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,1024,3.8992e-5,0.010283437000000001,263.73197066064836,cache,5005.0,5361.0,1.0711288711288711
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,2048,3.8992e-5,1.9490000000000003e-6,0.04998461222814937,cache,5005.0,5171.0,1.033166833166833
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,3.8992e-5,0.033065133000000003,847.9978713582274,cache,5005.0,5167.0,1.0323676323676323
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,2048,3.8992e-5,0.006644286,170.40126179729174,cache,5005.0,5167.0,1.0323676323676323
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,4096,3.8992e-5,1.923e-6,0.04931780878128847,cache,5005.0,5171.0,1.033166833166833
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,3.8992e-5,0.048830089,1252.3104482970866,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,4096,3.8992e-5,0.006879706,176.43891054575298,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,8192,3.8992e-5,1.979e-6,0.05075400082068116,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,3.8992e-5,0.050789251,1302.5556780878128,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,8192,3.8992e-5,0.002672186,68.53164751743947,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,16384,3.8992e-5,1.947e-6,0.04993331965531391,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,3.8992e-5,0.050818788000000004,1303.3131924497334,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,16384,3.8992e-5,0.002665836,68.3687935986869,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,32768,3.8992e-5,2.0160000000000003e-6,0.051702913418137056,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,3.8992e-5,0.050794976000000006,1302.7025030775544,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,32768,3.8992e-5,0.0026730680000000002,68.55426754205992,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_equal,vertices,65536,3.8992e-5,2.0160000000000003e-6,0.051702913418137056,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,3.8992e-5,0.05078835,1302.5325707837505,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,rcm_order,chunk_conn__convex,vertices,65536,3.8992e-5,0.002670174,68.48004718916701,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,2,4.0227e-5,1.6300000000000002e-7,0.004052004872349417,bottle_conn,70083.0,46632.0,0.6653824750652797
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,2,4.0227e-5,5.180000000000001e-7,0.012876923459368087,bottle_conn,70083.0,46942.0,0.6698058016922791
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,4.0227e-5,0.000488356,12.140005468963631,bottle_conn,70083.0,46566.0,0.664440734557596
HB/sherman3,symmetric,spectral_order,balance_work,parts,2,4.0227e-5,5.22e-7,0.01297635916175703,total_conn,5005.0,226.0,0.04515484515484516
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,2,4.0227e-5,0.005120695000000001,127.29497601113681,total_conn,5005.0,163.0,0.03256743256743257
HB/sherman3,symmetric,spectral_order,balance_work,parts,2,4.0227e-5,5.210000000000001e-7,0.012951500236159794,total_hypercut,5005.0,226.0,0.04515484515484516
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,2,4.0227e-5,0.009670689000000001,240.40293832500564,total_hypercut,5005.0,163.0,0.03256743256743257
HB/sherman3,symmetric,spectral_order,balance_work,parts,2,4.0227e-5,5.310000000000001e-7,0.013200089492132153,total_edgecut,20033.0,298.0,0.014875455498427595
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,2,4.0227e-5,0.005283319000000001,131.33763392746167,total_edgecut,20033.0,178.0,0.008885339190335946
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,4,4.0227e-5,1.8200000000000002e-7,0.004524324458696895,bottle_conn,70083.0,34590.0,0.49355763879970893
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,4,4.0227e-5,1.0000000000000002e-6,0.024858925597235692,bottle_conn,70083.0,38322.0,0.5468087838705535
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,4.0227e-5,0.00053839,13.383796952295723,bottle_conn,70083.0,33499.0,0.4779903828317852
HB/sherman3,symmetric,spectral_order,balance_work,parts,4,4.0227e-5,9.970000000000002e-7,0.024784348820443985,total_conn,5005.0,573.0,0.11448551448551449
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,4,4.0227e-5,0.009001990000000001,223.7797996370597,total_conn,5005.0,169.0,0.033766233766233764
HB/sherman3,symmetric,spectral_order,balance_work,parts,4,4.0227e-5,1.003e-6,0.024933502374027396,total_hypercut,5005.0,573.0,0.11448551448551449
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,4,4.0227e-5,0.016374897,407.06234618539787,total_hypercut,5005.0,169.0,0.033766233766233764
HB/sherman3,symmetric,spectral_order,balance_work,parts,4,4.0227e-5,1.003e-6,0.024933502374027396,total_edgecut,20033.0,702.0,0.03504218040233614
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,4,4.0227e-5,0.009082106000000001,225.77139732020785,total_edgecut,20033.0,198.0,0.00988369190835122
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,8,4.0227e-5,2.26e-7,0.005618117184975266,bottle_conn,70083.0,27680.0,0.3949602614043349
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,8,4.0227e-5,1.964e-6,0.0488229298729709,bottle_conn,70083.0,28165.0,0.4018806272562533
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,4.0227e-5,0.000619052,15.388967608819948,bottle_conn,70083.0,26687.0,0.38079134740236575
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,4.0227e-5,0.0005522270000000001,13.727769905784674,bottle_conn,70083.0,27057.0,0.38607080176362313
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,4.0227e-5,0.000403419,10.028562905511224,bottle_conn,70083.0,27057.0,0.38607080176362313
HB/sherman3,symmetric,spectral_order,balance_work,parts,8,4.0227e-5,1.955e-6,0.04859919954259577,total_conn,5005.0,955.0,0.19080919080919082
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,8,4.0227e-5,0.027412074,681.434708031919,total_conn,5005.0,556.0,0.11108891108891109
HB/sherman3,symmetric,spectral_order,split_conn__dynamic,parts,8,4.0227e-5,0.082516165,2051.263206304224,total_conn,5005.0,556.0,0.11108891108891109
HB/sherman3,symmetric,spectral_order,split_conn__trans,parts,8,4.0227e-5,0.06569301100000001,1633.0576727073858,total_conn,5005.0,556.0,0.11108891108891109
HB/sherman3,symmetric,spectral_order,balance_work,parts,8,4.0227e-5,1.968e-6,0.04892236557535983,total_hypercut,5005.0,930.0,0.18581418581418582
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,8,4.0227e-5,0.051351107,1276.5333482486888,total_hypercut,5005.0,556.0,0.11108891108891109
HB/sherman3,symmetric,spectral_order,balance_work,parts,8,4.0227e-5,1.9600000000000003e-6,0.04872349417058196,total_edgecut,20033.0,1176.0,0.05870313981929816
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,8,4.0227e-5,0.027877025000000003,692.9928903472793,total_edgecut,20033.0,678.0,0.03384415714071782
HB/sherman3,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,4.0227e-5,0.025454419000000002,632.7695080418625,total_edgecut,20033.0,14623.0,0.7299455897768682
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,16,4.0227e-5,2.99e-7,0.007432818753573471,bottle_conn,70083.0,22725.0,0.3242583793501991
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,16,4.0227e-5,3.3360000000000003e-6,0.08292937579237826,bottle_conn,70083.0,22678.0,0.32358774595836365
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,4.0227e-5,0.000848683,21.097347552638777,bottle_conn,70083.0,22164.0,0.3162535850348872
HB/sherman3,symmetric,spectral_order,balance_work,parts,16,4.0227e-5,3.3420000000000004e-6,0.08307852934596167,total_conn,5005.0,1741.0,0.34785214785214785
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,16,4.0227e-5,0.06942221200000001,1725.7616029035228,total_conn,5005.0,1133.0,0.22637362637362637
HB/sherman3,symmetric,spectral_order,balance_work,parts,16,4.0227e-5,3.3310000000000004e-6,0.08280508116439209,total_hypercut,5005.0,1619.0,0.3234765234765235
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,16,4.0227e-5,0.122753386,3051.517289382753,total_hypercut,5005.0,1089.0,0.2175824175824176
HB/sherman3,symmetric,spectral_order,balance_work,parts,16,4.0227e-5,3.339e-6,0.08300395256916997,total_edgecut,20033.0,2166.0,0.10812159936105425
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,16,4.0227e-5,0.064165804,1595.0929475228083,total_edgecut,20033.0,1384.0,0.06908600808665702
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,32,4.0227e-5,4.5300000000000005e-7,0.011261093295547768,bottle_conn,70083.0,20772.0,0.29639142160010273
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,32,4.0227e-5,6.344000000000001e-6,0.1577050239888632,bottle_conn,70083.0,20189.0,0.28807271378222965
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,4.0227e-5,0.001474444,36.65309369329058,bottle_conn,70083.0,19664.0,0.2805815961074726
HB/sherman3,symmetric,spectral_order,balance_work,parts,32,4.0227e-5,6.435e-6,0.15996718621821165,total_conn,5005.0,3215.0,0.6423576423576424
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,32,4.0227e-5,0.13534447700000002,3364.5182837397774,total_conn,5005.0,2200.0,0.43956043956043955
HB/sherman3,symmetric,spectral_order,balance_work,parts,32,4.0227e-5,6.361000000000001e-6,0.15812762572401623,total_hypercut,5005.0,2394.0,0.4783216783216783
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,32,4.0227e-5,0.208106858,5173.312899296493,total_hypercut,5005.0,1998.0,0.3992007992007992
HB/sherman3,symmetric,spectral_order,balance_work,parts,32,4.0227e-5,6.387e-6,0.15877395778954434,total_edgecut,20033.0,3936.0,0.19647581490540608
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,32,4.0227e-5,0.12480092400000001,3102.4168841822657,total_edgecut,20033.0,2656.0,0.1325812409524285
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,64,4.0227e-5,7.510000000000001e-7,0.018669053123524005,bottle_conn,70083.0,18685.0,0.266612445243497
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,64,4.0227e-5,1.2481000000000001e-5,0.31026425037909866,bottle_conn,70083.0,16798.0,0.23968722800108444
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,4.0227e-5,0.002611004,64.90675417008477,bottle_conn,70083.0,13176.0,0.1880056504430461
HB/sherman3,symmetric,spectral_order,balance_work,parts,64,4.0227e-5,1.2427000000000001e-5,0.30892186839684793,total_conn,5005.0,5476.0,1.094105894105894
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,64,4.0227e-5,0.26284778200000003,6534.113456136427,total_conn,5005.0,4169.0,0.832967032967033
HB/sherman3,symmetric,spectral_order,balance_work,parts,64,4.0227e-5,1.2528000000000001e-5,0.31143261988216875,total_hypercut,5005.0,2647.0,0.5288711288711289
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,64,4.0227e-5,0.270756419,6730.7136748949715,total_hypercut,5005.0,2475.0,0.4945054945054945
HB/sherman3,symmetric,spectral_order,balance_work,parts,64,4.0227e-5,1.2525000000000001e-5,0.311358043105377,total_edgecut,20033.0,6272.0,0.3130834123695902
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,64,4.0227e-5,0.248210121,6170.236930419867,total_edgecut,20033.0,5042.0,0.2516847202116508
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,128,4.0227e-5,1.339e-6,0.03328610137469858,bottle_conn,70083.0,12139.0,0.17320890943595452
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,128,4.0227e-5,2.5179e-5,0.6259228876127974,bottle_conn,70083.0,11448.0,0.1633491716964171
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,4.0227e-5,0.00689834,171.48532080443485,bottle_conn,70083.0,8511.0,0.12144171910449039
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,4.0227e-5,0.001881878,46.7814651850747,bottle_conn,70083.0,8832.0,0.12602200248277043
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,4.0227e-5,0.000592738,14.734829840654287,bottle_conn,70083.0,8832.0,0.12602200248277043
HB/sherman3,symmetric,spectral_order,balance_work,parts,128,4.0227e-5,2.5077e-5,0.6233872772018794,total_conn,5005.0,7248.0,1.448151848151848
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,128,4.0227e-5,0.44271563300000005,11005.434981480103,total_conn,5005.0,6087.0,1.216183816183816
HB/sherman3,symmetric,spectral_order,split_conn__dynamic,parts,128,4.0227e-5,0.14602535700000002,3630.03348497278,total_conn,5005.0,6087.0,1.216183816183816
HB/sherman3,symmetric,spectral_order,split_conn__trans,parts,128,4.0227e-5,0.07460923800000001,1854.7054963084497,total_conn,5005.0,6087.0,1.216183816183816
HB/sherman3,symmetric,spectral_order,balance_work,parts,128,4.0227e-5,2.5441000000000003e-5,0.6324359261192732,total_hypercut,5005.0,2800.0,0.5594405594405595
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,128,4.0227e-5,0.49485400500000004,12301.538891789098,total_hypercut,5005.0,2715.0,0.5424575424575424
HB/sherman3,symmetric,spectral_order,balance_work,parts,128,4.0227e-5,2.5047000000000003e-5,0.6226415094339623,total_edgecut,20033.0,8236.0,0.41112164927869016
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,128,4.0227e-5,0.40886717,10163.998558182315,total_edgecut,20033.0,6880.0,0.34343333499725454
HB/sherman3,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,4.0227e-5,0.26044838000000003,6474.466900340568,total_edgecut,20033.0,19588.0,0.9777866520241602
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,256,4.0227e-5,2.7330000000000003e-6,0.06793944365724515,bottle_conn,70083.0,8312.0,0.11860222878586818
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,256,4.0227e-5,0.000151118,3.7566311184030625,bottle_conn,70083.0,7680.0,0.10958434998501776
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,4.0227e-5,0.019482754,484.320332115246,bottle_conn,70083.0,5263.0,0.0750966710899933
HB/sherman3,symmetric,spectral_order,balance_work,parts,256,4.0227e-5,0.000151099,3.756158798816715,total_conn,5005.0,9482.0,1.8945054945054944
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,256,4.0227e-5,0.832553262,20696.37959579387,total_conn,5005.0,8013.0,1.600999000999001
HB/sherman3,symmetric,spectral_order,balance_work,parts,256,4.0227e-5,0.00015211,3.7812911725955205,total_hypercut,5005.0,2876.0,0.5746253746253747
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,256,4.0227e-5,0.942653186,23433.345414771175,total_hypercut,5005.0,2837.0,0.5668331668331669
HB/sherman3,symmetric,spectral_order,balance_work,parts,256,4.0227e-5,0.00015148600000000002,3.765779203022846,total_edgecut,20033.0,10516.0,0.5249338591324315
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,256,4.0227e-5,0.745908381,18542.48094563353,total_edgecut,20033.0,8972.0,0.4478610293016523
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,512,4.0227e-5,5.158e-6,0.1282223382305417,bottle_conn,70083.0,5164.0,0.07368406032846768
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,512,4.0227e-5,0.000268922,6.685111989459815,bottle_conn,70083.0,4633.0,0.06610732988028481
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,4.0227e-5,0.062096995,1543.6645785169167,bottle_conn,70083.0,3102.0,0.04426180386113608
HB/sherman3,symmetric,spectral_order,balance_work,parts,512,4.0227e-5,0.000268437,6.673055410545157,total_conn,5005.0,11685.0,2.3346653346653348
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,512,4.0227e-5,1.2985886260000001,32281.518035150526,total_conn,5005.0,10224.0,2.0427572427572427
HB/sherman3,symmetric,spectral_order,balance_work,parts,512,4.0227e-5,0.000268851,6.683347005742412,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,512,4.0227e-5,1.742637146,43320.08715539314,total_hypercut,5005.0,2886.0,0.5766233766233766
HB/sherman3,symmetric,spectral_order,balance_work,parts,512,4.0227e-5,0.000270086,6.714047778854998,total_edgecut,20033.0,12386.0,0.6182798382668597
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,512,4.0227e-5,1.183726518,29426.16943843687,total_edgecut,20033.0,11060.0,0.5520890530624469
HB/sherman3,symmetric,spectral_order,split_equal__symmetric,parts,1024,4.0227e-5,9.867e-6,0.24528301886792456,bottle_conn,70083.0,3085.0,0.04401923433642966
HB/sherman3,symmetric,spectral_order,balance_work__symmetric,parts,1024,4.0227e-5,0.000388878,9.66708926840182,bottle_conn,70083.0,2468.0,0.03521538746914373
HB/sherman3,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,4.0227e-5,0.27626319800000004,6867.6062843363925,bottle_conn,70083.0,1751.0,0.02498466104476121
HB/sherman3,symmetric,spectral_order,balance_work,parts,1024,4.0227e-5,0.00038869800000000004,9.662614661794318,total_conn,5005.0,13148.0,2.626973026973027
HB/sherman3,symmetric,spectral_order,split_conn__convex,parts,1024,4.0227e-5,2.063967001,51308.002113008675,total_conn,5005.0,11928.0,2.3832167832167834
HB/sherman3,symmetric,spectral_order,balance_work,parts,1024,4.0227e-5,0.000387966,9.644417928257141,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,spectral_order,split_hypercut__convex,parts,1024,4.0227e-5,3.3562185500000004,83431.98722251225,total_hypercut,5005.0,2896.0,0.5786213786213786
HB/sherman3,symmetric,spectral_order,balance_work,parts,1024,4.0227e-5,0.00038835000000000003,9.65396375568648,total_edgecut,20033.0,13574.0,0.677581989716967
HB/sherman3,symmetric,spectral_order,split_symcut__convex,parts,1024,4.0227e-5,1.9771712510000001,49150.35302160241,total_edgecut,20033.0,12540.0,0.6259671541955772
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,2,4.0227e-5,4.751e-6,0.11810475551246676,cache,5005.0,19301.0,3.856343656343656
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,4.0227e-5,0.00025232,6.272404106694508,cache,5005.0,18946.0,3.7854145854145855
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,2,4.0227e-5,0.005298562000000001,131.71655853034034,cache,5005.0,18946.0,3.7854145854145855
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,4,4.0227e-5,3.5770000000000002e-6,0.08892037686131206,cache,5005.0,18244.0,3.645154845154845
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,4.0227e-5,0.000271384,6.74631466428021,cache,5005.0,17737.0,3.543856143856144
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,4,4.0227e-5,0.005924389,147.27394536008154,cache,5005.0,17737.0,3.543856143856144
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,8,4.0227e-5,2.8950000000000002e-6,0.07196658960399732,cache,5005.0,16749.0,3.3464535464535463
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,4.0227e-5,0.000382968,9.520173018122158,cache,5005.0,16323.0,3.2613386613386615
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,8,4.0227e-5,0.006855816000000001,170.428219852338,cache,5005.0,16323.0,3.2613386613386615
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,16,4.0227e-5,2.617e-6,0.0650558082879658,cache,5005.0,14629.0,2.922877122877123
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,4.0227e-5,0.000552112,13.72491112934099,cache,5005.0,14430.0,2.883116883116883
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,16,4.0227e-5,0.008737147,217.196087205111,cache,5005.0,14430.0,2.883116883116883
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,32,4.0227e-5,2.1180000000000003e-6,0.052651204414945196,cache,5005.0,12365.0,2.4705294705294705
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,4.0227e-5,0.00086525,21.50918537300818,cache,5005.0,12290.0,2.4555444555444557
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,32,4.0227e-5,0.00968899,240.8578815223606,cache,5005.0,12290.0,2.4555444555444557
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,64,4.0227e-5,2.096e-6,0.052104308051806,cache,5005.0,10669.0,2.131668331668332
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,4.0227e-5,0.001555876,38.677405722524675,cache,5005.0,10559.0,2.10969030969031
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,64,4.0227e-5,0.010722014,266.5377482785194,cache,5005.0,10559.0,2.10969030969031
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,128,4.0227e-5,2.0730000000000003e-6,0.05153255276306959,cache,5005.0,8502.0,1.6987012987012986
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,4.0227e-5,0.00280473,69.72257439033486,cache,5005.0,8353.0,1.668931068931069
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,128,4.0227e-5,0.013642965000000002,339.14945186069065,cache,5005.0,8353.0,1.668931068931069
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,256,4.0227e-5,2.0380000000000002e-6,0.050662490367166337,cache,5005.0,6844.0,1.3674325674325674
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,4.0227e-5,0.005272145000000001,131.05986029283815,cache,5005.0,6732.0,1.3450549450549452
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,256,4.0227e-5,0.012212904,303.5996718621821,cache,5005.0,6732.0,1.3450549450549452
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,512,4.0227e-5,1.944e-6,0.048325751361026174,cache,5005.0,5948.0,1.1884115884115884
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,4.0227e-5,0.009956637,247.51129838168396,cache,5005.0,5898.0,1.1784215784215784
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,512,4.0227e-5,0.010097525000000001,251.0136226912273,cache,5005.0,5898.0,1.1784215784215784
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,1024,4.0227e-5,2.02e-6,0.050215029706416094,cache,5005.0,5600.0,1.118881118881119
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,4.0227e-5,0.018680556,464.37855171899474,cache,5005.0,5506.0,1.1000999000999
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,1024,4.0227e-5,0.009053055,225.04922067268254,cache,5005.0,5506.0,1.1000999000999
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,2048,4.0227e-5,2.029e-6,0.05043876003679121,cache,5005.0,5398.0,1.0785214785214785
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,4.0227e-5,0.033068135000000005,822.0383076043455,cache,5005.0,5183.0,1.0355644355644356
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,2048,4.0227e-5,0.0075397020000000006,187.42889104332912,cache,5005.0,5183.0,1.0355644355644356
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,4096,4.0227e-5,2.0160000000000003e-6,0.05011559400402715,cache,5005.0,5184.0,1.0357642357642358
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,4.0227e-5,0.049118480000000006,1221.0326397693093,cache,5005.0,5168.0,1.0325674325674326
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,4096,4.0227e-5,0.007371356000000001,183.2439903547369,cache,5005.0,5168.0,1.0325674325674326
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,8192,4.0227e-5,1.923e-6,0.04780371392348423,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,4.0227e-5,0.05081687,1263.2527904143983,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,8192,4.0227e-5,0.002680898,66.64424391577796,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,16384,4.0227e-5,2.0160000000000003e-6,0.05011559400402715,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,4.0227e-5,0.050518527,1255.8363039749422,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,16384,4.0227e-5,0.002680782,66.64136028040868,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,32768,4.0227e-5,1.978e-6,0.049170954831332186,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,4.0227e-5,0.050804253,1262.939145350138,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,32768,4.0227e-5,0.0026749770000000003,66.49705421731673,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_equal,vertices,65536,4.0227e-5,1.989e-6,0.04944440301290178,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,4.0227e-5,0.050802009,1262.8833619210977,cache,5005.0,5005.0,1.0
HB/sherman3,symmetric,spectral_order,chunk_conn__convex,vertices,65536,4.0227e-5,0.0026825340000000003,66.68491311805505,cache,5005.0,5005.0,1.0


==> results/data/results_lanka_48_42.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,2,0.0007517750000000001,6.53e-7,0.000868610954075355,bottle_conn,1.280976e6,744148.0,0.5809226714630095
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,2,0.0007517750000000001,0.007359396000000001,9.789359848358883,bottle_conn,1.280976e6,763295.0,0.5958698679756685
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,2,0.0007517750000000001,0.008293214,11.031510757873033,bottle_conn,1.280976e6,730891.3,0.5705737656287081
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.0007517750000000001,0.028723387000000003,38.20742509394433,bottle_conn,1.280976e6,736052.0,0.5746024906009168
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.0007517750000000001,0.030355424000000002,40.37833660337202,bottle_conn,1.280976e6,727473.08,0.5679053159465907
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0007517750000000001,0.054901493,73.02915499983372,bottle_conn,1.280976e6,726552.39,0.5671865749241204
Hollinger/g7jac180,rows,natural_order,balance_work,parts,2,0.0007517750000000001,4.35e-7,0.0005786305743074722,total_conn,53370.0,1753.0,0.03284616825932172
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,2,0.0007517750000000001,0.13215115700000002,175.78551694323434,total_conn,53370.0,1610.0,0.030166760352257824
Hollinger/g7jac180,rows,natural_order,balance_work,parts,2,0.0007517750000000001,4.33e-7,0.0005759702038508862,total_hypercut,53370.0,1753.0,0.03284616825932172
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,2,0.0007517750000000001,0.16137943200000002,214.6645365967211,total_hypercut,53370.0,1610.0,0.030166760352257824
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,4,0.0007517750000000001,6.860000000000001e-7,0.0009125070666090253,bottle_conn,1.280976e6,503263.0,0.39287465182798115
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,4,0.0007517750000000001,0.007313893,9.728832429915865,bottle_conn,1.280976e6,523376.0,0.40857596082986725
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,4,0.0007517750000000001,0.008263141,10.991508097502576,bottle_conn,1.280976e6,496689.0,0.3877426274965339
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.0007517750000000001,0.029097029000000003,38.7044381630142,bottle_conn,1.280976e6,481159.0,0.3756190592173468
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.0007517750000000001,0.030529234000000002,40.60953609790163,bottle_conn,1.280976e6,449292.51,0.3507423324090381
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0007517750000000001,0.057925027000000004,77.05101526387548,bottle_conn,1.280976e6,448760.36,0.3503269069834251
Hollinger/g7jac180,rows,natural_order,balance_work,parts,4,0.0007517750000000001,1.137e-6,0.0015124206045691862,total_conn,53370.0,5107.0,0.09569046280682031
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,4,0.0007517750000000001,0.24083396,320.3537760633168,total_conn,53370.0,3230.0,0.060520891886827806
Hollinger/g7jac180,rows,natural_order,balance_work,parts,4,0.0007517750000000001,1.131e-6,0.001504439493199428,total_hypercut,53370.0,4903.0,0.09186809068765224
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,4,0.0007517750000000001,0.277568561,369.2175996807555,total_hypercut,53370.0,3154.0,0.059096870901255386
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.0007517750000000001,0.059772377,79.50833294536264,bottle_conn,1.280976e6,1.321051e6,1.0312847391364084
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.0007517750000000001,0.061006605000000005,81.1500847993083,bottle_conn,1.280976e6,1.313381e6,1.0252971171981364
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.0007517750000000001,0.05370347,71.43556250207841,bottle_conn,1.280976e6,1.321051e6,1.0312847391364084
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.0007517750000000001,0.054469100000000006,72.45399221841642,bottle_conn,1.280976e6,1.313413e6,1.0253220981501605
Hollinger/g7jac180,rows,natural_order,metis__plaid,parts,8,0.0007517750000000001,0.158132995,210.3461740547371,bottle_conn,1.280976e6,353828.0,0.2762175091492737
Hollinger/g7jac180,rows,natural_order,kahypar__greedy_secconn,parts,8,0.0007517750000000001,342.265163239,455276.0642998237,bottle_conn,1.280976e6,352202.0,0.27494816452455
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,8,0.0007517750000000001,7.550000000000001e-7,0.001004289847361245,bottle_conn,1.280976e6,343962.0,0.26851556937834903
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,8,0.0007517750000000001,0.007317476000000001,9.733598483588839,bottle_conn,1.280976e6,394244.0,0.30776845155568877
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,8,0.0007517750000000001,0.008378559,11.145035416181702,bottle_conn,1.280976e6,332724.66,0.25974308652152733
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.0007517750000000001,0.032120035000000005,42.72559608925543,bottle_conn,1.280976e6,326896.0,0.25519291540200595
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.0007517750000000001,0.032937859,43.81345349339895,bottle_conn,1.280976e6,304233.7,0.23750148324402645
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0007517750000000001,0.06003408700000001,79.85645572145921,bottle_conn,1.280976e6,303804.04,0.23716606712381808
Hollinger/g7jac180,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.0007517750000000001,0.031849380000000004,42.365574806291775,bottle_conn,1.280976e6,354016.0,0.27636427224241517
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.0007517750000000001,0.032838508,43.68129826078281,bottle_conn,1.280976e6,312553.7,0.24399653077028766
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0007517750000000001,0.059779953000000004,79.51841042865219,bottle_conn,1.280976e6,327355.84,0.25555189168259207
Hollinger/g7jac180,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.0007517750000000001,0.022964384,30.54688437364903,bottle_conn,1.280976e6,354016.0,0.27636427224241517
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.0007517750000000001,0.023176958,30.829647168368194,bottle_conn,1.280976e6,312538.94,0.24398500830616654
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0007517750000000001,0.047437621000000006,63.1008227195637,bottle_conn,1.280976e6,327356.34,0.25555228200996744
Hollinger/g7jac180,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.0007517750000000001,0.49174679400000004,654.1143214392604,total_conn,53370.0,39544.0,0.7409406033352071
Hollinger/g7jac180,rows,natural_order,metis,parts,8,0.0007517750000000001,0.15857615700000002,210.93566160087792,total_conn,53370.0,13658.0,0.25591156080194866
Hollinger/g7jac180,rows,natural_order,kahypar,parts,8,0.0007517750000000001,344.408406222,458126.974456453,total_conn,53370.0,6882.0,0.12894884766722878
Hollinger/g7jac180,rows,natural_order,balance_work,parts,8,0.0007517750000000001,2.159e-6,0.0028718699078846724,total_conn,53370.0,11299.0,0.21171069889451002
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,8,0.0007517750000000001,0.507003392,674.4084227328655,total_conn,53370.0,7402.0,0.1386921491474611
Hollinger/g7jac180,rows,natural_order,split_conn__dynamic,parts,8,0.0007517750000000001,5.9840803110000005,7959.935234611419,total_conn,53370.0,7402.0,0.1386921491474611
Hollinger/g7jac180,rows,natural_order,split_conn__trans,parts,8,0.0007517750000000001,4.932709666,6561.417533171493,total_conn,53370.0,7402.0,0.1386921491474611
Hollinger/g7jac180,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0007517750000000001,0.571625201,760.3673984902397,total_hypercut,53370.0,36104.0,0.6764849166198239
Hollinger/g7jac180,rows,natural_order,balance_work,parts,8,0.0007517750000000001,2.205e-6,0.0029330584283861526,total_hypercut,53370.0,6776.0,0.12696271313471988
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,8,0.0007517750000000001,0.599212772,797.0639779189252,total_hypercut,53370.0,5649.0,0.1058459808881394
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,16,0.0007517750000000001,9.450000000000001e-7,0.0012570250407369225,bottle_conn,1.280976e6,258951.0,0.20215132836212388
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,16,0.0007517750000000001,0.007611077000000001,10.124142196800904,bottle_conn,1.280976e6,333635.0,0.26045374776732744
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,16,0.0007517750000000001,0.008606848,11.448702071763492,bottle_conn,1.280976e6,259791.86,0.20280774971584167
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.0007517750000000001,0.032364976000000004,43.05141298925875,bottle_conn,1.280976e6,248393.0,0.19390917550367845
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.0007517750000000001,0.033415953000000005,44.44940706993449,bottle_conn,1.280976e6,233672.23,0.18241733646844283
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0007517750000000001,0.064756373,86.13797080243424,bottle_conn,1.280976e6,233317.29,0.18214025087121072
Hollinger/g7jac180,rows,natural_order,balance_work,parts,16,0.0007517750000000001,5.5710000000000005e-6,0.007410461906820524,total_conn,53370.0,23631.0,0.4427768409218662
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,16,0.0007517750000000001,0.9913643540000001,1318.6982195470719,total_conn,53370.0,14979.0,0.28066329398538503
Hollinger/g7jac180,rows,natural_order,balance_work,parts,16,0.0007517750000000001,5.569e-6,0.007407801536363938,total_hypercut,53370.0,8702.0,0.16305040284804198
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,16,0.0007517750000000001,1.0102877940000001,1343.8698999035616,total_hypercut,53370.0,6871.0,0.1287427393666854
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,32,0.0007517750000000001,1.164e-6,0.001548335605733098,bottle_conn,1.280976e6,220170.0,0.1718767564731892
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,32,0.0007517750000000001,0.007371783000000001,9.80583685278175,bottle_conn,1.280976e6,303566.0,0.23698024006694896
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,32,0.0007517750000000001,0.008614406,11.45875561171893,bottle_conn,1.280976e6,213405.0,0.1665956270843482
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.0007517750000000001,0.03977526,52.908463303515006,bottle_conn,1.280976e6,214615.0,0.16754021933275878
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.0007517750000000001,0.034008928,45.23817365568155,bottle_conn,1.280976e6,206289.89,0.1610411826607212
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0007517750000000001,0.07152504600000001,95.14155964218017,bottle_conn,1.280976e6,206089.01,0.16088436473439002
Hollinger/g7jac180,rows,natural_order,balance_work,parts,32,0.0007517750000000001,1.0110000000000001e-5,0.013448172658042632,total_conn,53370.0,48084.0,0.900955593029792
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,32,0.0007517750000000001,1.949719524,2593.4881101393366,total_conn,53370.0,30936.0,0.5796514896008994
Hollinger/g7jac180,rows,natural_order,balance_work,parts,32,0.0007517750000000001,1.0174000000000001e-5,0.013533304512653386,total_hypercut,53370.0,11769.0,0.22051714446318157
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,32,0.0007517750000000001,2.297263086,3055.785422500083,total_hypercut,53370.0,8499.0,0.15924676784710512
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,64,0.0007517750000000001,1.6590000000000001e-6,0.0022067772937381528,bottle_conn,1.280976e6,200012.0,0.15614031800751926
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,64,0.0007517750000000001,0.00739285,9.833859864986199,bottle_conn,1.280976e6,266537.0,0.20807337530133274
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,64,0.0007517750000000001,0.008629295,11.478560739582987,bottle_conn,1.280976e6,198735.03,0.15514344531045077
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.0007517750000000001,0.041328613,54.974710518439686,bottle_conn,1.280976e6,188642.0,0.14726427349146276
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.0007517750000000001,0.035353372,47.02653320474876,bottle_conn,1.280976e6,184616.58,0.14412181024468843
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0007517750000000001,0.079216569,105.37270991985633,bottle_conn,1.280976e6,184583.92,0.14409631406052886
Hollinger/g7jac180,rows,natural_order,balance_work,parts,64,0.0007517750000000001,3.1311e-5,0.04164942968308336,total_conn,53370.0,97161.0,1.8205171444631816
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,64,0.0007517750000000001,3.6766925840000004,4890.682164211366,total_conn,53370.0,62405.0,1.169289863219037
Hollinger/g7jac180,rows,natural_order,balance_work,parts,64,0.0007517750000000001,3.111e-5,0.04138206245219646,total_hypercut,53370.0,17721.0,0.3320404721753794
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,64,0.0007517750000000001,4.635411528000001,6165.955941604869,total_hypercut,53370.0,11357.0,0.21279745175192055
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.0007517750000000001,0.072659369,96.65041934089321,bottle_conn,1.280976e6,231243.0,0.1805209465282722
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.0007517750000000001,0.06540172500000001,86.99640849988361,bottle_conn,1.280976e6,228487.14,0.1783695713268633
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.0007517750000000001,0.06745730200000001,89.73070666090253,bottle_conn,1.280976e6,231243.0,0.1805209465282722
Hollinger/g7jac180,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.0007517750000000001,0.054716413000000005,72.78296431778125,bottle_conn,1.280976e6,228465.67,0.17835281066936462
Hollinger/g7jac180,rows,natural_order,metis__plaid,parts,128,0.0007517750000000001,0.357025812,474.91046124172783,bottle_conn,1.280976e6,74501.0,0.05815955958581581
Hollinger/g7jac180,rows,natural_order,kahypar__greedy_secconn,parts,128,0.0007517750000000001,93.82385767800001,124803.1095447441,bottle_conn,1.280976e6,43334.89,0.033829587751839224
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,128,0.0007517750000000001,2.68e-6,0.0035648964118253465,bottle_conn,1.280976e6,187731.0,0.14655309701352717
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,128,0.0007517750000000001,0.009882225000000001,13.145189717668185,bottle_conn,1.280976e6,221223.0,0.17269878592573162
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,128,0.0007517750000000001,0.01246796,16.584696218948487,bottle_conn,1.280976e6,182999.23,0.1428592182835588
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.0007517750000000001,0.05122567,68.13962954341392,bottle_conn,1.280976e6,182371.0,0.1423687875494935
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.0007517750000000001,0.036067905000000004,47.976994446476674,bottle_conn,1.280976e6,179555.94,0.14017119758684005
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0007517750000000001,0.095905034,127.57145954574173,bottle_conn,1.280976e6,179490.91,0.1401204316083986
Hollinger/g7jac180,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.0007517750000000001,0.043967599,58.48505071331183,bottle_conn,1.280976e6,181652.0,0.1418074967837024
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.0007517750000000001,0.03065067,40.77106847128462,bottle_conn,1.280976e6,178543.44,0.1393807846517031
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0007517750000000001,0.078877524,104.92171726912972,bottle_conn,1.280976e6,190692.28,0.1488648343138357
Hollinger/g7jac180,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.0007517750000000001,0.033311875000000005,44.31096405174421,bottle_conn,1.280976e6,181652.0,0.1418074967837024
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.0007517750000000001,0.025498629000000002,33.91789963752452,bottle_conn,1.280976e6,178544.85,0.13938188537490165
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0007517750000000001,0.065315129,86.88121977985433,bottle_conn,1.280976e6,190692.06,0.14886466256979053
Hollinger/g7jac180,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.0007517750000000001,6.466588855,8601.7609723654,total_conn,53370.0,149510.0,2.80138654674911
Hollinger/g7jac180,rows,natural_order,metis,parts,128,0.0007517750000000001,0.353614682,470.37302650394065,total_conn,53370.0,33206.0,0.6221847479857598
Hollinger/g7jac180,rows,natural_order,kahypar,parts,128,0.0007517750000000001,93.671099471,124599.91283429216,total_conn,53370.0,21548.0,0.4037474236462432
Hollinger/g7jac180,rows,natural_order,balance_work,parts,128,0.0007517750000000001,9.0878e-5,0.12088457317681486,total_conn,53370.0,195945.0,3.6714446318156266
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,128,0.0007517750000000001,6.5435057190000006,8704.074648664826,total_conn,53370.0,124187.0,2.326906501780026
Hollinger/g7jac180,rows,natural_order,split_conn__dynamic,parts,128,0.0007517750000000001,8.812278292,11721.962411625818,total_conn,53370.0,124187.0,2.326906501780026
Hollinger/g7jac180,rows,natural_order,split_conn__trans,parts,128,0.0007517750000000001,4.570318448,6079.3700881247705,total_conn,53370.0,124187.0,2.326906501780026
Hollinger/g7jac180,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0007517750000000001,6.363409173,8464.512883509027,total_hypercut,53370.0,47384.0,0.8878396102679408
Hollinger/g7jac180,rows,natural_order,balance_work,parts,128,0.0007517750000000001,9.0476e-5,0.12034983871504105,total_hypercut,53370.0,28112.0,0.5267378677159453
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,128,0.0007517750000000001,7.687950782000001,10226.398566060323,total_hypercut,53370.0,16918.0,0.3169945662357129
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,256,0.0007517750000000001,5.09e-6,0.006770642812011572,bottle_conn,1.280976e6,179470.0,0.14010410811756036
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,256,0.0007517750000000001,0.011599172000000001,15.429047254830234,bottle_conn,1.280976e6,191826.0,0.14974987821785887
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,256,0.0007517750000000001,0.011251146,14.96610821056832,bottle_conn,1.280976e6,178478.0,0.13932969860481384
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.0007517750000000001,0.054988042,73.14428120115726,bottle_conn,1.280976e6,120418.0,0.0940048837761207
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.0007517750000000001,0.038014120000000005,50.56582089055901,bottle_conn,1.280976e6,113774.31,0.0888184556150935
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0007517750000000001,0.112034013,149.02598915899037,bottle_conn,1.280976e6,113528.9,0.08862687513271131
Hollinger/g7jac180,rows,natural_order,balance_work,parts,256,0.0007517750000000001,0.000174379,0.23195636992451196,total_conn,53370.0,281896.0,5.281918680906877
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,256,0.0007517750000000001,8.770418343000001,11666.280925808918,total_conn,53370.0,243981.0,4.571500843170321
Hollinger/g7jac180,rows,natural_order,balance_work,parts,256,0.0007517750000000001,0.00017412700000000002,0.23162116324698215,total_hypercut,53370.0,36819.0,0.6898819561551434
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,256,0.0007517750000000001,13.095740213000001,17419.760184895746,total_hypercut,53370.0,25233.0,0.47279370432827433
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,512,0.0007517750000000001,9.164e-6,0.012189817432077416,bottle_conn,1.280976e6,148626.0,0.11602559298534867
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,512,0.0007517750000000001,0.011746055,15.6244288517176,bottle_conn,1.280976e6,105112.0,0.08205618216110216
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,512,0.0007517750000000001,0.011412434,15.180651125669248,bottle_conn,1.280976e6,100215.16,0.07823344075142703
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.0007517750000000001,0.074736703,99.4136583419241,bottle_conn,1.280976e6,67088.0,0.05237256591848715
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.0007517750000000001,0.056197897000000004,74.75361245053374,bottle_conn,1.280976e6,62033.75,0.04842694164449607
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0007517750000000001,0.190622796,253.56362741511754,bottle_conn,1.280976e6,61652.28,0.048129145276726494
Hollinger/g7jac180,rows,natural_order,balance_work,parts,512,0.0007517750000000001,0.00033329000000000003,0.4433374347377872,total_conn,53370.0,297115.0,5.567078883267754
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,512,0.0007517750000000001,20.765099068,27621.428044295168,total_conn,53370.0,277960.0,5.20816938354881
Hollinger/g7jac180,rows,natural_order,balance_work,parts,512,0.0007517750000000001,0.00033276700000000003,0.44264174786338994,total_hypercut,53370.0,39896.0,0.7475360689525951
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,512,0.0007517750000000001,26.04386616,34643.16605367297,total_hypercut,53370.0,33571.0,0.6290237961401537
Hollinger/g7jac180,rows,natural_order,split_equal__split_equal,parts,1024,0.0007517750000000001,1.7074e-5,0.022711582587875357,bottle_conn,1.280976e6,92841.0,0.0724767677146176
Hollinger/g7jac180,rows,natural_order,balance_work__split_equal,parts,1024,0.0007517750000000001,0.012984701000000001,17.27205746400186,bottle_conn,1.280976e6,65770.0,0.051343662956995294
Hollinger/g7jac180,rows,natural_order,balance_work__map_local,parts,1024,0.0007517750000000001,0.013812394,18.37304246616341,bottle_conn,1.280976e6,62638.85,0.04889931583417644
Hollinger/g7jac180,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.0007517750000000001,0.162226445,215.79122077749324,bottle_conn,1.280976e6,38179.0,0.02980461772898165
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.0007517750000000001,0.13987077,186.05403212397326,bottle_conn,1.280976e6,37427.0,0.029217565356415735
Hollinger/g7jac180,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0007517750000000001,0.290016814,385.77608193941,bottle_conn,1.280976e6,36539.35,0.02852461716691023
Hollinger/g7jac180,rows,natural_order,balance_work,parts,1024,0.0007517750000000001,0.0015710300000000002,2.0897608992052144,total_conn,53370.0,331897.0,6.2187933295859095
Hollinger/g7jac180,rows,natural_order,split_conn__convex,parts,1024,0.0007517750000000001,32.848194922000005,43694.18366133484,total_conn,53370.0,293959.0,5.507944538130036
Hollinger/g7jac180,rows,natural_order,balance_work,parts,1024,0.0007517750000000001,0.0015700400000000002,2.088444015829204,total_hypercut,53370.0,41860.0,0.7843357691587034
Hollinger/g7jac180,rows,natural_order,split_hypercut__convex,parts,1024,0.0007517750000000001,45.504836795,60529.86172059459,total_hypercut,53370.0,38041.0,0.7127787146336894
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,2,0.0007517750000000001,2.3119e-5,0.030752552292906785,cache,53370.0,594705.0,11.143057897695334
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,2,0.0007517750000000001,0.0037917380000000002,5.043713877157394,cache,53370.0,515095.0,9.651395915308225
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,2,0.0007517750000000001,0.08306635500000001,110.49363838914569,cache,53370.0,515095.0,9.651395915308225
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,4,0.0007517750000000001,1.3113000000000001e-5,0.01744271889860663,cache,53370.0,512731.0,9.607101367809632
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,4,0.0007517750000000001,0.0041300550000000005,5.49373815303781,cache,53370.0,449506.0,8.422447067640997
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,4,0.0007517750000000001,0.087347938,116.18893684945627,cache,53370.0,449506.0,8.422447067640997
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,8,0.0007517750000000001,6.406e-6,0.008521166572445213,cache,53370.0,465082.0,8.714296421210419
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,8,0.0007517750000000001,0.0048467300000000005,6.4470486515247245,cache,53370.0,423634.0,7.937680344762976
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,8,0.0007517750000000001,0.101099958,134.48167071264672,cache,53370.0,423634.0,7.937680344762976
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,16,0.0007517750000000001,4.3020000000000005e-6,0.0057224568521166575,cache,53370.0,428291.0,8.024939104365748
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,16,0.0007517750000000001,0.006288032000000001,8.36424728143394,cache,53370.0,402239.0,7.5367997002061085
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,16,0.0007517750000000001,0.10879372000000001,144.71579927504905,cache,53370.0,402239.0,7.5367997002061085
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,32,0.0007517750000000001,2.9810000000000003e-6,0.0039652821655415515,cache,53370.0,397953.0,7.456492411467116
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,32,0.0007517750000000001,0.009010522,11.985663263609457,cache,53370.0,376512.0,7.054749859471613
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,32,0.0007517750000000001,0.11533441000000001,153.41612849589305,cache,53370.0,376512.0,7.054749859471613
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,64,0.0007517750000000001,2.3320000000000003e-6,0.0031019919523793686,cache,53370.0,372083.0,6.971763162825558
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,64,0.0007517750000000001,0.014485706000000001,19.268672142595854,cache,53370.0,357081.0,6.690668915120854
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,64,0.0007517750000000001,0.12042725200000001,160.19055169432343,cache,53370.0,357081.0,6.690668915120854
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,128,0.0007517750000000001,2.002e-6,0.0026630308270426655,cache,53370.0,349013.0,6.539497845231403
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,128,0.0007517750000000001,0.024795797,32.98300289315287,cache,53370.0,339302.0,6.357541690088064
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,128,0.0007517750000000001,0.141689326,188.47304845199693,cache,53370.0,339302.0,6.357541690088064
Hollinger/g7jac180,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0007517750000000001,0.156103883,207.64707924578494,cache,53370.0,306589.0,5.744594341390294
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,256,0.0007517750000000001,1.636e-6,0.002176183033487413,cache,53370.0,329946.0,6.182237211916807
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,256,0.0007517750000000001,0.045384203000000005,60.36939642845266,cache,53370.0,316356.0,5.927599775154581
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,256,0.0007517750000000001,0.140043256,186.2834704532606,cache,53370.0,316356.0,5.927599775154581
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,512,0.0007517750000000001,1.5660000000000001e-6,0.0020830700675069,cache,53370.0,212672.0,3.9848604084691774
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,512,0.0007517750000000001,0.086060468,114.47636327358583,cache,53370.0,198219.0,3.714052838673412
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,512,0.0007517750000000001,0.17200035300000002,228.79232882178843,cache,53370.0,198219.0,3.714052838673412
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,1024,0.0007517750000000001,1.5270000000000002e-6,0.0020311928436034716,cache,53370.0,132996.0,2.491961776278808
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.0007517750000000001,0.16815470100000002,223.67689933823283,cache,53370.0,126656.0,2.373168446692899
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,1024,0.0007517750000000001,0.18591975100000002,247.3077064281201,cache,53370.0,126656.0,2.373168446692899
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,2048,0.0007517750000000001,1.508e-6,0.0020059193242659037,cache,53370.0,93226.0,1.7467865842233465
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.0007517750000000001,0.33109377100000004,440.41604336403844,cache,53370.0,91116.0,1.7072512647554805
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,2048,0.0007517750000000001,0.21011347100000002,279.489835389578,cache,53370.0,91116.0,1.7072512647554805
Hollinger/g7jac180,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0007517750000000001,0.21036358300000002,279.8225306773968,cache,53370.0,110808.0,2.0762225969645867
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,4096,0.0007517750000000001,1.489e-6,0.0019806458049283363,cache,53370.0,73171.0,1.3710136780963087
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.0007517750000000001,0.647287433,861.0121818363207,cache,53370.0,72303.0,1.3547498594716132
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,4096,0.0007517750000000001,0.21784481300000003,289.77395231285954,cache,53370.0,72303.0,1.3547498594716132
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,8192,0.0007517750000000001,1.4870000000000001e-6,0.00197798543447175,cache,53370.0,62822.0,1.177103241521454
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.0007517750000000001,1.243546333,1654.1469628545774,cache,53370.0,62321.0,1.1677159452876147
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,8192,0.0007517750000000001,0.201630364,268.20573176814867,cache,53370.0,62321.0,1.1677159452876147
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,16384,0.0007517750000000001,1.48e-6,0.0019686741378736987,cache,53370.0,57961.0,1.0860221097995129
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.0007517750000000001,2.3071774790000004,3068.973401616175,cache,53370.0,57639.0,1.0799887577290612
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,16384,0.0007517750000000001,0.182008776,242.10538525489673,cache,53370.0,57639.0,1.0799887577290612
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,32768,0.0007517750000000001,1.483e-6,0.0019726646935585776,cache,53370.0,55124.0,1.032864905377553
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.0007517750000000001,3.8148590970000003,5074.469218848724,cache,53370.0,54990.0,1.03035413153457
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,32768,0.0007517750000000001,0.129502435,172.26222606497953,cache,53370.0,54990.0,1.03035413153457
Hollinger/g7jac180,rows,natural_order,chunk_equal,vertices,65536,0.0007517750000000001,1.477e-6,0.0019646835821888193,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.0007517750000000001,4.4915808010000005,5974.63443317482,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,natural_order,chunk_conn__convex,vertices,65536,0.0007517750000000001,0.055169257000000006,73.38533071730238,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,2,0.000770653,6.56e-7,0.0008512261679380993,bottle_conn,1.280976e6,774105.0,0.6043087458313037
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,2,0.000770653,0.011652073,15.119740012690537,bottle_conn,1.280976e6,803797.0,0.6274879466906483
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,2,0.000770653,0.012330153,15.999617207744599,bottle_conn,1.280976e6,787770.0,0.6149763930003372
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000770653,0.030113936,39.07586942502008,bottle_conn,1.280976e6,769731.0,0.600894161951512
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000770653,0.031507887000000005,40.88466144944612,bottle_conn,1.280976e6,765221.72,0.5973739710970385
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000770653,0.054852966,71.17725617106532,bottle_conn,1.280976e6,764945.31,0.597158190317383
Hollinger/g7jac180,cols,natural_order,balance_work,parts,2,0.000770653,4.75e-7,0.0006163604112356663,total_conn,53370.0,2499.0,0.04682405845980888
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,2,0.000770653,0.134436781,174.4452834154931,total_conn,53370.0,2423.0,0.04540003747423646
Hollinger/g7jac180,cols,natural_order,balance_work,parts,2,0.000770653,4.73e-7,0.0006137652095041478,total_hypercut,53370.0,2499.0,0.04682405845980888
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,2,0.000770653,0.182798073,237.19893778393129,total_hypercut,53370.0,2423.0,0.04540003747423646
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,4,0.000770653,6.92e-7,0.0008979397991054339,bottle_conn,1.280976e6,585463.0,0.45704447233984086
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,4,0.000770653,0.011651016,15.118368448575428,bottle_conn,1.280976e6,592738.0,0.46272373565156566
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,4,0.000770653,0.012324507,15.992290953256523,bottle_conn,1.280976e6,574736.12,0.44867048250708835
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000770653,0.030573648000000002,39.67239211422002,bottle_conn,1.280976e6,552222.0,0.4310947277700753
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000770653,0.031632894,41.04687064087209,bottle_conn,1.280976e6,506136.94,0.395118206742359
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000770653,0.055812578,72.42244953305833,bottle_conn,1.280976e6,505679.34,0.3947609791284146
Hollinger/g7jac180,cols,natural_order,balance_work,parts,4,0.000770653,1.1350000000000001e-6,0.001472776982636803,total_conn,53370.0,7542.0,0.14131534569983137
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,4,0.000770653,0.243369463,315.79642588817535,total_conn,53370.0,4858.0,0.09102492036724752
Hollinger/g7jac180,cols,natural_order,balance_work,parts,4,0.000770653,1.1550000000000002e-6,0.0014987289999519888,total_hypercut,53370.0,7269.0,0.13620011242270938
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,4,0.000770653,0.28755441200000004,373.13085396410577,total_hypercut,53370.0,4781.0,0.08958216226344388
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000770653,0.06378315700000001,82.76507974406121,bottle_conn,1.280976e6,1.232701e6,0.9623138919074206
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000770653,0.064579673,83.79863959525234,bottle_conn,1.280976e6,1.229258e6,0.9596260976005796
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000770653,0.058629548000000004,76.07775224387629,bottle_conn,1.280976e6,1.232701e6,0.9623138919074206
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000770653,0.057318923,74.37708410919052,bottle_conn,1.280976e6,1.229393e6,0.9597314859919311
Hollinger/g7jac180,cols,natural_order,metis__plaid,parts,8,0.000770653,0.15700080300000002,203.72437789770495,bottle_conn,1.280976e6,367001.0,0.286501074180937
Hollinger/g7jac180,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000770653,188.13513645,244124.31593726357,bottle_conn,1.280976e6,353209.0,0.27573428385855786
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,8,0.000770653,7.53e-7,0.000977093451916751,bottle_conn,1.280976e6,388980.0,0.30365908494772736
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,8,0.000770653,0.011657843000000001,15.127227169685968,bottle_conn,1.280976e6,431636.0,0.3369586939958282
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,8,0.000770653,0.012343553,16.017005059345774,bottle_conn,1.280976e6,376425.64,0.2938584641710696
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000770653,0.031377962,40.716070656962344,bottle_conn,1.280976e6,370487.0,0.28922243664206043
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000770653,0.031777776,41.23486964950503,bottle_conn,1.280976e6,337649.72,0.26358785800826867
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000770653,0.057792206000000006,74.99121653973968,bottle_conn,1.280976e6,337301.55,0.2633160574436992
Hollinger/g7jac180,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000770653,0.03116773,40.44327343175203,bottle_conn,1.280976e6,376086.0,0.293593322591524
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000770653,0.031676255,41.10313591201228,bottle_conn,1.280976e6,336489.18,0.26268187694383033
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000770653,0.057284060000000005,74.33184585020756,bottle_conn,1.280976e6,338452.69,0.2642147003534805
Hollinger/g7jac180,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000770653,0.025340873,32.882338743896405,bottle_conn,1.280976e6,376086.0,0.293593322591524
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000770653,0.025380362,32.93357970448438,bottle_conn,1.280976e6,336514.17,0.2627013855060516
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000770653,0.047981568,62.26092417728861,bottle_conn,1.280976e6,339466.45,0.2650060969136034
Hollinger/g7jac180,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000770653,0.5453722240000001,707.6754700234736,total_conn,53370.0,39654.0,0.7430016863406408
Hollinger/g7jac180,cols,natural_order,metis,parts,8,0.000770653,0.15783482100000001,204.80660037656378,total_conn,53370.0,12922.0,0.24212104178377367
Hollinger/g7jac180,cols,natural_order,kahypar,parts,8,0.000770653,187.671831795,243523.13141582528,total_conn,53370.0,7076.0,0.1325838486040847
Hollinger/g7jac180,cols,natural_order,balance_work,parts,8,0.000770653,2.8800000000000004e-6,0.0037370904933867774,total_conn,53370.0,13922.0,0.2608581600149897
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,8,0.000770653,0.536060544,695.5926259938001,total_conn,53370.0,10304.0,0.19306726625445006
Hollinger/g7jac180,cols,natural_order,split_conn__dynamic,parts,8,0.000770653,5.969805936,7746.425350968594,total_conn,53370.0,10304.0,0.19306726625445006
Hollinger/g7jac180,cols,natural_order,split_conn__trans,parts,8,0.000770653,4.913185161,6375.353318549334,total_conn,53370.0,10304.0,0.19306726625445006
Hollinger/g7jac180,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000770653,0.598295899,776.3492765226373,total_hypercut,53370.0,35166.0,0.6589094997189432
Hollinger/g7jac180,cols,natural_order,balance_work,parts,8,0.000770653,2.8970000000000004e-6,0.0037591497081046854,total_hypercut,53370.0,9323.0,0.17468615326962714
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,8,0.000770653,0.651004474,844.7439690755762,total_hypercut,53370.0,8310.0,0.15570545250140527
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,16,0.000770653,9.73e-7,0.0012625656423837965,bottle_conn,1.280976e6,273605.0,0.21359104307965177
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,16,0.000770653,0.011669576000000001,15.142451920643921,bottle_conn,1.280976e6,345447.0,0.26967484168321654
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,16,0.000770653,0.012344477000000001,16.018204042545737,bottle_conn,1.280976e6,268139.72,0.20932454628345884
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000770653,0.035190346000000004,45.66302343596924,bottle_conn,1.280976e6,260292.0,0.20319818638288306
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000770653,0.032924387,42.72271307579416,bottle_conn,1.280976e6,239998.42,0.1873559067461061
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000770653,0.062804012,81.49454034435732,bottle_conn,1.280976e6,239701.48,0.18712409912441763
Hollinger/g7jac180,cols,natural_order,balance_work,parts,16,0.000770653,4.514e-6,0.005857370308037469,total_conn,53370.0,25093.0,0.4701705077759041
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,16,0.000770653,1.047523193,1359.2670021397437,total_conn,53370.0,17088.0,0.32017987633501965
Hollinger/g7jac180,cols,natural_order,balance_work,parts,16,0.000770653,4.486e-6,0.005821037483796209,total_hypercut,53370.0,11042.0,0.2068952595090875
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,16,0.000770653,1.115537279,1447.522139017171,total_hypercut,53370.0,9270.0,0.1736930860033727
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,32,0.000770653,1.162e-6,0.0015078122060123039,bottle_conn,1.280976e6,221225.0,0.17270034723523314
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,32,0.000770653,0.011661030000000001,15.131362623645144,bottle_conn,1.280976e6,301125.0,0.23507466182036196
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,32,0.000770653,0.012352117000000001,16.02811771316014,bottle_conn,1.280976e6,212299.18,0.16573236344787098
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000770653,0.039224919000000004,50.89828885373832,bottle_conn,1.280976e6,209015.0,0.1631685527285445
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000770653,0.033910122,44.001803665203404,bottle_conn,1.280976e6,196668.56,0.15353024568766316
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000770653,0.071379867,92.62257721698352,bottle_conn,1.280976e6,196017.61,0.15302207847766078
Hollinger/g7jac180,cols,natural_order,balance_work,parts,32,0.000770653,5.896e-6,0.007650654704516818,total_conn,53370.0,46955.0,0.8798013865467491
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,32,0.000770653,2.0284514380000003,2632.1203420994925,total_conn,53370.0,31021.0,0.5812441446505527
Hollinger/g7jac180,cols,natural_order,balance_work,parts,32,0.000770653,5.84e-6,0.007577989056034298,total_hypercut,53370.0,13574.0,0.2543376428705265
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,32,0.000770653,2.284734088,2964.672930618579,total_hypercut,53370.0,10331.0,0.1935731684466929
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,64,0.000770653,1.67e-6,0.002166993445818027,bottle_conn,1.280976e6,192347.0,0.15015659934300096
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,64,0.000770653,0.011640058,15.104149338288437,bottle_conn,1.280976e6,256630.0,0.2003394286856272
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,64,0.000770653,0.012617315,16.372238867557773,bottle_conn,1.280976e6,185972.87,0.1451806044765866
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000770653,0.042656759,55.35144740888571,bottle_conn,1.280976e6,179320.0,0.13998700990494747
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000770653,0.035434302,45.97958095277641,bottle_conn,1.280976e6,172416.85,0.13459803306229
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000770653,0.08091796300000001,104.99921884427881,bottle_conn,1.280976e6,172330.61,0.1345307093965851
Hollinger/g7jac180,cols,natural_order,balance_work,parts,64,0.000770653,1.6741e-5,0.0217231360936764,total_conn,53370.0,90886.0,1.7029417275623009
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,64,0.000770653,3.7805818190000005,4905.686241408261,total_conn,53370.0,58478.0,1.0957091999250514
Hollinger/g7jac180,cols,natural_order,balance_work,parts,64,0.000770653,1.6865000000000002e-5,0.021884038601030557,total_hypercut,53370.0,18635.0,0.34916619823871087
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,64,0.000770653,4.857182304,6302.68396282114,total_hypercut,53370.0,12097.0,0.22666291924302043
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000770653,0.074723387,96.96113166366705,bottle_conn,1.280976e6,218421.0,0.170511391314123
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000770653,0.067877293,88.07763416219751,bottle_conn,1.280976e6,216492.63,0.1690060001124143
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000770653,0.068968608,89.49372545101362,bottle_conn,1.280976e6,218421.0,0.170511391314123
Hollinger/g7jac180,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000770653,0.059496956000000004,77.20330161564284,bottle_conn,1.280976e6,216484.69,0.1689998017136933
Hollinger/g7jac180,cols,natural_order,metis__plaid,parts,128,0.000770653,0.366563193,475.6527165922925,bottle_conn,1.280976e6,142924.0,0.11157429959655762
Hollinger/g7jac180,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000770653,84.702518833,109910.061769694,bottle_conn,1.280976e6,41661.91,0.032523567966925224
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,128,0.000770653,2.703e-6,0.0035074151401473814,bottle_conn,1.280976e6,173261.0,0.13525702277013776
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,128,0.000770653,0.011331411000000001,14.70364872387443,bottle_conn,1.280976e6,208298.0,0.1626088232722549
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,128,0.000770653,0.012009919,15.584081292099038,bottle_conn,1.280976e6,171178.27,0.1336311297011029
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000770653,0.050736808,65.83612598666326,bottle_conn,1.280976e6,170125.0,0.13280888947177777
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000770653,0.040441212000000004,52.4765517035553,bottle_conn,1.280976e6,166322.57,0.12984050442787376
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000770653,0.097647814,126.70788798590286,bottle_conn,1.280976e6,166265.93,0.12979628814279112
Hollinger/g7jac180,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000770653,0.043837566,56.88366359438035,bottle_conn,1.280976e6,170918.0,0.13342794868912455
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000770653,0.034818329,45.18029385469206,bottle_conn,1.280976e6,165044.18,0.12884252320105918
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000770653,0.078813356,102.26827897899572,bottle_conn,1.280976e6,166041.79,0.12962131218695744
Hollinger/g7jac180,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000770653,0.036261442000000005,47.05287853288056,bottle_conn,1.280976e6,170918.0,0.13342794868912455
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000770653,0.025392497,32.94932609099037,bottle_conn,1.280976e6,165042.0,0.12884082137370256
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000770653,0.06534972600000001,84.79786103473289,bottle_conn,1.280976e6,166170.76,0.129721993230162
Hollinger/g7jac180,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000770653,5.604940578000001,7272.975746542219,total_conn,53370.0,139815.0,2.6197301854974704
Hollinger/g7jac180,cols,natural_order,metis,parts,128,0.000770653,0.36462351800000004,473.13579263300085,total_conn,53370.0,34539.0,0.6471613265879708
Hollinger/g7jac180,cols,natural_order,kahypar,parts,128,0.000770653,85.03218838400001,110337.8412644861,total_conn,53370.0,21651.0,0.4056773468240585
Hollinger/g7jac180,cols,natural_order,balance_work,parts,128,0.000770653,7.4622e-5,0.0968295718046903,total_conn,53370.0,178104.0,3.3371557054525014
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,128,0.000770653,6.399660610000001,8304.205148101675,total_conn,53370.0,113025.0,2.117762788083193
Hollinger/g7jac180,cols,natural_order,split_conn__dynamic,parts,128,0.000770653,8.919696548000001,11574.20596299502,total_conn,53370.0,113025.0,2.117762788083193
Hollinger/g7jac180,cols,natural_order,split_conn__trans,parts,128,0.000770653,4.649431976000001,6033.106957346562,total_conn,53370.0,113025.0,2.117762788083193
Hollinger/g7jac180,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000770653,5.812384832,7542.15559012941,total_hypercut,53370.0,48848.0,0.915270751358441
Hollinger/g7jac180,cols,natural_order,balance_work,parts,128,0.000770653,7.4446e-5,0.09660119405231667,total_hypercut,53370.0,26758.0,0.5013678096308788
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,128,0.000770653,9.002028883000001,11681.040472171004,total_hypercut,53370.0,15596.0,0.29222409593404536
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,256,0.000770653,5.1020000000000004e-6,0.006620359617103937,bottle_conn,1.280976e6,168455.0,0.13150519603802102
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,256,0.000770653,0.011459152,14.869405556067386,bottle_conn,1.280976e6,175018.0,0.13662863316721
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,256,0.000770653,0.011922504,15.470651512418689,bottle_conn,1.280976e6,157798.76,0.12318635165686165
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000770653,0.058536939,75.95758272529919,bottle_conn,1.280976e6,129815.0,0.10134069646894243
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000770653,0.044659391,57.95006442588298,bottle_conn,1.280976e6,120481.19,0.09405421334982077
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000770653,0.11656236,151.25141925094692,bottle_conn,1.280976e6,120471.29,0.09404648486778831
Hollinger/g7jac180,cols,natural_order,balance_work,parts,256,0.000770653,0.000160032,0.2076576617491919,total_conn,53370.0,289677.0,5.427712197863968
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,256,0.000770653,10.772731057000001,13978.705146155275,total_conn,53370.0,217499.0,4.075304478171257
Hollinger/g7jac180,cols,natural_order,balance_work,parts,256,0.000770653,0.00016043100000000002,0.2081754044946299,total_hypercut,53370.0,34261.0,0.6419524077196928
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,256,0.000770653,14.933293411000001,19377.454458751214,total_hypercut,53370.0,22031.0,0.41279745175192056
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,512,0.000770653,9.155000000000001e-6,0.01187953592602637,bottle_conn,1.280976e6,155736.0,0.12157604826319932
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,512,0.000770653,0.011589275000000001,15.038253273522585,bottle_conn,1.280976e6,134822.0,0.10524943480596045
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,512,0.000770653,0.012095847000000002,15.695581539292004,bottle_conn,1.280976e6,128196.96,0.10007756585603478
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000770653,0.07370800500000001,95.64357110139065,bottle_conn,1.280976e6,80859.0,0.06312296249110054
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000770653,0.057323429,74.38293109869163,bottle_conn,1.280976e6,73110.61,0.057074145026916975
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000770653,0.17736916200000002,230.15437817020114,bottle_conn,1.280976e6,73088.24,0.05705668178014264
Hollinger/g7jac180,cols,natural_order,balance_work,parts,512,0.000770653,0.00032199700000000003,0.41782358597189656,total_conn,53370.0,361511.0,6.773674348885142
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,512,0.000770653,20.392506621000003,26461.33424641181,total_conn,53370.0,288111.0,5.398369870713884
Hollinger/g7jac180,cols,natural_order,balance_work,parts,512,0.000770653,0.00032253500000000004,0.4185216952376751,total_hypercut,53370.0,41466.0,0.7769533445756043
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,512,0.000770653,26.697294517000003,34642.43247869015,total_hypercut,53370.0,30357.0,0.5688026981450253
Hollinger/g7jac180,cols,natural_order,split_equal__split_equal,parts,1024,0.000770653,1.7338000000000002e-5,0.022497803810534706,bottle_conn,1.280976e6,139118.0,0.10860312761519342
Hollinger/g7jac180,cols,natural_order,balance_work__split_equal,parts,1024,0.000770653,0.011843865,15.368609477936243,bottle_conn,1.280976e6,84568.0,0.06601841096164175
Hollinger/g7jac180,cols,natural_order,balance_work__map_local,parts,1024,0.000770653,0.012377382000000001,16.060901599033546,bottle_conn,1.280976e6,81339.9,0.06349837936073743
Hollinger/g7jac180,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000770653,0.116022596,150.55102101724123,bottle_conn,1.280976e6,45064.0,0.03517942568791296
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000770653,0.096949847,125.80220540243144,bottle_conn,1.280976e6,41805.0,0.0326352718552104
Hollinger/g7jac180,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000770653,0.24720107500000002,320.7683289366291,bottle_conn,1.280976e6,41665.23,0.03252615974069772
Hollinger/g7jac180,cols,natural_order,balance_work,parts,1024,0.000770653,0.000543208,0.7048671710873765,total_conn,53370.0,412667.0,7.732190369121229
Hollinger/g7jac180,cols,natural_order,split_conn__convex,parts,1024,0.000770653,36.755245435,47693.638297651465,total_conn,53370.0,348434.0,6.5286490537755295
Hollinger/g7jac180,cols,natural_order,balance_work,parts,1024,0.000770653,0.000542633,0.704121050589565,total_hypercut,53370.0,44546.0,0.8346636687277497
Hollinger/g7jac180,cols,natural_order,split_hypercut__convex,parts,1024,0.000770653,49.270479835,63933.41729027202,total_hypercut,53370.0,36080.0,0.6760352257822747
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,2,0.000770653,2.3294e-5,0.03022631456699708,cache,53370.0,690059.0,12.929717069514709
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000770653,0.0038312700000000003,4.9714592689576245,cache,53370.0,682020.0,12.779089376053962
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,2,0.000770653,0.082471576,107.01518841813372,cache,53370.0,682020.0,12.779089376053962
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,4,0.000770653,1.3651e-5,0.017713549418480173,cache,53370.0,658880.0,12.345512460183624
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000770653,0.0042455010000000005,5.508965773181965,cache,53370.0,648584.0,12.152595090875023
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,4,0.000770653,0.08644786600000001,112.17482576464376,cache,53370.0,648584.0,12.152595090875023
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,8,0.000770653,6.9570000000000005e-6,0.009027409223087434,cache,53370.0,597402.0,11.193591905564924
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000770653,0.004939865,6.409973100734052,cache,53370.0,515252.0,9.654337642870527
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,8,0.000770653,0.099682744,129.34841491566243,cache,53370.0,515252.0,9.654337642870527
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,16,0.000770653,4.452e-6,0.005776919054360392,cache,53370.0,530926.0,9.948023234026607
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000770653,0.006384857000000001,8.284995970949312,cache,53370.0,481499.0,9.021903691212291
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,16,0.000770653,0.115687621,150.1163571672335,cache,53370.0,481499.0,9.021903691212291
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,32,0.000770653,2.949e-6,0.0038266249531241684,cache,53370.0,477167.0,8.940734495034663
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000770653,0.009114793000000001,11.827363288016787,cache,53370.0,440360.0,8.251077384298295
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,32,0.000770653,0.12445130600000001,161.48812241047528,cache,53370.0,440360.0,8.251077384298295
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,64,0.000770653,2.25e-6,0.0029196019479584196,cache,53370.0,429202.0,8.042008619074386
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000770653,0.014627772,18.98100961132961,cache,53370.0,389962.0,7.306764099681469
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,64,0.000770653,0.12885396500000001,167.20101654051825,cache,53370.0,389962.0,7.306764099681469
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,128,0.000770653,1.985e-6,0.0025757377185322058,cache,53370.0,383321.0,7.182330897507963
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000770653,0.024913944,32.32835530387866,cache,53370.0,340805.0,6.385703578789582
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,128,0.000770653,0.146848072,190.55018536228366,cache,53370.0,340805.0,6.385703578789582
Hollinger/g7jac180,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000770653,0.13641910100000001,177.01754356370506,cache,53370.0,281322.0,5.271163575042158
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,256,0.000770653,1.622e-6,0.0021047086042615807,cache,53370.0,319509.0,5.986677908937605
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000770653,0.045504325000000005,59.046451515792455,cache,53370.0,291117.0,5.45469364811692
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,256,0.000770653,0.136122246,176.63234425870007,cache,53370.0,291117.0,5.45469364811692
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,512,0.000770653,1.5580000000000002e-6,0.002021662148852986,cache,53370.0,199291.0,3.7341390294172756
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000770653,0.086264006,111.93624886946525,cache,53370.0,186644.0,3.4971706951470862
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,512,0.000770653,0.170067655,220.67993636565353,cache,53370.0,186644.0,3.4971706951470862
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,1024,0.000770653,1.526e-6,0.0019801389211486884,cache,53370.0,128156.0,2.401274124039723
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000770653,0.16830376200000002,218.3911072817468,cache,53370.0,125937.0,2.3596964586846543
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,1024,0.000770653,0.19320177800000002,250.69879439903562,cache,53370.0,125937.0,2.3596964586846543
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,2048,0.000770653,1.5e-6,0.0019464012986389464,cache,53370.0,92691.0,1.7367622259696458
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000770653,0.331155181,429.7072495662769,cache,53370.0,90397.0,1.6937792767472364
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,2048,0.000770653,0.200865974,260.64386176398455,cache,53370.0,90397.0,1.6937792767472364
Hollinger/g7jac180,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000770653,0.20743055900000001,269.1620729433351,cache,53370.0,114909.0,2.1530635188308036
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,4096,0.000770653,1.4990000000000002e-6,0.0019451036977731872,cache,53370.0,74842.0,1.4023234026606708
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000770653,0.647469058,840.1564102131568,cache,53370.0,73874.0,1.3841858722128537
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,4096,0.000770653,0.204819469,265.7739202987596,cache,53370.0,73874.0,1.3841858722128537
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,8192,0.000770653,1.486e-6,0.0019282348865183162,cache,53370.0,65878.0,1.2343638748360501
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000770653,1.243307576,1613.3169870226936,cache,53370.0,65203.0,1.2217163200299794
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,8192,0.000770653,0.205232834,266.3103030806342,cache,53370.0,65203.0,1.2217163200299794
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,16384,0.000770653,1.4760000000000001e-6,0.0019152588778607233,cache,53370.0,60052.0,1.1252014240209856
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000770653,2.305147368,2991.1612204195662,cache,53370.0,59617.0,1.1170507775904066
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,16384,0.000770653,0.181881821,236.0100083954776,cache,53370.0,59617.0,1.1170507775904066
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,32768,0.000770653,1.483e-6,0.0019243420839210384,cache,53370.0,55966.0,1.0486415589282367
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000770653,3.8127443850000002,4947.420414894901,cache,53370.0,55805.0,1.045624882893011
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,32768,0.000770653,0.132106519,171.4215334268471,cache,53370.0,55805.0,1.045624882893011
Hollinger/g7jac180,cols,natural_order,chunk_equal,vertices,65536,0.000770653,1.483e-6,0.0019243420839210384,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000770653,4.48971958,5825.86401402447,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,natural_order,chunk_conn__convex,vertices,65536,0.000770653,0.055137958,71.54706203699979,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,2,0.0007773560000000001,6.51e-7,0.0008374541394161747,bottle_conn,1.280976e6,1.258053e6,0.9821050511484992
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,2,0.0007773560000000001,0.010802831,13.896890227900728,bottle_conn,1.280976e6,1.389238e6,1.0845152446259727
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,2,0.0007773560000000001,0.011725531,15.083862477423471,bottle_conn,1.280976e6,1.205757e6,0.9412799303031438
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.0007773560000000001,0.030573008000000002,39.32948095853122,bottle_conn,1.280976e6,1.201644e6,0.9380690973132986
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.0007773560000000001,0.032106762000000004,41.30252033817196,bottle_conn,1.280976e6,1.166576e6,0.9106930965139082
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0007773560000000001,0.057508141000000006,73.97915626817057,bottle_conn,1.280976e6,1.16649424e6,0.9106292701814866
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,2,0.0007773560000000001,4.0700000000000003e-7,0.0005235696386211722,total_conn,53370.0,10536.0,0.1974142776840922
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,2,0.0007773560000000001,0.15134060400000002,194.68635219899247,total_conn,53370.0,10137.0,0.189938167509837
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,2,0.0007773560000000001,4.06e-7,0.0005222832267326681,total_hypercut,53370.0,10536.0,0.1974142776840922
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,2,0.0007773560000000001,0.21211818600000001,272.8713562383258,total_hypercut,53370.0,10137.0,0.189938167509837
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,4,0.0007773560000000001,6.88e-7,0.0008850513792908268,bottle_conn,1.280976e6,1.439949e6,1.1241030276913853
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,4,0.0007773560000000001,0.010820862,13.920085520662347,bottle_conn,1.280976e6,1.319587e6,1.0301418605813069
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,4,0.0007773560000000001,0.011730755,15.090582693129015,bottle_conn,1.280976e6,1.36197724e6,1.0632340028228475
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.0007773560000000001,0.03096122,39.82888149059118,bottle_conn,1.280976e6,1.166064e6,0.9102934012815228
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.0007773560000000001,0.031620133,40.67651500728109,bottle_conn,1.280976e6,1.107513e6,0.8645852849702103
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0007773560000000001,0.05909518800000001,76.02075239658535,bottle_conn,1.280976e6,1.10748735e6,0.8645652611758535
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,4,0.0007773560000000001,9.380000000000001e-7,0.0012066543514168539,total_conn,53370.0,31049.0,0.5817687839610268
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,4,0.0007773560000000001,0.299097126,384.7620987038113,total_conn,53370.0,20677.0,0.387427393666854
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,4,0.0007773560000000001,9.5e-7,0.0012220912940789032,total_hypercut,53370.0,29345.0,0.5498407344950347
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,4,0.0007773560000000001,0.393945761,506.77651037619825,total_hypercut,53370.0,20273.0,0.37985759790144275
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,8,0.0007773560000000001,7.67e-7,0.0009866779184826513,bottle_conn,1.280976e6,1.319877e6,1.030368250459025
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,8,0.0007773560000000001,0.010817090000000001,13.91523317501891,bottle_conn,1.280976e6,1.277164e6,0.9970241440901313
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,8,0.0007773560000000001,0.011727597000000001,15.08652020438512,bottle_conn,1.280976e6,1.017601e6,0.7943950550205469
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.0007773560000000001,0.031907535,41.04623235686095,bottle_conn,1.280976e6,959411.0,0.7489687550742559
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.0007773560000000001,0.028004574,36.02541692609306,bottle_conn,1.280976e6,821183.12,0.6410605038658023
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0007773560000000001,0.06266403400000001,80.61175831922569,bottle_conn,1.280976e6,821137.49,0.6410248825895255
Hollinger/g7jac180,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.0007773560000000001,0.030626334,39.39808015889759,bottle_conn,1.280976e6,973192.0,0.7597269581943767
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.0007773560000000001,0.027812241,35.777997468341404,bottle_conn,1.280976e6,826734.1,0.6453939027741347
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0007773560000000001,0.06169519800000001,79.36543617081492,bottle_conn,1.280976e6,866428.59,0.6763815949713343
Hollinger/g7jac180,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.0007773560000000001,0.025047626,32.221563865204615,bottle_conn,1.280976e6,973192.0,0.7597269581943767
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.0007773560000000001,0.023862904,30.69752339983225,bottle_conn,1.280976e6,826752.97,0.6454086337292814
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0007773560000000001,0.047675742,61.33064130205465,bottle_conn,1.280976e6,866424.03,0.676378035185671
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,8,0.0007773560000000001,1.9020000000000002e-6,0.002446755411934815,total_conn,53370.0,54112.0,1.0139029417275622
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,8,0.0007773560000000001,0.555143595,714.14332043491,total_conn,53370.0,41642.0,0.7802510773842983
Hollinger/g7jac180,rows,rcm_order,split_conn__dynamic,parts,8,0.0007773560000000001,6.053893039,7787.799977101868,total_conn,53370.0,41642.0,0.7802510773842983
Hollinger/g7jac180,rows,rcm_order,split_conn__trans,parts,8,0.0007773560000000001,5.016113580000001,6452.788143398906,total_conn,53370.0,41642.0,0.7802510773842983
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,8,0.0007773560000000001,1.923e-6,0.002473770061593401,total_hypercut,53370.0,41798.0,0.783174067828368
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,8,0.0007773560000000001,0.594809712,765.1702849145049,total_hypercut,53370.0,35382.0,0.6629567172568859
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,16,0.0007773560000000001,8.930000000000001e-7,0.0011487658164341691,bottle_conn,1.280976e6,897251.0,0.7004432557674773
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,16,0.0007773560000000001,0.010806995000000002,13.902246847004461,bottle_conn,1.280976e6,948486.0,0.7404401019222843
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,16,0.0007773560000000001,0.011751062000000001,15.116705859348869,bottle_conn,1.280976e6,683230.0,0.5333667453566655
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.0007773560000000001,0.034055965,43.80999825047983,bottle_conn,1.280976e6,659017.0,0.514464751876694
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.0007773560000000001,0.027673988,35.60014716552004,bottle_conn,1.280976e6,545202.59,0.4256149920060953
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0007773560000000001,0.06864447,88.30506228806362,bottle_conn,1.280976e6,545165.88,0.42558633417019526
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,16,0.0007773560000000001,3.7710000000000004e-6,0.004851059231548994,total_conn,53370.0,73290.0,1.3732433951658234
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,16,0.0007773560000000001,1.016203255,1307.2559483685723,total_conn,53370.0,61474.0,1.1518456061457747
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,16,0.0007773560000000001,3.7870000000000003e-6,0.00487164182176506,total_hypercut,53370.0,45643.0,0.8552182874273937
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,16,0.0007773560000000001,0.983358948,1265.0046413740936,total_hypercut,53370.0,42915.0,0.8041034288926363
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,32,0.0007773560000000001,1.1600000000000001e-6,0.001492237790664766,bottle_conn,1.280976e6,571767.0,0.44635262487353394
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,32,0.0007773560000000001,0.010841908,13.947159345267805,bottle_conn,1.280976e6,592864.0,0.4628220981501605
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,32,0.0007773560000000001,0.011764322,15.133763680990434,bottle_conn,1.280976e6,415752.21,0.32455893787237233
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.0007773560000000001,0.037731134,48.53777934434158,bottle_conn,1.280976e6,426632.0,0.33305229762306243
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.0007773560000000001,0.029620265000000003,38.10386103664216,bottle_conn,1.280976e6,342370.59,0.2672732276014539
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0007773560000000001,0.074351073,95.64610423023684,bottle_conn,1.280976e6,342340.26,0.2672495503428636
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,32,0.0007773560000000001,1.2862000000000002e-5,0.016545829709939848,total_conn,53370.0,94707.0,1.7745362563237774
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,32,0.0007773560000000001,1.60524884,2065.0111917834297,total_conn,53370.0,79878.0,1.4966835300730748
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,32,0.0007773560000000001,1.2873e-5,0.016559980240713392,total_hypercut,53370.0,47209.0,0.884560614577478
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,32,0.0007773560000000001,1.703155074,2190.958935159695,total_hypercut,53370.0,46156.0,0.8648304290800075
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,64,0.0007773560000000001,1.6730000000000001e-6,0.002152167089467374,bottle_conn,1.280976e6,390067.0,0.30450765666179536
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,64,0.0007773560000000001,0.010861064,13.971801851403988,bottle_conn,1.280976e6,380266.0,0.29685645944966965
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,64,0.0007773560000000001,0.011763164000000001,15.132274016023546,bottle_conn,1.280976e6,308728.42,0.24101030776532892
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.0007773560000000001,0.041357130000000006,53.202303706409936,bottle_conn,1.280976e6,283824.0,0.2215685539775921
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.0007773560000000001,0.031030175000000004,39.91758602236298,bottle_conn,1.280976e6,238134.26,0.18590064138594323
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0007773560000000001,0.08270954700000001,106.39854455358935,bottle_conn,1.280976e6,238077.3,0.18585617529134035
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,64,0.0007773560000000001,1.8996000000000002e-5,0.024436680234024052,total_conn,53370.0,128475.0,2.4072512647554807
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,64,0.0007773560000000001,2.96803718,3818.118313874209,total_conn,53370.0,103475.0,1.9388233089750797
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,64,0.0007773560000000001,1.885e-5,0.024248864098302448,total_hypercut,53370.0,48402.0,0.9069139966273188
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,64,0.0007773560000000001,3.182037841,4093.411308332347,total_hypercut,53370.0,47378.0,0.8877271875585535
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,128,0.0007773560000000001,2.694e-6,0.0034655936276300685,bottle_conn,1.280976e6,292772.0,0.22855385268732592
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,128,0.0007773560000000001,0.010911916,14.0372184687582,bottle_conn,1.280976e6,289123.0,0.22570524350182986
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,128,0.0007773560000000001,0.011834740000000002,15.224350233355116,bottle_conn,1.280976e6,252679.97,0.19725581900051212
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.0007773560000000001,0.044535572,57.291089282130706,bottle_conn,1.280976e6,195369.0,0.15251573799977516
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.0007773560000000001,0.037255607,47.92605575823689,bottle_conn,1.280976e6,174731.45,0.13640493654838187
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0007773560000000001,0.08917440700000001,114.71501731510402,bottle_conn,1.280976e6,174734.68,0.1364074580632268
Hollinger/g7jac180,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.0007773560000000001,0.043099327,55.44348663932612,bottle_conn,1.280976e6,206998.0,0.1615939720962766
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.0007773560000000001,0.034804192000000005,44.7725263585796,bottle_conn,1.280976e6,177309.45,0.13841746449582196
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0007773560000000001,0.083123636,106.93123356608811,bottle_conn,1.280976e6,177782.62,0.1387868469042355
Hollinger/g7jac180,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.0007773560000000001,0.036312323,46.71260400640118,bottle_conn,1.280976e6,206998.0,0.1615939720962766
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.0007773560000000001,0.026304127,33.83794168952191,bottle_conn,1.280976e6,177294.28,0.138405621963253
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0007773560000000001,0.06863340100000001,88.29082299486979,bottle_conn,1.280976e6,177782.98,0.1387871279399458
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,128,0.0007773560000000001,8.482800000000001e-5,0.10912374767802654,total_conn,53370.0,188297.0,3.5281431515832864
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,128,0.0007773560000000001,5.738299856,7381.817154559815,total_conn,53370.0,143081.0,2.680925613640622
Hollinger/g7jac180,rows,rcm_order,split_conn__dynamic,parts,128,0.0007773560000000001,9.164864786,11789.791017243064,total_conn,53370.0,143081.0,2.680925613640622
Hollinger/g7jac180,rows,rcm_order,split_conn__trans,parts,128,0.0007773560000000001,4.71234645,6062.018496030132,total_conn,53370.0,143081.0,2.680925613640622
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,128,0.0007773560000000001,8.512400000000001e-5,0.10950452559702376,total_hypercut,53370.0,49544.0,0.9283117856473674
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,128,0.0007773560000000001,6.127163561000001,7882.05604767957,total_hypercut,53370.0,48528.0,0.9092748735244519
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,256,0.0007773560000000001,5.8e-6,0.007461188953323831,bottle_conn,1.280976e6,238620.0,0.18627983662457376
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,256,0.0007773560000000001,0.009949181000000001,12.798744719279197,bottle_conn,1.280976e6,218887.0,0.17087517642797367
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,256,0.0007773560000000001,0.011984925,15.417550002830104,bottle_conn,1.280976e6,203574.33,0.1589212678457676
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.0007773560000000001,0.054995652000000006,70.74706054883477,bottle_conn,1.280976e6,119521.0,0.09330463646469567
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.0007773560000000001,0.042429712,54.582085942605445,bottle_conn,1.280976e6,104118.66,0.08128072657098963
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0007773560000000001,0.112791923,145.09687067444,bottle_conn,1.280976e6,104105.59,0.08127052341339729
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,256,0.0007773560000000001,0.00024484400000000003,0.3149702324289,total_conn,53370.0,258519.0,4.8439010680157395
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,256,0.0007773560000000001,9.422464609,12121.170492026818,total_conn,53370.0,216385.0,4.054431328461683
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,256,0.0007773560000000001,0.000244494,0.31451998826792354,total_hypercut,53370.0,50640.0,0.9488476672287802
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,256,0.0007773560000000001,11.584828715,14902.861385259777,total_hypercut,53370.0,49592.0,0.9292111673224658
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,512,0.0007773560000000001,9.195000000000001e-6,0.01182855731479528,bottle_conn,1.280976e6,165740.0,0.12938571838972784
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,512,0.0007773560000000001,0.011280035,14.510771126742444,bottle_conn,1.280976e6,135623.0,0.10587473926131324
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,512,0.0007773560000000001,0.012207513000000001,15.703889852268459,bottle_conn,1.280976e6,129779.93,0.10131331890683354
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.0007773560000000001,0.068722274,88.40515027863681,bottle_conn,1.280976e6,64800.0,0.05058642784876532
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.0007773560000000001,0.058365158,75.08163312562068,bottle_conn,1.280976e6,58602.06,0.045747976542886044
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0007773560000000001,0.152128029,195.6993050802978,bottle_conn,1.280976e6,58531.14,0.04569261250796268
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,512,0.0007773560000000001,0.000454408,0.584555853431375,total_conn,53370.0,285588.0,5.351096121416526
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,512,0.0007773560000000001,15.729452134,20234.554224833922,total_conn,53370.0,256387.0,4.803953531946787
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,512,0.0007773560000000001,0.000454254,0.5843577460005454,total_hypercut,53370.0,51243.0,0.9601461495222035
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,512,0.0007773560000000001,21.983820708,28280.24831351401,total_hypercut,53370.0,50584.0,0.9477983886078322
Hollinger/g7jac180,rows,rcm_order,split_equal__split_equal,parts,1024,0.0007773560000000001,1.7327000000000002e-5,0.022289658792110693,bottle_conn,1.280976e6,114537.0,0.08941385318694496
Hollinger/g7jac180,rows,rcm_order,balance_work__split_equal,parts,1024,0.0007773560000000001,0.011731236,15.091201457247386,bottle_conn,1.280976e6,72165.0,0.056335950088057855
Hollinger/g7jac180,rows,rcm_order,balance_work__map_local,parts,1024,0.0007773560000000001,0.012650092,16.273228739470717,bottle_conn,1.280976e6,70076.2,0.05470531844468592
Hollinger/g7jac180,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.0007773560000000001,0.110420191,142.04584643329437,bottle_conn,1.280976e6,36798.0,0.02872653351819238
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.0007773560000000001,0.092497092,118.98935880085828,bottle_conn,1.280976e6,32885.13,0.02567193296361524
Hollinger/g7jac180,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0007773560000000001,0.22818083,293.53453244073495,bottle_conn,1.280976e6,32385.87,0.025282183272754524
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,1024,0.0007773560000000001,0.00091118,1.1721527845671738,total_conn,53370.0,316335.0,5.927206295671725
Hollinger/g7jac180,rows,rcm_order,split_conn__convex,parts,1024,0.0007773560000000001,28.841833511,37102.4775148066,total_conn,53370.0,281910.0,5.2821810005621135
Hollinger/g7jac180,rows,rcm_order,balance_work,parts,1024,0.0007773560000000001,0.000914065,1.175864082865508,total_hypercut,53370.0,51879.0,0.9720629567172568
Hollinger/g7jac180,rows,rcm_order,split_hypercut__convex,parts,1024,0.0007773560000000001,42.642844419,54856.26202023268,total_hypercut,53370.0,51101.0,0.9574854787333708
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,2,0.0007773560000000001,2.7488000000000002e-5,0.03536088999120094,cache,53370.0,613603.0,11.497151958028855
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.0007773560000000001,0.0039126560000000005,5.033287194026932,cache,53370.0,564069.0,10.5690275435638
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,2,0.0007773560000000001,0.08452071600000001,108.72845388727944,cache,53370.0,564069.0,10.5690275435638
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,4,0.0007773560000000001,1.5179000000000002e-5,0.019526446055603868,cache,53370.0,526975.0,9.873992879895072
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.0007773560000000001,0.004274401000000001,5.4986402626338515,cache,53370.0,478865.0,8.972550121791269
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,4,0.0007773560000000001,0.089704456,115.39687865019373,cache,53370.0,478865.0,8.972550121791269
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,8,0.0007773560000000001,7.223e-6,0.009291753070665177,cache,53370.0,462608.0,8.667940790706389
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.0007773560000000001,0.004990309,6.41959282490905,cache,53370.0,423636.0,7.937717818999438
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,8,0.0007773560000000001,0.094494613,121.5589935627949,cache,53370.0,423636.0,7.937717818999438
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,16,0.0007773560000000001,4.412e-6,0.005675649252080128,cache,53370.0,415380.0,7.783024170882518
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.0007773560000000001,0.006436609,8.280130339252542,cache,53370.0,386353.0,7.2391418399850105
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,16,0.0007773560000000001,0.09960487200000001,128.13289149373003,cache,53370.0,386353.0,7.2391418399850105
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,32,0.0007773560000000001,3.0320000000000004e-6,0.0039004008459444578,cache,53370.0,376361.0,7.051920554618699
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.0007773560000000001,0.009213591,11.85247299821446,cache,53370.0,355011.0,6.6518830803822375
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,32,0.0007773560000000001,0.10463069500000001,134.5981699504474,cache,53370.0,355011.0,6.6518830803822375
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,64,0.0007773560000000001,2.2590000000000003e-6,0.002906004456130782,cache,53370.0,348997.0,6.539198051339704
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.0007773560000000001,0.014704993000000001,18.9166778155697,cache,53370.0,335979.0,6.295278246205734
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,64,0.0007773560000000001,0.10788694400000001,138.78704737597704,cache,53370.0,335979.0,6.295278246205734
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,128,0.0007773560000000001,2.006e-6,0.002580542248339242,cache,53370.0,323735.0,6.065860970582724
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.0007773560000000001,0.024981595000000002,32.1366208017948,cache,53370.0,311646.0,5.839347948285553
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,128,0.0007773560000000001,0.111683266,143.6706811293667,cache,53370.0,311646.0,5.839347948285553
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,256,0.0007773560000000001,1.6420000000000001e-6,0.0021122883209237467,cache,53370.0,293532.0,5.499943788645306
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.0007773560000000001,0.045553495,58.60055753091247,cache,53370.0,281393.0,5.272493910436575
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,256,0.0007773560000000001,0.12132616700000001,156.0754236154349,cache,53370.0,281393.0,5.272493910436575
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,512,0.0007773560000000001,1.59e-6,0.002045394902721533,cache,53370.0,216262.0,4.052126662919243
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.0007773560000000001,0.086211377,110.90334029710968,cache,53370.0,205803.0,3.8561551433389543
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,512,0.0007773560000000001,0.14889416500000002,191.53922398489237,cache,53370.0,205803.0,3.8561551433389543
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,1024,0.0007773560000000001,1.54e-6,0.0019810743082963275,cache,53370.0,168875.0,3.1642308412966087
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.0007773560000000001,0.168294155,216.49560175775318,cache,53370.0,164333.0,3.079126850290425
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,1024,0.0007773560000000001,0.15922940000000002,204.83459315937614,cache,53370.0,164333.0,3.079126850290425
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,2048,0.0007773560000000001,1.508e-6,0.0019399091278641959,cache,53370.0,141403.0,2.6494847292486416
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.0007773560000000001,0.331082845,425.9089078877631,cache,53370.0,138914.0,2.602848041971145
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,2048,0.0007773560000000001,0.167984099,216.09674203325113,cache,53370.0,138914.0,2.602848041971145
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,4096,0.0007773560000000001,1.491e-6,0.001918040125759626,cache,53370.0,121404.0,2.274761101742552
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.0007773560000000001,0.647700032,833.2090213492917,cache,53370.0,120858.0,2.264530635188308
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,4096,0.0007773560000000001,0.18624933600000002,239.59336005639628,cache,53370.0,120858.0,2.264530635188308
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,8192,0.0007773560000000001,1.495e-6,0.0019231857733136425,cache,53370.0,103358.0,1.9366310661420274
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.0007773560000000001,1.2428129270000001,1598.769324479389,cache,53370.0,101687.0,1.9053213415776653
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,8192,0.0007773560000000001,0.188000834,241.84650790628746,cache,53370.0,101687.0,1.9053213415776653
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,16384,0.0007773560000000001,1.4880000000000002e-6,0.001914180890094114,cache,53370.0,82598.0,1.5476484916619824
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.0007773560000000001,2.3087195940000003,2969.964332943979,cache,53370.0,80726.0,1.512572606333146
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,16384,0.0007773560000000001,0.20663319400000002,265.81539732117585,cache,53370.0,80726.0,1.512572606333146
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,32768,0.0007773560000000001,1.489e-6,0.0019154673019826179,cache,53370.0,63683.0,1.193235900318531
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.0007773560000000001,3.805337043,4895.23081188027,cache,53370.0,63648.0,1.1925801011804384
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,32768,0.0007773560000000001,0.132760343,170.78448355708323,cache,53370.0,63648.0,1.1925801011804384
Hollinger/g7jac180,rows,rcm_order,chunk_equal,vertices,65536,0.0007773560000000001,1.48e-6,0.0019038895949860808,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.0007773560000000001,4.479989961,5763.112346209458,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,rcm_order,chunk_conn__convex,vertices,65536,0.0007773560000000001,0.055215434,71.02979072651397,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,2,0.000792485,6.6e-7,0.0008328233341955999,bottle_conn,1.280976e6,1.308207e6,1.0212580095177428
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,2,0.000792485,0.010656087,13.446421067906648,bottle_conn,1.280976e6,1.401919e6,1.0944147275202658
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,2,0.000792485,0.011574131000000001,14.604858136116142,bottle_conn,1.280976e6,1.18605354e6,0.9258983306478811
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000792485,0.028841281000000003,36.393472431654864,bottle_conn,1.280976e6,1.189122e6,0.9282937385243751
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000792485,0.029771488000000002,37.56725742443075,bottle_conn,1.280976e6,1.14517188e6,0.8939838685502304
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000792485,0.057476585000000004,72.5270320573891,bottle_conn,1.280976e6,1.14510236e6,0.8939295974319582
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,2,0.000792485,4.78e-7,0.00060316599052348,total_conn,53370.0,10799.0,0.202342139778902
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,2,0.000792485,0.146136773,184.40320384612957,total_conn,53370.0,8800.0,0.16488664043470114
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,2,0.000792485,4.6900000000000003e-7,0.00059180930869354,total_hypercut,53370.0,10799.0,0.202342139778902
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,2,0.000792485,0.23109220200000002,291.60451238824714,total_hypercut,53370.0,8800.0,0.16488664043470114
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,4,0.000792485,6.88e-7,0.0008681552332220799,bottle_conn,1.280976e6,1.403756e6,1.0958487902973981
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,4,0.000792485,0.010647217,13.435228427036474,bottle_conn,1.280976e6,1.447583e6,1.1300625460586302
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,4,0.000792485,0.01158061,14.613033685180161,bottle_conn,1.280976e6,1.3942e6,1.0883888534992068
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000792485,0.030893957000000003,38.983648901871966,bottle_conn,1.280976e6,1.106077e6,0.8634642647481295
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000792485,0.03151235,39.76397029596775,bottle_conn,1.280976e6,1.03775916e6,0.8101316183909769
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000792485,0.05847128,73.78219146103712,bottle_conn,1.280976e6,1.03765779e6,0.8100524834188931
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,4,0.000792485,8.820000000000001e-7,0.00111295481933412,total_conn,53370.0,31022.0,0.5812628817687839
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,4,0.000792485,0.221706914,279.76165353287445,total_conn,53370.0,18977.0,0.35557429267378676
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,4,0.000792485,8.860000000000001e-7,0.00111800223348076,total_hypercut,53370.0,30570.0,0.5727937043282744
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,4,0.000792485,0.359743464,453.94356233871935,total_hypercut,53370.0,18977.0,0.35557429267378676
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,8,0.000792485,7.900000000000001e-7,0.0009968642939614,bottle_conn,1.280976e6,1.381929e6,1.0788094390527223
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,8,0.000792485,0.010652111,13.441403938244889,bottle_conn,1.280976e6,1.330338e6,1.0385346798066475
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,8,0.000792485,0.010493862000000001,13.24171687792198,bottle_conn,1.280976e6,973383.0,0.7598760632517705
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000792485,0.031771544,40.091035161548795,bottle_conn,1.280976e6,875042.0,0.6831056944080139
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000792485,0.031767254,40.08562180987653,bottle_conn,1.280976e6,768351.43,0.5998171940770163
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000792485,0.060881798,76.82391212451971,bottle_conn,1.280976e6,768345.96,0.5998129238955296
Hollinger/g7jac180,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000792485,0.031505379,39.75517391496369,bottle_conn,1.280976e6,905322.0,0.7067439202608011
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000792485,0.03160223,39.87738569184275,bottle_conn,1.280976e6,770012.41,0.6011138460049212
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000792485,0.060263422000000004,76.04361218193405,bottle_conn,1.280976e6,815971.29,0.6369918640161877
Hollinger/g7jac180,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000792485,0.024105954000000002,30.418183309463274,bottle_conn,1.280976e6,905322.0,0.7067439202608011
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000792485,0.024306702000000003,30.671497883240697,bottle_conn,1.280976e6,770018.72,0.6011187719363985
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000792485,0.049507653000000006,62.47140702978606,bottle_conn,1.280976e6,815967.33,0.6369887726233746
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,8,0.000792485,2.115e-6,0.0026688202300358998,total_conn,53370.0,48735.0,0.9131534569983136
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,8,0.000792485,0.518549027,654.3329236515518,total_conn,53370.0,39437.0,0.7389357316844669
Hollinger/g7jac180,cols,rcm_order,split_conn__dynamic,parts,8,0.000792485,6.420055485000001,8101.169719300681,total_conn,53370.0,39437.0,0.7389357316844669
Hollinger/g7jac180,cols,rcm_order,split_conn__trans,parts,8,0.000792485,5.007235508,6318.397834659331,total_conn,53370.0,39437.0,0.7389357316844669
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,8,0.000792485,2.126e-6,0.00268270061893916,total_hypercut,53370.0,39648.0,0.7428892636312535
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,8,0.000792485,0.5735041190000001,723.6782008492276,total_hypercut,53370.0,35105.0,0.6577665355068391
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,16,0.000792485,8.900000000000001e-7,0.0011230496476274,bottle_conn,1.280976e6,880481.0,0.687351675597357
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,16,0.000792485,0.010662536,13.454558761364568,bottle_conn,1.280976e6,982579.0,0.767054964339691
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,16,0.000792485,0.011635411,14.682184520842666,bottle_conn,1.280976e6,640441.0,0.4999633092267146
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000792485,0.033964166000000004,42.85780298680733,bottle_conn,1.280976e6,595064.0,0.4645395386018161
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000792485,0.032119205000000005,40.529732423957554,bottle_conn,1.280976e6,484221.47,0.3780097909718839
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000792485,0.06696565,84.50084228723573,bottle_conn,1.280976e6,484190.23,0.37798540331747044
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,16,0.000792485,3.1330000000000003e-6,0.00395338713035578,total_conn,53370.0,65979.0,1.2362563237774031
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,16,0.000792485,0.9085435040000001,1146.4488337318687,total_conn,53370.0,54999.0,1.0305227655986509
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,16,0.000792485,3.17e-6,0.0040000757112122,total_hypercut,53370.0,44454.0,0.8329398538504778
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,16,0.000792485,0.9374323680000001,1182.9023489403585,total_hypercut,53370.0,41828.0,0.7837361813753044
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,32,0.000792485,1.1630000000000001e-6,0.00146753566313558,bottle_conn,1.280976e6,534415.0,0.41719360862342464
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,32,0.000792485,0.010678678,13.474927601153334,bottle_conn,1.280976e6,563852.0,0.44017374252132746
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,32,0.000792485,0.011658756000000001,14.711642491655995,bottle_conn,1.280976e6,375040.0,0.29277675772223677
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000792485,0.037162333000000006,46.89342132658663,bottle_conn,1.280976e6,377438.0,0.2946487678145414
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000792485,0.033771849,42.615127100197476,bottle_conn,1.280976e6,309459.15,0.24158075561134637
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000792485,0.073533253,92.78819536016455,bottle_conn,1.280976e6,309426.66,0.2415553921384944
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,32,0.000792485,1.0267e-5,0.01295545026088822,total_conn,53370.0,84522.0,1.583698707138842
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,32,0.000792485,1.695224139,2139.124575228553,total_conn,53370.0,71082.0,1.3318718381112984
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,32,0.000792485,1.0479e-5,0.01322296321066014,total_hypercut,53370.0,47038.0,0.8813565673599401
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,32,0.000792485,1.618389228,2042.170171044247,total_hypercut,53370.0,45567.0,0.8537942664418212
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,64,0.000792485,1.6730000000000001e-6,0.00211108096683218,bottle_conn,1.280976e6,342485.0,0.2673625423114875
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,64,0.000792485,0.010732686,13.543077786961268,bottle_conn,1.280976e6,368830.0,0.2879288917200635
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,64,0.000792485,0.011675969000000001,14.733362776582524,bottle_conn,1.280976e6,280894.16,0.2192813604626472
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000792485,0.041891496,52.86093238357824,bottle_conn,1.280976e6,237913.0,0.1857279137157917
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000792485,0.035489702000000005,44.78280598370948,bottle_conn,1.280976e6,206747.79,0.1613986444710908
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000792485,0.083554232,105.43320315211014,bottle_conn,1.280976e6,206719.0,0.16137616942081662
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,64,0.000792485,3.4662e-5,0.04373836728770892,total_conn,53370.0,113863.0,2.1334644931609517
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,64,0.000792485,2.7312677300000003,3446.45984466583,total_conn,53370.0,91338.0,1.7114109050028106
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,64,0.000792485,3.4383e-5,0.043386310150980774,total_hypercut,53370.0,48570.0,0.910061832490163
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,64,0.000792485,2.994674664,3778.840815914497,total_hypercut,53370.0,47584.0,0.891587033914184
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,128,0.000792485,2.7090000000000002e-6,0.00341836123081194,bottle_conn,1.280976e6,249489.0,0.19476477311050325
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,128,0.000792485,0.010804058,13.633138797579765,bottle_conn,1.280976e6,245830.0,0.19190835737749964
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,128,0.000792485,0.011749281,14.82587178306214,bottle_conn,1.280976e6,210097.23,0.16401340071945142
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000792485,0.048785706000000005,61.56041565455498,bottle_conn,1.280976e6,181779.0,0.141906639937048
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000792485,0.039080441,49.313792690082465,bottle_conn,1.280976e6,156670.34,0.12230544522301745
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000792485,0.09676321700000001,122.10100759004904,bottle_conn,1.280976e6,156633.21,0.122276459512122
Hollinger/g7jac180,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000792485,0.043070387,54.34852016126489,bottle_conn,1.280976e6,183564.0,0.1433001086671413
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000792485,0.034186725,43.138639848072835,bottle_conn,1.280976e6,161494.89,0.1260717531007607
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000792485,0.08195714500000001,103.41791327280643,bottle_conn,1.280976e6,164879.18,0.12871371516718502
Hollinger/g7jac180,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000792485,0.035199075,44.41607727591059,bottle_conn,1.280976e6,183564.0,0.1433001086671413
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000792485,0.026149103,32.99633810103661,bottle_conn,1.280976e6,161481.83,0.12606155774971584
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000792485,0.065547888,82.71183429339357,bottle_conn,1.280976e6,164879.05,0.1287136136820674
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,128,0.000792485,0.00011775400000000001,0.14858830135586165,total_conn,53370.0,164691.0,3.0858347386172005
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,128,0.000792485,5.570288473000001,7028.888209871481,total_conn,53370.0,125472.0,2.3509836987071386
Hollinger/g7jac180,cols,rcm_order,split_conn__dynamic,parts,128,0.000792485,9.209753277,11621.359744348474,total_conn,53370.0,125472.0,2.3509836987071386
Hollinger/g7jac180,cols,rcm_order,split_conn__trans,parts,128,0.000792485,4.769893206,6018.906611481605,total_conn,53370.0,125472.0,2.3509836987071386
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,128,0.000792485,0.00011763500000000001,0.1484381407849991,total_hypercut,53370.0,49229.0,0.9224095934045344
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,128,0.000792485,5.6669012930000005,7150.799438475176,total_hypercut,53370.0,48709.0,0.912666291924302
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,256,0.000792485,5.0680000000000004e-6,0.00639507372379288,bottle_conn,1.280976e6,193944.0,0.15140330497995277
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,256,0.000792485,0.010876524,13.72458027596737,bottle_conn,1.280976e6,174620.0,0.13631793257641048
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,256,0.000792485,0.011825367000000002,14.921881171252455,bottle_conn,1.280976e6,157090.0,0.12263305479571826
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000792485,0.049099573,61.95646983854584,bottle_conn,1.280976e6,111061.0,0.08670029727332909
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000792485,0.037428506,47.22929266800003,bottle_conn,1.280976e6,96989.87,0.07571560279037234
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000792485,0.114291312,144.2188962567115,bottle_conn,1.280976e6,96993.0,0.0757180462397422
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,256,0.000792485,0.000187788,0.23696095194230807,total_conn,53370.0,228689.0,4.284972831178565
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,256,0.000792485,9.102529453,11486.058982819864,total_conn,53370.0,189778.0,3.5558928236837173
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,256,0.000792485,0.000188876,0.23833384859019416,total_hypercut,53370.0,49678.0,0.9308225594903504
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,256,0.000792485,10.852747633,13694.577983179492,total_hypercut,53370.0,49190.0,0.921678845793517
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,512,0.000792485,9.196000000000001e-6,0.011604005123125361,bottle_conn,1.280976e6,145688.0,0.11373202932763768
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,512,0.000792485,0.011209026,14.144149100613893,bottle_conn,1.280976e6,114814.0,0.08963009455290341
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,512,0.000792485,0.012152229,15.334333141952214,bottle_conn,1.280976e6,106141.11,0.08285956177164912
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000792485,0.068668083,86.64906338921242,bottle_conn,1.280976e6,62999.0,0.04918046864265997
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000792485,0.054901370000000005,69.27748790197923,bottle_conn,1.280976e6,55664.36,0.04345464708160028
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000792485,0.14704068,185.54380209089132,bottle_conn,1.280976e6,55361.05,0.04321786668914952
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,512,0.000792485,0.000537014,0.6776330151359332,total_conn,53370.0,262267.0,4.914127787146337
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,512,0.000792485,14.88568444,18783.55355621873,total_conn,53370.0,227966.0,4.271425894697396
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,512,0.000792485,0.0005368370000000001,0.6774096670599444,total_hypercut,53370.0,50065.0,0.938073824245831
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,512,0.000792485,21.298450753,26875.52540805189,total_hypercut,53370.0,49586.0,0.9290987446130785
Hollinger/g7jac180,cols,rcm_order,split_equal__split_equal,parts,1024,0.000792485,1.9694e-5,0.024850943550982038,bottle_conn,1.280976e6,100287.0,0.0782895229887211
Hollinger/g7jac180,cols,rcm_order,balance_work__split_equal,parts,1024,0.000792485,0.010907584000000001,13.76377344681603,bottle_conn,1.280976e6,74874.0,0.05845074380784652
Hollinger/g7jac180,cols,rcm_order,balance_work__map_local,parts,1024,0.000792485,0.012431864,15.687191555676133,bottle_conn,1.280976e6,72065.64,0.05625838423202308
Hollinger/g7jac180,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000792485,0.09488668,119.73309273992568,bottle_conn,1.280976e6,35998.0,0.02810200971759034
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000792485,0.07493631,94.55864779775013,bottle_conn,1.280976e6,30921.4,0.024138937809919936
Hollinger/g7jac180,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000792485,0.20492000600000002,258.5790343034884,bottle_conn,1.280976e6,30909.1,0.024129335756485678
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,1024,0.000792485,0.000796241,1.004739521883695,total_conn,53370.0,301780.0,5.654487539816376
Hollinger/g7jac180,cols,rcm_order,split_conn__convex,parts,1024,0.000792485,27.807401555000002,35088.86799750153,total_conn,53370.0,257705.0,4.828649053775529
Hollinger/g7jac180,cols,rcm_order,balance_work,parts,1024,0.000792485,0.0007981420000000001,1.0071383054568857,total_hypercut,53370.0,50444.0,0.9451751920554619
Hollinger/g7jac180,cols,rcm_order,split_hypercut__convex,parts,1024,0.000792485,41.430692256,52279.46554950567,total_hypercut,53370.0,49803.0,0.9331646992692524
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,2,0.000792485,2.7168e-5,0.03428203688397888,cache,53370.0,612563.0,11.47766535506839
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000792485,0.003944682000000001,4.977610932699043,cache,53370.0,576139.0,10.795184560614578
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,2,0.000792485,0.084476876,106.59744474658827,cache,53370.0,576139.0,10.795184560614578
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,4,0.000792485,1.4292000000000001e-5,0.01803441074594472,cache,53370.0,525390.0,9.844294547498595
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000792485,0.004307879000000001,5.435912351653345,cache,53370.0,477504.0,8.947048903878583
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,4,0.000792485,0.089943716,113.49579613494262,cache,53370.0,477504.0,8.947048903878583
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,8,0.000792485,5.882000000000001e-6,0.00742222250263412,cache,53370.0,455868.0,8.541652613827994
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000792485,0.005019183,6.333473819693748,cache,53370.0,419906.0,7.867828367997002
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,8,0.000792485,0.095535491,120.55179719489959,cache,53370.0,419906.0,7.867828367997002
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,16,0.000792485,4.458e-6,0.00562534306643028,cache,53370.0,403395.0,7.558459808881394
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000792485,0.006487067,8.185728436500375,cache,53370.0,378029.0,7.083174067828368
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,16,0.000792485,0.10019894200000001,126.43638933229022,cache,53370.0,378029.0,7.083174067828368
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,32,0.000792485,2.786e-6,0.00351552395313476,cache,53370.0,360758.0,6.759565298857035
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000792485,0.009245695,11.666712934629677,cache,53370.0,341586.0,6.400337268128162
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,32,0.000792485,0.10434971900000001,131.6740619696272,cache,53370.0,341586.0,6.400337268128162
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,64,0.000792485,2.245e-6,0.0028328611898017,cache,53370.0,329997.0,6.183192804946599
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000792485,0.014728305,18.58496375325716,cache,53370.0,312267.0,5.850983698707139
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,64,0.000792485,0.10688805300000001,134.8770677047515,cache,53370.0,312267.0,5.850983698707139
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,128,0.000792485,2.017e-6,0.0025451585834432196,cache,53370.0,304293.0,5.701573917931422
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000792485,0.025002835,31.549915771276428,cache,53370.0,282513.0,5.2934794828555365
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,128,0.000792485,0.10867433000000001,137.13108765465594,cache,53370.0,282513.0,5.2934794828555365
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,256,0.000792485,1.6370000000000002e-6,0.00206565423951242,cache,53370.0,268529.0,5.031459621510212
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000792485,0.045578822000000005,57.51379773749662,cache,53370.0,256280.0,4.801948660296047
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,256,0.000792485,0.11879563200000001,149.90268837895988,cache,53370.0,256280.0,4.801948660296047
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,512,0.000792485,1.576e-6,0.0019886811737761597,cache,53370.0,197092.0,3.6929361064268313
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000792485,0.08623006300000001,108.8097099629646,cache,53370.0,187970.0,3.522016113921679
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,512,0.000792485,0.148756197,187.70853328454166,cache,53370.0,187970.0,3.522016113921679
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,1024,0.000792485,1.542e-6,0.0019457781535297198,cache,53370.0,156655.0,2.9352632565111487
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000792485,0.16838681,212.47949172539543,cache,53370.0,151655.0,2.8415776653550684
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000792485,0.15809266100000002,199.48978340284046,cache,53370.0,151655.0,2.8415776653550684
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,2048,0.000792485,1.511e-6,0.0019066606938932598,cache,53370.0,132176.0,2.4765973393292113
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000792485,0.33125142300000004,417.99077963620766,cache,53370.0,129381.0,2.4242270938729624
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000792485,0.16925304500000002,213.57255342372414,cache,53370.0,129381.0,2.4242270938729624
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,4096,0.000792485,1.4930000000000001e-6,0.00188394733023338,cache,53370.0,114530.0,2.145962151021173
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000792485,0.6473685690000001,816.8843183151732,cache,53370.0,113414.0,2.125051527075136
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000792485,0.16024516400000002,202.20592692606172,cache,53370.0,113414.0,2.125051527075136
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,8192,0.000792485,1.481e-6,0.0018688050877934599,cache,53370.0,98735.0,1.8500093685591157
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000792485,1.248330458,1575.2102033476976,cache,53370.0,97989.0,1.8360314783586285
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000792485,0.189214405,238.76086613626757,cache,53370.0,97989.0,1.8360314783586285
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,16384,0.000792485,1.483e-6,0.0018713287948667798,cache,53370.0,77500.0,1.452126662919243
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000792485,2.3316887360000003,2942.249677911885,cache,53370.0,77460.0,1.4513771781899945
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000792485,0.15619654100000002,197.09715767490871,cache,53370.0,77460.0,1.4513771781899945
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,32768,0.000792485,1.5020000000000002e-6,0.00189530401206332,cache,53370.0,62642.0,1.1737305602398351
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000792485,3.828327465,4830.788551202862,cache,53370.0,62605.0,1.17303728686528
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000792485,0.125914422,158.8855587171997,cache,53370.0,62605.0,1.17303728686528
Hollinger/g7jac180,cols,rcm_order,chunk_equal,vertices,65536,0.000792485,1.4760000000000001e-6,0.00186249582011016,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000792485,4.510943805,5692.150394013767,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000792485,0.055252165000000006,69.72013981337187,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,2,0.0010715030000000001,6.520000000000001e-7,0.0006084910634874564,bottle_conn,1.280976e6,884561.0,0.6905367469804274
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,2,0.0010715030000000001,0.014387522000000002,13.427421108480331,bottle_conn,1.280976e6,921954.0,0.7197277700753175
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,2,0.0010715030000000001,0.015156649000000001,14.145223111834497,bottle_conn,1.280976e6,791504.68,0.6178918886848778
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.0010715030000000001,0.033988133000000004,31.72005398025017,bottle_conn,1.280976e6,807720.0,0.6305504552778506
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.0010715030000000001,0.034937167000000005,32.60575752004428,bottle_conn,1.280976e6,804850.8,0.6283106006669914
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0010715030000000001,0.060947386000000006,56.880275650184835,bottle_conn,1.280976e6,804525.8,0.6280568878729968
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,2,0.0010715030000000001,4.2400000000000004e-7,0.00039570584496730293,total_conn,53370.0,2978.0,0.055799138092561366
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,2,0.0010715030000000001,0.13473917400000002,125.74782711760956,total_conn,53370.0,2087.0,0.03910436574854787
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,2,0.0010715030000000001,4.4e-7,0.0004106381410038049,total_hypercut,53370.0,2978.0,0.055799138092561366
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,2,0.0010715030000000001,0.181930283,169.78980273503666,total_hypercut,53370.0,2087.0,0.03910436574854787
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,4,0.0010715030000000001,6.92e-7,0.0006458218035787114,bottle_conn,1.280976e6,738505.0,0.5765174367045128
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,4,0.0010715030000000001,0.014392846,13.432389829986477,bottle_conn,1.280976e6,940506.0,0.734210477011279
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,4,0.0010715030000000001,0.01514007,14.129750453335173,bottle_conn,1.280976e6,659518.0,0.514855859906821
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.0010715030000000001,0.034285456,31.99753617115397,bottle_conn,1.280976e6,609474.0,0.47578877356016036
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.0010715030000000001,0.035010344,32.674051309235715,bottle_conn,1.280976e6,586993.13,0.4582389755936099
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0010715030000000001,0.059238200000000005,55.28514619184454,bottle_conn,1.280976e6,584981.74,0.4566687744344937
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,4,0.0010715030000000001,1.016e-6,0.0009482007983178768,total_conn,53370.0,9777.0,0.1831928049465992
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,4,0.0010715030000000001,0.261907074,244.4296226888772,total_conn,53370.0,6161.0,0.11543938542252202
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,4,0.0010715030000000001,1.018e-6,0.0009500673353224395,total_hypercut,53370.0,9549.0,0.17892074198988195
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,4,0.0010715030000000001,0.37767818000000003,352.4751493929555,total_hypercut,53370.0,6074.0,0.11380925613640622
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,8,0.0010715030000000001,7.510000000000001e-7,0.0007008846452133125,bottle_conn,1.280976e6,557689.0,0.4353625672924395
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,8,0.0010715030000000001,0.014388269,13.428118260051534,bottle_conn,1.280976e6,806963.0,0.629959499631531
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,8,0.0010715030000000001,0.015153744,14.14251196683537,bottle_conn,1.280976e6,566430.9,0.4421869730580433
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.0010715030000000001,0.034913234,32.58342160497917,bottle_conn,1.280976e6,484072.0,0.37789310650628893
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.0010715030000000001,0.035488269,33.12008365818854,bottle_conn,1.280976e6,445067.65,0.3474441753787737
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0010715030000000001,0.063060222,58.852118939471,bottle_conn,1.280976e6,444596.12,0.34707607324415135
Hollinger/g7jac180,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0010715030000000001,0.034642011,32.33029772198491,bottle_conn,1.280976e6,503075.0,0.39272788873483966
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0010715030000000001,0.035358148,32.99864582740319,bottle_conn,1.280976e6,458471.88,0.35790825120845354
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0010715030000000001,0.0626381,58.45816577275098,bottle_conn,1.280976e6,462812.96,0.36129713593385043
Hollinger/g7jac180,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0010715030000000001,0.027561926,25.72267739801008,bottle_conn,1.280976e6,503075.0,0.39272788873483966
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0010715030000000001,0.030571417000000004,28.53134055620936,bottle_conn,1.280976e6,458431.87,0.3578770172118759
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0010715030000000001,0.055547404,51.84064253669845,bottle_conn,1.280976e6,462819.12,0.3613019447671151
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,8,0.0010715030000000001,2.266e-6,0.0021147864261695953,total_conn,53370.0,21431.0,0.4015551808131909
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,8,0.0010715030000000001,0.651651324,608.1656551591549,total_conn,53370.0,14920.0,0.2795578040097433
Hollinger/g7jac180,rows,spectral_order,split_conn__dynamic,parts,8,0.0010715030000000001,5.8341276980000005,5444.807618830745,total_conn,53370.0,14920.0,0.2795578040097433
Hollinger/g7jac180,rows,spectral_order,split_conn__trans,parts,8,0.0010715030000000001,4.839208804,4516.281152735923,total_conn,53370.0,14920.0,0.2795578040097433
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,8,0.0010715030000000001,2.2860000000000002e-6,0.002133451796215223,total_hypercut,53370.0,18203.0,0.34107176316282556
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,8,0.0010715030000000001,0.868547081,810.5876334457299,total_hypercut,53370.0,13570.0,0.25426269439760163
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,16,0.0010715030000000001,8.91e-7,0.0008315422355327049,bottle_conn,1.280976e6,438988.0,0.3426980677233609
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,16,0.0010715030000000001,0.014384638000000002,13.42472956211975,bottle_conn,1.280976e6,645075.0,0.5035808633417019
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,16,0.0010715030000000001,0.015157349,14.145876399786093,bottle_conn,1.280976e6,431597.0,0.3369282484605488
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.0010715030000000001,0.036287898,33.866352217399296,bottle_conn,1.280976e6,393071.0,0.306852743533056
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.0010715030000000001,0.035867319,33.4738390839783,bottle_conn,1.280976e6,343768.06,0.26836416919598804
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0010715030000000001,0.066670532,62.22150754594247,bottle_conn,1.280976e6,343683.4,0.26829807896478935
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,16,0.0010715030000000001,4.360000000000001e-6,0.0040690506699467945,total_conn,53370.0,40434.0,0.7576166385609894
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,16,0.0010715030000000001,1.3176464060000002,1229.7178878640564,total_conn,53370.0,28565.0,0.5352257822746862
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,16,0.0010715030000000001,4.385e-6,0.004092382382503828,total_hypercut,53370.0,27498.0,0.5152332771219786
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,16,0.0010715030000000001,1.634166373,1525.1160034082964,total_hypercut,53370.0,22124.0,0.41454000374742367
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,32,0.0010715030000000001,1.1550000000000002e-6,0.001077925120134988,bottle_conn,1.280976e6,364125.0,0.2842559111177727
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,32,0.0010715030000000001,0.014391530000000001,13.431161648637474,bottle_conn,1.280976e6,513043.0,0.4005094552903411
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,32,0.0010715030000000001,0.015165407,14.153396677377478,bottle_conn,1.280976e6,336071.0,0.2623554227401606
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.0010715030000000001,0.040982592000000005,38.247762255448656,bottle_conn,1.280976e6,307664.0,0.2401793632355329
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.0010715030000000001,0.036618381000000005,34.17478159183875,bottle_conn,1.280976e6,265766.24,0.2074716778456427
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0010715030000000001,0.075736052,70.68207181874432,bottle_conn,1.280976e6,265697.68,0.2074181561559311
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,32,0.0010715030000000001,7.617e-6,0.007108706181877231,total_conn,53370.0,70226.0,1.3158328649053777
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,32,0.0010715030000000001,2.607206782,2433.223968574983,total_conn,53370.0,51139.0,0.958197489226157
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,32,0.0010715030000000001,7.603000000000001e-6,0.007095640422845293,total_hypercut,53370.0,36628.0,0.6863031665729811
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,32,0.0010715030000000001,2.8235771290000002,2635.1555982577743,total_hypercut,53370.0,31164.0,0.5839235525576166
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,64,0.0010715030000000001,1.6650000000000002e-6,0.0015538920562984892,bottle_conn,1.280976e6,294698.0,0.23005739373727532
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,64,0.0010715030000000001,0.014422477000000001,13.460043508977575,bottle_conn,1.280976e6,336421.0,0.262628651902924
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,64,0.0010715030000000001,0.013715910000000001,12.800626783126132,bottle_conn,1.280976e6,243223.49,0.1898735729631156
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.0010715030000000001,0.046967351000000004,43.83314932389363,bottle_conn,1.280976e6,243619.0,0.19018232972358576
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.0010715030000000001,0.039431113000000004,36.79981577279765,bottle_conn,1.280976e6,215854.66,0.1685079658010767
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0010715030000000001,0.08540913400000001,79.70965456932925,bottle_conn,1.280976e6,215823.03,0.1684832736913104
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,64,0.0010715030000000001,2.2066000000000002e-5,0.020593502771340817,total_conn,53370.0,116896.0,2.19029417275623
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,64,0.0010715030000000001,4.856759139,4532.66032759591,total_conn,53370.0,86854.0,1.6273936668540379
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,64,0.0010715030000000001,2.1951e-5,0.020486176893578456,total_hypercut,53370.0,44281.0,0.8296983323964774
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,64,0.0010715030000000001,4.608364248,4300.841199697994,total_hypercut,53370.0,39909.0,0.7477796514896009
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,128,0.0010715030000000001,2.7e-6,0.0025198249561597117,bottle_conn,1.280976e6,248136.0,0.19370854723273503
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,128,0.0010715030000000001,0.014479084000000001,13.512873039086218,bottle_conn,1.280976e6,227772.0,0.17781129388841008
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,128,0.0010715030000000001,0.015238197,14.221329291658538,bottle_conn,1.280976e6,206723.05,0.16137933107255717
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.0010715030000000001,0.05410448,50.4940070163126,bottle_conn,1.280976e6,192167.0,0.1500160814878655
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.0010715030000000001,0.041498124000000004,38.728892032966776,bottle_conn,1.280976e6,177665.32,0.13869527610197224
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0010715030000000001,0.101710676,94.92337025654616,bottle_conn,1.280976e6,177656.01,0.13868800820624275
Hollinger/g7jac180,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0010715030000000001,0.048883686,45.62160441921301,bottle_conn,1.280976e6,206494.0,0.1612005221018973
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0010715030000000001,0.038008368,35.47201267751933,bottle_conn,1.280976e6,184878.54,0.14432631056319556
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0010715030000000001,0.08699528200000001,81.18995653768584,bottle_conn,1.280976e6,190691.22,0.14886400681979992
Hollinger/g7jac180,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0010715030000000001,0.043253446,40.36707876692832,bottle_conn,1.280976e6,206494.0,0.1612005221018973
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0010715030000000001,0.033133311,30.922275532592998,bottle_conn,1.280976e6,184879.67,0.14432719270306393
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0010715030000000001,0.073667402,68.75146593149995,bottle_conn,1.280976e6,190691.56,0.14886427224241516
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,128,0.0010715030000000001,7.914200000000001e-5,0.07386073580755256,total_conn,53370.0,190012.0,3.560277309349822
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,128,0.0010715030000000001,9.006230122,8405.230897160343,total_conn,53370.0,142907.0,2.6776653550683904
Hollinger/g7jac180,rows,spectral_order,split_conn__dynamic,parts,128,0.0010715030000000001,9.21859904,8603.42811919332,total_conn,53370.0,142907.0,2.6776653550683904
Hollinger/g7jac180,rows,spectral_order,split_conn__trans,parts,128,0.0010715030000000001,4.652609247,4342.133663648165,total_conn,53370.0,142907.0,2.6776653550683904
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,128,0.0010715030000000001,7.9351e-5,0.07405578892452937,total_hypercut,53370.0,48767.0,0.9137530447817126
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,128,0.0010715030000000001,7.067104828000001,6595.506338293033,total_hypercut,53370.0,46041.0,0.8626756604834177
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,256,0.0010715030000000001,5.112e-6,0.004770868583662388,bottle_conn,1.280976e6,202260.0,0.157895229887211
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,256,0.0010715030000000001,0.014566541,13.594493902490239,bottle_conn,1.280976e6,184578.0,0.14409169258440438
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,256,0.0010715030000000001,0.015328054,14.305189999468036,bottle_conn,1.280976e6,178265.65,0.13916392656849152
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.0010715030000000001,0.063656748,59.408837866062896,bottle_conn,1.280976e6,140728.0,0.10985998176390502
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.0010715030000000001,0.046906747000000006,43.77658951958137,bottle_conn,1.280976e6,132430.0,0.10338210864216035
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0010715030000000001,0.12403386400000001,115.75689848745174,bottle_conn,1.280976e6,132422.6,0.10337633179700478
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,256,0.0010715030000000001,0.00019769,0.18449785021600498,total_conn,53370.0,292608.0,5.482630691399662
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,256,0.0010715030000000001,15.484501643000002,14451.197656936098,total_conn,53370.0,227283.0,4.258628442945475
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,256,0.0010715030000000001,0.00019761,0.18442318873582247,total_hypercut,53370.0,51051.0,0.95654862282181
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,256,0.0010715030000000001,12.058996409,11254.281517643907,total_hypercut,53370.0,49358.0,0.9248266816563613
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,512,0.0010715030000000001,9.257000000000001e-6,0.008639266525618687,bottle_conn,1.280976e6,172385.0,0.13457316920847853
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,512,0.0010715030000000001,0.014778705000000001,13.792499881008265,bottle_conn,1.280976e6,143219.0,0.11180459274802963
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,512,0.0010715030000000001,0.015539973,14.502967327203002,bottle_conn,1.280976e6,139818.0,0.1091495859407202
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.0010715030000000001,0.080606196,75.22722381551894,bottle_conn,1.280976e6,91569.0,0.07148377487166035
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.0010715030000000001,0.05926541900000001,55.31054882720814,bottle_conn,1.280976e6,85811.96,0.06698951424538789
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0010715030000000001,0.161777793,150.9821185754963,bottle_conn,1.280976e6,85810.09,0.06698805442100399
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,512,0.0010715030000000001,0.000384014,0.35838817063507983,total_conn,53370.0,405194.0,7.592167884579352
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,512,0.0010715030000000001,23.732182715,22148.49861829598,total_conn,53370.0,334712.0,6.271538317406783
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,512,0.0010715030000000001,0.000385302,0.3595902204660183,total_hypercut,53370.0,52359.0,0.9810567734682406
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,512,0.0010715030000000001,22.233555167000002,20749.876731096414,total_hypercut,53370.0,51245.0,0.960183623758666
Hollinger/g7jac180,rows,spectral_order,split_equal__split_equal,parts,1024,0.0010715030000000001,1.736e-5,0.016201541199604666,bottle_conn,1.280976e6,139056.0,0.10855472702064675
Hollinger/g7jac180,rows,spectral_order,balance_work__split_equal,parts,1024,0.0010715030000000001,0.015174101,14.161510513736312,bottle_conn,1.280976e6,90648.0,0.07076479184621726
Hollinger/g7jac180,rows,spectral_order,balance_work__map_local,parts,1024,0.0010715030000000001,0.015931679,14.868534199157631,bottle_conn,1.280976e6,88174.0,0.06883345199285545
Hollinger/g7jac180,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0010715030000000001,0.101820507,95.02587206942023,bottle_conn,1.280976e6,54828.0,0.042801738674260875
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0010715030000000001,0.074246981,69.29236875678369,bottle_conn,1.280976e6,50617.48,0.039514776233122245
Hollinger/g7jac180,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0010715030000000001,0.221537795,206.75424613836825,bottle_conn,1.280976e6,50610.55,0.03950936629569953
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,1024,0.0010715030000000001,0.000780011,0.7279596977329974,total_conn,53370.0,489166.0,9.165561176691025
Hollinger/g7jac180,rows,spectral_order,split_conn__convex,parts,1024,0.0010715030000000001,35.863970705,33470.714225718446,total_conn,53370.0,420379.0,7.876691024920367
Hollinger/g7jac180,rows,spectral_order,balance_work,parts,1024,0.0010715030000000001,0.0007820500000000001,0.7298626322091492,total_hypercut,53370.0,52883.0,0.9908750234213978
Hollinger/g7jac180,rows,spectral_order,split_hypercut__convex,parts,1024,0.0010715030000000001,41.914999153000004,39117.948482645406,total_hypercut,53370.0,52313.0,0.9801948660296046
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,2,0.0010715030000000001,2.7437000000000002e-5,0.02560608789709408,cache,53370.0,727190.0,13.62544500655799
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.0010715030000000001,0.004136723,3.8606732785629156,cache,53370.0,717156.0,13.43743676222597
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,2,0.0010715030000000001,0.08058585800000001,75.20824300071955,cache,53370.0,717156.0,13.43743676222597
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,4,0.0010715030000000001,1.5042000000000001e-5,0.01403822481131644,cache,53370.0,701461.0,13.143357691587035
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.0010715030000000001,0.004492004,4.192245845321945,cache,53370.0,682297.0,12.784279557804009
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,4,0.0010715030000000001,0.085522821,79.8157550655481,cache,53370.0,682297.0,12.784279557804009
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,8,0.0010715030000000001,7.350000000000001e-6,0.006859523491768105,cache,53370.0,669108.0,12.537155705452502
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.0010715030000000001,0.005205127,4.8577810794743455,cache,53370.0,639156.0,11.97594154019112
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,8,0.0010715030000000001,0.09071775700000001,84.6640252057157,cache,53370.0,639156.0,11.97594154019112
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,16,0.0010715030000000001,4.48e-6,0.004181042890220559,cache,53370.0,627420.0,11.756042720629567
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.0010715030000000001,0.006657467,6.2132042560776775,cache,53370.0,589538.0,11.04624320779464
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,16,0.0010715030000000001,0.098318787,91.7578270896115,cache,53370.0,589538.0,11.04624320779464
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,32,0.0010715030000000001,2.8180000000000004e-6,0.0026299506394289146,cache,53370.0,570909.0,10.697189432265317
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.0010715030000000001,0.009317554,8.695779666505834,cache,53370.0,530861.0,9.946805321341577
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,32,0.0010715030000000001,0.108753212,101.49594728152883,cache,53370.0,530861.0,9.946805321341577
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,64,0.0010715030000000001,2.29e-6,0.002137184870224348,cache,53370.0,499341.0,9.356211354693649
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.0010715030000000001,0.014792992000000001,13.80583348810036,cache,53370.0,473137.0,8.865223908562863
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,64,0.0010715030000000001,0.12567535900000001,117.2888540676041,cache,53370.0,473137.0,8.865223908562863
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,128,0.0010715030000000001,2.0000000000000003e-6,0.0018665370045627498,cache,53370.0,400784.0,7.509537193179689
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.0010715030000000001,0.025059798,23.38752014693379,cache,53370.0,388792.0,7.2848416713509465
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,128,0.0010715030000000001,0.15429134,143.99524779678637,cache,53370.0,388792.0,7.2848416713509465
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,256,0.0010715030000000001,1.633e-6,0.001524027464225485,cache,53370.0,292037.0,5.471931796889638
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.0010715030000000001,0.045613872,42.56999000469433,cache,53370.0,288775.0,5.410811317219411
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,256,0.0010715030000000001,0.193094743,180.20924159801697,cache,53370.0,288775.0,5.410811317219411
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,512,0.0010715030000000001,1.56e-6,0.0014558988635589448,cache,53370.0,205728.0,3.8547498594716134
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.0010715030000000001,0.086193633,80.44180277610049,cache,53370.0,204809.0,3.8375304478171257
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,512,0.0010715030000000001,0.22821115500000003,212.9822828307527,cache,53370.0,204809.0,3.8375304478171257
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,1024,0.0010715030000000001,1.537e-6,0.0014344336880064731,cache,53370.0,148625.0,2.7848041971144837
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.0010715030000000001,0.168291235,157.06090883553287,cache,53370.0,148246.0,2.777702829304853
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,1024,0.0010715030000000001,0.24874669300000002,232.14745362355495,cache,53370.0,148246.0,2.777702829304853
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,2048,0.0010715030000000001,1.4960000000000002e-6,0.0013961696794129368,cache,53370.0,111255.0,2.0845980888139404
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.0010715030000000001,0.33120962400000004,309.10750973165733,cache,53370.0,110996.0,2.0797451751920555
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,2048,0.0010715030000000001,0.26004650100000004,242.69320851178205,cache,53370.0,110996.0,2.0797451751920555
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,4096,0.0010715030000000001,1.481e-6,0.001382170651878716,cache,53370.0,86920.0,1.6286303166572982
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.0010715030000000001,0.647359494,604.1602254030087,cache,53370.0,86771.0,1.625838486040847
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,4096,0.0010715030000000001,0.266404375,248.62681205745574,cache,53370.0,86771.0,1.625838486040847
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,8192,0.0010715030000000001,1.477e-6,0.0013784375778695904,cache,53370.0,71914.0,1.3474611204796703
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.0010715030000000001,1.2445650030000002,1161.5133163416249,cache,53370.0,71557.0,1.3407719692711262
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,8192,0.0010715030000000001,0.258417073,241.1725146826467,cache,53370.0,71557.0,1.3407719692711262
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,16384,0.0010715030000000001,1.483e-6,0.0013840371888832789,cache,53370.0,62841.0,1.177459246767847
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.0010715030000000001,2.3145357730000002,2160.083334344374,cache,53370.0,61560.0,1.1534569983136593
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,16384,0.0010715030000000001,0.22095423,206.2096233048344,cache,53370.0,61560.0,1.1534569983136593
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,32768,0.0010715030000000001,1.4790000000000002e-6,0.0013803041148741533,cache,53370.0,57555.0,1.0784148397976392
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.0010715030000000001,3.8254376320000003,3570.1604493874493,cache,53370.0,55506.0,1.0400224845418775
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,32768,0.0010715030000000001,0.152715852,142.5248944706641,cache,53370.0,55506.0,1.0400224845418775
Hollinger/g7jac180,rows,spectral_order,chunk_equal,vertices,65536,0.0010715030000000001,1.4760000000000001e-6,0.0013775043093673092,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.0010715030000000001,4.494608554,4194.676593532636,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,rows,spectral_order,chunk_conn__convex,vertices,65536,0.0010715030000000001,0.055288524000000006,51.599037986827845,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,2,0.001088688,6.56e-7,0.0006025601457901622,bottle_conn,1.280976e6,951426.0,0.7427352268894968
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,2,0.001088688,0.014491576,13.31104595623356,bottle_conn,1.280976e6,927473.0,0.7240362036447209
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,2,0.001088688,0.015507718,14.244409784988905,bottle_conn,1.280976e6,830945.0,0.6486811618640786
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.001088688,0.032876978,30.198714415884076,bottle_conn,1.280976e6,838591.0,0.6546500480883326
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.001088688,0.0354979,32.60612774275091,bottle_conn,1.280976e6,835830.94,0.6524953941369706
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.001088688,0.06135298,56.354970386373324,bottle_conn,1.280976e6,835523.14,0.6522551086046889
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,2,0.001088688,4.3400000000000005e-7,0.0003986449745014183,total_conn,53370.0,3587.0,0.06721004309537193
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,2,0.001088688,0.13453489700000001,123.57525480211045,total_conn,53370.0,2180.0,0.04084691774405096
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,2,0.001088688,4.35e-7,0.0003995635113090252,total_hypercut,53370.0,3587.0,0.06721004309537193
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,2,0.001088688,0.179216921,164.61733848448776,total_hypercut,53370.0,2180.0,0.04084691774405096
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,4,0.001088688,6.91e-7,0.0006347089340564056,bottle_conn,1.280976e6,860523.0,0.6717713680818376
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,4,0.001088688,0.014504769,13.323164212336318,bottle_conn,1.280976e6,877297.0,0.6848660708709609
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,4,0.001088688,0.015506458,14.24325242861132,bottle_conn,1.280976e6,732620.0,0.571923283496334
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.001088688,0.034410819,31.607603831400734,bottle_conn,1.280976e6,648991.0,0.506637907345649
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.001088688,0.035554562000000005,32.658173875343536,bottle_conn,1.280976e6,623758.4,0.48693995828181014
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.001088688,0.061966247,56.91827869876402,bottle_conn,1.280976e6,621844.83,0.48544612077041255
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,4,0.001088688,1.2080000000000001e-6,0.001109592463589201,total_conn,53370.0,11039.0,0.20683904815439386
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,4,0.001088688,0.252393676,231.83288141322402,total_conn,53370.0,6924.0,0.12973580663293985
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,4,0.001088688,1.102e-6,0.0010122275619828638,total_hypercut,53370.0,10865.0,0.20357878958216227
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,4,0.001088688,0.35223197900000003,323.53803752773985,total_hypercut,53370.0,6924.0,0.12973580663293985
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,8,0.001088688,7.61e-7,0.0006990065105888923,bottle_conn,1.280976e6,665365.0,0.5194203482344713
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,8,0.001088688,0.014509398000000001,13.32741611921873,bottle_conn,1.280976e6,770935.0,0.601834070271418
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,8,0.001088688,0.015512152000000001,14.248482577193835,bottle_conn,1.280976e6,622142.0,0.48567810794269367
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.001088688,0.034995176,32.14435724468351,bottle_conn,1.280976e6,527736.0,0.4119796155431483
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.001088688,0.036343061,33.38243922960481,bottle_conn,1.280976e6,484759.69,0.37842995497183396
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.001088688,0.063132794,57.98979505606749,bottle_conn,1.280976e6,483946.49,0.377795126528522
Hollinger/g7jac180,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.001088688,0.034844582,32.00603111267875,bottle_conn,1.280976e6,554750.0,0.43306822297997777
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.001088688,0.034692896,31.86670193848008,bottle_conn,1.280976e6,492323.7,0.3843348353130738
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.001088688,0.062956168,57.827557573887105,bottle_conn,1.280976e6,513263.17,0.4006813320468143
Hollinger/g7jac180,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.001088688,0.029933893000000003,27.49538251546816,bottle_conn,1.280976e6,554750.0,0.43306822297997777
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.001088688,0.030865336000000004,28.350947195156007,bottle_conn,1.280976e6,492240.81,0.3842701268407839
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.001088688,0.056293444000000005,51.707600340960866,bottle_conn,1.280976e6,513261.05,0.4006796770587427
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,8,0.001088688,1.807e-6,0.0016597960113457666,total_conn,53370.0,23879.0,0.4474236462432078
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,8,0.001088688,0.645714902,593.1129047073175,total_conn,53370.0,16802.0,0.31482106052089187
Hollinger/g7jac180,cols,spectral_order,split_conn__dynamic,parts,8,0.001088688,5.824776355,5350.271478146173,total_conn,53370.0,16802.0,0.31482106052089187
Hollinger/g7jac180,cols,spectral_order,split_conn__trans,parts,8,0.001088688,4.848020956,4453.085692135855,total_conn,53370.0,16802.0,0.31482106052089187
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,8,0.001088688,1.807e-6,0.0016597960113457666,total_hypercut,53370.0,20640.0,0.38673412029229903
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,8,0.001088688,0.8538227140000001,784.2675899798658,total_hypercut,53370.0,15781.0,0.2956904628068203
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,16,0.001088688,8.97e-7,0.0008239275164234382,bottle_conn,1.280976e6,529208.0,0.4131287393362561
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,16,0.001088688,0.014504089000000001,13.322539607307146,bottle_conn,1.280976e6,648945.0,0.5066019972271143
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,16,0.001088688,0.015509893,14.24640760254545,bottle_conn,1.280976e6,470753.35,0.36749583911017847
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.001088688,0.036331019,33.371378209367606,bottle_conn,1.280976e6,431670.0,0.33698523625735377
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.001088688,0.036743660000000004,33.75040415619535,bottle_conn,1.280976e6,370825.5,0.28948668827519014
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.001088688,0.0643575,59.11473259556457,bottle_conn,1.280976e6,370604.05,0.289313812280636
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,16,0.001088688,3.936e-6,0.0036153608747409726,total_conn,53370.0,44222.0,0.8285928424208356
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,16,0.001088688,1.329499803,1221.1945047616948,total_conn,53370.0,31627.0,0.5925988382986697
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,16,0.001088688,3.956e-6,0.0036337316108931116,total_hypercut,53370.0,30276.0,0.5672849915682968
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,16,0.001088688,1.541509808,1415.9334979351293,total_hypercut,53370.0,24844.0,0.4655049653363313
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,32,0.001088688,1.1660000000000001e-6,0.001071013917669709,bottle_conn,1.280976e6,408973.0,0.3192667153795231
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,32,0.001088688,0.013715592,12.598276090119484,bottle_conn,1.280976e6,467041.0,0.36459777544622224
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,32,0.001088688,0.015520792,14.256418735211557,bottle_conn,1.280976e6,328817.69,0.2566930918299796
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.001088688,0.040581254000000004,37.27537549784695,bottle_conn,1.280976e6,327626.0,0.2557627933700553
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.001088688,0.037214573,34.18295507987596,bottle_conn,1.280976e6,277059.1,0.21628750265422614
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.001088688,0.075426296,69.2818291374572,bottle_conn,1.280976e6,276981.62,0.21622701752413784
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,32,0.001088688,6.916e-6,0.006352600561409697,total_conn,53370.0,73172.0,1.3710324152145401
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,32,0.001088688,2.571120033,2361.6683870861075,total_conn,53370.0,54936.0,1.0293423271500843
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,32,0.001088688,6.7990000000000005e-6,0.006245131754919683,total_hypercut,53370.0,38653.0,0.7242458309911936
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,32,0.001088688,2.62918295,2415.001313507635,total_hypercut,53370.0,33629.0,0.6301105489975641
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,64,0.001088688,1.6820000000000002e-6,0.0015449789103948975,bottle_conn,1.280976e6,324980.0,0.25369718089956406
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,64,0.001088688,0.014564092,13.377654571373984,bottle_conn,1.280976e6,310637.0,0.24250024980952023
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,64,0.001088688,0.015562009000000002,14.294278066810694,bottle_conn,1.280976e6,245534.37,0.19167757241353467
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.001088688,0.047542391,43.6694360551416,bottle_conn,1.280976e6,249498.0,0.19477179900326003
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.001088688,0.038542085000000004,35.402323714415886,bottle_conn,1.280976e6,211807.21,0.16534830473014325
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.001088688,0.085365827,78.41165421130756,bottle_conn,1.280976e6,211834.92,0.16536993667328662
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,64,0.001088688,2.8239000000000002e-5,0.025938560910012787,total_conn,53370.0,116647.0,2.1856286303166574
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,64,0.001088688,4.752782009000001,4365.605213798628,total_conn,53370.0,88729.0,1.6625257635375679
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,64,0.001088688,2.8089e-5,0.025800780388871746,total_hypercut,53370.0,45424.0,0.8511148585347573
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,64,0.001088688,4.174568339,3834.4946752421265,total_hypercut,53370.0,41418.0,0.7760539629005059
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,128,0.001088688,2.695e-6,0.002475456696500742,bottle_conn,1.280976e6,255277.0,0.199283202807859
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,128,0.001088688,0.014106183000000001,12.957048300339492,bottle_conn,1.280976e6,223694.0,0.17462778381484118
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,128,0.001088688,0.015577964000000001,14.308933321576063,bottle_conn,1.280976e6,201948.79,0.1576522823222293
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.001088688,0.054799885000000007,50.33571142512823,bottle_conn,1.280976e6,189888.0,0.14823696931090044
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.001088688,0.042798173,39.31169719883015,bottle_conn,1.280976e6,171514.27,0.13389342969735576
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.001088688,0.10306459000000001,94.66861947591966,bottle_conn,1.280976e6,171515.5,0.1338943899026992
Hollinger/g7jac180,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.001088688,0.049336990000000004,45.31784129153624,bottle_conn,1.280976e6,194416.0,0.151771774022308
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.001088688,0.038774745,35.61603048807372,bottle_conn,1.280976e6,173633.14,0.13554753562908284
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.001088688,0.08737362400000001,80.25588965801039,bottle_conn,1.280976e6,177785.4,0.1387890171244426
Hollinger/g7jac180,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.001088688,0.042544847000000004,39.07900794350632,bottle_conn,1.280976e6,194416.0,0.151771774022308
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.001088688,0.032997751,30.30964886174919,bottle_conn,1.280976e6,173634.28,0.13554842557549868
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.001088688,0.074850831,68.75324335346767,bottle_conn,1.280976e6,177785.51,0.1387891029964652
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,128,0.001088688,6.9468e-5,0.06380891495083992,total_conn,53370.0,185650.0,3.4785459996252577
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,128,0.001088688,9.048975906,8311.81744080949,total_conn,53370.0,140994.0,2.641821247892074
Hollinger/g7jac180,cols,spectral_order,split_conn__dynamic,parts,128,0.001088688,9.111333435,8369.095126427406,total_conn,53370.0,140994.0,2.641821247892074
Hollinger/g7jac180,cols,spectral_order,split_conn__trans,parts,128,0.001088688,4.7018719110000005,4318.8424149067505,total_conn,53370.0,140994.0,2.641821247892074
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,128,0.001088688,6.935200000000001e-5,0.06370236468115752,total_hypercut,53370.0,49566.0,0.9287240022484542
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,128,0.001088688,6.729010851000001,6180.844145430096,total_hypercut,53370.0,46813.0,0.8771407157579164
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,256,0.001088688,5.074e-6,0.004660655761797687,bottle_conn,1.280976e6,205398.0,0.1603449244950725
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,256,0.001088688,0.014690349,13.493626273092016,bottle_conn,1.280976e6,181622.0,0.14178407714117985
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,256,0.001088688,0.014137005000000001,12.985359441823555,bottle_conn,1.280976e6,170429.8,0.13304683303980713
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.001088688,0.062836239,57.71739837308761,bottle_conn,1.280976e6,139477.0,0.10888338267071358
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.001088688,0.046919312000000005,43.09711505959467,bottle_conn,1.280976e6,129670.08,0.10122756398246337
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.001088688,0.119075129,109.37488885704629,bottle_conn,1.280976e6,129660.05,0.10121973401531333
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,256,0.001088688,0.000181258,0.16649214467322135,total_conn,53370.0,289135.0,5.417556679782649
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,256,0.001088688,16.022563595,14717.314414230708,total_conn,53370.0,223670.0,4.190931234776092
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,256,0.001088688,0.00018200400000000001,0.16717737313169614,total_hypercut,53370.0,51683.0,0.9683904815439386
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,256,0.001088688,11.659139516000002,10709.348790470733,total_hypercut,53370.0,50108.0,0.9388795203297733
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,512,0.001088688,9.315e-6,0.00855617036285878,bottle_conn,1.280976e6,172012.0,0.13428198498644783
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,512,0.001088688,0.013853307,12.724772386579076,bottle_conn,1.280976e6,137197.0,0.10710348983899777
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,512,0.001088688,0.015830649000000002,14.541033794806228,bottle_conn,1.280976e6,133105.0,0.10390905059891832
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.001088688,0.0835295,76.7249202710051,bottle_conn,1.280976e6,93101.0,0.07267973794981326
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.001088688,0.062459788,57.37161427332716,bottle_conn,1.280976e6,86742.77,0.06771615549393588
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.001088688,0.16869081900000002,154.94872635686258,bottle_conn,1.280976e6,86741.54,0.06771519528859245
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,512,0.001088688,0.000341093,0.3133064753170789,total_conn,53370.0,409664.0,7.675922803072887
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,512,0.001088688,25.878337812,23770.20580000882,total_conn,53370.0,334084.0,6.259771407157579
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,512,0.001088688,0.000341239,0.31344058169098954,total_hypercut,53370.0,52554.0,0.9847105115233277
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,512,0.001088688,21.553237669,19797.442122077216,total_hypercut,53370.0,51645.0,0.9676784710511523
Hollinger/g7jac180,cols,spectral_order,split_equal__split_equal,parts,1024,0.001088688,1.7364000000000002e-5,0.01594947312728716,bottle_conn,1.280976e6,137448.0,0.10729943418143666
Hollinger/g7jac180,cols,spectral_order,balance_work__split_equal,parts,1024,0.001088688,0.013485352,12.386792175536058,bottle_conn,1.280976e6,95675.0,0.07468914327825034
Hollinger/g7jac180,cols,spectral_order,balance_work__map_local,parts,1024,0.001088688,0.016265712,14.940655173934132,bottle_conn,1.280976e6,93047.0,0.07263758259327263
Hollinger/g7jac180,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.001088688,0.099378824,91.2831077406934,bottle_conn,1.280976e6,56810.0,0.04434899639025243
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.001088688,0.07128883200000001,65.48141616330851,bottle_conn,1.280976e6,52182.88,0.04073681317995029
Hollinger/g7jac180,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.001088688,0.22718701600000002,208.6796364063901,bottle_conn,1.280976e6,52177.38,0.040732519578821146
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,1024,0.001088688,0.0007841300000000001,0.7202522669488413,total_conn,53370.0,515555.0,9.660014989694584
Hollinger/g7jac180,cols,spectral_order,split_conn__convex,parts,1024,0.001088688,38.570429796,35428.359452845994,total_conn,53370.0,435724.0,8.164212104178377
Hollinger/g7jac180,cols,spectral_order,balance_work,parts,1024,0.001088688,0.0007848800000000001,0.7209411695545465,total_hypercut,53370.0,53014.0,0.9933295859096871
Hollinger/g7jac180,cols,spectral_order,split_hypercut__convex,parts,1024,0.001088688,42.075503517,38647.898678960366,total_hypercut,53370.0,52570.0,0.9850103054150272
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,2,0.001088688,2.5381000000000003e-5,0.023313382713872115,cache,53370.0,739265.0,13.851695709199925
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.001088688,0.004153377000000001,3.81502965036815,cache,53370.0,733511.0,13.743882330897508
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,2,0.001088688,0.08050359900000001,73.94551882633041,cache,53370.0,733511.0,13.743882330897508
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,4,0.001088688,9.482e-6,0.008709566009729141,cache,53370.0,725942.0,13.602061083005434
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.001088688,0.004513177,4.145519193745132,cache,53370.0,712213.0,13.344819186809069
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,4,0.001088688,0.085131726,78.19662382610997,cache,53370.0,712213.0,13.344819186809069
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,8,0.001088688,6.835000000000001e-6,0.006278199079993534,cache,53370.0,703760.0,13.1864343264006
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.001088688,0.005205666,4.781595829108064,cache,53370.0,678241.0,12.708281806258197
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,8,0.001088688,0.090367157,83.00555990329644,cache,53370.0,678241.0,12.708281806258197
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,16,0.001088688,4.488e-6,0.004122393192540012,cache,53370.0,664692.0,12.454412591343452
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.001088688,0.006686634,6.141919447996121,cache,53370.0,629782.0,11.8002997938917
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,16,0.001088688,0.098312723,90.30385473156682,cache,53370.0,629782.0,11.8002997938917
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,32,0.001088688,3.0200000000000003e-6,0.0027739811589730027,cache,53370.0,605755.0,11.350103054150273
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.001088688,0.009335218000000001,8.57474134003498,cache,53370.0,567275.0,10.629098744613078
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,32,0.001088688,0.11098742900000001,101.94603871816352,cache,53370.0,567275.0,10.629098744613078
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,64,0.001088688,2.2640000000000003e-6,0.002079567332422145,cache,53370.0,516356.0,9.675023421397789
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.001088688,0.014825448000000001,13.617719677262908,cache,53370.0,490404.0,9.18875772906127
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,64,0.001088688,0.130354773,119.73565704774923,cache,53370.0,490404.0,9.18875772906127
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,128,0.001088688,1.9370000000000003e-6,0.001779205796334671,cache,53370.0,401429.0,7.521622634438823
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.001088688,0.02509435,23.050084137971577,cache,53370.0,390663.0,7.319898819561551
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,128,0.001088688,0.161227158,148.09307900886205,cache,53370.0,390663.0,7.319898819561551
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,256,0.001088688,1.6200000000000002e-6,0.0014880296283232663,cache,53370.0,288432.0,5.404384485666105
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.001088688,0.045647719,41.92911008479932,cache,53370.0,285880.0,5.356567359940041
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,256,0.001088688,0.20200910300000002,185.55279657716446,cache,53370.0,285880.0,5.356567359940041
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,512,0.001088688,1.57e-6,0.0014421027879429184,cache,53370.0,203109.0,3.8056773468240586
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.001088688,0.086219897,79.19614894258044,cache,53370.0,202496.0,3.794191493348323
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,512,0.001088688,0.227623509,209.08057129315287,cache,53370.0,202496.0,3.794191493348323
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,1024,0.001088688,1.534e-6,0.0014090354628690683,cache,53370.0,149622.0,2.8034851039910063
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.001088688,0.168397411,154.67922030921622,cache,53370.0,149385.0,2.799044406970208
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,1024,0.001088688,0.23729306000000003,217.96240979968553,cache,53370.0,149385.0,2.799044406970208
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,2048,0.001088688,1.511e-6,0.0013879091162941081,cache,53370.0,114352.0,2.1426269439760164
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.001088688,0.33128999800000003,304.30205715503433,cache,53370.0,114226.0,2.1402660670788833
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,2048,0.001088688,0.257166594,236.21698227591378,cache,53370.0,114226.0,2.1402660670788833
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,4096,0.001088688,1.491e-6,0.0013695383801419691,cache,53370.0,89976.0,1.6858909499718944
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.001088688,0.647561571,594.8091381552841,cache,53370.0,89891.0,1.684298294922241
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,4096,0.001088688,0.26491585500000003,243.33496373616688,cache,53370.0,89891.0,1.684298294922241
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,8192,0.001088688,1.4840000000000001e-6,0.0013631086224887205,cache,53370.0,74051.0,1.387502342139779
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.001088688,1.246420946,1144.8835166732802,cache,53370.0,73085.0,1.3694022859284243
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,8192,0.001088688,0.257407577,236.4383340314213,cache,53370.0,73085.0,1.3694022859284243
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,16384,0.001088688,1.481e-6,0.0013603530120658996,cache,53370.0,63789.0,1.1952220348510398
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.001088688,2.3230448360000002,2133.8021875872614,cache,53370.0,62140.0,1.1643245268877647
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,16384,0.001088688,0.217111394,199.42480673985568,cache,53370.0,62140.0,1.1643245268877647
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,32768,0.001088688,1.5210000000000001e-6,0.0013970944843701778,cache,53370.0,58385.0,1.0939666479295485
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.001088688,3.8276549240000004,3515.841934512,cache,53370.0,55699.0,1.043638748360502
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,32768,0.001088688,0.154998556,142.37187881192776,cache,53370.0,55699.0,1.043638748360502
Hollinger/g7jac180,cols,spectral_order,chunk_equal,vertices,65536,0.001088688,1.4790000000000002e-6,0.0013585159384506857,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.001088688,4.505886623,4138.822714129301,cache,53370.0,53370.0,1.0
Hollinger/g7jac180,cols,spectral_order,chunk_conn__convex,vertices,65536,0.001088688,0.055298271,50.79349731052423,cache,53370.0,53370.0,1.0


==> results/data/results_lanka_48_43.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,2,0.000122533,8.64e-7,0.007051161727861066,bottle_conn,137873.0,666582.0,4.834753722628796
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,2,0.000122533,0.001048162,8.554120114581378,bottle_conn,137873.0,683079.0,4.9544073168785765
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,2,0.000122533,0.000893275,7.2900769588600625,bottle_conn,137873.0,574213.0,4.16479658816447
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000122533,0.004105654,33.5065166118515,bottle_conn,137873.0,580010.0,4.206842528994074
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000122533,0.0041674550000000005,34.010878702063934,bottle_conn,137873.0,508026.78,3.68474451125311
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000122533,0.008553543,69.80603592501612,bottle_conn,137873.0,508023.16,3.6847182552058775
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,2,0.000122533,5.34e-7,0.004358009679025242,total_conn,13455.0,8885.0,0.6603493125232256
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,2,0.000122533,0.008341718,68.07731794700203,total_conn,13455.0,6037.0,0.4486807878112226
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,2,0.000122533,5.37e-7,0.004382492879469204,total_hypercut,13455.0,8885.0,0.6603493125232256
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,2,0.000122533,0.008672863000000001,70.77981441734065,total_hypercut,13455.0,6037.0,0.4486807878112226
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,4,0.000122533,9.12e-7,0.007442892934964459,bottle_conn,137873.0,649472.0,4.710654007673729
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,4,0.000122533,0.000609554,4.974610921139611,bottle_conn,137873.0,869487.0,6.306434182182153
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,4,0.000122533,0.0008936310000000001,7.29298229864608,bottle_conn,137873.0,651124.0,4.722636049117666
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000122533,0.0042177230000000005,34.42111920870297,bottle_conn,137873.0,503321.0,3.6506132455230538
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000122533,0.004202441,34.29640178564142,bottle_conn,137873.0,425051.92,3.082923560087907
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000122533,0.008555488,69.82190919997062,bottle_conn,137873.0,425035.57,3.0828049726922604
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,4,0.000122533,1.0530000000000001e-6,0.008593603355830676,total_conn,13455.0,15930.0,1.1839464882943145
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,4,0.000122533,0.011642050000000001,95.01154790954274,total_conn,13455.0,8774.0,0.652099591230026
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,4,0.000122533,1.01e-6,0.008242677482800552,total_hypercut,13455.0,9039.0,0.6717948717948717
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,4,0.000122533,0.016672567000000003,136.0659332587956,total_hypercut,13455.0,8338.0,0.6196952805648458
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000122533,0.009133815,74.54167448768904,bottle_conn,137873.0,324041.0,2.3502861328904134
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000122533,0.009424452,76.91358246349962,bottle_conn,137873.0,293412.0,2.128132411712228
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000122533,0.007759488,63.32570001550603,bottle_conn,137873.0,324041.0,2.3502861328904134
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000122533,0.007873393000000001,64.2552863310292,bottle_conn,137873.0,293385.0,2.127936579315747
LPnetlib/lpi_gosh,rows,natural_order,metis__plaid,parts,8,0.000122533,0.029503878,240.78311964940056,bottle_conn,137873.0,96902.0,0.702835217917939
LPnetlib/lpi_gosh,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000122533,4.174840362,34071.151134796346,bottle_conn,137873.0,47637.66,0.3455184118717951
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,8,0.000122533,1.0050000000000001e-6,0.008201872148727283,bottle_conn,137873.0,476888.0,3.458893329368332
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,8,0.000122533,0.0009379890000000001,7.654990900410502,bottle_conn,137873.0,604558.0,4.384890442653747
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,8,0.000122533,0.001071426,8.74397917295749,bottle_conn,137873.0,410330.0,2.9761447128879475
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000122533,0.0047278780000000005,38.58452824953278,bottle_conn,137873.0,375733.0,2.725210882478803
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000122533,0.004302864,35.11596059836942,bottle_conn,137873.0,268171.53,1.9450619773269606
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000122533,0.009159200000000001,74.74884316877903,bottle_conn,137873.0,268170.77,1.945056465007652
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000122533,0.004629791,37.78403368888381,bottle_conn,137873.0,389175.0,2.8227064037193648
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000122533,0.0042426140000000005,34.624256322786515,bottle_conn,137873.0,255088.67,1.8501713170816623
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000122533,0.008748687,71.39861914749495,bottle_conn,137873.0,269159.23,1.9522258165122974
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000122533,0.002680682,21.877224910840347,bottle_conn,137873.0,389175.0,2.8227064037193648
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000122533,0.002575775,21.02107187451544,bottle_conn,137873.0,255076.31,1.8500816693623843
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000122533,0.005702916000000001,46.541878514359404,bottle_conn,137873.0,269164.21,1.9522619367098708
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000122533,0.024260179000000003,197.98894175446617,total_conn,13455.0,7372.0,0.547900408769974
LPnetlib/lpi_gosh,rows,natural_order,metis,parts,8,0.000122533,0.029834417000000002,243.4806705132495,total_conn,13455.0,2881.0,0.21412114455592715
LPnetlib/lpi_gosh,rows,natural_order,kahypar,parts,8,0.000122533,4.199705872,34274.080223286786,total_conn,13455.0,1228.0,0.09126718691936084
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,8,0.000122533,1.7300000000000002e-6,0.014118645589351442,total_conn,13455.0,22991.0,1.7087328130806392
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,8,0.000122533,0.020842412,170.09631691054656,total_conn,13455.0,16109.0,1.197250092902267
LPnetlib/lpi_gosh,rows,natural_order,split_conn__dynamic,parts,8,0.000122533,0.045593647,372.0927994907494,total_conn,13455.0,16109.0,1.197250092902267
LPnetlib/lpi_gosh,rows,natural_order,split_conn__trans,parts,8,0.000122533,0.037537838000000004,306.34880399565833,total_conn,13455.0,16109.0,1.197250092902267
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000122533,0.036126769,294.8329756065713,total_hypercut,13455.0,6809.0,0.5060572277963582
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,8,0.000122533,1.714e-6,0.013988068520316976,total_hypercut,13455.0,9061.0,0.6734299516908212
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,8,0.000122533,0.029492047,240.6865660679164,total_hypercut,13455.0,8957.0,0.6657004830917874
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,16,0.000122533,1.1770000000000001e-6,0.009605575640847772,bottle_conn,137873.0,474525.0,3.4417543681503995
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,16,0.000122533,0.0010493240000000001,8.563603274220007,bottle_conn,137873.0,366233.0,2.6563068911244407
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,16,0.000122533,0.001289369,10.522626557743628,bottle_conn,137873.0,251418.52,1.8235515293059554
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000122533,0.004727121,38.57835032195408,bottle_conn,137873.0,237003.0,1.7189950171534674
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000122533,0.004425219,36.114507928476414,bottle_conn,137873.0,164129.95,1.19044301639915
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000122533,0.009383709,76.58107611827019,bottle_conn,137873.0,164123.17,1.1903938407084782
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,16,0.000122533,3.929e-6,0.03206483151477561,total_conn,13455.0,25584.0,1.901449275362319
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,16,0.000122533,0.032444198,264.77926762586407,total_conn,13455.0,22853.0,1.698476402824229
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,16,0.000122533,3.924e-6,0.03202402618070234,total_hypercut,13455.0,9905.0,0.7361575622445188
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,16,0.000122533,0.050687156000000004,413.661266760791,total_hypercut,13455.0,9054.0,0.6729096989966555
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,32,0.000122533,1.534e-6,0.012519076493679254,bottle_conn,137873.0,302421.0,2.193475154671328
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,32,0.000122533,0.00105545,8.613597969526577,bottle_conn,137873.0,220146.0,1.5967303242839426
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,32,0.000122533,0.001273003,10.389062538255,bottle_conn,137873.0,174262.0,1.2639312990940939
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000122533,0.005494771000000001,44.843193262223245,bottle_conn,137873.0,130764.0,0.9484380553117724
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000122533,0.005429311,44.308969828535986,bottle_conn,137873.0,89357.71,0.6481160923458545
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000122533,0.011339592,92.54316796291612,bottle_conn,137873.0,89343.43,0.6480125187672713
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,32,0.000122533,8.218e-6,0.06706764708282667,total_conn,13455.0,27163.0,2.0188034188034187
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,32,0.000122533,0.061622223000000004,502.9030791705092,total_conn,13455.0,24254.0,1.8026012634708286
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,32,0.000122533,8.129000000000001e-6,0.06634131213632247,total_hypercut,13455.0,10103.0,0.750873281308064
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,32,0.000122533,0.105378996,860.0050272171578,total_hypercut,13455.0,9075.0,0.6744704570791528
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,64,0.000122533,2.2080000000000003e-6,0.01801963552675606,bottle_conn,137873.0,203802.0,1.4781864469475532
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,64,0.000122533,0.0010633040000000002,8.67769498828887,bottle_conn,137873.0,139171.0,1.0094144611345224
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,64,0.000122533,0.0013408650000000001,10.942888854431052,bottle_conn,137873.0,115595.19,0.8384178918279866
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000122533,0.006717015000000001,54.81800821003322,bottle_conn,137873.0,70935.0,0.5144952238654413
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000122533,0.006070248,49.539699509519885,bottle_conn,137873.0,47748.48,0.34632219506357304
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000122533,0.015188719000000002,123.95615058800487,bottle_conn,137873.0,47730.45,0.34619142254103413
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,64,0.000122533,1.8506000000000002e-5,0.15102870247198716,total_conn,13455.0,29645.0,2.203270159791899
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,64,0.000122533,0.10640200300000001,868.3538556960167,total_conn,13455.0,25881.0,1.9235228539576366
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,64,0.000122533,1.8095000000000002e-5,0.14767450401116436,total_hypercut,13455.0,10290.0,0.7647714604236343
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,64,0.000122533,0.18215019100000002,1486.53987905299,total_hypercut,13455.0,9957.0,0.7400222965440357
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000122533,0.010477031000000001,85.50375001020134,bottle_conn,137873.0,43205.0,0.31336809962791845
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000122533,0.010433861000000001,85.15143675581272,bottle_conn,137873.0,43151.8,0.31298223727633406
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000122533,0.008292667,67.67700945867644,bottle_conn,137873.0,43205.0,0.31336809962791845
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000122533,0.007759642000000001,63.32695681979549,bottle_conn,137873.0,43147.48,0.3129509040928971
LPnetlib/lpi_gosh,rows,natural_order,metis__plaid,parts,128,0.000122533,0.19659084300000002,1604.391004872157,bottle_conn,137873.0,41386.0,0.30017479854648843
LPnetlib/lpi_gosh,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000122533,9.533474085,77803.31898345752,bottle_conn,137873.0,26379.04,0.19132854148382933
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,128,0.000122533,3.5600000000000002e-6,0.029053397860168282,bottle_conn,137873.0,149795.0,1.086470882623864
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,128,0.000122533,0.0011221170000000002,9.157671810859117,bottle_conn,137873.0,85114.0,0.6173362442247575
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,128,0.000122533,0.0013992100000000001,11.41904629773204,bottle_conn,137873.0,74679.91,0.5416572497878482
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000122533,0.0074223990000000005,60.574694164021125,bottle_conn,137873.0,40468.0,0.2935164970661406
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000122533,0.006449529000000001,52.63503709204868,bottle_conn,137873.0,30659.01,0.22237138526034828
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000122533,0.017139851,139.8794692042144,bottle_conn,137873.0,30651.35,0.2223158268841615
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000122533,0.006621007000000001,54.03448050729192,bottle_conn,137873.0,43194.0,0.31328831605898183
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000122533,0.006003695000000001,48.996556029804225,bottle_conn,137873.0,31816.73,0.23076838829937696
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000122533,0.014170017,115.64245550178319,bottle_conn,137873.0,32907.41,0.2386791467509955
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000122533,0.003417769,27.892641166053227,bottle_conn,137873.0,43194.0,0.31328831605898183
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000122533,0.002996828,24.45731354002595,bottle_conn,137873.0,31807.9,0.23070434385267602
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000122533,0.007260799,59.255865766773034,bottle_conn,137873.0,32905.42,0.23866471317806967
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000122533,0.20996888600000002,1713.5701076444714,total_conn,13455.0,17025.0,1.265328874024526
LPnetlib/lpi_gosh,rows,natural_order,metis,parts,128,0.000122533,0.19643016300000002,1603.0796846563785,total_conn,13455.0,9964.0,0.7405425492382014
LPnetlib/lpi_gosh,rows,natural_order,kahypar,parts,128,0.000122533,9.530432949,77778.50006936907,total_conn,13455.0,10513.0,0.7813452248234857
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,128,0.000122533,5.0615e-5,0.41307239682371283,total_conn,13455.0,34097.0,2.534150873281308
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,128,0.000122533,0.20494989500000002,1672.6097867513242,total_conn,13455.0,27520.0,2.0453363062058716
LPnetlib/lpi_gosh,rows,natural_order,split_conn__dynamic,parts,128,0.000122533,0.139355001,1137.2854741171766,total_conn,13455.0,27520.0,2.0453363062058716
LPnetlib/lpi_gosh,rows,natural_order,split_conn__trans,parts,128,0.000122533,0.066302347,541.0978838353749,total_conn,13455.0,27520.0,2.0453363062058716
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000122533,0.34996580000000005,2856.0942766438434,total_hypercut,13455.0,10231.0,0.7603864734299517
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,128,0.000122533,5.0863000000000004e-5,0.415096341393747,total_hypercut,13455.0,10359.0,0.7698996655518394
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,128,0.000122533,0.34211336200000003,2792.010005467915,total_hypercut,13455.0,10255.0,0.7621701969528056
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,256,0.000122533,6.6870000000000005e-6,0.05457305378959138,bottle_conn,137873.0,113888.0,0.8260355544595388
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,256,0.000122533,0.0007854660000000001,6.4102405066390284,bottle_conn,137873.0,47855.0,0.3470947901329484
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,256,0.000122533,0.0014672350000000001,11.97420286779888,bottle_conn,137873.0,43400.0,0.3147824447136133
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000122533,0.008704375,71.03698595480401,bottle_conn,137873.0,40468.0,0.2935164970661406
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000122533,0.007517012000000001,61.34683717855599,bottle_conn,137873.0,30659.6,0.22237566456086397
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000122533,0.019463851,158.8457884814703,bottle_conn,137873.0,30649.07,0.22229928992623646
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,256,0.000122533,9.849900000000001e-5,0.8038569201766055,total_conn,13455.0,40310.0,2.9959123002601262
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,256,0.000122533,0.359425696,2933.2971199595213,total_conn,13455.0,29102.0,2.162913415087328
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,256,0.000122533,9.8472e-5,0.8036365713726098,total_hypercut,13455.0,10368.0,0.7705685618729097
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,256,0.000122533,0.638297518,5209.188692025822,total_hypercut,13455.0,10353.0,0.769453734671126
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,512,0.000122533,1.2087000000000001e-5,0.09864281458872305,bottle_conn,137873.0,87677.0,0.6359258157869924
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,512,0.000122533,0.0008696530000000001,7.097296238564305,bottle_conn,137873.0,40511.0,0.29382837829016556
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,512,0.000122533,0.001107556,9.038838516970939,bottle_conn,137873.0,37580.5,0.2725733102202752
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000122533,0.010017954,81.75719194013043,bottle_conn,137873.0,40468.0,0.2935164970661406
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000122533,0.009304893,75.93785347620641,bottle_conn,137873.0,30672.52,0.2224693739891059
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000122533,0.024945801,203.58434870606285,bottle_conn,137873.0,30643.7,0.22226034103849196
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,512,0.000122533,0.00019482100000000002,1.5899471978977093,total_conn,13455.0,43796.0,3.2549981419546636
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,512,0.000122533,0.0050355750000000005,41.09566402520138,total_conn,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,512,0.000122533,0.000195135,1.5925097728775106,total_hypercut,13455.0,10373.0,0.770940170940171
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,512,0.000122533,0.006021912000000001,49.14522618396678,total_hypercut,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,natural_order,split_equal__split_equal,parts,1024,0.000122533,2.2816e-5,0.1862029004431459,bottle_conn,137873.0,75296.0,0.5461257824229545
LPnetlib/lpi_gosh,rows,natural_order,balance_work__split_equal,parts,1024,0.000122533,0.001080601,8.81885696098194,bottle_conn,137873.0,40511.0,0.29382837829016556
LPnetlib/lpi_gosh,rows,natural_order,balance_work__map_local,parts,1024,0.000122533,0.0017231700000000002,14.062905503007356,bottle_conn,137873.0,37674.53,0.27325531467364894
LPnetlib/lpi_gosh,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000122533,0.014143128000000001,115.42301257620397,bottle_conn,137873.0,40468.0,0.2935164970661406
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000122533,0.012797132000000001,104.43824928794693,bottle_conn,137873.0,30663.71,0.2224054746034394
LPnetlib/lpi_gosh,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000122533,0.035886203000000005,292.8697004072373,bottle_conn,137873.0,30652.66,0.22232532838191668
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,1024,0.000122533,0.000367284,2.997429263953384,total_conn,13455.0,43796.0,3.2549981419546636
LPnetlib/lpi_gosh,rows,natural_order,split_conn__convex,parts,1024,0.000122533,0.005006347,40.85713236434267,total_conn,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,natural_order,balance_work,parts,1024,0.000122533,0.000368093,3.004031567006439,total_hypercut,13455.0,10373.0,0.770940170940171
LPnetlib/lpi_gosh,rows,natural_order,split_hypercut__convex,parts,1024,0.000122533,0.005990762,48.8910089526903,total_hypercut,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,2,0.000122533,3.8910000000000005e-6,0.031754710975818765,cache,13455.0,77315.0,5.746191007060572
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000122533,0.000533967,4.3577403638203585,cache,13455.0,68546.0,5.094463024897808
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,2,0.000122533,0.008125446,66.31230770486317,cache,13455.0,68546.0,5.094463024897808
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,4,0.000122533,3.1220000000000003e-6,0.025478850595349826,cache,13455.0,59813.0,4.4454106280193235
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000122533,0.000621387,5.071180824757413,cache,13455.0,52178.0,3.8779635823114083
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,4,0.000122533,0.008378761,68.37962834501727,cache,13455.0,52178.0,3.8779635823114083
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,8,0.000122533,2.634e-6,0.02149624998979867,cache,13455.0,50563.0,3.7579338535860276
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000122533,0.0006364760000000001,5.194323161923728,cache,13455.0,43011.0,3.196655518394649
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,8,0.000122533,0.008469191000000001,69.11763361706643,cache,13455.0,43011.0,3.196655518394649
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,16,0.000122533,2.176e-6,0.01775848138868713,cache,13455.0,45925.0,3.4132292827945
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000122533,0.0008213480000000001,6.703075906082444,cache,13455.0,41225.0,3.0639167595689334
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,16,0.000122533,0.008451431,68.97269307043817,cache,13455.0,41225.0,3.0639167595689334
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,32,0.000122533,2.059e-6,0.01680363657137261,cache,13455.0,43525.0,3.2348569305091046
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000122533,0.001026299,8.375694710812597,cache,13455.0,40617.0,3.0187290969899667
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,32,0.000122533,0.008586782000000001,70.07730162486841,cache,13455.0,40617.0,3.0187290969899667
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,64,0.000122533,2.0160000000000003e-6,0.01645271069834249,cache,13455.0,41389.0,3.0761055369751023
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000122533,0.0015856490000000002,12.94058743358932,cache,13455.0,39723.0,2.952285395763657
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,64,0.000122533,0.009060419,73.94268482776069,cache,13455.0,39723.0,2.952285395763657
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,128,0.000122533,2.026e-6,0.016534321366489028,cache,13455.0,39992.0,2.9722779635823113
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000122533,0.002525372,20.60972962385643,cache,13455.0,38789.0,2.882868821999257
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,128,0.000122533,0.009084271000000001,74.13734259342382,cache,13455.0,38789.0,2.882868821999257
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000122533,0.012030952000000001,98.18540311589531,cache,13455.0,25380.0,1.8862876254180603
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,256,0.000122533,1.961e-6,0.016003852023536515,cache,13455.0,37950.0,2.8205128205128207
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000122533,0.004367824,35.646103498649346,cache,13455.0,35918.0,2.669490895577852
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,256,0.000122533,0.009717416000000001,79.30448124178794,cache,13455.0,35918.0,2.669490895577852
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,512,0.000122533,1.939e-6,0.01582430855361413,cache,13455.0,30771.0,2.2869565217391306
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000122533,0.007823569,63.84866933805588,cache,13455.0,28353.0,2.1072463768115943
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,512,0.000122533,0.010688699000000001,87.23118670072553,cache,13455.0,28353.0,2.1072463768115943
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,1024,0.000122533,1.9600000000000003e-6,0.015995690956721865,cache,13455.0,26675.0,1.9825343738387218
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000122533,0.014057534000000002,114.72447422327048,cache,13455.0,23169.0,1.7219620958751394
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,1024,0.000122533,0.009773824,79.76483069866893,cache,13455.0,23169.0,1.7219620958751394
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,2048,0.000122533,1.918e-6,0.015652926150506397,cache,13455.0,22310.0,1.6581196581196582
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000122533,0.023422489,191.15249769449863,cache,13455.0,19885.0,1.477889260497956
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,2048,0.000122533,0.01091869,89.10815861849461,cache,13455.0,19885.0,1.477889260497956
LPnetlib/lpi_gosh,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000122533,0.008655603000000001,70.63895440411972,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,4096,0.000122533,1.934e-6,0.01578350321954086,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000122533,0.029577338,241.38263161760506,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,4096,0.000122533,0.006150389,50.19373556511307,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,8192,0.000122533,1.9770000000000003e-6,0.016134429092570984,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000122533,0.02957341,241.3505749471571,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,8192,0.000122533,0.006158134,50.25694302759257,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,16384,0.000122533,1.936e-6,0.015799825353170167,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000122533,0.029576555,241.3762415022892,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,16384,0.000122533,0.006149767,50.18865938155436,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,32768,0.000122533,1.963e-6,0.016020174157165827,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000122533,0.029579794000000003,241.40267519770185,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,32768,0.000122533,0.006128097000000001,50.01180906368081,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_equal,vertices,65536,0.000122533,1.9660000000000003e-6,0.01604465735760979,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000122533,0.029581229,241.4143863285809,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,natural_order,chunk_conn__convex,vertices,65536,0.000122533,0.006161413,50.28370316567782,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,2,0.00012383400000000002,8.74e-7,0.007057835489445547,bottle_conn,234503.0,230617.0,0.9834287834270777
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,2,0.00012383400000000002,0.0006552600000000001,5.291438538688889,bottle_conn,234503.0,242043.0,1.032153106783282
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,2,0.00012383400000000002,0.0005108490000000001,4.125272542274335,bottle_conn,234503.0,218625.0,0.9322908448932423
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00012383400000000002,0.0039150140000000005,31.61501687743269,bottle_conn,234503.0,235642.0,1.0048570807196497
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00012383400000000002,0.0034227090000000003,27.639493192499636,bottle_conn,234503.0,210215.88,0.896431516867588
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00012383400000000002,0.007664546,61.89371255067267,bottle_conn,234503.0,210159.18,0.896189728916048
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,2,0.00012383400000000002,6.25e-7,0.005047079154351793,total_conn,3790.0,1540.0,0.40633245382585753
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,2,0.00012383400000000002,0.033448895,270.11075310496307,total_conn,3790.0,899.0,0.23720316622691293
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,2,0.00012383400000000002,6.27e-7,0.005063229807645718,total_hypercut,3790.0,1540.0,0.40633245382585753
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,2,0.00012383400000000002,0.016214909,130.94068672577802,total_hypercut,3790.0,899.0,0.23720316622691293
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,4,0.00012383400000000002,1.4480000000000002e-6,0.011693072984802235,bottle_conn,234503.0,225456.0,0.9614205361978312
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,4,0.00012383400000000002,0.000653227,5.275021399615614,bottle_conn,234503.0,242223.0,1.032920687581822
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,4,0.00012383400000000002,0.000507091,4.094925464735048,bottle_conn,234503.0,220499.0,0.9402822138735965
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00012383400000000002,0.0037975070000000003,30.666109469128024,bottle_conn,234503.0,180375.0,0.7691799252035155
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00012383400000000002,0.0036812800000000003,29.72753847893147,bottle_conn,234503.0,158811.55,0.6772260909242098
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00012383400000000002,0.007976214,64.4105334560783,bottle_conn,234503.0,158731.38,0.6768842189652158
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,4,0.00012383400000000002,1.357e-6,0.010958218259928614,total_conn,3790.0,3006.0,0.7931398416886544
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,4,0.00012383400000000002,0.04194516,338.72086825912106,total_conn,3790.0,2280.0,0.6015831134564644
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,4,0.00012383400000000002,1.365e-6,0.011022820873104315,total_hypercut,3790.0,2397.0,0.6324538258575197
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,4,0.00012383400000000002,0.043388191,350.3738149458145,total_hypercut,3790.0,1870.0,0.49340369393139843
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00012383400000000002,0.0075173160000000004,60.70478220844033,bottle_conn,234503.0,143782.0,0.6131350131981254
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00012383400000000002,0.007103933000000001,57.366579453138876,bottle_conn,234503.0,137594.0,0.5867472910794318
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00012383400000000002,0.00621982,50.227078185312585,bottle_conn,234503.0,143782.0,0.6131350131981254
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00012383400000000002,0.006099271000000001,49.25360563334787,bottle_conn,234503.0,137598.0,0.5867643484305105
LPnetlib/lpi_gosh,cols,natural_order,metis__plaid,parts,8,0.00012383400000000002,0.029574916000000003,238.82710725648852,bottle_conn,234503.0,53253.0,0.22708877924802667
LPnetlib/lpi_gosh,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00012383400000000002,3.811031847,30775.32702650322,bottle_conn,234503.0,48279.6,0.2058805217843695
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,8,0.00012383400000000002,1.0000000000000002e-6,0.00807532664696287,bottle_conn,234503.0,179254.0,0.7643996025637199
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,8,0.00012383400000000002,0.0006587870000000001,5.3199202157727274,bottle_conn,234503.0,251815.0,1.0738242154684587
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,8,0.00012383400000000002,0.000719345,5.808945846859505,bottle_conn,234503.0,251116.0,1.0708434433674623
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00012383400000000002,0.004003859,32.3324692733821,bottle_conn,234503.0,126522.0,0.5395325432936892
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00012383400000000002,0.003591298,29.000904436584456,bottle_conn,234503.0,86663.04,0.3695604747060805
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00012383400000000002,0.008527558000000001,68.86281635092139,bottle_conn,234503.0,86457.12,0.36868236227255086
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00012383400000000002,0.0037638420000000003,30.39425359755802,bottle_conn,234503.0,135393.0,0.5773614836483968
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00012383400000000002,0.0037279220000000003,30.104187864399112,bottle_conn,234503.0,87583.45,0.3734854138326588
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00012383400000000002,0.008225652,66.42482678424341,bottle_conn,234503.0,88637.27,0.37797925826108836
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00012383400000000002,0.002767092,22.34517176219778,bottle_conn,234503.0,135393.0,0.5773614836483968
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00012383400000000002,0.002480116,20.02774682235896,bottle_conn,234503.0,87583.72,0.37348656520385665
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00012383400000000002,0.00617348,49.85286754849233,bottle_conn,234503.0,88636.85,0.3779774672392251
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00012383400000000002,0.115134129,929.7456998885604,total_conn,3790.0,4078.0,1.0759894459102903
LPnetlib/lpi_gosh,cols,natural_order,metis,parts,8,0.00012383400000000002,0.029235327000000002,236.08481515577301,total_conn,3790.0,1223.0,0.32269129287598947
LPnetlib/lpi_gosh,cols,natural_order,kahypar,parts,8,0.00012383400000000002,3.8095256510000004,30763.164001808873,total_conn,3790.0,559.0,0.1474934036939314
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,8,0.00012383400000000002,1.833e-6,0.014802073743882939,total_conn,3790.0,4893.0,1.291029023746702
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,8,0.00012383400000000002,0.084485085,682.2446581714229,total_conn,3790.0,3719.0,0.9812664907651715
LPnetlib/lpi_gosh,cols,natural_order,split_conn__dynamic,parts,8,0.00012383400000000002,0.544026315,4393.190198168515,total_conn,3790.0,3719.0,0.9812664907651715
LPnetlib/lpi_gosh,cols,natural_order,split_conn__trans,parts,8,0.00012383400000000002,0.44002771,3553.3674919650493,total_conn,3790.0,3719.0,0.9812664907651715
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00012383400000000002,0.09485529300000001,765.9874751683705,total_hypercut,3790.0,3088.0,0.8147757255936675
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,8,0.00012383400000000002,1.8510000000000002e-6,0.01494742962352827,total_hypercut,3790.0,2821.0,0.7443271767810027
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,8,0.00012383400000000002,0.09295535,750.64481483276,total_hypercut,3790.0,2614.0,0.6897097625329816
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,16,0.00012383400000000002,1.176e-6,0.009496584136828334,bottle_conn,234503.0,104603.0,0.44606252372037886
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,16,0.00012383400000000002,0.000662052,5.346286157275061,bottle_conn,234503.0,147963.0,0.6309642094130992
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,16,0.00012383400000000002,0.000558619,4.511030896199751,bottle_conn,234503.0,131676.0,0.5615109401585481
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00012383400000000002,0.004417922,35.67616325080349,bottle_conn,234503.0,71142.0,0.3033735176095828
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00012383400000000002,0.0037647970000000003,30.40196553450587,bottle_conn,234503.0,47548.05,0.2027609454889703
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00012383400000000002,0.009542793,77.06117059935073,bottle_conn,234503.0,47471.75,0.20243557651714478
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,16,0.00012383400000000002,3.944e-6,0.03184908829562155,total_conn,3790.0,6146.0,1.6216358839050131
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,16,0.00012383400000000002,0.15451414100000002,1247.7521601498781,total_conn,3790.0,4446.0,1.1730870712401056
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,16,0.00012383400000000002,3.902e-6,0.03150992457644911,total_hypercut,3790.0,3317.0,0.8751978891820581
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,16,0.00012383400000000002,0.17807229500000002,1437.9919488993328,total_hypercut,3790.0,2704.0,0.7134564643799473
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,32,0.00012383400000000002,1.5300000000000002e-6,0.01235524976985319,bottle_conn,234503.0,76604.0,0.32666533050749885
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,32,0.00012383400000000002,0.000667791,5.392630456901981,bottle_conn,234503.0,74037.0,0.31571877545276605
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,32,0.00012383400000000002,0.0005438810000000001,4.392016732076812,bottle_conn,234503.0,66453.9,0.28338187571161133
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00012383400000000002,0.004872881,39.35010578677907,bottle_conn,234503.0,39627.0,0.16898291279855696
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00012383400000000002,0.004597609,37.127194470016306,bottle_conn,234503.0,27922.4,0.11907054493972359
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00012383400000000002,0.0115478,93.25225705379782,bottle_conn,234503.0,27813.51,0.11860620119998465
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,32,0.00012383400000000002,8.363000000000001e-6,0.06753395674855048,total_conn,3790.0,7417.0,1.9569920844327178
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,32,0.00012383400000000002,0.34683858100000003,2800.8348353440897,total_conn,3790.0,5675.0,1.4973614775725594
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,32,0.00012383400000000002,8.298000000000001e-6,0.06700906051649788,total_hypercut,3790.0,3353.0,0.8846965699208443
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,32,0.00012383400000000002,0.364382244,2942.505644653326,total_hypercut,3790.0,2970.0,0.783641160949868
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,64,0.00012383400000000002,2.198e-6,0.017749567970024385,bottle_conn,234503.0,47128.0,0.20096971040882206
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,64,0.00012383400000000002,0.0006871480000000001,5.548944554807242,bottle_conn,234503.0,61966.0,0.26424395423512703
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,64,0.00012383400000000002,0.0007757990000000001,6.264830337387147,bottle_conn,234503.0,50925.0,0.21716140092024408
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00012383400000000002,0.006750150000000001,54.509666165996414,bottle_conn,234503.0,22862.0,0.09749129009010546
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00012383400000000002,0.006058284000000001,48.922622220068796,bottle_conn,234503.0,17028.37,0.07261472134684843
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00012383400000000002,0.016269618,131.38247977130672,bottle_conn,234503.0,16960.64,0.07232589774970896
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,64,0.00012383400000000002,2.0502e-5,0.16556034691603275,total_conn,3790.0,9706.0,2.5609498680738785
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,64,0.00012383400000000002,0.7015534870000001,5665.273567840819,total_conn,3790.0,7568.0,1.9968337730870713
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,64,0.00012383400000000002,2.0809e-5,0.16803947219665033,total_hypercut,3790.0,3439.0,0.9073878627968338
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,64,0.00012383400000000002,0.734765302,5933.469822504319,total_hypercut,3790.0,3131.0,0.8261213720316622
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00012383400000000002,0.009844007,79.493572039989,bottle_conn,234503.0,21436.0,0.09141034443056166
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00012383400000000002,0.009068083000000001,73.227732286771,bottle_conn,234503.0,21436.0,0.09141034443056166
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00012383400000000002,0.007228522,58.37267632475733,bottle_conn,234503.0,21436.0,0.09141034443056166
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00012383400000000002,0.006660954,53.789379330393906,bottle_conn,234503.0,21436.0,0.09141034443056166
LPnetlib/lpi_gosh,cols,natural_order,metis__plaid,parts,128,0.00012383400000000002,0.21224805900000002,1713.9724066088472,bottle_conn,234503.0,30759.0,0.13116676545715833
LPnetlib/lpi_gosh,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00012383400000000002,8.860509173,71551.50583038582,bottle_conn,234503.0,7833.02,0.03340264303654964
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,128,0.00012383400000000002,3.546e-6,0.028635108290130332,bottle_conn,234503.0,26964.0,0.11498360362127563
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,128,0.00012383400000000002,0.000583631,4.713010966293586,bottle_conn,234503.0,39633.0,0.16900849882517494
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,128,0.00012383400000000002,0.0006174510000000001,4.986118513493871,bottle_conn,234503.0,31236.66,0.13320366903621703
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00012383400000000002,0.011236383,90.73746305538059,bottle_conn,234503.0,13542.0,0.05774766207681778
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00012383400000000002,0.010417231,84.12254308186765,bottle_conn,234503.0,11375.48,0.04850888901208087
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00012383400000000002,0.023537587000000002,190.07370350630683,bottle_conn,234503.0,11307.79,0.048220235988452174
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00012383400000000002,0.005665888,45.75389634510715,bottle_conn,234503.0,14300.0,0.06098003010622465
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00012383400000000002,0.00509493,41.14322399341053,bottle_conn,234503.0,11833.59,0.050462424787742585
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00012383400000000002,0.014792208000000001,119.45191142981733,bottle_conn,234503.0,11985.7,0.051111073205886495
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00012383400000000002,0.0034423030000000003,27.797721142820226,bottle_conn,234503.0,14300.0,0.06098003010622465
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00012383400000000002,0.002843768,22.9643555081803,bottle_conn,234503.0,11831.42,0.050453171174782416
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00012383400000000002,0.008310203,67.10760372757078,bottle_conn,234503.0,11985.74,0.05111124377939728
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00012383400000000002,1.351336563,10912.484156209117,total_conn,3790.0,12262.0,3.2353562005277046
LPnetlib/lpi_gosh,cols,natural_order,metis,parts,128,0.00012383400000000002,0.21253560600000002,1716.2944425602013,total_conn,3790.0,8457.0,2.2313984168865435
LPnetlib/lpi_gosh,cols,natural_order,kahypar,parts,128,0.00012383400000000002,8.860300418000001,71549.82006557165,total_conn,3790.0,4930.0,1.3007915567282322
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,128,0.00012383400000000002,7.191700000000001e-5,0.5807532664696287,total_conn,3790.0,12623.0,3.330606860158311
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,128,0.00012383400000000002,1.145165905,9247.588747839849,total_conn,3790.0,10361.0,2.7337730870712402
LPnetlib/lpi_gosh,cols,natural_order,split_conn__dynamic,parts,128,0.00012383400000000002,1.0132617640000001,8182.419723177803,total_conn,3790.0,10361.0,2.7337730870712402
LPnetlib/lpi_gosh,cols,natural_order,split_conn__trans,parts,128,0.00012383400000000002,0.539496159,4356.607708706817,total_conn,3790.0,10361.0,2.7337730870712402
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00012383400000000002,1.3989640600000002,11297.091751861362,total_hypercut,3790.0,3616.0,0.9540897097625329
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,128,0.00012383400000000002,7.2135e-5,0.5825136876786665,total_hypercut,3790.0,3566.0,0.9408970976253298
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,128,0.00012383400000000002,1.456692989,11763.271710515688,total_hypercut,3790.0,3367.0,0.8883905013192612
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,256,0.00012383400000000002,6.649e-6,0.05369284687565611,bottle_conn,234503.0,18764.0,0.08001603391001394
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,256,0.00012383400000000002,0.000817179,6.59898735403847,bottle_conn,234503.0,25415.0,0.1083781444160629
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,256,0.00012383400000000002,0.000867214,7.003036322819257,bottle_conn,234503.0,20879.0,0.08903510829285766
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00012383400000000002,0.025249796,203.90035046917646,bottle_conn,234503.0,7881.0,0.033607245962738216
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00012383400000000002,0.023784233000000002,192.0654505224736,bottle_conn,234503.0,6901.31,0.029429516893174076
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00012383400000000002,0.044191001,356.85676793126277,bottle_conn,234503.0,6870.62,0.029298644367023022
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,256,0.00012383400000000002,0.000146434,1.1825023822213607,total_conn,3790.0,14707.0,3.8804749340369393
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,256,0.00012383400000000002,1.8496045870000002,14936.161207745852,total_conn,3790.0,12859.0,3.39287598944591
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,256,0.00012383400000000002,0.00014575000000000002,1.1769788587948382,total_hypercut,3790.0,3631.0,0.9580474934036939
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,256,0.00012383400000000002,2.796102465,22579.44074325306,total_hypercut,3790.0,3499.0,0.9232189973614776
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,512,0.00012383400000000002,1.2062e-5,0.09740459001566612,bottle_conn,234503.0,15722.0,0.06704391841468979
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,512,0.00012383400000000002,0.0014368850000000002,11.603315729121242,bottle_conn,234503.0,15956.0,0.06804177345279165
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,512,0.00012383400000000002,0.00137519,11.105108451636868,bottle_conn,234503.0,13542.0,0.05774766207681778
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00012383400000000002,0.081208165,655.7824587754574,bottle_conn,234503.0,4494.0,0.019163933936879273
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00012383400000000002,0.078935763,637.4320703522457,bottle_conn,234503.0,4059.29,0.01731018366502774
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00012383400000000002,0.11726805400000001,946.9778413036806,bottle_conn,234503.0,4012.42,0.017110314153763493
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,512,0.00012383400000000002,0.000763044,6.161829546005135,total_conn,3790.0,17052.0,4.499208443271768
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,512,0.00012383400000000002,3.2747600890000004,26444.757409112197,total_conn,3790.0,14583.0,3.8477572559366755
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,512,0.00012383400000000002,0.0007619160000000001,6.1527205775473615,total_hypercut,3790.0,3643.0,0.9612137203166227
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,512,0.00012383400000000002,5.5248558260000005,44615.01547232585,total_hypercut,3790.0,3611.0,0.9527704485488127
LPnetlib/lpi_gosh,cols,natural_order,split_equal__split_equal,parts,1024,0.00012383400000000002,2.2835e-5,0.1844000839833971,bottle_conn,234503.0,9430.0,0.040212705167950946
LPnetlib/lpi_gosh,cols,natural_order,balance_work__split_equal,parts,1024,0.00012383400000000002,0.004402282,35.54986514204499,bottle_conn,234503.0,9335.0,0.03980759307983267
LPnetlib/lpi_gosh,cols,natural_order,balance_work__map_local,parts,1024,0.00012383400000000002,0.004512993,36.443892630456894,bottle_conn,234503.0,8361.88,0.03565788070941523
LPnetlib/lpi_gosh,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00012383400000000002,0.28142168100000003,2272.5719996123844,bottle_conn,234503.0,2704.0,0.011530769329177026
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00012383400000000002,0.278206781,2246.610631975063,bottle_conn,234503.0,2522.46,0.01075662145047185
LPnetlib/lpi_gosh,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00012383400000000002,0.359248493,2901.0489284041537,bottle_conn,234503.0,2495.3,0.01064080203664772
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,1024,0.00012383400000000002,0.0037242670000000003,30.074672545504463,total_conn,3790.0,21475.0,5.66622691292876
LPnetlib/lpi_gosh,cols,natural_order,split_conn__convex,parts,1024,0.00012383400000000002,6.281449856,50724.75940371787,total_conn,3790.0,17887.0,4.719525065963061
LPnetlib/lpi_gosh,cols,natural_order,balance_work,parts,1024,0.00012383400000000002,0.0037199760000000003,30.040021318862344,total_hypercut,3790.0,3650.0,0.9630606860158312
LPnetlib/lpi_gosh,cols,natural_order,split_hypercut__convex,parts,1024,0.00012383400000000002,10.68511988,86285.83329295668,total_hypercut,3790.0,3631.0,0.9580474934036939
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,2,0.00012383400000000002,9.043000000000001e-6,0.07302517886848522,cache,3790.0,60159.0,15.873087071240105
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00012383400000000002,0.000776609,6.271371351971187,cache,3790.0,58518.0,15.440105540897097
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,2,0.00012383400000000002,0.019195503000000003,155.0099568777557,cache,3790.0,58518.0,15.440105540897097
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,4,0.00012383400000000002,5.456e-6,0.04405898218582941,cache,3790.0,39089.0,10.31372031662269
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00012383400000000002,0.000893261,7.213374355992698,cache,3790.0,37598.0,9.920316622691292
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,4,0.00012383400000000002,0.020156402,162.76953017749565,cache,3790.0,37598.0,9.920316622691292
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,8,0.00012383400000000002,3.892e-6,0.031429171309979485,cache,3790.0,28272.0,7.459630606860158
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00012383400000000002,0.001127016,9.101022336353504,cache,3790.0,26977.0,7.117941952506596
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,8,0.00012383400000000002,0.020499973,165.54397822891934,cache,3790.0,26977.0,7.117941952506596
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,16,0.00012383400000000002,3.056e-6,0.024678198233118526,cache,3790.0,22609.0,5.965435356200528
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00012383400000000002,0.0015995780000000002,12.917114847295572,cache,3790.0,21705.0,5.726912928759894
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,16,0.00012383400000000002,0.020318506,164.07857292827492,cache,3790.0,21705.0,5.726912928759894
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,32,0.00012383400000000002,2.5360000000000004e-6,0.020479028376697836,cache,3790.0,19432.0,5.127176781002639
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00012383400000000002,0.0024948,20.146324918842964,cache,3790.0,18523.0,4.887335092348285
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,32,0.00012383400000000002,0.020675401000000003,166.96061663194277,cache,3790.0,18523.0,4.887335092348285
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,64,0.00012383400000000002,2.143e-6,0.017305425004441426,cache,3790.0,17293.0,4.562796833773087
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00012383400000000002,0.004378952,35.361467771371345,cache,3790.0,16703.0,4.40712401055409
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,64,0.00012383400000000002,0.022972056,185.50685595232324,cache,3790.0,16703.0,4.40712401055409
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,128,0.00012383400000000002,2.058e-6,0.016619022239449582,cache,3790.0,14841.0,3.9158311345646437
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00012383400000000002,0.0077247670000000004,62.38001679667942,cache,3790.0,14259.0,3.762269129287599
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,128,0.00012383400000000002,0.028528032000000002,230.37317699500943,cache,3790.0,14259.0,3.762269129287599
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00012383400000000002,0.034112364,275.46848200009686,cache,3790.0,13137.0,3.46622691292876
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,256,0.00012383400000000002,2.0160000000000003e-6,0.016279858520277146,cache,3790.0,12448.0,3.2844327176781003
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00012383400000000002,0.014568280000000001,117.64361968441622,cache,3790.0,12014.0,3.169920844327177
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,256,0.00012383400000000002,0.031957937,258.0707802380606,cache,3790.0,12014.0,3.169920844327177
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,512,0.00012383400000000002,1.975e-6,0.015948770127751664,cache,3790.0,10632.0,2.8052770448548814
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00012383400000000002,0.027845069,224.8580276822197,cache,3790.0,9957.0,2.6271767810026385
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,512,0.00012383400000000002,0.036391070000000005,293.86977728249104,cache,3790.0,9957.0,2.6271767810026385
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,1024,0.00012383400000000002,2.012e-6,0.01624755721368929,cache,3790.0,9475.0,2.5
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00012383400000000002,0.053941166000000006,435.5925351680475,cache,3790.0,8538.0,2.2527704485488127
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,1024,0.00012383400000000002,0.039220332000000004,316.7169921023305,cache,3790.0,8538.0,2.2527704485488127
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,2048,0.00012383400000000002,1.9480000000000002e-6,0.015730736308283668,cache,3790.0,8866.0,2.3393139841688653
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00012383400000000002,0.10340228300000001,835.0072112666957,cache,3790.0,7897.0,2.083641160949868
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,2048,0.00012383400000000002,0.037911207,306.14538010562524,cache,3790.0,7897.0,2.083641160949868
LPnetlib/lpi_gosh,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00012383400000000002,0.029421489000000002,237.58813411502493,cache,3790.0,6495.0,1.7137203166226913
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,4096,0.00012383400000000002,3.0320000000000004e-6,0.024484390393591418,cache,3790.0,7259.0,1.9153034300791556
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00012383400000000002,0.18969796,1531.8729912624963,cache,3790.0,6620.0,1.7467018469656992
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,4096,0.00012383400000000002,0.028604597000000002,230.99146437973414,cache,3790.0,6620.0,1.7467018469656992
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,8192,0.00012383400000000002,1.94e-6,0.015666133695107966,cache,3790.0,4975.0,1.312664907651715
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00012383400000000002,0.311213024,2513.1468255890945,cache,3790.0,4972.0,1.3118733509234828
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,8192,0.00012383400000000002,0.018163994000000003,146.68018476347368,cache,3790.0,4972.0,1.3118733509234828
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,16384,0.00012383400000000002,1.928e-6,0.01556922977534441,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00012383400000000002,0.36827229300000003,2973.9190610010173,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,16384,0.00012383400000000002,0.010409808000000001,84.06259993216726,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,32768,0.00012383400000000002,1.9310000000000002e-6,0.0155934557552853,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00012383400000000002,0.368395517,2974.9141350517625,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,32768,0.00012383400000000002,0.010431272,84.23592874331766,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_equal,vertices,65536,0.00012383400000000002,1.97e-6,0.01590839349451685,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00012383400000000002,0.36839222000000005,2974.8875106998075,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,natural_order,chunk_conn__convex,vertices,65536,0.00012383400000000002,0.010417066,84.1212106529709,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,2,0.00012302800000000002,8.860000000000001e-7,0.007201612641024807,bottle_conn,137873.0,240793.0,1.746484083177997
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,2,0.00012302800000000002,0.000503534,4.092840654160028,bottle_conn,137873.0,245241.0,1.7787456572352818
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,2,0.00012302800000000002,0.0007728020000000001,6.2815131514777125,bottle_conn,137873.0,192666.0,1.3974164629767976
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.00012302800000000002,0.003909251,31.775295054784273,bottle_conn,137873.0,199075.0,1.4439012714599668
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.00012302800000000002,0.004009703,32.59179211236466,bottle_conn,137873.0,173749.88,1.2602168662464732
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00012302800000000002,0.008380635,68.11973697044576,bottle_conn,137873.0,173690.32,1.2597848744859401
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,2,0.00012302800000000002,4.800000000000001e-7,0.0039015508664694215,total_conn,13455.0,2051.0,0.15243403939056113
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,2,0.00012302800000000002,0.009909797000000001,80.54911889976266,total_conn,13455.0,2008.0,0.14923820141211447
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,2,0.00012302800000000002,4.81e-7,0.003909679097441232,total_hypercut,13455.0,2051.0,0.15243403939056113
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,2,0.00012302800000000002,0.01614789,131.25377962740188,total_hypercut,13455.0,2008.0,0.14923820141211447
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,4,0.00012302800000000002,9.130000000000001e-7,0.007421074877263712,bottle_conn,137873.0,384783.0,2.790851000558485
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,4,0.00012302800000000002,0.000506275,4.115120135253763,bottle_conn,137873.0,395716.0,2.8701486150297737
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,4,0.00012302800000000002,0.0007816320000000001,6.353285430958806,bottle_conn,137873.0,341049.0,2.4736460365698867
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.00012302800000000002,0.004169341,33.88936664824267,bottle_conn,137873.0,240371.0,1.7434232953515192
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.00012302800000000002,0.004179026000000001,33.96808856520467,bottle_conn,137873.0,209360.45,1.5185021722889906
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00012302800000000002,0.008542433,69.43486848522286,bottle_conn,137873.0,209326.11,1.5182531024928738
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,4,0.00012302800000000002,1.0980000000000001e-6,0.008924797607048802,total_conn,13455.0,7294.0,0.5421033073206987
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,4,0.00012302800000000002,0.014259729,115.9063709074357,total_conn,13455.0,4107.0,0.3052396878483835
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,4,0.00012302800000000002,1.6540000000000002e-6,0.013444094027375881,total_hypercut,13455.0,7088.0,0.5267930137495355
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,4,0.00012302800000000002,0.024622756000000003,200.1394479305524,total_hypercut,13455.0,3804.0,0.2827201783723523
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,8,0.00012302800000000002,1.004e-6,0.00816074389569854,bottle_conn,137873.0,434120.0,3.148694813342714
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,8,0.00012302800000000002,0.000503795,4.094962122443671,bottle_conn,137873.0,439418.0,3.1871214813632838
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,8,0.00012302800000000002,0.0008570470000000001,6.966275969697955,bottle_conn,137873.0,382833.0,2.7767075497015368
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.00012302800000000002,0.0042064780000000005,34.19122476184283,bottle_conn,137873.0,224775.0,1.6303047007028206
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.00012302800000000002,0.004264905,34.66613291283285,bottle_conn,137873.0,165700.39,1.201833498944681
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00012302800000000002,0.008897898000000001,72.32417010761777,bottle_conn,137873.0,165674.06,1.2016425260928536
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00012302800000000002,0.004177003,33.95164515394869,bottle_conn,137873.0,246883.0,1.7906551681620042
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00012302800000000002,0.004061119,33.009713236011315,bottle_conn,137873.0,171797.69,1.246057531206255
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00012302800000000002,0.008751621000000001,71.13519686575414,bottle_conn,137873.0,177543.38,1.2877313179520284
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00012302800000000002,0.002511147,20.411182820171014,bottle_conn,137873.0,246883.0,1.7906551681620042
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00012302800000000002,0.002673696,21.73241863640797,bottle_conn,137873.0,171776.06,1.2459006476975187
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00012302800000000002,0.006164393000000001,50.105610105016744,bottle_conn,137873.0,177533.29,1.2876581346601583
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,8,0.00012302800000000002,1.698e-6,0.013801736190135578,total_conn,13455.0,12609.0,0.937123745819398
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,8,0.00012302800000000002,0.028159015000000003,228.88297785869884,total_conn,13455.0,9415.0,0.6997398736529171
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__dynamic,parts,8,0.00012302800000000002,0.041689304,338.8602919660565,total_conn,13455.0,9415.0,0.6997398736529171
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__trans,parts,8,0.00012302800000000002,0.033766941,274.46549565952466,total_conn,13455.0,9415.0,0.6997398736529171
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,8,0.00012302800000000002,1.6990000000000002e-6,0.01380986442110739,total_hypercut,13455.0,9755.0,0.7250092902266815
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,8,0.00012302800000000002,0.043870377,356.58855707643784,total_hypercut,13455.0,8278.0,0.6152359717577109
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,16,0.00012302800000000002,1.168e-6,0.009493773775075593,bottle_conn,137873.0,357727.0,2.5946124331812612
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,16,0.00012302800000000002,0.00050924,4.139220340085183,bottle_conn,137873.0,366582.0,2.6588382061752482
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,16,0.00012302800000000002,0.0008519170000000001,6.924578144812563,bottle_conn,137873.0,313094.0,2.270886975695024
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.00012302800000000002,0.004566352,37.11636375459245,bottle_conn,137873.0,158875.0,1.1523285922551914
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.00012302800000000002,0.004422093,35.94379328282992,bottle_conn,137873.0,100922.85,0.7319986509323798
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00012302800000000002,0.009586215,77.918969665442,bottle_conn,137873.0,100912.6,0.7319243071522343
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,16,0.00012302800000000002,3.941e-6,0.03203335825990831,total_conn,13455.0,16029.0,1.191304347826087
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,16,0.00012302800000000002,0.036898711,299.9212455701141,total_conn,13455.0,12582.0,0.9351170568561873
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,16,0.00012302800000000002,3.944e-6,0.032057742952823744,total_hypercut,13455.0,9990.0,0.7424749163879598
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,16,0.00012302800000000002,0.050113646000000005,407.3352895275872,total_hypercut,13455.0,9882.0,0.7344481605351171
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,32,0.00012302800000000002,1.523e-6,0.012379295770068601,bottle_conn,137873.0,212869.0,1.5439498669065008
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,32,0.00012302800000000002,0.000514095,4.178682901453327,bottle_conn,137873.0,232468.0,1.6861024275964112
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,32,0.00012302800000000002,0.0008632430000000001,7.016638488799297,bottle_conn,137873.0,185315.0,1.344099279771964
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.00012302800000000002,0.00505753,41.108771986864774,bottle_conn,137873.0,94103.0,0.6825339261494273
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.00012302800000000002,0.0047287580000000004,38.43643723380043,bottle_conn,137873.0,58453.74,0.42396799953580466
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00012302800000000002,0.010565207,85.87644276099749,bottle_conn,137873.0,58436.49,0.4238428843936086
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,32,0.00012302800000000002,6.437e-6,0.052321422765549304,total_conn,13455.0,18074.0,1.3432924563359345
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,32,0.00012302800000000002,0.059937872,487.188867574861,total_conn,13455.0,15218.0,1.1310293571163137
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,32,0.00012302800000000002,6.392000000000001e-6,0.0519556523718178,total_hypercut,13455.0,10022.0,0.7448532144184318
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,32,0.00012302800000000002,0.09498643300000001,772.0716666124785,total_hypercut,13455.0,9958.0,0.740096618357488
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,64,0.00012302800000000002,2.2e-6,0.017882108137984846,bottle_conn,137873.0,140867.0,1.0217156368542064
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,64,0.00012302800000000002,0.0005287740000000001,4.297997203888546,bottle_conn,137873.0,126352.0,0.9164375911164623
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,64,0.00012302800000000002,0.0008782000000000001,7.138212439444679,bottle_conn,137873.0,107116.0,0.7769178882014608
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.00012302800000000002,0.005317968,43.22567220470137,bottle_conn,137873.0,52274.0,0.3791460256903092
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.00012302800000000002,0.004822422000000001,39.19775985954417,bottle_conn,137873.0,32249.48,0.2339071464318612
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00012302800000000002,0.012081361,98.20009266183307,bottle_conn,137873.0,32234.72,0.2338000913884517
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,64,0.00012302800000000002,1.3862e-5,0.11267353773124816,total_conn,13455.0,19964.0,1.4837606837606838
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,64,0.00012302800000000002,0.109495407,890.0039584484832,total_conn,13455.0,16512.0,1.227201783723523
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,64,0.00012302800000000002,1.3848e-5,0.1125597424976428,total_hypercut,13455.0,10090.0,0.7499070977331846
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,64,0.00012302800000000002,0.18460931500000002,1500.5471518678676,total_hypercut,13455.0,10007.0,0.7437383872166481
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,128,0.00012302800000000002,3.552e-6,0.028871476411873716,bottle_conn,137873.0,125025.0,0.9068127914820161
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,128,0.00012302800000000002,0.0006654030000000001,5.408549273336151,bottle_conn,137873.0,77005.0,0.5585212478150182
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,128,0.00012302800000000002,0.0008958830000000001,7.281943947719218,bottle_conn,137873.0,71506.0,0.5186367163984247
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.00012302800000000002,0.008667778000000001,70.45370159638456,bottle_conn,137873.0,39991.0,0.2900567913949794
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.00012302800000000002,0.007159206,58.19167994277725,bottle_conn,137873.0,30088.93,0.21823656553494883
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00012302800000000002,0.018389983000000002,149.47802939168318,bottle_conn,137873.0,30063.79,0.21805422381467002
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00012302800000000002,0.005812493,47.24528562603634,bottle_conn,137873.0,43208.0,0.313389858783083
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00012302800000000002,0.005176263,42.07386123484085,bottle_conn,137873.0,27852.0,0.20201199654754737
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00012302800000000002,0.012751507,103.64719413466852,bottle_conn,137873.0,28573.37,0.20724413046789436
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00012302800000000002,0.003079117,25.027774165230678,bottle_conn,137873.0,43208.0,0.313389858783083
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00012302800000000002,0.002720081,22.109446630035436,bottle_conn,137873.0,27886.4,0.2022615015267674
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00012302800000000002,0.00798136,64.87433754917579,bottle_conn,137873.0,28572.75,0.20723963357582703
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,128,0.00012302800000000002,5.509800000000001e-5,0.44784927008485875,total_conn,13455.0,25072.0,1.8633965068747678
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,128,0.00012302800000000002,0.19530944,1587.5202392951196,total_conn,13455.0,18241.0,1.35570419918246
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__dynamic,parts,128,0.00012302800000000002,0.12207231,992.2319309425495,total_conn,13455.0,18241.0,1.35570419918246
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__trans,parts,128,0.00012302800000000002,0.055314066,449.60550443801407,total_conn,13455.0,18241.0,1.35570419918246
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,128,0.00012302800000000002,5.5122000000000005e-5,0.4480443476281822,total_hypercut,13455.0,10136.0,0.753325901151988
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,128,0.00012302800000000002,0.344906928,2803.483174561888,total_hypercut,13455.0,10070.0,0.7484206614641398
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,256,0.00012302800000000002,6.7310000000000004e-6,0.054711122671261825,bottle_conn,137873.0,77990.0,0.5656655037607073
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,256,0.00012302800000000002,0.0006266080000000001,5.0932145527847315,bottle_conn,137873.0,52178.0,0.37844973272504406
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,256,0.00012302800000000002,0.0009086570000000001,7.385773970153136,bottle_conn,137873.0,43707.2,0.31701058220246164
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.00012302800000000002,0.011038758000000001,89.7255746659297,bottle_conn,137873.0,39991.0,0.2900567913949794
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.00012302800000000002,0.00926676,75.32236564034203,bottle_conn,137873.0,30088.8,0.21823562263822502
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00012302800000000002,0.024664947000000003,200.48238612348408,bottle_conn,137873.0,30069.87,0.21809832236913682
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,256,0.00012302800000000002,0.00010136300000000001,0.8239018759957083,total_conn,13455.0,33294.0,2.474470457079153
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,256,0.00012302800000000002,0.359873841,2925.137700360893,total_conn,13455.0,23368.0,1.7367521367521368
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,256,0.00012302800000000002,0.00010201100000000001,0.829168969665442,total_hypercut,13455.0,10165.0,0.7554812337421033
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,256,0.00012302800000000002,0.647058467,5259.440672042137,total_hypercut,13455.0,10113.0,0.7516164994425863
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,512,0.00012302800000000002,1.2122e-5,0.09853041584029651,bottle_conn,137873.0,54747.0,0.39708282259760797
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,512,0.00012302800000000002,0.000781092,6.348896186234028,bottle_conn,137873.0,40511.0,0.29382837829016556
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,512,0.00012302800000000002,0.001083535,8.807222746041552,bottle_conn,137873.0,37531.8,0.2722200866014376
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.00012302800000000002,0.015708702,127.68395812335403,bottle_conn,137873.0,39991.0,0.2900567913949794
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.00012302800000000002,0.013777239,111.98458074584646,bottle_conn,137873.0,30083.63,0.21819812436082484
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00012302800000000002,0.036965580000000005,300.46477224696815,bottle_conn,137873.0,30058.91,0.21801882892226904
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,512,0.00012302800000000002,0.000262932,2.1371720258802873,total_conn,13455.0,37166.0,2.762244518766258
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,512,0.00012302800000000002,0.0050043150000000005,40.67622817569984,total_conn,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,512,0.00012302800000000002,0.00026265800000000003,2.134944890594011,total_hypercut,13455.0,10168.0,0.75570419918246
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,512,0.00012302800000000002,0.006041304,49.10511428292746,total_hypercut,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,rcm_order,split_equal__split_equal,parts,1024,0.00012302800000000002,2.2923e-5,0.18632343856683029,bottle_conn,137873.0,51551.0,0.37390206929565617
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__split_equal,parts,1024,0.00012302800000000002,0.0010049360000000001,8.168351919888156,bottle_conn,137873.0,40511.0,0.29382837829016556
LPnetlib/lpi_gosh,rows,rcm_order,balance_work__map_local,parts,1024,0.00012302800000000002,0.0013436700000000002,10.921660109893683,bottle_conn,137873.0,37588.71,0.2726328577749088
LPnetlib/lpi_gosh,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00012302800000000002,0.024937509,202.6978330136229,bottle_conn,137873.0,39991.0,0.2900567913949794
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00012302800000000002,0.022582708,183.55746659297068,bottle_conn,137873.0,30099.31,0.21831185221181812
LPnetlib/lpi_gosh,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00012302800000000002,0.060165262000000004,489.03714601554117,bottle_conn,137873.0,30064.76,0.21806125927483988
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,1024,0.00012302800000000002,0.000474429,3.8562684917254604,total_conn,13455.0,37166.0,2.762244518766258
LPnetlib/lpi_gosh,rows,rcm_order,split_conn__convex,parts,1024,0.00012302800000000002,0.005023334,40.830819000552715,total_conn,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,rcm_order,balance_work,parts,1024,0.00012302800000000002,0.000474685,3.8583493188542444,total_hypercut,13455.0,10168.0,0.75570419918246
LPnetlib/lpi_gosh,rows,rcm_order,split_hypercut__convex,parts,1024,0.00012302800000000002,0.0060341940000000005,49.04732256071788,total_hypercut,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,2,0.00012302800000000002,4.086e-6,0.03321195175082095,cache,13455.0,68531.0,5.093348197696024
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.00012302800000000002,0.000533936,4.339955132165035,cache,13455.0,65418.0,4.861984392419175
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,2,0.00012302800000000002,0.008124937,66.04136456741554,cache,13455.0,65418.0,4.861984392419175
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,4,0.00012302800000000002,3.13e-6,0.025441362941769352,cache,13455.0,50917.0,3.7842437755481235
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.00012302800000000002,0.000569582,4.6296940533862205,cache,13455.0,46927.0,3.487699739873653
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,4,0.00012302800000000002,0.00844277,68.62478460187924,cache,13455.0,46927.0,3.487699739873653
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,8,0.00012302800000000002,2.69e-6,0.02186494131417238,cache,13455.0,41905.0,3.114455592716462
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.00012302800000000002,0.000637455,5.181381474135969,cache,13455.0,38109.0,2.832329988851728
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,8,0.00012302800000000002,0.008566007,69.62648340215235,cache,13455.0,38109.0,2.832329988851728
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,16,0.00012302800000000002,2.16e-6,0.017556978899112397,cache,13455.0,36909.0,2.74314381270903
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.00012302800000000002,0.000768002,6.242497642813018,cache,13455.0,32271.0,2.3984392419175027
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,16,0.00012302800000000002,0.008534129,69.36737165523294,cache,13455.0,32271.0,2.3984392419175027
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,32,0.00012302800000000002,2.06e-6,0.016744155801931268,cache,13455.0,34439.0,2.559568933481977
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.00012302800000000002,0.001027547,8.352139350391779,cache,13455.0,31063.0,2.308658491267187
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,32,0.00012302800000000002,0.008611606,69.99712260623598,cache,13455.0,31063.0,2.308658491267187
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,64,0.00012302800000000002,2.002e-6,0.01627271840556621,cache,13455.0,32408.0,2.408621330360461
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.00012302800000000002,0.0015273670000000002,12.414791754722502,cache,13455.0,30567.0,2.2717948717948717
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,64,0.00012302800000000002,0.008842869,71.87688168546997,cache,13455.0,30567.0,2.2717948717948717
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,128,0.00012302800000000002,1.9370000000000003e-6,0.01574438339239848,cache,13455.0,30458.0,2.2636937941285766
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.00012302800000000002,0.0024664400000000003,20.04779399811425,cache,13455.0,28982.0,2.153994797473058
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,128,0.00012302800000000002,0.008959774,72.82711252722957,cache,13455.0,28982.0,2.153994797473058
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,256,0.00012302800000000002,1.958e-6,0.015915076242806515,cache,13455.0,28894.0,2.1474544778892604
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.00012302800000000002,0.004364606,35.47652566895341,cache,13455.0,26432.0,1.9644741731698254
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,256,0.00012302800000000002,0.009818632,79.80810872321747,cache,13455.0,26432.0,1.9644741731698254
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,512,0.00012302800000000002,1.9830000000000003e-6,0.0161182820171018,cache,13455.0,25375.0,1.8859160163507989
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.00012302800000000002,0.007826263,63.613673310140776,cache,13455.0,23984.0,1.7825343738387216
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,512,0.00012302800000000002,0.011205977,91.08476932080501,cache,13455.0,23984.0,1.7825343738387216
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,1024,0.00012302800000000002,1.928e-6,0.015671229313652175,cache,13455.0,21442.0,1.5936083240431067
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.00012302800000000002,0.014053057,114.22649315602952,cache,13455.0,19801.0,1.4716462281679672
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,1024,0.00012302800000000002,0.013062643,106.176179406314,cache,13455.0,19801.0,1.4716462281679672
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,2048,0.00012302800000000002,1.957e-6,0.015906948011834704,cache,13455.0,15548.0,1.1555555555555554
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.00012302800000000002,0.02341735,190.3416295477452,cache,13455.0,15463.0,1.1492382014121145
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,2048,0.00012302800000000002,0.009851266000000001,80.07336541275157,cache,13455.0,15463.0,1.1492382014121145
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,4096,0.00012302800000000002,1.9480000000000002e-6,0.015833793933088404,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.00012302800000000002,0.029578196,240.41840881750494,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,4096,0.00012302800000000002,0.006157417,50.04890756575738,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,8192,0.00012302800000000002,1.9370000000000003e-6,0.01574438339239848,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.00012302800000000002,0.029577084000000003,240.40937022466431,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,8192,0.00012302800000000002,0.006107462,49.64286178756055,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,16384,0.00012302800000000002,2.032e-6,0.01651656533472055,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.00012302800000000002,0.029579279000000003,240.42721169164741,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,16384,0.00012302800000000002,0.006149711,49.98627141788861,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,32768,0.00012302800000000002,1.99e-6,0.016175179633904475,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.00012302800000000002,0.029581385,240.44432974607406,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,32768,0.00012302800000000002,0.006161174,50.07944532951848,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_equal,vertices,65536,0.00012302800000000002,1.981e-6,0.016102025555158175,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.00012302800000000002,0.029576737000000002,240.40654972851706,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,rcm_order,chunk_conn__convex,vertices,65536,0.00012302800000000002,0.006123224,49.77097896413824,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,2,0.000134773,8.750000000000001e-7,0.0064923983290421676,bottle_conn,234503.0,251086.0,1.0707155132343722
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,2,0.000134773,0.000440922,3.271590006900492,bottle_conn,234503.0,238852.0,1.0185456049602777
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,2,0.000134773,0.00079613,5.907192093371818,bottle_conn,234503.0,232776.0,0.9926354886717867
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000134773,0.0036853240000000002,27.344675862375997,bottle_conn,234503.0,195500.0,0.8336780339697146
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000134773,0.003719154,27.595690531486277,bottle_conn,234503.0,195150.28,0.832186709764907
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000134773,0.007916121,58.736698003309264,bottle_conn,234503.0,195128.14,0.8320922973266867
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,2,0.000134773,5.05e-7,0.003747041321332908,total_conn,3790.0,1551.0,0.4092348284960422
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,2,0.000134773,0.032132628,238.42036609706693,total_conn,3790.0,822.0,0.21688654353562006
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,2,0.000134773,5.02e-7,0.003724781669919049,total_hypercut,3790.0,1551.0,0.4092348284960422
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,2,0.000134773,0.029032019000000003,215.4142075935091,total_hypercut,3790.0,822.0,0.21688654353562006
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,4,0.000134773,9.070000000000001e-7,0.0067298346107899955,bottle_conn,234503.0,208843.0,0.8905770928303689
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,4,0.000134773,0.000441367,3.2748918551935478,bottle_conn,234503.0,203629.0,0.86834283569933
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,4,0.000134773,0.000680764,5.051189778368071,bottle_conn,234503.0,191862.0,0.8181643731636695
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000134773,0.0038316820000000003,28.430635216252515,bottle_conn,234503.0,156911.0,0.669121503776071
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000134773,0.0037754950000000002,28.01373420492235,bottle_conn,234503.0,148664.29,0.6339547468475883
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000134773,0.008046392000000001,59.70329368642088,bottle_conn,234503.0,148580.58,0.6335977791328895
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,4,0.000134773,1.2700000000000001e-6,0.009423252431866917,total_conn,3790.0,3573.0,0.9427440633245383
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,4,0.000134773,0.046894601,347.952490483999,total_conn,3790.0,2139.0,0.5643799472295514
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,4,0.000134773,1.274e-6,0.009452931967085396,total_hypercut,3790.0,2902.0,0.7656992084432718
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,4,0.000134773,0.049787896000000005,369.42040319648595,total_hypercut,3790.0,2139.0,0.5643799472295514
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,8,0.000134773,1.007e-6,0.007471822991251957,bottle_conn,234503.0,174192.0,0.7428135247736702
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,8,0.000134773,0.000491145,3.644238831219903,bottle_conn,234503.0,190717.0,0.8132817064174019
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,8,0.000134773,0.0005598560000000001,4.154066467319122,bottle_conn,234503.0,166527.0,0.71012737576918
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000134773,0.004295041,31.868705156077258,bottle_conn,234503.0,115592.0,0.4929233314712392
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000134773,0.0037020570000000004,27.468832778078696,bottle_conn,234503.0,94983.7,0.4050425794126301
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000134773,0.008664361,64.28855186127785,bottle_conn,234503.0,94875.6,0.40458160449972924
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000134773,0.003944352,29.266633524519005,bottle_conn,234503.0,119295.0,0.5087141742323126
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000134773,0.0035614600000000002,26.42561937480059,bottle_conn,234503.0,94768.19,0.4041235719798894
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000134773,0.008347696,61.93893435628798,bottle_conn,234503.0,102325.79,0.4363517311079176
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000134773,0.002804113,20.806192635023336,bottle_conn,234503.0,119295.0,0.5087141742323126
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000134773,0.002769231,20.547372248150594,bottle_conn,234503.0,94768.21,0.4041236572666448
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000134773,0.0057594330000000004,42.734323640491795,bottle_conn,234503.0,102325.59,0.43635087824036367
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,8,0.000134773,1.9710000000000003e-6,0.014624590978905273,total_conn,3790.0,5604.0,1.4786279683377308
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,8,0.000134773,0.112080153,831.6217120639891,total_conn,3790.0,4078.0,1.0759894459102903
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__dynamic,parts,8,0.000134773,0.537683892,3989.5520022556443,total_conn,3790.0,4078.0,1.0759894459102903
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__trans,parts,8,0.000134773,0.43762959500000004,3247.1607443627436,total_conn,3790.0,4078.0,1.0759894459102903
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,8,0.000134773,1.984e-6,0.014721049468365324,total_hypercut,3790.0,3315.0,0.8746701846965699
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,8,0.000134773,0.09238592400000001,685.492821262419,total_hypercut,3790.0,3088.0,0.8147757255936675
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,16,0.000134773,1.1630000000000001e-6,0.008629324864772619,bottle_conn,234503.0,117564.0,0.5013326055530206
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,16,0.000134773,0.00044465600000000003,3.299295853026942,bottle_conn,234503.0,138464.0,0.5904572649390413
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,16,0.000134773,0.000774451,5.746336432371469,bottle_conn,234503.0,110792.0,0.4724545101768421
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000134773,0.004562663000000001,33.85442929963717,bottle_conn,234503.0,71966.0,0.30688733193178763
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000134773,0.0042625070000000004,31.627306656377762,bottle_conn,234503.0,59595.67,0.2541360664895545
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000134773,0.010059219000000001,74.63823614522197,bottle_conn,234503.0,59524.23,0.25383142219928956
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,16,0.000134773,2.883e-6,0.021391525008718364,total_conn,3790.0,7130.0,1.8812664907651715
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,16,0.000134773,0.17711754000000002,1314.1915665600677,total_conn,3790.0,5709.0,1.5063324538258576
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,16,0.000134773,2.888e-6,0.02142862442774146,total_hypercut,3790.0,3516.0,0.9277044854881267
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,16,0.000134773,0.185748882,1378.2351212780009,total_hypercut,3790.0,3379.0,0.89155672823219
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,32,0.000134773,1.522e-6,0.01129306315063106,bottle_conn,234503.0,96123.0,0.40990093943361067
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,32,0.000134773,0.0004928210000000001,3.656674556476446,bottle_conn,234503.0,88137.0,0.3758459380050575
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,32,0.000134773,0.0008206460000000001,6.089097964725872,bottle_conn,234503.0,72928.1,0.3109900512999834
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000134773,0.004676988,34.7027075156003,bottle_conn,234503.0,43882.0,0.18712767000848604
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000134773,0.004239673,31.457881029583078,bottle_conn,234503.0,33607.0,0.14331159942516727
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000134773,0.01185973,87.99781855416144,bottle_conn,234503.0,33517.52,0.14293002648153755
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,32,0.000134773,8.874e-6,0.0658440488821945,total_conn,3790.0,8642.0,2.2802110817941954
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,32,0.000134773,0.33136569600000004,2458.6949611569084,total_conn,3790.0,7223.0,1.9058047493403694
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,32,0.000134773,8.965e-6,0.06651925830841489,total_hypercut,3790.0,3592.0,0.9477572559366755
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,32,0.000134773,0.358156845,2657.4821737291595,total_hypercut,3790.0,3539.0,0.9337730870712401
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,64,0.000134773,2.2e-6,0.016323744370163165,bottle_conn,234503.0,60308.0,0.2571736822130207
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,64,0.000134773,0.000505067,3.747538453547817,bottle_conn,234503.0,67770.0,0.2889941706502689
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,64,0.000134773,0.000582124,4.319292439880392,bottle_conn,234503.0,58825.0,0.250849669300606
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000134773,0.006264892,46.48477068849102,bottle_conn,234503.0,28329.0,0.1208044246768698
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000134773,0.005653759,41.95023483932242,bottle_conn,234503.0,23164.21,0.09878001560747623
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000134773,0.015720142,116.64162703212067,bottle_conn,234503.0,23122.67,0.0986028750165243
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,64,0.000134773,1.9308000000000002e-5,0.14326311649959564,total_conn,3790.0,11578.0,3.054881266490765
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,64,0.000134773,0.648316587,4810.433744147567,total_conn,3790.0,9050.0,2.387862796833773
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,64,0.000134773,1.9195000000000002e-5,0.1424246696296736,total_hypercut,3790.0,3617.0,0.954353562005277
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,64,0.000134773,0.710400848,5271.091746863244,total_hypercut,3790.0,3606.0,0.9514511873350924
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,128,0.000134773,3.5600000000000002e-6,0.026414786344445846,bottle_conn,234503.0,51642.0,0.22021893110109467
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,128,0.000134773,0.000562313,4.172297121827072,bottle_conn,234503.0,45524.0,0.1941297126262777
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,128,0.000134773,0.0006468740000000001,4.799729916229512,bottle_conn,234503.0,41532.04,0.1771066468232816
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000134773,0.009947553000000001,73.80968740029532,bottle_conn,234503.0,20524.0,0.0875212683846262
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000134773,0.008539247,63.36022051894667,bottle_conn,234503.0,19070.64,0.08132365044370435
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000134773,0.025004681,185.5318275915799,bottle_conn,234503.0,19036.06,0.0811761896436293
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000134773,0.006715454,49.82788837526804,bottle_conn,234503.0,21436.0,0.09141034443056166
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000134773,0.005389652,39.99059158733574,bottle_conn,234503.0,19206.54,0.08190317394660196
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000134773,0.016885219,125.28636299555548,bottle_conn,234503.0,19751.61,0.08422753653471385
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000134773,0.0037345140000000004,27.709659946725235,bottle_conn,234503.0,21436.0,0.09141034443056166
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000134773,0.003268936,24.25512528473804,bottle_conn,234503.0,19207.6,0.0819076941446378
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000134773,0.008226515,61.03978541696037,bottle_conn,234503.0,19751.59,0.08422745124795845
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,128,0.000134773,7.488e-5,0.5556008992899171,total_conn,3790.0,16221.0,4.279947229551452
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,128,0.000134773,1.327674609,9851.191329123785,total_conn,3790.0,12262.0,3.2353562005277046
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__dynamic,parts,128,0.000134773,0.852263674,6323.697431978215,total_conn,3790.0,12262.0,3.2353562005277046
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__trans,parts,128,0.000134773,0.435226096,3229.3270610582235,total_conn,3790.0,12262.0,3.2353562005277046
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,128,0.000134773,7.452600000000001e-5,0.5529742604230818,total_hypercut,3790.0,3634.0,0.9588390501319262
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,128,0.000134773,1.4074287550000002,10442.957825380456,total_hypercut,3790.0,3616.0,0.9540897097625329
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,256,0.000134773,6.717e-6,0.04983935951562998,bottle_conn,234503.0,43712.0,0.1864027325876428
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,256,0.000134773,0.0006541310000000001,4.853576012999636,bottle_conn,234503.0,40320.0,0.17193809887293554
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,256,0.000134773,0.0007282380000000001,5.403441342108583,bottle_conn,234503.0,37979.0,0.16195528415414728
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000134773,0.015029264,111.51539254895268,bottle_conn,234503.0,15862.0,0.06764092570244304
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000134773,0.0128237,95.15036394530061,bottle_conn,234503.0,15107.52,0.0644235681419854
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000134773,0.034844294000000005,258.5406127340046,bottle_conn,234503.0,15086.09,0.06433218338358145
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,256,0.000134773,0.000163114,1.2102869269067247,total_conn,3790.0,24568.0,6.482321899736148
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,256,0.000134773,2.566065457,19039.907525988143,total_conn,3790.0,18412.0,4.858047493403694
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,256,0.000134773,0.000162422,1.205152367313928,total_hypercut,3790.0,3656.0,0.9646437994722955
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,256,0.000134773,2.790330564,20703.928561358727,total_hypercut,3790.0,3634.0,0.9588390501319262
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,512,0.000134773,1.2144000000000001e-5,0.09010706892330067,bottle_conn,234503.0,30133.0,0.12849729001334737
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,512,0.000134773,0.0007580060000000001,5.6243164432045,bottle_conn,234503.0,25564.0,0.10901353074374315
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,512,0.000134773,0.00083611,6.2038390478805105,bottle_conn,234503.0,25498.0,0.10873208445094519
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000134773,0.021662553,160.73362617141416,bottle_conn,234503.0,8650.0,0.03688652170761142
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000134773,0.018628818000000002,138.22366497740646,bottle_conn,234503.0,8109.44,0.03458139128284073
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000134773,0.062889018,466.62920614663176,bottle_conn,234503.0,8102.7,0.03455264964627318
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,512,0.000134773,0.000276989,2.055226195157784,total_conn,3790.0,38436.0,10.141424802110818
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,512,0.000134773,4.989709380000001,37023.06381842061,total_conn,3790.0,28337.0,7.476781002638522
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,512,0.000134773,0.000276263,2.04983935951563,total_hypercut,3790.0,3656.0,0.9646437994722955
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,512,0.000134773,5.547260039,41160.0249233897,total_hypercut,3790.0,3651.0,0.9633245382585752
LPnetlib/lpi_gosh,cols,rcm_order,split_equal__split_equal,parts,1024,0.000134773,2.29e-5,0.1699153391257893,bottle_conn,234503.0,18625.0,0.07942329096003037
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__split_equal,parts,1024,0.000134773,0.0014828200000000001,11.002352103166064,bottle_conn,234503.0,13340.0,0.056886265847345234
LPnetlib/lpi_gosh,cols,rcm_order,balance_work__map_local,parts,1024,0.000134773,0.0018694430000000001,13.871049839359516,bottle_conn,234503.0,13200.61,0.056291859805631485
LPnetlib/lpi_gosh,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000134773,0.030344037,225.1492287030785,bottle_conn,234503.0,5216.0,0.022242785806578166
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000134773,0.026184946,194.28925675023928,bottle_conn,234503.0,4918.32,0.020973377739303974
LPnetlib/lpi_gosh,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000134773,0.09071053100000001,673.061599875346,bottle_conn,234503.0,4917.75,0.020970947066775266
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,1024,0.000134773,0.001026336,7.615293864498082,total_conn,3790.0,46625.0,12.302110817941953
LPnetlib/lpi_gosh,cols,rcm_order,split_conn__convex,parts,1024,0.000134773,7.185562887000001,53316.0416923271,total_conn,3790.0,41645.0,10.988126649076516
LPnetlib/lpi_gosh,cols,rcm_order,balance_work,parts,1024,0.000134773,0.001023651,7.595371476482678,total_hypercut,3790.0,3656.0,0.9646437994722955
LPnetlib/lpi_gosh,cols,rcm_order,split_hypercut__convex,parts,1024,0.000134773,10.596280033000001,78623.16660607095,total_hypercut,3790.0,3656.0,0.9646437994722955
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,2,0.000134773,7.651e-6,0.05676953098914471,cache,3790.0,75811.0,20.002902374670185
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000134773,0.000822198,6.1006136243906415,cache,3790.0,74961.0,19.77862796833773
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,2,0.000134773,0.018975347,140.7948698923375,cache,3790.0,74961.0,19.77862796833773
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,4,0.000134773,5.624000000000001e-6,0.04172942651718074,cache,3790.0,63045.0,16.63456464379947
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000134773,0.000952895,7.070370178003013,cache,3790.0,61109.0,16.123746701846965
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,4,0.000134773,0.020029196000000003,148.6143070199521,cache,3790.0,61109.0,16.123746701846965
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,8,0.000134773,3.932000000000001e-6,0.02917498311976435,cache,3790.0,55376.0,14.61108179419525
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000134773,0.001136466,8.43244566790084,cache,3790.0,54345.0,14.339050131926122
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,8,0.000134773,0.02070425,153.62312926179575,cache,3790.0,54345.0,14.339050131926122
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,16,0.000134773,3.013e-6,0.022356109903318915,cache,3790.0,47531.0,12.541160949868074
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000134773,0.0016085750000000001,11.935439591016005,cache,3790.0,46353.0,12.230343007915568
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,16,0.000134773,0.02341454,173.73316613861826,cache,3790.0,46353.0,12.230343007915568
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,32,0.000134773,2.566e-6,0.019039421842653944,cache,3790.0,34664.0,9.146174142480211
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000134773,0.0025578130000000004,18.978675253945525,cache,3790.0,33393.0,8.810817941952507
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,32,0.000134773,0.030137479000000002,223.6165923441639,cache,3790.0,33393.0,8.810817941952507
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,64,0.000134773,2.15e-6,0.015952750179932182,cache,3790.0,24346.0,6.423746701846966
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000134773,0.0044210790000000005,32.80389247104391,cache,3790.0,22948.0,6.054881266490765
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,64,0.000134773,0.031993793,237.39022652905254,cache,3790.0,22948.0,6.054881266490765
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,128,0.000134773,2.059e-6,0.015277540753711797,cache,3790.0,17426.0,4.597889182058047
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000134773,0.007820557,58.0276242274046,cache,3790.0,16677.0,4.400263852242744
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,128,0.000134773,0.031461181000000005,233.4383073761065,cache,3790.0,16677.0,4.400263852242744
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,256,0.000134773,2.0160000000000003e-6,0.014958485750113154,cache,3790.0,13995.0,3.692612137203166
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000134773,0.014597643,108.31281488131896,cache,3790.0,13137.0,3.46622691292876
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,256,0.000134773,0.031764817,235.69125121500596,cache,3790.0,13137.0,3.46622691292876
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,512,0.000134773,1.9770000000000003e-6,0.01466911028173299,cache,3790.0,11945.0,3.1517150395778364
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000134773,0.027862781000000003,206.73859749356328,cache,3790.0,11391.0,3.0055408970976254
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,512,0.000134773,0.029143801,216.24361704495706,cache,3790.0,11391.0,3.0055408970976254
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,1024,0.000134773,1.9490000000000003e-6,0.01446135353520364,cache,3790.0,10732.0,2.8316622691292874
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000134773,0.05396063,400.3816046240716,cache,3790.0,9908.0,2.6142480211081796
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000134773,0.035553945,263.80614069583675,cache,3790.0,9908.0,2.6142480211081796
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,2048,0.000134773,1.9540000000000003e-6,0.014498452954226738,cache,3790.0,9132.0,2.4094986807387864
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000134773,0.10351410000000001,768.0625941397758,cache,3790.0,8374.0,2.209498680738786
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000134773,0.036660528000000005,272.01685797600413,cache,3790.0,8374.0,2.209498680738786
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,4096,0.000134773,1.934e-6,0.014350055278134344,cache,3790.0,6870.0,1.812664907651715
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000134773,0.189759391,1407.992632055382,cache,3790.0,6495.0,1.7137203166226913
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000134773,0.027203684000000002,201.84817433758988,cache,3790.0,6495.0,1.7137203166226913
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,8192,0.000134773,1.936e-6,0.014364895045743585,cache,3790.0,4821.0,1.2720316622691292
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000134773,0.31164992,2312.4061941190002,cache,3790.0,4813.0,1.2699208443271768
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000134773,0.018058084000000002,133.98888501406068,cache,3790.0,4813.0,1.2699208443271768
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,16384,0.000134773,1.974e-6,0.01464685063031913,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000134773,0.368324959,2732.928398121285,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000134773,0.010511040000000001,77.99069546570901,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,32768,0.000134773,1.984e-6,0.014721049468365324,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000134773,0.368354414,2733.1469507987504,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000134773,0.010523748000000001,78.08498734909811,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_equal,vertices,65536,0.000134773,1.919e-6,0.01423875702106505,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000134773,0.36778670300000005,2728.934601144146,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000134773,0.010530128000000001,78.1323262077716,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,2,0.000122297,8.63e-7,0.007056591739781026,bottle_conn,137873.0,93284.0,0.6765936767895092
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,2,0.000122297,0.0007413770000000001,6.0621029133993485,bottle_conn,137873.0,91942.0,0.6668600813792404
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,2,0.000122297,0.001018147,8.325200127558322,bottle_conn,137873.0,82458.63,0.5980767082750067
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000122297,0.003920115,32.05405692698922,bottle_conn,137873.0,83666.0,0.6068338253320085
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000122297,0.004025938000000001,32.91935206914316,bottle_conn,137873.0,83268.45,0.6039503746201214
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000122297,0.008333779000000001,68.14377294618839,bottle_conn,137873.0,82751.45,0.6002005468800998
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,2,0.000122297,4.84e-7,0.00395757868140674,total_conn,13455.0,256.0,0.01902638424377555
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,2,0.000122297,0.00932433,76.24332567438286,total_conn,13455.0,256.0,0.01902638424377555
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,2,0.000122297,4.7200000000000004e-7,0.0038594568959173163,total_hypercut,13455.0,256.0,0.01902638424377555
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,2,0.000122297,0.013479938,110.22296540389381,total_hypercut,13455.0,256.0,0.01902638424377555
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,4,0.000122297,9.12e-7,0.00745725569719617,bottle_conn,137873.0,135751.0,0.984609024246952
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,4,0.000122297,0.00047403500000000004,3.8760967153732313,bottle_conn,137873.0,129571.0,0.9397851646080089
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,4,0.000122297,0.000932919,7.628306499750607,bottle_conn,137873.0,127390.0,0.9239662588033916
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000122297,0.004010487,32.793012093510065,bottle_conn,137873.0,118236.0,0.8575718233446723
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000122297,0.004086211,33.41219326721016,bottle_conn,137873.0,107339.65,0.7785400332189768
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000122297,0.008487856,69.4036321414262,bottle_conn,137873.0,107232.33,0.7777616357082242
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,4,0.000122297,1.1720000000000002e-6,0.009583227716133676,total_conn,13455.0,2760.0,0.20512820512820512
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,4,0.000122297,0.01607586,131.44934053983337,total_conn,13455.0,1485.0,0.11036789297658862
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,4,0.000122297,1.168e-6,0.009550520454303867,total_hypercut,13455.0,2755.0,0.20475659606094387
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,4,0.000122297,0.027845117000000003,227.68438310015785,total_hypercut,13455.0,1479.0,0.10992196209587514
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,8,0.000122297,9.940000000000001e-7,0.00812775456470723,bottle_conn,137873.0,180830.0,1.3115693428009836
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,8,0.000122297,0.0007439780000000001,6.083370810404181,bottle_conn,137873.0,211334.0,1.5328164325139804
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,8,0.000122297,0.0007344360000000001,6.005347637309175,bottle_conn,137873.0,195749.0,1.4197776214342184
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000122297,0.004055237000000001,33.15892458523104,bottle_conn,137873.0,129898.0,0.9421569125209431
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000122297,0.004103812,33.55611339607677,bottle_conn,137873.0,116411.88,0.8443413866384282
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000122297,0.008703039000000001,71.16314382200709,bottle_conn,137873.0,116261.86,0.8432532838191669
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000122297,0.0040017510000000004,32.72157943367377,bottle_conn,137873.0,131856.0,0.9563583877916634
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000122297,0.004364177,35.68506995265624,bottle_conn,137873.0,100218.6,0.7268906892575051
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000122297,0.008656055000000001,70.77896432455417,bottle_conn,137873.0,103086.79,0.747693819674628
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000122297,0.0024919910000000003,20.37655052863112,bottle_conn,137873.0,131856.0,0.9563583877916634
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000122297,0.0025590530000000004,20.924904126838765,bottle_conn,137873.0,100188.21,0.7266702690156884
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000122297,0.005917607,48.38718038872581,bottle_conn,137873.0,103086.83,0.7476941097966969
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,8,0.000122297,1.667e-6,0.013630751367572386,total_conn,13455.0,7441.0,0.5530286138981791
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,8,0.000122297,0.028381026,232.06641209514544,total_conn,13455.0,3328.0,0.24734299516908212
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__dynamic,parts,8,0.000122297,0.041927279000000005,342.8316230161002,total_conn,13455.0,3328.0,0.24734299516908212
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__trans,parts,8,0.000122297,0.034333046,280.73498123420853,total_conn,13455.0,3328.0,0.24734299516908212
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,8,0.000122297,1.6590000000000001e-6,0.01356533684391277,total_hypercut,13455.0,6973.0,0.518246005202527
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,8,0.000122297,0.048525329000000006,396.78266024514096,total_hypercut,13455.0,2892.0,0.21493868450390188
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,16,0.000122297,1.179e-6,0.009640465424335838,bottle_conn,137873.0,190033.0,1.3783191777940569
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,16,0.000122297,0.000712872,5.82902278878468,bottle_conn,137873.0,183312.0,1.3295714171737758
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,16,0.000122297,0.000977098,7.989550029845377,bottle_conn,137873.0,165439.51,1.199941322811573
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000122297,0.0045660530000000005,37.33577274994481,bottle_conn,137873.0,103624.0,0.7515902315899414
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000122297,0.00465403,38.05514444344506,bottle_conn,137873.0,71632.06,0.5195510360984384
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000122297,0.009544189,78.04107214404279,bottle_conn,137873.0,71627.96,0.5195212985863803
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,16,0.000122297,3.199e-6,0.02615763264838876,total_conn,13455.0,10904.0,0.8104050538833147
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,16,0.000122297,0.051071288000000006,417.60049715037985,total_conn,13455.0,7134.0,0.5302118171683389
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,16,0.000122297,3.203e-6,0.026190339910218567,total_hypercut,13455.0,8310.0,0.6176142697881828
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,16,0.000122297,0.085038244,695.3420280137698,total_hypercut,13455.0,6441.0,0.4787068004459309
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,32,0.000122297,1.5300000000000002e-6,0.012510527649901472,bottle_conn,137873.0,179079.0,1.2988692492366163
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,32,0.000122297,0.000752267,6.151148433731,bottle_conn,137873.0,165538.0,1.2006556758756246
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,32,0.000122297,0.001022422,8.360156013638928,bottle_conn,137873.0,133132.0,0.9656132817883124
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000122297,0.005078207,41.52356149374065,bottle_conn,137873.0,78935.0,0.572519637637536
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000122297,0.004784499,39.12196537936335,bottle_conn,137873.0,43657.11,0.31664727684173116
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000122297,0.011226246,91.79494182195802,bottle_conn,137873.0,43618.25,0.3163654232518332
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,32,0.000122297,7.597e-6,0.062119267030262396,total_conn,13455.0,14542.0,1.080787811222594
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,32,0.000122297,0.08399065400000001,686.7760779086977,total_conn,13455.0,10215.0,0.7591973244147158
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,32,0.000122297,7.754e-6,0.06340302705708235,total_hypercut,13455.0,9374.0,0.6966926793013749
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,32,0.000122297,0.13790766100000001,1127.6454941658424,total_hypercut,13455.0,8131.0,0.6043106651802304
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,64,0.000122297,3.3410000000000003e-6,0.027318740443346937,bottle_conn,137873.0,116365.0,0.8440013635737237
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,64,0.000122297,0.0005043350000000001,4.123854223734025,bottle_conn,137873.0,133591.0,0.9689424325284863
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,64,0.000122297,0.0008122600000000001,6.6417001234699145,bottle_conn,137873.0,108716.0,0.7885227709558796
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000122297,0.005807088,47.483486921183676,bottle_conn,137873.0,47715.0,0.3460793628919368
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000122297,0.005647102,46.17531092340777,bottle_conn,137873.0,33050.49,0.23971691339130938
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000122297,0.014517282000000001,118.70513585778883,bottle_conn,137873.0,32832.0,0.23813219412067627
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,64,0.000122297,1.7029000000000002e-5,0.13924299042494911,total_conn,13455.0,19966.0,1.4839093273875883
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,64,0.000122297,0.13868095700000002,1133.9685928518281,total_conn,13455.0,13846.0,1.029059829059829
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,64,0.000122297,1.6977e-5,0.1388177960211616,total_hypercut,13455.0,10133.0,0.7531029357116313
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,64,0.000122297,0.21371895500000002,1747.5404547944759,total_hypercut,13455.0,9410.0,0.6993682645856559
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,128,0.000122297,3.552e-6,0.029044048504869295,bottle_conn,137873.0,76124.0,0.5521313092483663
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,128,0.000122297,0.000799612,6.538279761564062,bottle_conn,137873.0,73807.0,0.5353259884096233
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,128,0.000122297,0.0008013320000000001,6.552343884150879,bottle_conn,137873.0,62698.28,0.4547538676898305
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000122297,0.008420634,68.85397025274537,bottle_conn,137873.0,38056.0,0.276022136313854
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000122297,0.007356692000000001,60.15431286131304,bottle_conn,137873.0,29363.35,0.21297389626685426
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000122297,0.018173975000000002,148.60523970334515,bottle_conn,137873.0,29365.94,0.21299268167081298
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000122297,0.005731157000000001,46.8626131466839,bottle_conn,137873.0,40760.0,0.29563438816882204
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000122297,0.005155549000000001,42.1559727548509,bottle_conn,137873.0,29359.95,0.21294923589100115
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000122297,0.013371220000000001,109.33399838099055,bottle_conn,137873.0,30018.52,0.21772587816323719
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000122297,0.0031882520000000004,26.069748235852067,bottle_conn,137873.0,40760.0,0.29563438816882204
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000122297,0.0026773820000000003,21.892458523103596,bottle_conn,137873.0,29342.78,0.21282470099294276
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000122297,0.007776629,63.58806021406903,bottle_conn,137873.0,30018.98,0.21772921456702907
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,128,0.000122297,3.5164000000000004e-5,0.2875295387458401,total_conn,13455.0,28256.0,2.100037160906726
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,128,0.000122297,0.23909307300000002,1955.0199350760854,total_conn,13455.0,20917.0,1.5545893719806763
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__dynamic,parts,128,0.000122297,0.13371074100000002,1093.3280538361532,total_conn,13455.0,20917.0,1.5545893719806763
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__trans,parts,128,0.000122297,0.06169556600000001,504.4732577250465,total_conn,13455.0,20917.0,1.5545893719806763
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,128,0.000122297,3.524e-5,0.2881509767206064,total_hypercut,13455.0,10215.0,0.7591973244147158
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,128,0.000122297,0.36384249,2975.0728963098036,total_hypercut,13455.0,10004.0,0.7435154217762914
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,256,0.000122297,6.664e-6,0.054490298208459735,bottle_conn,137873.0,61372.0,0.4451342902526238
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,256,0.000122297,0.00063203,5.16799267357335,bottle_conn,137873.0,42876.0,0.3109818456115411
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,256,0.000122297,0.001163131,9.510707539841533,bottle_conn,137873.0,41348.19,0.2999005606608981
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000122297,0.010408378000000001,85.10738611740273,bottle_conn,137873.0,38056.0,0.276022136313854
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000122297,0.009808287,80.20055275272493,bottle_conn,137873.0,29370.91,0.2130287293378689
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000122297,0.023906486,195.47892425815843,bottle_conn,137873.0,29363.47,0.21297476663306086
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,256,0.000122297,0.00012531100000000002,1.0246449217887603,total_conn,13455.0,41326.0,3.0714232627276106
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,256,0.000122297,0.40838719,3339.3066878173627,total_conn,13455.0,31077.0,2.3096989966555186
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,256,0.000122297,0.000125777,1.0284553177919329,total_hypercut,13455.0,10319.0,0.7669267930137496
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,256,0.000122297,0.654818541,5354.330367874928,total_hypercut,13455.0,10234.0,0.7606094388703084
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,512,0.000122297,1.215e-5,0.09934830780804109,bottle_conn,137873.0,50942.0,0.36948496079725546
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,512,0.000122297,0.001018672,8.329492955673484,bottle_conn,137873.0,40511.0,0.29382837829016556
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,512,0.000122297,0.001288857,10.538745840045136,bottle_conn,137873.0,37509.74,0.27206008428046097
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000122297,0.015414098000000001,126.03823478907906,bottle_conn,137873.0,38056.0,0.276022136313854
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000122297,0.014380435,117.5861631928829,bottle_conn,137873.0,29364.47,0.2129820196847824
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000122297,0.035272793000000004,288.4191190299027,bottle_conn,137873.0,29372.45,0.21303989903752005
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,512,0.000122297,0.000262839,2.1491859980212107,total_conn,13455.0,48604.0,3.6123374210330734
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,512,0.000122297,0.0049388240000000005,40.38385242483463,total_conn,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,512,0.000122297,0.000262354,2.1452202425243465,total_hypercut,13455.0,10338.0,0.7683389074693423
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,512,0.000122297,0.006052069,49.48665134876571,total_hypercut,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,spectral_order,split_equal__split_equal,parts,1024,0.000122297,2.2918e-5,0.18739625665388357,bottle_conn,137873.0,45172.0,0.3276348523641322
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__split_equal,parts,1024,0.000122297,0.0012652590000000001,10.345789348880187,bottle_conn,137873.0,40511.0,0.29382837829016556
LPnetlib/lpi_gosh,rows,spectral_order,balance_work__map_local,parts,1024,0.000122297,0.001533407,12.53838606016501,bottle_conn,137873.0,37612.68,0.27280671342467344
LPnetlib/lpi_gosh,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000122297,0.025226557,206.27290121589246,bottle_conn,137873.0,38056.0,0.276022136313854
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000122297,0.023711556,193.88501762103732,bottle_conn,137873.0,29360.72,0.21295482074082672
LPnetlib/lpi_gosh,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000122297,0.058113047,475.17966098923114,bottle_conn,137873.0,29356.06,0.21292102151980447
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,1024,0.000122297,0.000507011,4.145735381898167,total_conn,13455.0,48604.0,3.6123374210330734
LPnetlib/lpi_gosh,rows,spectral_order,split_conn__convex,parts,1024,0.000122297,0.005009828,40.964439029575544,total_conn,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,spectral_order,balance_work,parts,1024,0.000122297,0.000506929,4.145064883030655,total_hypercut,13455.0,10338.0,0.7683389074693423
LPnetlib/lpi_gosh,rows,spectral_order,split_hypercut__convex,parts,1024,0.000122297,0.006020823000000001,49.231158572982174,total_hypercut,13455.0,0.0,0.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,2,0.000122297,4.1510000000000006e-6,0.03394196096388301,cache,13455.0,80158.0,5.957487922705314
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000122297,0.0005272850000000001,4.311512138482547,cache,13455.0,73292.0,5.447194351542177
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,2,0.000122297,0.008043653000000001,65.77146618477968,cache,13455.0,73292.0,5.447194351542177
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,4,0.000122297,3.153e-6,0.02578149913734597,cache,13455.0,62813.0,4.668376068376069
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000122297,0.0005548840000000001,4.537184068292763,cache,13455.0,57727.0,4.2903753251579335
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,4,0.000122297,0.008418104000000001,68.83328290963802,cache,13455.0,57727.0,4.2903753251579335
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,8,0.000122297,2.6880000000000004e-6,0.02197927994963082,cache,13455.0,49949.0,3.712300260126347
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000122297,0.0006194740000000001,5.065324578689584,cache,13455.0,45839.0,3.4068376068376067
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,8,0.000122297,0.008709960000000001,71.21973556178811,cache,13455.0,45839.0,3.4068376068376067
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,16,0.000122297,2.1570000000000003e-6,0.017637390941723837,cache,13455.0,40133.0,2.9827573392790785
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000122297,0.0007795870000000001,6.374539032028587,cache,13455.0,36815.0,2.736157562244519
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,16,0.000122297,0.009190553,75.14945583293131,cache,13455.0,36815.0,2.736157562244519
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,32,0.000122297,2.053e-6,0.016787002134148837,cache,13455.0,33537.0,2.4925306577480493
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000122297,0.001076495,8.802300955869727,cache,13455.0,30003.0,2.229877369007804
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,32,0.000122297,0.009617257,78.63853569588788,cache,13455.0,30003.0,2.229877369007804
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,64,0.000122297,2.004e-6,0.01638633817673369,cache,13455.0,28743.0,2.136231884057971
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000122297,0.0015327930000000002,12.533365495474134,cache,13455.0,26812.0,1.9927164622816798
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,64,0.000122297,0.009873496,80.73375471188992,cache,13455.0,26812.0,1.9927164622816798
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,128,0.000122297,1.984e-6,0.016222801867584652,cache,13455.0,25947.0,1.928428093645485
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000122297,0.0025247850000000003,20.6447010147428,cache,13455.0,24324.0,1.807803790412486
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,128,0.000122297,0.010954037000000002,89.5691390631005,cache,13455.0,24324.0,1.807803790412486
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,256,0.000122297,1.95e-6,0.015944790142031283,cache,13455.0,22114.0,1.6435525826830175
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000122297,0.00436733,35.71085145179359,cache,13455.0,21157.0,1.572426607209216
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,256,0.000122297,0.011743284000000001,96.02266613244807,cache,13455.0,21157.0,1.572426607209216
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,512,0.000122297,1.939e-6,0.015854845171999313,cache,13455.0,19259.0,1.4313638052768487
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000122297,0.007825481,63.98751400279647,cache,13455.0,17687.0,1.3145299145299145
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,512,0.000122297,0.012659887000000002,103.51755971119489,cache,13455.0,17687.0,1.3145299145299145
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,1024,0.000122297,1.944e-6,0.01589572924928657,cache,13455.0,16446.0,1.2222965440356746
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000122297,0.014052966,114.90850961184657,cache,13455.0,14940.0,1.1103678929765886
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000122297,0.012410708000000001,101.48006901232247,cache,13455.0,14940.0,1.1103678929765886
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,2048,0.000122297,1.939e-6,0.015854845171999313,cache,13455.0,13790.0,1.0248978075065032
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000122297,0.023419389000000002,191.49602197927996,cache,13455.0,13711.0,1.0190263842437755
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000122297,0.011209379,91.65702347563717,cache,13455.0,13711.0,1.0190263842437755
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,4096,0.000122297,1.923e-6,0.015724016124680083,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000122297,0.029588599,241.94051366754704,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000122297,0.0061649800000000005,50.40990375888207,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,8192,0.000122297,1.968e-6,0.01609197282026542,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000122297,0.029592077,241.96895263170808,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000122297,0.0061649470000000005,50.409633923971974,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,16384,0.000122297,1.945e-6,0.015903906064744025,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000122297,0.029603247000000003,242.0602876603678,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000122297,0.006178825000000001,50.523111768890494,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,32768,0.000122297,1.968e-6,0.01609197282026542,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000122297,0.029587960000000003,241.93528868246975,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000122297,0.006147296,50.265304954332485,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_equal,vertices,65536,0.000122297,3.056e-6,0.024988348037973132,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000122297,0.029580579000000003,241.8749356075783,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000122297,0.006182826000000001,50.555827207535756,cache,13455.0,13455.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,2,0.00013677400000000002,8.7e-7,0.006360858057818006,bottle_conn,234503.0,141050.0,0.6014848424113978
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,2,0.00013677400000000002,0.000410982,3.0048254785266204,bottle_conn,234503.0,141050.0,0.6014848424113978
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,2,0.00013677400000000002,0.0005143670000000001,3.760707444397327,bottle_conn,234503.0,132988.0,0.56710575131235
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00013677400000000002,0.00398553,29.139529442730343,bottle_conn,234503.0,135386.0,0.5773316332840092
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00013677400000000002,0.0037116320000000003,27.136970476845015,bottle_conn,234503.0,130537.19,0.5566546696630746
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00013677400000000002,0.007875039,57.5770175618173,bottle_conn,234503.0,130372.96,0.5559543374711624
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,2,0.00013677400000000002,6.36e-7,0.00465000658019799,total_conn,3790.0,260.0,0.06860158311345646
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,2,0.00013677400000000002,0.032051726,234.34078114261482,total_conn,3790.0,240.0,0.0633245382585752
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,2,0.00013677400000000002,6.32e-7,0.00462076125579423,total_hypercut,3790.0,260.0,0.06860158311345646
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,2,0.00013677400000000002,0.026726744,195.40807463406784,total_hypercut,3790.0,240.0,0.0633245382585752
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,4,0.00013677400000000002,9.05e-7,0.006616754646350914,bottle_conn,234503.0,114063.0,0.4864031590214198
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,4,0.00013677400000000002,0.000412976,3.019404272741895,bottle_conn,234503.0,113622.0,0.48452258606499704
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,4,0.00013677400000000002,0.000792777,5.796255136210098,bottle_conn,234503.0,110001.13,0.46908197336494634
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00013677400000000002,0.004070234,29.75882843230438,bottle_conn,234503.0,104751.0,0.4466936457102894
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00013677400000000002,0.00335345,24.518183280448035,bottle_conn,234503.0,99522.69,0.4243983659057667
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00013677400000000002,0.007932385,57.996293155131816,bottle_conn,234503.0,99343.49,0.4236341965774425
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,4,0.00013677400000000002,1.181e-6,0.008634682030210419,total_conn,3790.0,1629.0,0.4298153034300792
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,4,0.00013677400000000002,0.059217468,432.95851550733323,total_conn,3790.0,827.0,0.21820580474934037
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,4,0.00013677400000000002,1.184e-6,0.00865661602351324,total_hypercut,3790.0,1629.0,0.4298153034300792
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,4,0.00013677400000000002,0.061793484,451.7926214046529,total_hypercut,3790.0,793.0,0.20923482849604222
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,8,0.00013677400000000002,9.99e-7,0.007304019769839297,bottle_conn,234503.0,101033.0,0.430838837882671
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,8,0.00013677400000000002,0.000715159,5.228764238817319,bottle_conn,234503.0,110014.0,0.4691368553920419
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,8,0.00013677400000000002,0.0008466000000000001,6.189772910056004,bottle_conn,234503.0,91212.0,0.38895877664678064
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00013677400000000002,0.003872359,28.312098790705832,bottle_conn,234503.0,71017.0,0.30284047538837455
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00013677400000000002,0.003898438,28.502770994487253,bottle_conn,234503.0,66679.1,0.28434220457734016
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00013677400000000002,0.008405892,61.458259610744726,bottle_conn,234503.0,66536.76,0.2837352187392059
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00013677400000000002,0.0036649010000000004,26.795304663166977,bottle_conn,234503.0,72179.0,0.30779563587672654
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00013677400000000002,0.003506405,25.636487928992352,bottle_conn,234503.0,66731.43,0.28456535737282673
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00013677400000000002,0.008120652,59.37277552751254,bottle_conn,234503.0,66503.12,0.2835917664166343
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00013677400000000002,0.002743675,20.059916358372202,bottle_conn,234503.0,72179.0,0.30779563587672654
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00013677400000000002,0.002898117,21.189092956263615,bottle_conn,234503.0,66678.1,0.28433794023957054
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00013677400000000002,0.005895931,43.10710368929767,bottle_conn,234503.0,66593.52,0.28397726255101213
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,8,0.00013677400000000002,1.9830000000000003e-6,0.01449836957316449,total_conn,3790.0,2964.0,0.7820580474934037
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,8,0.00013677400000000002,0.12242103500000001,895.0607206047933,total_conn,3790.0,1664.0,0.43905013192612136
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__dynamic,parts,8,0.00013677400000000002,0.555950591,4064.738846564405,total_conn,3790.0,1664.0,0.43905013192612136
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__trans,parts,8,0.00013677400000000002,0.449066913,3283.2768874201233,total_conn,3790.0,1664.0,0.43905013192612136
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,8,0.00013677400000000002,2.024e-6,0.01479813414830304,total_hypercut,3790.0,2428.0,0.6406332453825857
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,8,0.00013677400000000002,0.12467813000000001,911.56308947607,total_hypercut,3790.0,1462.0,0.38575197889182056
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,16,0.00013677400000000002,1.173e-6,0.008576191381402897,bottle_conn,234503.0,72383.0,0.3086655607817384
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,16,0.00013677400000000002,0.00042177800000000004,3.083758609092371,bottle_conn,234503.0,75056.0,0.32006413564005576
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,16,0.00013677400000000002,0.0005242490000000001,3.8329580183368184,bottle_conn,234503.0,59738.46,0.2547449712796851
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00013677400000000002,0.004592831,33.57970813166245,bottle_conn,234503.0,50555.0,0.21558359594546764
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00013677400000000002,0.004098944,29.96873674821238,bottle_conn,234503.0,47399.99,0.20212956763879353
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00013677400000000002,0.009203926000000001,67.29295041455248,bottle_conn,234503.0,47030.38,0.20055342575574725
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,16,0.00013677400000000002,6.384e-6,0.04667553774840247,total_conn,3790.0,4824.0,1.2728232189973614
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,16,0.00013677400000000002,0.225985666,1652.2560281924925,total_conn,3790.0,3340.0,0.8812664907651715
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,16,0.00013677400000000002,4.449e-6,0.03252811206808311,total_hypercut,3790.0,2929.0,0.7728232189973615
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,16,0.00013677400000000002,0.20290007000000002,1483.4695921739512,total_hypercut,3790.0,2446.0,0.6453825857519789
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,32,0.00013677400000000002,1.526e-6,0.011157091260034802,bottle_conn,234503.0,50029.0,0.2133405542786233
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,32,0.00013677400000000002,0.00042526900000000004,3.109282465965754,bottle_conn,234503.0,61631.0,0.2628154010822889
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,32,0.00013677400000000002,0.000532655,3.894417067571322,bottle_conn,234503.0,49731.34,0.21207123149810447
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00013677400000000002,0.004901939,35.83969906561188,bottle_conn,234503.0,36764.0,0.15677411376400302
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00013677400000000002,0.004650438000000001,34.000891982394315,bottle_conn,234503.0,33013.54,0.14078088553238124
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00013677400000000002,0.011552757,84.46603155570503,bottle_conn,234503.0,32894.75,0.14027432484872263
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,32,0.00013677400000000002,8.943e-6,0.06538523403570853,total_conn,3790.0,8277.0,2.183905013192612
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,32,0.00013677400000000002,0.44912115100000005,3283.6734393963766,total_conn,3790.0,5780.0,1.525065963060686
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,32,0.00013677400000000002,1.3199e-5,0.09650225920131018,total_hypercut,3790.0,3237.0,0.854089709762533
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,32,0.00013677400000000002,0.40584608200000005,2967.2750815213417,total_hypercut,3790.0,2946.0,0.7773087071240106
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,64,0.00013677400000000002,2.2030000000000003e-6,0.016106862415371345,bottle_conn,234503.0,41087.0,0.1752088459422694
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,64,0.00013677400000000002,0.000448139,3.2764926082442565,bottle_conn,234503.0,45867.0,0.19559238048127317
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,64,0.00013677400000000002,0.0008762640000000001,6.406656235834296,bottle_conn,234503.0,38411.72,0.16380054839383718
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00013677400000000002,0.006571996,48.05003875005483,bottle_conn,234503.0,26701.0,0.11386208278785347
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00013677400000000002,0.0055855010000000005,40.837447175632796,bottle_conn,234503.0,22948.39,0.0978596862300269
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00013677400000000002,0.016943681000000002,123.88086185971018,bottle_conn,234503.0,22748.48,0.09700720246649297
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,64,0.00013677400000000002,1.8187e-5,0.1329711787328001,total_conn,3790.0,12165.0,3.2097625329815305
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,64,0.00013677400000000002,0.779442174,5698.759808150671,total_conn,3790.0,9022.0,2.3804749340369393
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,64,0.00013677400000000002,1.8014e-5,0.13170631845233743,total_hypercut,3790.0,3487.0,0.9200527704485488
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,64,0.00013677400000000002,0.725660803,5305.546397707166,total_hypercut,3790.0,3309.0,0.8730870712401055
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,128,0.00013677400000000002,3.5510000000000004e-6,0.025962536739438782,bottle_conn,234503.0,35818.0,0.15274005023389892
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,128,0.00013677400000000002,0.00048692900000000004,3.5600991416497285,bottle_conn,234503.0,32436.0,0.1383180598968883
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,128,0.00013677400000000002,0.000596713,4.362766315235351,bottle_conn,234503.0,26759.9,0.1141132522824868
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00013677400000000002,0.009749394,71.28104756752013,bottle_conn,234503.0,17495.0,0.07460458928030772
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00013677400000000002,0.008726932,63.805489347390576,bottle_conn,234503.0,15074.94,0.06428463601744967
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00013677400000000002,0.025475096000000003,186.25686168423823,bottle_conn,234503.0,15061.29,0.06422642780689373
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00013677400000000002,0.005790819,42.33859505461564,bottle_conn,234503.0,17866.0,0.07618665859285383
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00013677400000000002,0.0056074620000000006,40.998011317940545,bottle_conn,234503.0,15233.46,0.06496061884069713
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00013677400000000002,0.016585991,121.26567183821486,bottle_conn,234503.0,16167.51,0.06894372353445372
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00013677400000000002,0.003641497,26.624190270080568,bottle_conn,234503.0,17866.0,0.07618665859285383
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00013677400000000002,0.003036925,22.20396420372293,bottle_conn,234503.0,15228.63,0.06494002208926965
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00013677400000000002,0.008746658000000001,63.94971266468773,bottle_conn,234503.0,16167.58,0.06894402203809759
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,128,0.00013677400000000002,4.9575000000000006e-5,0.3624592393291123,total_conn,3790.0,16817.0,4.437203166226913
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,128,0.00013677400000000002,1.25984442,9211.139690292013,total_conn,3790.0,12967.0,3.421372031662269
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__dynamic,parts,128,0.00013677400000000002,0.8852012340000001,6471.999312734876,total_conn,3790.0,12967.0,3.421372031662269
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__trans,parts,128,0.00013677400000000002,0.44876623600000004,3281.0785383186862,total_conn,3790.0,12967.0,3.421372031662269
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,128,0.00013677400000000002,4.9806000000000004e-5,0.36414815681342944,total_hypercut,3790.0,3582.0,0.9451187335092348
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,128,0.00013677400000000002,1.4270611800000002,10433.716788278474,total_hypercut,3790.0,3495.0,0.9221635883905013
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,256,0.00013677400000000002,6.725000000000001e-6,0.049168701653823095,bottle_conn,234503.0,25736.0,0.10974699684012572
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,256,0.00013677400000000002,0.000596652,4.362320324038194,bottle_conn,234503.0,24301.0,0.10362767214065492
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,256,0.00013677400000000002,0.000691993,5.059389942532937,bottle_conn,234503.0,23540.0,0.10038251109793904
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00013677400000000002,0.013797559000000001,100.87852223375788,bottle_conn,234503.0,10767.0,0.04591412476599446
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00013677400000000002,0.012110561,88.54432128913389,bottle_conn,234503.0,9532.18,0.040648435201255426
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00013677400000000002,0.038187743,279.20323307061284,bottle_conn,234503.0,9523.16,0.040609970874573034
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,256,0.00013677400000000002,0.000156514,1.1443256759325602,total_conn,3790.0,21628.0,5.706596306068602
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,256,0.00013677400000000002,2.224554298,16264.453024697676,total_conn,3790.0,16899.0,4.458839050131926
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,256,0.00013677400000000002,0.00015620300000000002,1.142051851960168,total_hypercut,3790.0,3599.0,0.9496042216358839
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,256,0.00013677400000000002,2.8193289260000003,20613.047260444237,total_hypercut,3790.0,3562.0,0.9398416886543536
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,512,0.00013677400000000002,1.2173e-5,0.08900083349174549,bottle_conn,234503.0,19335.0,0.08245097077649327
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,512,0.00013677400000000002,0.00070388,5.146299735329814,bottle_conn,234503.0,17162.0,0.07318456480300892
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,512,0.00013677400000000002,0.0007942390000000001,5.806944302279673,bottle_conn,234503.0,16577.52,0.0706921446633945
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00013677400000000002,0.021760807,159.100465000658,bottle_conn,234503.0,6892.0,0.029389815908538484
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00013677400000000002,0.018950016,138.5498413441151,bottle_conn,234503.0,6289.16,0.026819102527472997
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00013677400000000002,0.055181352,403.4491350695307,bottle_conn,234503.0,6258.59,0.026688741721854304
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,512,0.00013677400000000002,0.000262632,1.9201895097021362,total_conn,3790.0,27077.0,7.144327176781003
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,512,0.00013677400000000002,3.740921939,27351.118918800355,total_conn,3790.0,21983.0,5.800263852242744
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,512,0.00013677400000000002,0.000261418,1.911313553745595,total_hypercut,3790.0,3625.0,0.9564643799472295
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,512,0.00013677400000000002,5.521976244,40372.99665141035,total_hypercut,3790.0,3590.0,0.9472295514511874
LPnetlib/lpi_gosh,cols,spectral_order,split_equal__split_equal,parts,1024,0.00013677400000000002,2.2876000000000003e-5,0.16725401026510886,bottle_conn,234503.0,17424.0,0.07430182129866142
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__split_equal,parts,1024,0.00013677400000000002,0.00107598,7.866846037989676,bottle_conn,234503.0,12437.0,0.05303556884133678
LPnetlib/lpi_gosh,cols,spectral_order,balance_work__map_local,parts,1024,0.00013677400000000002,0.001491305,10.903424627487679,bottle_conn,234503.0,12193.57,0.05199750109806697
LPnetlib/lpi_gosh,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00013677400000000002,0.035553029,259.93996666033013,bottle_conn,234503.0,4176.0,0.017807874526125464
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00013677400000000002,0.031255358000000004,228.51827101642124,bottle_conn,234503.0,3972.0,0.01693794962111359
LPnetlib/lpi_gosh,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00013677400000000002,0.086685834,633.7888341351426,bottle_conn,234503.0,3970.96,0.016933514709833137
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,1024,0.00013677400000000002,0.000631686,4.618465497828534,total_conn,3790.0,34059.0,8.986543535620052
LPnetlib/lpi_gosh,cols,spectral_order,split_conn__convex,parts,1024,0.00013677400000000002,6.578834642,48100.03832599763,total_conn,3790.0,27711.0,7.311609498680739
LPnetlib/lpi_gosh,cols,spectral_order,balance_work,parts,1024,0.00013677400000000002,0.0006318840000000001,4.619913141386521,total_hypercut,3790.0,3657.0,0.9649076517150396
LPnetlib/lpi_gosh,cols,spectral_order,split_hypercut__convex,parts,1024,0.00013677400000000002,10.654606489,77899.35579130537,total_hypercut,3790.0,3616.0,0.9540897097625329
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,2,0.00013677400000000002,7.618000000000001e-6,0.05569772032696273,cache,3790.0,70096.0,18.494986807387864
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00013677400000000002,0.0008431770000000001,6.164746223697486,cache,3790.0,67225.0,17.73746701846966
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,2,0.00013677400000000002,0.018383515,134.40796496410135,cache,3790.0,67225.0,17.73746701846966
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,4,0.00013677400000000002,5.6050000000000005e-6,0.040980010820770026,cache,3790.0,53005.0,13.985488126649077
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00013677400000000002,0.000903537,6.606058168950239,cache,3790.0,49332.0,13.016358839050133
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,4,0.00013677400000000002,0.019701925000000002,144.04729700089197,cache,3790.0,49332.0,13.016358839050133
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,8,0.00013677400000000002,3.848e-6,0.02813400207641803,cache,3790.0,41229.0,10.878364116094987
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00013677400000000002,0.0011300960000000001,8.262506031848158,cache,3790.0,38388.0,10.128759894459103
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,8,0.00013677400000000002,0.020728846000000002,151.55545644640063,cache,3790.0,38388.0,10.128759894459103
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,16,0.00013677400000000002,3.0710000000000003e-6,0.02245309781098747,cache,3790.0,33502.0,8.839577836411609
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00013677400000000002,0.001664773,12.17170661090558,cache,3790.0,31224.0,8.238522427440634
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,16,0.00013677400000000002,0.021752905000000003,159.0426908622984,cache,3790.0,31224.0,8.238522427440634
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,32,0.00013677400000000002,2.5810000000000004e-6,0.018870545571526752,cache,3790.0,27781.0,7.3300791556728235
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00013677400000000002,0.002509237,18.345862517729977,cache,3790.0,25962.0,6.850131926121372
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,32,0.00013677400000000002,0.023284886,170.24351119364792,cache,3790.0,25962.0,6.850131926121372
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,64,0.00013677400000000002,2.122e-6,0.015514644596195183,cache,3790.0,22894.0,6.040633245382586
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00013677400000000002,0.004323621000000001,31.61142468597833,cache,3790.0,21317.0,5.624538258575198
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,64,0.00013677400000000002,0.026840132000000003,196.2370918449413,cache,3790.0,21317.0,5.624538258575198
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,128,0.00013677400000000002,2.059e-6,0.015054030736835948,cache,3790.0,18418.0,4.859630606860159
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00013677400000000002,0.007799482000000001,57.02459531782356,cache,3790.0,17068.0,4.503430079155673
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,128,0.00013677400000000002,0.032105675,234.73522014417944,cache,3790.0,17068.0,4.503430079155673
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,256,0.00013677400000000002,2.0110000000000003e-6,0.014703086843990817,cache,3790.0,14460.0,3.8153034300791555
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00013677400000000002,0.014583554,106.62519192244139,cache,3790.0,13572.0,3.5810026385224276
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,256,0.00013677400000000002,0.035642564,260.59458669045284,cache,3790.0,13572.0,3.5810026385224276
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,512,0.00013677400000000002,1.963e-6,0.014352142951145685,cache,3790.0,10995.0,2.901055408970976
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00013677400000000002,0.027858868000000002,203.68540804538873,cache,3790.0,10465.0,2.7612137203166225
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,512,0.00013677400000000002,0.044476007000000005,325.1788132247357,cache,3790.0,10465.0,2.7612137203166225
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,1024,0.00013677400000000002,1.952e-6,0.014271718309035342,cache,3790.0,8216.0,2.1678100263852245
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00013677400000000002,0.054099865000000004,395.5420255311682,cache,3790.0,7621.0,2.0108179419525065
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00013677400000000002,0.046734601,341.6921417813327,cache,3790.0,7621.0,2.0108179419525065
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,2048,0.00013677400000000002,1.944e-6,0.014213227660227819,cache,3790.0,6467.0,1.7063324538258575
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00013677400000000002,0.10351721400000001,756.8486262008861,cache,3790.0,5763.0,1.520580474934037
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00013677400000000002,0.035626998,260.4807785105356,cache,3790.0,5763.0,1.520580474934037
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,4096,0.00013677400000000002,1.946e-6,0.014227850322429701,cache,3790.0,5351.0,1.4118733509234829
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00013677400000000002,0.189912971,1388.5166113442613,cache,3790.0,4854.0,1.2807387862796833
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00013677400000000002,0.042189476000000004,308.4612280111717,cache,3790.0,4854.0,1.2807387862796833
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,8192,0.00013677400000000002,1.938e-6,0.014169359673622177,cache,3790.0,4219.0,1.113192612137203
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00013677400000000002,0.311663889,2278.677884685686,cache,3790.0,4030.0,1.0633245382585752
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00013677400000000002,0.033547849000000005,245.27943176334685,cache,3790.0,4030.0,1.0633245382585752
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,16384,0.00013677400000000002,1.968e-6,0.014388699606650386,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00013677400000000002,0.369078932,2698.458274233407,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00013677400000000002,0.010493504,76.72148215304078,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,32768,0.00013677400000000002,1.973e-6,0.014425256262155087,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00013677400000000002,0.368702362,2695.7050462807256,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00013677400000000002,0.010548139000000002,77.12093672774066,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_equal,vertices,65536,0.00013677400000000002,1.981e-6,0.01448374691096261,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00013677400000000002,0.368823039,2696.5873557839936,cache,3790.0,3790.0,1.0
LPnetlib/lpi_gosh,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00013677400000000002,0.010533174000000001,77.01152265781508,cache,3790.0,3790.0,1.0


==> results/data/results_lanka_48_44.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,2,0.00038144300000000003,6.44e-7,0.0016883256476065884,bottle_conn,1.094562e6,601521.0,0.5495540682026235
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,2,0.00038144300000000003,0.0010155300000000002,2.662337492102359,bottle_conn,1.094562e6,836586.0,0.7643112039336283
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,2,0.00038144300000000003,0.0021905590000000003,5.742821338968077,bottle_conn,1.094562e6,563931.7,0.5152122036029023
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.00038144300000000003,0.009741049,25.537364691447998,bottle_conn,1.094562e6,580833.0,0.5306533572333043
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.00038144300000000003,0.012220086000000002,32.03646678533883,bottle_conn,1.094562e6,582686.0,0.5323462718420702
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00038144300000000003,0.023110492,60.587013000631806,bottle_conn,1.094562e6,576838.78,0.5270042080759244
Shyy/shyy161,rows,natural_order,balance_work,parts,2,0.00038144300000000003,4.3600000000000004e-7,0.0011430279229137775,total_conn,76480.0,320.0,0.0041841004184100415
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,2,0.00038144300000000003,0.237441643,622.4826330539556,total_conn,76480.0,0.0,0.0
Shyy/shyy161,rows,natural_order,balance_work,parts,2,0.00038144300000000003,4.3900000000000005e-7,0.0011508927939430007,total_hypercut,76480.0,320.0,0.0041841004184100415
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,2,0.00038144300000000003,0.47826215400000005,1253.8233864561678,total_hypercut,76480.0,0.0,0.0
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,4,0.00038144300000000003,6.730000000000001e-7,0.0017643527342224134,bottle_conn,1.094562e6,321380.0,0.2936151629601612
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,4,0.00038144300000000003,0.001018858,2.6710622556974437,bottle_conn,1.094562e6,562943.0,0.5143089199149979
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,4,0.00038144300000000003,0.002242647,5.879376473024803,bottle_conn,1.094562e6,303109.32,0.27692293355698444
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.00038144300000000003,0.009774342,25.624646408506642,bottle_conn,1.094562e6,305895.0,0.2794679515641873
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.00038144300000000003,0.012093171000000002,31.703743416447544,bottle_conn,1.094562e6,311240.44,0.28435158538301164
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00038144300000000003,0.02336274,61.248312329758306,bottle_conn,1.094562e6,307370.28,0.280815778366141
Shyy/shyy161,rows,natural_order,balance_work,parts,4,0.00038144300000000003,1.215e-6,0.003185272766835412,total_conn,76480.0,800.0,0.010460251046025104
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,4,0.00038144300000000003,0.231405038,606.6569264608343,total_conn,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,rows,natural_order,balance_work,parts,4,0.00038144300000000003,1.21e-6,0.003172164648453373,total_hypercut,76480.0,800.0,0.010460251046025104
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,4,0.00038144300000000003,0.465509573,1220.3909181712602,total_hypercut,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00038144300000000003,0.031648294,82.96991686831322,bottle_conn,1.094562e6,220075.0,0.20106216002382687
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00038144300000000003,0.034883466,91.45132038076463,bottle_conn,1.094562e6,204586.87,0.18691208903652784
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00038144300000000003,0.034013886,89.17160886423397,bottle_conn,1.094562e6,220075.0,0.20106216002382687
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00038144300000000003,0.033142689,86.88765818221857,bottle_conn,1.094562e6,204928.09,0.18722383017133795
Shyy/shyy161,rows,natural_order,metis__plaid,parts,8,0.00038144300000000003,0.055729060000000004,146.10062315994787,bottle_conn,1.094562e6,194863.0,0.17802828894114722
Shyy/shyy161,rows,natural_order,kahypar__greedy_secconn,parts,8,0.00038144300000000003,23.122950637000002,60619.67485836678,bottle_conn,1.094562e6,220956.55,0.20186755067323733
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,8,0.00038144300000000003,7.32e-7,0.0019190285311304703,bottle_conn,1.094562e6,184800.0,0.16883465715053145
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,8,0.00038144300000000003,0.001139578,2.987544665913387,bottle_conn,1.094562e6,447717.0,0.40903758763779485
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,8,0.00038144300000000003,0.00224273,5.879594067789945,bottle_conn,1.094562e6,169652.13,0.15499545023488848
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.00038144300000000003,0.009910588000000001,25.981832147922496,bottle_conn,1.094562e6,169889.0,0.15521185643207056
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.00038144300000000003,0.012360320000000001,32.4041075599762,bottle_conn,1.094562e6,173689.05,0.15868361043047355
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00038144300000000003,0.023951284,62.79125321476603,bottle_conn,1.094562e6,171905.92,0.15705452957438684
Shyy/shyy161,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00038144300000000003,0.009879748,25.90098127374208,bottle_conn,1.094562e6,187573.0,0.17136809061524153
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00038144300000000003,0.012377559000000002,32.44930173053379,bottle_conn,1.094562e6,178415.98,0.16300216890409133
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00038144300000000003,0.023783165000000002,62.35050846391204,bottle_conn,1.094562e6,187227.51,0.17105244837661093
Shyy/shyy161,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00038144300000000003,0.009401505000000001,24.64720810186581,bottle_conn,1.094562e6,187573.0,0.17136809061524153
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00038144300000000003,0.011673081,30.60242552622541,bottle_conn,1.094562e6,178428.86,0.16301393616807452
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00038144300000000003,0.023404147,61.356865901327325,bottle_conn,1.094562e6,187229.66,0.17105441263263296
Shyy/shyy161,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.00038144300000000003,0.8701932130000001,2281.319130250129,total_conn,76480.0,1997.0,0.026111401673640167
Shyy/shyy161,rows,natural_order,metis,parts,8,0.00038144300000000003,0.055842566,146.39819317696222,total_conn,76480.0,1529.0,0.01999215481171548
Shyy/shyy161,rows,natural_order,kahypar,parts,8,0.00038144300000000003,23.102931625,60567.19254252929,total_conn,76480.0,642.0,0.008394351464435146
Shyy/shyy161,rows,natural_order,balance_work,parts,8,0.00038144300000000003,1.97e-6,0.005164598642523261,total_conn,76480.0,1920.0,0.02510460251046025
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,8,0.00038144300000000003,0.706313065,1851.6870541601234,total_conn,76480.0,959.0,0.012539225941422594
Shyy/shyy161,rows,natural_order,split_conn__dynamic,parts,8,0.00038144300000000003,15.997438101,41939.26248744898,total_conn,76480.0,959.0,0.012539225941422594
Shyy/shyy161,rows,natural_order,split_conn__trans,parts,8,0.00038144300000000003,12.614887004000002,33071.486444894785,total_conn,76480.0,959.0,0.012539225941422594
Shyy/shyy161,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00038144300000000003,1.857247748,4869.004669111768,total_hypercut,76480.0,1997.0,0.026111401673640167
Shyy/shyy161,rows,natural_order,balance_work,parts,8,0.00038144300000000003,2.0280000000000003e-6,0.0053166528157549105,total_hypercut,76480.0,1920.0,0.02510460251046025
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,8,0.00038144300000000003,1.471005507,3856.422865277381,total_hypercut,76480.0,959.0,0.012539225941422594
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,16,0.00038144300000000003,8.49e-7,0.002225758501270177,bottle_conn,1.094562e6,108350.0,0.09898936743647231
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,16,0.00038144300000000003,0.001140766,2.990659154840959,bottle_conn,1.094562e6,379615.0,0.3468190929339772
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,16,0.00038144300000000003,0.002250705,5.900501516609296,bottle_conn,1.094562e6,102023.56,0.09320948470712485
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.00038144300000000003,0.010544547000000001,27.643834072194274,bottle_conn,1.094562e6,100557.0,0.09186962456215363
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.00038144300000000003,0.012743954,33.4098515374512,bottle_conn,1.094562e6,103962.47,0.09498088733210179
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00038144300000000003,0.025561720000000003,67.01321036170542,bottle_conn,1.094562e6,102650.08,0.09378187804802286
Shyy/shyy161,rows,natural_order,balance_work,parts,16,0.00038144300000000003,4.813e-6,0.012617874754550484,total_conn,76480.0,4159.0,0.05438023012552301
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,16,0.00038144300000000003,1.287741121,3375.972611897452,total_conn,76480.0,2557.0,0.03343357740585774
Shyy/shyy161,rows,natural_order,balance_work,parts,16,0.00038144300000000003,4.880000000000001e-6,0.012793523540869803,total_hypercut,76480.0,4159.0,0.05438023012552301
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,16,0.00038144300000000003,2.726791368,7148.620810973068,total_hypercut,76480.0,2557.0,0.03343357740585774
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,32,0.00038144300000000003,1.103e-6,0.0028916509150777444,bottle_conn,1.094562e6,70125.0,0.06406672257944274
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,32,0.00038144300000000003,0.001139465,2.9872484224379527,bottle_conn,1.094562e6,310601.0,0.28376738823383235
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,32,0.00038144300000000003,0.002260218,5.925441022642963,bottle_conn,1.094562e6,68224.76,0.06233064915463902
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.00038144300000000003,0.01134221,29.735006278788703,bottle_conn,1.094562e6,66118.0,0.06040589751882488
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.00038144300000000003,0.013357018,35.01707463500444,bottle_conn,1.094562e6,68291.76,0.06239186085393061
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00038144300000000003,0.028408142,74.4754576699533,bottle_conn,1.094562e6,67480.28,0.06165048667868974
Shyy/shyy161,rows,natural_order,balance_work,parts,32,0.00038144300000000003,7.564000000000001e-6,0.019829961488348195,total_conn,76480.0,8478.0,0.11085251046025105
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,32,0.00038144300000000003,2.792035196,7319.665575197342,total_conn,76480.0,5273.0,0.06894612970711297
Shyy/shyy161,rows,natural_order,balance_work,parts,32,0.00038144300000000003,7.645e-6,0.020042313006137222,total_hypercut,76480.0,8478.0,0.11085251046025105
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,32,0.00038144300000000003,5.907254312,15486.597766900952,total_hypercut,76480.0,5273.0,0.06894612970711297
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,64,0.00038144300000000003,1.5550000000000001e-6,0.004076624816814046,bottle_conn,1.094562e6,51013.0,0.04660585695465401
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,64,0.00038144300000000003,0.0011663370000000001,3.057696693870382,bottle_conn,1.094562e6,176604.0,0.16134673047301112
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,64,0.00038144300000000003,0.002288406,5.999339350833545,bottle_conn,1.094562e6,51420.64,0.04697827989643346
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.00038144300000000003,0.012774284,33.48936538355665,bottle_conn,1.094562e6,48721.0,0.044511868674410406
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.00038144300000000003,0.014557073,38.16316723599594,bottle_conn,1.094562e6,50457.01,0.04609790034735355
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00038144300000000003,0.033343841,87.41500302797533,bottle_conn,1.094562e6,50010.07,0.04568957263270605
Shyy/shyy161,rows,natural_order,balance_work,parts,64,0.00038144300000000003,2.3658000000000003e-5,0.06202237293645447,total_conn,76480.0,17116.0,0.22379707112970712
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,64,0.00038144300000000003,4.593546112,12042.54924588995,total_conn,76480.0,11033.0,0.14425993723849373
Shyy/shyy161,rows,natural_order,balance_work,parts,64,0.00038144300000000003,2.347e-5,0.0615295076852898,total_hypercut,76480.0,17116.0,0.22379707112970712
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,64,0.00038144300000000003,10.071338964,26403.260681150263,total_hypercut,76480.0,11033.0,0.14425993723849373
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00038144300000000003,0.034119635,89.44884294639041,bottle_conn,1.094562e6,81945.0,0.07486556266342154
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00038144300000000003,0.037151879000000006,97.39824560943576,bottle_conn,1.094562e6,83747.72,0.07651254108949516
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00038144300000000003,0.034942829,91.60694782706722,bottle_conn,1.094562e6,81945.0,0.07486556266342154
Shyy/shyy161,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00038144300000000003,0.035790279,93.82864281163896,bottle_conn,1.094562e6,83787.36,0.07654875648889693
Shyy/shyy161,rows,natural_order,metis__plaid,parts,128,0.00038144300000000003,0.112577518,295.1358866200192,bottle_conn,1.094562e6,20997.0,0.019183015672022234
Shyy/shyy161,rows,natural_order,kahypar__greedy_secconn,parts,128,0.00038144300000000003,32.297220929000005,84671.1590696382,bottle_conn,1.094562e6,23251.77,0.02124299034682366
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,128,0.00038144300000000003,2.465e-6,0.0064623023623450945,bottle_conn,1.094562e6,41465.0,0.03788273300187655
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,128,0.00038144300000000003,0.001218696,3.1949622879434147,bottle_conn,1.094562e6,101651.0,0.09286911111476553
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,128,0.00038144300000000003,0.0023317570000000003,6.1129893588294975,bottle_conn,1.094562e6,43176.09,0.039445997577113034
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.00038144300000000003,0.018326663,48.04561363034581,bottle_conn,1.094562e6,40065.0,0.03660368256891798
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.00038144300000000003,0.019509635,51.146921034073245,bottle_conn,1.094562e6,41054.56,0.03750775195923118
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00038144300000000003,0.044394587000000006,116.38590038354356,bottle_conn,1.094562e6,40857.84,0.03732802710125146
Shyy/shyy161,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00038144300000000003,0.012457604,32.659149597711846,bottle_conn,1.094562e6,42712.0,0.03902200149466179
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00038144300000000003,0.014376988,37.69105213623005,bottle_conn,1.094562e6,42022.45,0.03839202347605709
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00038144300000000003,0.033360166000000004,87.4578010344927,bottle_conn,1.094562e6,42665.08,0.038979135033008636
Shyy/shyy161,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00038144300000000003,0.011463590000000001,30.053218960631078,bottle_conn,1.094562e6,42712.0,0.03902200149466179
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00038144300000000003,0.013327817,34.94052060202966,bottle_conn,1.094562e6,42018.25,0.03838818632475821
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00038144300000000003,0.029240005000000003,76.65628940628089,bottle_conn,1.094562e6,42665.21,0.03897925380197741
Shyy/shyy161,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.00038144300000000003,15.652262071,41034.34083467255,total_conn,76480.0,36957.0,0.48322437238493726
Shyy/shyy161,rows,natural_order,metis,parts,128,0.00038144300000000003,0.112736476,295.55261467637365,total_conn,76480.0,8639.0,0.1129576359832636
Shyy/shyy161,rows,natural_order,kahypar,parts,128,0.00038144300000000003,32.165681873000004,84326.31316605626,total_conn,76480.0,6806.0,0.08899058577405858
Shyy/shyy161,rows,natural_order,balance_work,parts,128,0.00038144300000000003,7.3396e-5,0.19241669135362294,total_conn,76480.0,34382.0,0.4495554393305439
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,128,0.00038144300000000003,11.429669176,29964.291325309416,total_conn,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,rows,natural_order,split_conn__dynamic,parts,128,0.00038144300000000003,21.228428869000002,55652.951735908115,total_conn,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,rows,natural_order,split_conn__trans,parts,128,0.00038144300000000003,10.347416873,27127.033063917806,total_conn,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00038144300000000003,30.1197039,78962.52887063073,total_hypercut,76480.0,36930.0,0.4828713389121339
Shyy/shyy161,rows,natural_order,balance_work,parts,128,0.00038144300000000003,7.342400000000001e-5,0.19249009681656237,total_hypercut,76480.0,34382.0,0.4495554393305439
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,128,0.00038144300000000003,24.209987069,63469.47530561578,total_hypercut,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,256,0.00038144300000000003,4.692e-6,0.012300658289705146,bottle_conn,1.094562e6,36683.0,0.03351386216587091
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,256,0.00038144300000000003,0.0012943870000000001,3.3933956056343937,bottle_conn,1.094562e6,66883.0,0.06110480721969153
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,256,0.00038144300000000003,0.0024398140000000002,6.39627414843109,bottle_conn,1.094562e6,39133.16,0.03575234660074075
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.00038144300000000003,0.03163939,82.94657393109848,bottle_conn,1.094562e6,35858.0,0.03276013601787747
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.00038144300000000003,0.032334834,84.76976638711419,bottle_conn,1.094562e6,36364.41,0.033222795967702154
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00038144300000000003,0.069153659,181.29486974462765,bottle_conn,1.094562e6,36245.84,0.033114469532105076
Shyy/shyy161,rows,natural_order,balance_work,parts,256,0.00038144300000000003,0.000181506,0.4758404270100644,total_conn,76480.0,68824.0,0.8998953974895397
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,256,0.00038144300000000003,26.555043737000002,69617.33138896244,total_conn,76480.0,45902.0,0.6001830543933054
Shyy/shyy161,rows,natural_order,balance_work,parts,256,0.00038144300000000003,0.000181964,0.47704113065385917,total_hypercut,76480.0,62862.0,0.8219403765690376
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,256,0.00038144300000000003,46.239831649,121223.43744412664,total_hypercut,76480.0,45811.0,0.5989932008368201
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,512,0.00038144300000000003,8.276e-6,0.02169655754595051,bottle_conn,1.094562e6,32700.0,0.029874963684103778
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,512,0.00038144300000000003,0.0015718160000000002,4.120710040556519,bottle_conn,1.094562e6,48142.0,0.043982889959636826
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,512,0.00038144300000000003,0.0027013690000000003,7.081972929113918,bottle_conn,1.094562e6,35397.04,0.03233899952675134
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.00038144300000000003,0.046482438,121.85945999795513,bottle_conn,1.094562e6,27947.0,0.025532587464209427
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.00038144300000000003,0.046409253000000004,121.66759646919724,bottle_conn,1.094562e6,28153.29,0.025721055545505873
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00038144300000000003,0.10333905,270.9161001774839,bottle_conn,1.094562e6,28130.3,0.02570005171018179
Shyy/shyy161,rows,natural_order,balance_work,parts,512,0.00038144300000000003,0.00044844100000000005,1.1756435430719663,total_conn,76480.0,126817.0,1.6581720711297072
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,512,0.00038144300000000003,42.618105548,111728.63454828113,total_conn,76480.0,92171.0,1.205164748953975
Shyy/shyy161,rows,natural_order,balance_work,parts,512,0.00038144300000000003,0.000448876,1.1767839493712036,total_hypercut,76480.0,75689.0,0.9896574267782426
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,512,0.00038144300000000003,57.037238577000004,149530.17509038048,total_hypercut,76480.0,67246.0,0.8792625523012553
Shyy/shyy161,rows,natural_order,split_equal__split_equal,parts,1024,0.00038144300000000003,1.5469e-5,0.040553896650351424,bottle_conn,1.094562e6,16500.0,0.015074522959868879
Shyy/shyy161,rows,natural_order,balance_work__split_equal,parts,1024,0.00038144300000000003,0.00456361,11.964068025891155,bottle_conn,1.094562e6,24277.0,0.022179648114953744
Shyy/shyy161,rows,natural_order,balance_work__map_local,parts,1024,0.00038144300000000003,0.005684585000000001,14.90284262655233,bottle_conn,1.094562e6,18458.58,0.01686389624342888
Shyy/shyy161,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.00038144300000000003,0.29101249500000004,762.9252470224909,bottle_conn,1.094562e6,14556.0,0.013298470072960691
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.00038144300000000003,0.29056912100000004,761.7628872465874,bottle_conn,1.094562e6,14795.62,0.013517388690636073
Shyy/shyy161,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00038144300000000003,0.391163823,1025.484339730969,bottle_conn,1.094562e6,14769.93,0.013493918115191282
Shyy/shyy161,rows,natural_order,balance_work,parts,1024,0.00038144300000000003,0.003423956,8.976324116578361,total_conn,76480.0,128802.0,1.684126569037657
Shyy/shyy161,rows,natural_order,split_conn__convex,parts,1024,0.00038144300000000003,39.423313617000005,103353.09238077511,total_conn,76480.0,127933.0,1.6727641213389122
Shyy/shyy161,rows,natural_order,balance_work,parts,1024,0.00038144300000000003,0.0034220300000000004,8.9712748693776,total_hypercut,76480.0,76324.0,0.9979602510460251
Shyy/shyy161,rows,natural_order,split_hypercut__convex,parts,1024,0.00038144300000000003,63.256361898,165834.37603521365,total_hypercut,76480.0,76322.0,0.99793410041841
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,2,0.00038144300000000003,3.6556e-5,0.09583607511476157,cache,76480.0,279042.0,3.6485617154811716
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,2,0.00038144300000000003,0.002754859,7.222203579564968,cache,76480.0,279042.0,3.6485617154811716
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,2,0.00038144300000000003,0.08376739200000001,219.60657817812884,cache,76480.0,279042.0,3.6485617154811716
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,4,0.00038144300000000003,2.0476000000000002e-5,0.05368036639812501,cache,76480.0,240882.0,3.149607740585774
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,4,0.00038144300000000003,0.0032718720000000003,8.577617101375566,cache,76480.0,240881.0,3.1495946652719664
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,4,0.00038144300000000003,0.08928409600000001,234.06930000026216,cache,76480.0,240881.0,3.1495946652719664
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,8,0.00038144300000000003,9.883e-6,0.025909506793937755,cache,76480.0,221802.0,2.9001307531380753
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,8,0.00038144300000000003,0.004323237000000001,11.333900477921997,cache,76480.0,221721.0,2.899071652719665
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,8,0.00038144300000000003,0.089657292,235.0476794698028,cache,76480.0,221721.0,2.899071652719665
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,16,0.00038144300000000003,5.266e-6,0.013805470279963192,cache,76480.0,212262.0,2.7753922594142257
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,16,0.00038144300000000003,0.00630461,16.52831484651704,cache,76480.0,212141.0,2.7738101464435148
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,16,0.00038144300000000003,0.08969207900000001,235.138877892634,cache,76480.0,212141.0,2.7738101464435148
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,32,0.00038144300000000003,3.61e-6,0.009464061471831963,cache,76480.0,207492.0,2.713023012552301
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,32,0.00038144300000000003,0.01013466,26.56926460834253,cache,76480.0,207351.0,2.7111793933054393
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,32,0.00038144300000000003,0.089245847,233.96902551626323,cache,76480.0,207351.0,2.7111793933054393
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,64,0.00038144300000000003,2.624e-6,0.006879140526893927,cache,76480.0,205346.0,2.684963389121339
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,64,0.00038144300000000003,0.018013189000000002,47.22380277000758,cache,76480.0,205276.0,2.684048117154812
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,64,0.00038144300000000003,0.09976096500000001,261.53570782528453,cache,76480.0,205276.0,2.684048117154812
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,128,0.00038144300000000003,2.171e-6,0.005691545001481217,cache,76480.0,204272.0,2.6709205020920503
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,128,0.00038144300000000003,0.032786065,85.95272426024334,cache,76480.0,204238.0,2.6704759414225943
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,128,0.00038144300000000003,0.106055572,278.03779857016644,cache,76480.0,204238.0,2.6704759414225943
Shyy/shyy161,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00038144300000000003,0.219663731,575.8756380376622,cache,76480.0,163800.0,2.14173640167364
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,256,0.00038144300000000003,1.8930000000000001e-6,0.0049627336194398635,cache,76480.0,155663.0,2.035342573221757
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,256,0.00038144300000000003,0.062284834000000004,163.2873954955262,cache,76480.0,155534.0,2.0336558577405857
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,256,0.00038144300000000003,0.295535841,774.7837579926752,cache,76480.0,155534.0,2.0336558577405857
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,512,0.00038144300000000003,1.5780000000000002e-6,0.004136922161371424,cache,76480.0,116151.0,1.5187107740585775
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,512,0.00038144300000000003,0.120877918,316.89641178367407,cache,76480.0,115831.0,1.5145266736401675
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,512,0.00038144300000000003,0.264658963,693.8362035743218,cache,76480.0,115831.0,1.5145266736401675
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,1024,0.00038144300000000003,1.525e-6,0.003997976106521813,cache,76480.0,96156.0,1.2572698744769875
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.00038144300000000003,0.23853206200000002,625.3413013215605,cache,76480.0,95836.0,1.2530857740585775
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,1024,0.00038144300000000003,0.264954625,694.6113180737358,cache,76480.0,95836.0,1.2530857740585775
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,2048,0.00038144300000000003,1.4930000000000001e-6,0.003914084148876765,cache,76480.0,86238.0,1.1275889121338911
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.00038144300000000003,0.47429001800000004,1243.4099406726561,cache,76480.0,86072.0,1.125418410041841
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,2048,0.00038144300000000003,0.23021976900000002,603.5495971875222,cache,76480.0,86072.0,1.125418410041841
Shyy/shyy161,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00038144300000000003,0.348557324,913.786133183726,cache,76480.0,84136.0,1.1001046025104602
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,4096,0.00038144300000000003,1.474e-6,0.003864273299025018,cache,76480.0,81279.0,1.0627484309623432
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.00038144300000000003,0.935885897,2453.540625991301,cache,76480.0,81274.0,1.0626830543933055
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,4096,0.00038144300000000003,0.165406457,433.6334839019198,cache,76480.0,81274.0,1.0626830543933055
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,8192,0.00038144300000000003,1.666e-6,0.004367625044895305,cache,76480.0,78880.0,1.0313807531380754
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.00038144300000000003,1.8302216400000002,4798.152384497815,cache,76480.0,78877.0,1.0313415271966526
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,8192,0.00038144300000000003,0.128980581,338.13854494642715,cache,76480.0,78877.0,1.0313415271966526
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,16384,0.00038144300000000003,1.45e-6,0.0038013543307912324,cache,76480.0,77600.0,1.0146443514644352
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.00038144300000000003,3.49217675,9155.173250000655,cache,76480.0,77439.0,1.0125392259414225
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,16384,0.00038144300000000003,0.14654397100000002,384.1831440084102,cache,76480.0,77439.0,1.0125392259414225
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,32768,0.00038144300000000003,1.4510000000000002e-6,0.00380397595446764,cache,76480.0,76961.0,1.0062892259414227
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.00038144300000000003,6.2118339680000005,16285.09100442268,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,32768,0.00038144300000000003,0.221728167,581.2878123336907,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,rows,natural_order,chunk_equal,vertices,65536,0.00038144300000000003,1.4530000000000001e-6,0.0038092192018204553,cache,76480.0,76641.0,1.0021051255230125
Shyy/shyy161,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.00038144300000000003,9.071150678,23781.14338970698,cache,76480.0,76480.0,1.0
Shyy/shyy161,rows,natural_order,chunk_conn__convex,vertices,65536,0.00038144300000000003,0.116030909,304.18937822951267,cache,76480.0,76480.0,1.0
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,2,0.00037818700000000004,6.5e-7,0.0017187264501423898,bottle_conn,1.094562e6,601521.0,0.5495540682026235
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,2,0.00037818700000000004,0.0011248640000000002,2.9743592455584142,bottle_conn,1.094562e6,836585.0,0.7643102903261761
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,2,0.00037818700000000004,0.002251701,5.953935486941645,bottle_conn,1.094562e6,563851.48,0.5151389140130938
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.00037818700000000004,0.009845078,26.03230148048452,bottle_conn,1.094562e6,580834.0,0.5306542708407564
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.00037818700000000004,0.012168927000000001,32.177010315002896,bottle_conn,1.094562e6,583177.0,0.5327948531010578
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00037818700000000004,0.023122443000000003,61.140237501553464,bottle_conn,1.094562e6,576839.23,0.5270046191992779
Shyy/shyy161,cols,natural_order,balance_work,parts,2,0.00037818700000000004,4.3600000000000004e-7,0.0011528688188647415,total_conn,76480.0,320.0,0.0041841004184100415
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,2,0.00037818700000000004,0.23684821600000003,626.272759243443,total_conn,76480.0,0.0,0.0
Shyy/shyy161,cols,natural_order,balance_work,parts,2,0.00037818700000000004,4.3800000000000003e-7,0.0011581572079421027,total_hypercut,76480.0,320.0,0.0041841004184100415
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,2,0.00037818700000000004,0.47529458100000005,1256.771335344684,total_hypercut,76480.0,0.0,0.0
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,4,0.00037818700000000004,6.82e-7,0.0018033406753801687,bottle_conn,1.094562e6,321640.0,0.2938527008977107
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,4,0.00037818700000000004,0.001124816,2.9742323242205573,bottle_conn,1.094562e6,562938.0,0.5143043518777374
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,4,0.00037818700000000004,0.002244302,5.934371091549947,bottle_conn,1.094562e6,308066.0,0.28145139334272523
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.00037818700000000004,0.009922353,26.236631613461064,bottle_conn,1.094562e6,305886.0,0.2794597290971183
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.00037818700000000004,0.012216165000000001,32.30191677662109,bottle_conn,1.094562e6,310971.24,0.28410564225690277
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00037818700000000004,0.023292516000000003,61.58994359933049,bottle_conn,1.094562e6,307555.95,0.28098540786177484
Shyy/shyy161,cols,natural_order,balance_work,parts,4,0.00037818700000000004,1.233e-6,0.0032602918661931795,total_conn,76480.0,800.0,0.010460251046025104
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,4,0.00037818700000000004,0.23153694000000002,612.2287122508177,total_conn,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,cols,natural_order,balance_work,parts,4,0.00037818700000000004,1.226e-6,0.0032417825044224148,total_hypercut,76480.0,800.0,0.010460251046025104
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,4,0.00037818700000000004,0.462330204,1222.4910004838875,total_hypercut,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.00037818700000000004,0.031159853,82.3927131286903,bottle_conn,1.094562e6,219975.0,0.20097079927861555
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.00037818700000000004,0.034733115,91.84111299436522,bottle_conn,1.094562e6,198497.14,0.18134846632717014
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.00037818700000000004,0.032825453000000004,86.79688355231671,bottle_conn,1.094562e6,219975.0,0.20097079927861555
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.00037818700000000004,0.034144622,90.28502301771344,bottle_conn,1.094562e6,198429.64,0.1812867978241525
Shyy/shyy161,cols,natural_order,metis__plaid,parts,8,0.00037818700000000004,0.054080028,142.9981146892939,bottle_conn,1.094562e6,213780.0,0.19531100111277389
Shyy/shyy161,cols,natural_order,kahypar__greedy_secconn,parts,8,0.00037818700000000004,21.558580346000003,57005.08041260012,bottle_conn,1.094562e6,220911.75,0.20182662105938265
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,8,0.00037818700000000004,7.57e-7,0.002001655265781214,bottle_conn,1.094562e6,184800.0,0.16883465715053145
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,8,0.00037818700000000004,0.0011283010000000002,2.9834473421878593,bottle_conn,1.094562e6,447817.0,0.4091289483830062
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,8,0.00037818700000000004,0.002258312,5.9714162570368625,bottle_conn,1.094562e6,171555.5,0.1567343832510173
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.00037818700000000004,0.01010563,26.721251655926828,bottle_conn,1.094562e6,169868.0,0.15519267067557616
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.00037818700000000004,0.012372237000000001,32.71460150666205,bottle_conn,1.094562e6,173953.94,0.15892561590846385
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00037818700000000004,0.023922930000000002,63.25688085523828,bottle_conn,1.094562e6,171881.88,0.15703256645123803
Shyy/shyy161,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.00037818700000000004,0.010042538,26.55442413409239,bottle_conn,1.094562e6,187679.0,0.17146493300516555
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.00037818700000000004,0.01233619,32.61928622612623,bottle_conn,1.094562e6,178324.78,0.1629188479044586
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00037818700000000004,0.023757609000000002,62.819739969909065,bottle_conn,1.094562e6,187232.66,0.1710571534549893
Shyy/shyy161,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.00037818700000000004,0.009370787,24.77818380853916,bottle_conn,1.094562e6,187679.0,0.17146493300516555
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.00037818700000000004,0.011567992000000001,30.588021269900867,bottle_conn,1.094562e6,178463.72,0.1630457845238552
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00037818700000000004,0.023286668,61.57448034966828,bottle_conn,1.094562e6,187230.33,0.17105502474962586
Shyy/shyy161,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.00037818700000000004,0.8615050590000001,2277.986972053508,total_conn,76480.0,1480.0,0.019351464435146442
Shyy/shyy161,cols,natural_order,metis,parts,8,0.00037818700000000004,0.05395428100000001,142.66561515863845,total_conn,76480.0,1346.0,0.017599372384937237
Shyy/shyy161,cols,natural_order,kahypar,parts,8,0.00037818700000000004,21.604014843,57125.21806143521,total_conn,76480.0,646.0,0.008446652719665272
Shyy/shyy161,cols,natural_order,balance_work,parts,8,0.00037818700000000004,2.251e-6,0.00595208190657003,total_conn,76480.0,1920.0,0.02510460251046025
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,8,0.00037818700000000004,0.7037860140000001,1860.947134618588,total_conn,76480.0,959.0,0.012539225941422594
Shyy/shyy161,cols,natural_order,split_conn__dynamic,parts,8,0.00037818700000000004,15.975658462,42242.74885704691,total_conn,76480.0,959.0,0.012539225941422594
Shyy/shyy161,cols,natural_order,split_conn__trans,parts,8,0.00037818700000000004,12.620687852000001,33371.55389265099,total_conn,76480.0,959.0,0.012539225941422594
Shyy/shyy161,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.00037818700000000004,1.8380335190000001,4860.118192851684,total_hypercut,76480.0,1480.0,0.019351464435146442
Shyy/shyy161,cols,natural_order,balance_work,parts,8,0.00037818700000000004,2.3320000000000003e-6,0.006166261664203159,total_hypercut,76480.0,1920.0,0.02510460251046025
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,8,0.00037818700000000004,1.465274586,3874.4710579686766,total_hypercut,76480.0,959.0,0.012539225941422594
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,16,0.00037818700000000004,8.510000000000001e-7,0.0022502095524171905,bottle_conn,1.094562e6,108350.0,0.09898936743647231
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,16,0.00037818700000000004,0.001136028,3.003879033388244,bottle_conn,1.094562e6,379615.0,0.3468190929339772
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,16,0.00037818700000000004,0.002115035,5.592563996118321,bottle_conn,1.094562e6,103246.98,0.09432721033618927
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.00037818700000000004,0.010605445,28.04285974927747,bottle_conn,1.094562e6,100546.0,0.09185957488018039
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.00037818700000000004,0.012736293000000001,33.67723639363595,bottle_conn,1.094562e6,104145.3,0.09514792218257166
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00037818700000000004,0.025715335000000002,67.99634836734208,bottle_conn,1.094562e6,102652.57,0.09378415293057862
Shyy/shyy161,cols,natural_order,balance_work,parts,16,0.00037818700000000004,5.157e-6,0.013636111235975851,total_conn,76480.0,4159.0,0.05438023012552301
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,16,0.00037818700000000004,1.300351375,3438.382004140808,total_conn,76480.0,2557.0,0.03343357740585774
Shyy/shyy161,cols,natural_order,balance_work,parts,16,0.00037818700000000004,5.14e-6,0.013591159928818281,total_hypercut,76480.0,4159.0,0.05438023012552301
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,16,0.00037818700000000004,2.702284256,7145.365271677767,total_hypercut,76480.0,2557.0,0.03343357740585774
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,32,0.00037818700000000004,1.1040000000000001e-6,0.002919190770703382,bottle_conn,1.094562e6,70125.0,0.06406672257944274
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,32,0.00037818700000000004,0.001142488,3.020960530108121,bottle_conn,1.094562e6,310601.0,0.28376738823383235
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,32,0.00037818700000000004,0.0021767030000000003,5.755626184929678,bottle_conn,1.094562e6,68992.95,0.0630324732632779
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.00037818700000000004,0.011174276,29.546959572909696,bottle_conn,1.094562e6,65986.0,0.06028530133514593
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.00037818700000000004,0.012969401,34.29361929415871,bottle_conn,1.094562e6,68089.49,0.06220706547459167
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00037818700000000004,0.028446972,75.21932800439993,bottle_conn,1.094562e6,67243.32,0.061433998256836986
Shyy/shyy161,cols,natural_order,balance_work,parts,32,0.00037818700000000004,8.642000000000001e-6,0.022851129203277743,total_conn,76480.0,8478.0,0.11085251046025105
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,32,0.00037818700000000004,2.789512958,7376.014929122364,total_conn,76480.0,5273.0,0.06894612970711297
Shyy/shyy161,cols,natural_order,balance_work,parts,32,0.00037818700000000004,8.675e-6,0.022938387623054203,total_hypercut,76480.0,8478.0,0.11085251046025105
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,32,0.00037818700000000004,5.888749995,15571.00057643441,total_hypercut,76480.0,5273.0,0.06894612970711297
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,64,0.00037818700000000004,1.5630000000000001e-6,0.004132876063957777,bottle_conn,1.094562e6,51013.0,0.04660585695465401
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,64,0.00037818700000000004,0.0011513040000000001,3.0442717491611293,bottle_conn,1.094562e6,171301.0,0.15650187015445446
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,64,0.00037818700000000004,0.0022000500000000003,5.8173601948242535,bottle_conn,1.094562e6,52006.3,0.04751334323683812
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.00037818700000000004,0.012983538000000001,34.331000272352036,bottle_conn,1.094562e6,48721.0,0.044511868674410406
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.00037818700000000004,0.014505624000000002,38.35569176095424,bottle_conn,1.094562e6,50469.83,0.04610961279488965
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00037818700000000004,0.033627098,88.91658888327731,bottle_conn,1.094562e6,50026.84,0.04570489382967799
Shyy/shyy161,cols,natural_order,balance_work,parts,64,0.00037818700000000004,2.1602e-5,0.05711989042457831,total_conn,76480.0,17116.0,0.22379707112970712
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,64,0.00037818700000000004,4.395204872,11621.776718924762,total_conn,76480.0,11033.0,0.14425993723849373
Shyy/shyy161,cols,natural_order,balance_work,parts,64,0.00037818700000000004,2.1296e-5,0.05631076689574205,total_hypercut,76480.0,17116.0,0.22379707112970712
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,64,0.00037818700000000004,9.982156324,26394.76323617681,total_hypercut,76480.0,11033.0,0.14425993723849373
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.00037818700000000004,0.033781343000000005,89.32444266989611,bottle_conn,1.094562e6,76863.0,0.07022260959178192
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.00037818700000000004,0.036182534,95.67365879842511,bottle_conn,1.094562e6,85695.0,0.07829159060884627
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.00037818700000000004,0.035013751,92.58316917292238,bottle_conn,1.094562e6,76863.0,0.07022260959178192
Shyy/shyy161,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.00037818700000000004,0.035904003000000004,94.93716864937187,bottle_conn,1.094562e6,85678.0,0.07827605928216036
Shyy/shyy161,cols,natural_order,metis__plaid,parts,128,0.00037818700000000004,0.11427406300000001,302.1628532974428,bottle_conn,1.094562e6,20712.0,0.018922637548169953
Shyy/shyy161,cols,natural_order,kahypar__greedy_secconn,parts,128,0.00037818700000000004,32.588226124,86169.60954236925,bottle_conn,1.094562e6,22607.25,0.02065415207178762
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,128,0.00037818700000000004,2.477e-6,0.006549669872311845,bottle_conn,1.094562e6,41465.0,0.03788273300187655
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,128,0.00037818700000000004,0.0012199350000000001,3.2257454645453176,bottle_conn,1.094562e6,101651.0,0.09286911111476553
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,128,0.00037818700000000004,0.0023447520000000003,6.199980432960414,bottle_conn,1.094562e6,43858.99,0.04006990010616118
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.00037818700000000004,0.016343152,43.214473263226914,bottle_conn,1.094562e6,40065.0,0.03660368256891798
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.00037818700000000004,0.017416468,46.052529568705424,bottle_conn,1.094562e6,41063.55,0.03751596529022568
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00037818700000000004,0.042462271,112.27850507817561,bottle_conn,1.094562e6,40866.31,0.037335765356370856
Shyy/shyy161,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.00037818700000000004,0.012474480000000001,32.98495188888037,bottle_conn,1.094562e6,42807.0,0.039108794202612554
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.00037818700000000004,0.014316487000000001,37.855576738491806,bottle_conn,1.094562e6,42021.22,0.03839089973889099
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00037818700000000004,0.033470197,88.50171211596378,bottle_conn,1.094562e6,42665.23,0.03897927207412646
Shyy/shyy161,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.00037818700000000004,0.011516304000000002,30.451348142585548,bottle_conn,1.094562e6,42807.0,0.039108794202612554
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.00037818700000000004,0.013311044000000001,35.196989848937164,bottle_conn,1.094562e6,42007.17,0.038378063554188796
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00037818700000000004,0.029058458000000002,76.83621594607958,bottle_conn,1.094562e6,42665.32,0.03897935429879715
Shyy/shyy161,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.00037818700000000004,15.459093222000002,40876.84987056668,total_conn,76480.0,29066.0,0.3800470711297071
Shyy/shyy161,cols,natural_order,metis,parts,128,0.00037818700000000004,0.114292817,302.2124425218212,total_conn,76480.0,8680.0,0.11349372384937238
Shyy/shyy161,cols,natural_order,kahypar,parts,128,0.00037818700000000004,32.787534269000005,86696.61905089281,total_conn,76480.0,6801.0,0.08892520920502092
Shyy/shyy161,cols,natural_order,balance_work,parts,128,0.00037818700000000004,8.7513e-5,0.2314013966635553,total_conn,76480.0,34381.0,0.4495423640167364
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,128,0.00037818700000000004,11.486052961,30371.35851047233,total_conn,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,cols,natural_order,split_conn__dynamic,parts,128,0.00037818700000000004,19.388079328,51265.85347460383,total_conn,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,cols,natural_order,split_conn__trans,parts,128,0.00037818700000000004,10.345092532,27354.437175259856,total_conn,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.00037818700000000004,30.198181314000003,79849.86610856534,total_hypercut,76480.0,29048.0,0.37981171548117154
Shyy/shyy161,cols,natural_order,balance_work,parts,128,0.00037818700000000004,8.712200000000001e-5,0.2303675165989312,total_hypercut,76480.0,34381.0,0.4495423640167364
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,128,0.00037818700000000004,24.224983346000002,64055.56866312168,total_hypercut,76480.0,22709.0,0.29692730125523015
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,256,0.00037818700000000004,4.661e-6,0.012324590744790274,bottle_conn,1.094562e6,36683.0,0.03351386216587091
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,256,0.00037818700000000004,0.0012762820000000001,3.374737894216353,bottle_conn,1.094562e6,66883.0,0.06110480721969153
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,256,0.00037818700000000004,0.0023952730000000003,6.333567785249096,bottle_conn,1.094562e6,39155.36,0.03577262868617767
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.00037818700000000004,0.034232501000000005,90.51739218957817,bottle_conn,1.094562e6,35759.0,0.03266968888011826
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.00037818700000000004,0.034019137000000005,89.95321626602713,bottle_conn,1.094562e6,36364.51,0.03322288732844736
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00037818700000000004,0.07290273,192.7690005209063,bottle_conn,1.094562e6,36241.71,0.03311069633332785
Shyy/shyy161,cols,natural_order,balance_work,parts,256,0.00037818700000000004,0.000154121,0.4075259064959927,total_conn,76480.0,68813.0,0.8997515690376569
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,256,0.00037818700000000004,25.97072215,68671.64167462128,total_conn,76480.0,45904.0,0.6002092050209205
Shyy/shyy161,cols,natural_order,balance_work,parts,256,0.00037818700000000004,0.000154728,0.4091309325809718,total_hypercut,76480.0,62900.0,0.8224372384937239
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,256,0.00037818700000000004,45.800145276,121104.49400957726,total_hypercut,76480.0,45810.0,0.5989801255230126
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,512,0.00037818700000000004,8.295000000000001e-6,0.021933593698355576,bottle_conn,1.094562e6,32700.0,0.029874963684103778
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,512,0.00037818700000000004,0.0013600860000000002,3.5963319733359422,bottle_conn,1.094562e6,48142.0,0.043982889959636826
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,512,0.00037818700000000004,0.002483748,6.567512897058862,bottle_conn,1.094562e6,35421.04,0.03236092610560206
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.00037818700000000004,0.030950642,81.83951854505838,bottle_conn,1.094562e6,27947.0,0.025532587464209427
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.00037818700000000004,0.030585050000000003,80.87282217527307,bottle_conn,1.094562e6,28147.0,0.02571530895463208
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00037818700000000004,0.080109361,211.8247348533926,bottle_conn,1.094562e6,28131.01,0.02570070037147279
Shyy/shyy161,cols,natural_order,balance_work,parts,512,0.00037818700000000004,0.00023804700000000002,0.6294425773493008,total_conn,76480.0,126814.0,1.6581328451882844
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,512,0.00037818700000000004,45.509474892,120335.90496764827,total_conn,76480.0,92171.0,1.205164748953975
Shyy/shyy161,cols,natural_order,balance_work,parts,512,0.00037818700000000004,0.00023781600000000001,0.6288317684108655,total_hypercut,76480.0,75693.0,0.9897097280334728
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,512,0.00037818700000000004,57.129979604000006,151062.78006383087,total_hypercut,76480.0,67274.0,0.8796286610878661
Shyy/shyy161,cols,natural_order,split_equal__split_equal,parts,1024,0.00037818700000000004,1.5521e-5,0.04104054343486158,bottle_conn,1.094562e6,16500.0,0.015074522959868879
Shyy/shyy161,cols,natural_order,balance_work__split_equal,parts,1024,0.00037818700000000004,0.004837234,12.790587725120112,bottle_conn,1.094562e6,24277.0,0.022179648114953744
Shyy/shyy161,cols,natural_order,balance_work__map_local,parts,1024,0.00037818700000000004,0.005961028,15.762117682522137,bottle_conn,1.094562e6,18440.53,0.016847405628918233
Shyy/shyy161,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.00037818700000000004,0.28218316200000004,746.1471758680229,bottle_conn,1.094562e6,14556.0,0.013298470072960691
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.00037818700000000004,0.281309597,743.8373000658404,bottle_conn,1.094562e6,14790.58,0.01351278410907742
Shyy/shyy161,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00037818700000000004,0.40231333900000005,1063.7947338221568,bottle_conn,1.094562e6,14764.91,0.013489331805781673
Shyy/shyy161,cols,natural_order,balance_work,parts,1024,0.00037818700000000004,0.003707066,9.802203671728536,total_conn,76480.0,128801.0,1.6841134937238493
Shyy/shyy161,cols,natural_order,split_conn__convex,parts,1024,0.00037818700000000004,39.375494904,104116.46858300257,total_conn,76480.0,127934.0,1.6727771966527196
Shyy/shyy161,cols,natural_order,balance_work,parts,1024,0.00037818700000000004,0.00370431,9.794916271579932,total_hypercut,76480.0,76324.0,0.9979602510460251
Shyy/shyy161,cols,natural_order,split_hypercut__convex,parts,1024,0.00037818700000000004,62.87753016600001,166260.42187066187,total_hypercut,76480.0,76322.0,0.99793410041841
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,2,0.00037818700000000004,3.8257e-5,0.1011589504663037,cache,76480.0,279042.0,3.6485617154811716
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,2,0.00037818700000000004,0.0028576950000000004,7.556301512214857,cache,76480.0,279042.0,3.6485617154811716
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,2,0.00037818700000000004,0.082403982,217.89215916993442,cache,76480.0,279042.0,3.6485617154811716
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,4,0.00037818700000000004,2.038e-5,0.053888684698310624,cache,76480.0,240882.0,3.149607740585774
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,4,0.00037818700000000004,0.0033681920000000003,8.906154891627686,cache,76480.0,240881.0,3.1495946652719664
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,4,0.00037818700000000004,0.08943934,236.4950143711973,cache,76480.0,240881.0,3.1495946652719664
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,8,0.00037818700000000004,9.911e-6,0.026206612072863424,cache,76480.0,221802.0,2.9001307531380753
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,8,0.00037818700000000004,0.004331197,11.452527453349797,cache,76480.0,221721.0,2.899071652719665
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,8,0.00037818700000000004,0.089803822,237.45877568504469,cache,76480.0,221721.0,2.899071652719665
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,16,0.00037818700000000004,5.335000000000001e-6,0.014106777863861,cache,76480.0,212262.0,2.7753922594142257
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,16,0.00037818700000000004,0.006308436000000001,16.680732018816087,cache,76480.0,212141.0,2.7738101464435148
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,16,0.00037818700000000004,0.08971311700000001,237.21893401941367,cache,76480.0,212141.0,2.7738101464435148
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,32,0.00037818700000000004,3.422e-6,0.009048433711365012,cache,76480.0,207492.0,2.713023012552301
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,32,0.00037818700000000004,0.010148259000000001,26.833971024916245,cache,76480.0,207351.0,2.7111793933054393
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,32,0.00037818700000000004,0.089315895,236.16860177636988,cache,76480.0,207351.0,2.7111793933054393
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,64,0.00037818700000000004,2.555e-6,0.006755917046328932,cache,76480.0,205347.0,2.6849764644351466
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,64,0.00037818700000000004,0.018040527,47.7026629683199,cache,76480.0,205276.0,2.684048117154812
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,64,0.00037818700000000004,0.09953803500000001,263.1979285379984,cache,76480.0,205276.0,2.684048117154812
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,128,0.00037818700000000004,2.1290000000000003e-6,0.005629490172850997,cache,76480.0,204273.0,2.6709335774058576
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,128,0.00037818700000000004,0.032775958,86.6660091436247,cache,76480.0,204238.0,2.6704759414225943
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,128,0.00037818700000000004,0.106418574,281.39141218497724,cache,76480.0,204238.0,2.6704759414225943
Shyy/shyy161,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.00037818700000000004,0.23304654000000002,616.22038832641,cache,76480.0,142298.0,1.8605910041841005
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,256,0.00037818700000000004,1.9210000000000003e-6,0.005079497708805432,cache,76480.0,155663.0,2.035342573221757
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,256,0.00037818700000000004,0.062309814000000005,164.75926988500396,cache,76480.0,155535.0,2.0336689330543933
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,256,0.00037818700000000004,0.30926009400000004,817.7438515866489,cache,76480.0,155535.0,2.0336689330543933
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,512,0.00037818700000000004,1.602e-6,0.004235999650966321,cache,76480.0,116151.0,1.5187107740585775
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,512,0.00037818700000000004,0.120899347,319.68139306745076,cache,76480.0,115831.0,1.5145266736401675
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,512,0.00037818700000000004,0.260086191,687.7184858284394,cache,76480.0,115831.0,1.5145266736401675
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,1024,0.00037818700000000004,1.5330000000000002e-6,0.0040535502277973595,cache,76480.0,96156.0,1.2572698744769875
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.00037818700000000004,0.23863506,630.9975223897172,cache,76480.0,95836.0,1.2530857740585775
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,1024,0.00037818700000000004,0.263298436,696.2122865143434,cache,76480.0,95836.0,1.2530857740585775
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,2048,0.00037818700000000004,1.494e-6,0.003950426640788816,cache,76480.0,86238.0,1.1275889121338911
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.00037818700000000004,0.474239666,1253.9819348629117,cache,76480.0,86072.0,1.125418410041841
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,2048,0.00037818700000000004,0.23062637300000002,609.8209959623149,cache,76480.0,86072.0,1.125418410041841
Shyy/shyy161,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.00037818700000000004,0.345024225,912.3111714575064,cache,76480.0,82427.0,1.077758891213389
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,4096,0.00037818700000000004,1.477e-6,0.0039054753336312453,cache,76480.0,81279.0,1.0627484309623432
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.00037818700000000004,0.9360074970000001,2474.9859117314977,cache,76480.0,81274.0,1.0626830543933055
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,4096,0.00037818700000000004,0.16526047500000002,436.9808454547618,cache,76480.0,81274.0,1.0626830543933055
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,8192,0.00037818700000000004,1.5100000000000002e-6,0.003992733753407706,cache,76480.0,78880.0,1.0313807531380754
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.00037818700000000004,1.8258739780000002,4827.9660009466215,cache,76480.0,78877.0,1.0313415271966526
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,8192,0.00037818700000000004,0.12830982500000002,339.27613852406347,cache,76480.0,78877.0,1.0313415271966526
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,16384,0.00037818700000000004,1.4590000000000001e-6,0.003857879831934995,cache,76480.0,77600.0,1.0146443514644352
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.00037818700000000004,3.48977021,9227.63133053225,cache,76480.0,77439.0,1.0125392259414225
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,16384,0.00037818700000000004,0.14654778300000001,387.50084746434965,cache,76480.0,77439.0,1.0125392259414225
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,32768,0.00037818700000000004,1.464e-6,0.003871100804628398,cache,76480.0,76961.0,1.0062892259414227
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.00037818700000000004,6.205034249000001,16407.317673531878,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,32768,0.00037818700000000004,0.221639307,586.0574451263528,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,cols,natural_order,chunk_equal,vertices,65536,0.00037818700000000004,1.469e-6,0.0038843217773218007,cache,76480.0,76641.0,1.0021051255230125
Shyy/shyy161,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.00037818700000000004,9.070404902,23983.915105490138,cache,76480.0,76480.0,1.0
Shyy/shyy161,cols,natural_order,chunk_conn__convex,vertices,65536,0.00037818700000000004,0.11591364300000001,306.49822177917275,cache,76480.0,76480.0,1.0
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,2,0.00038698000000000004,6.46e-7,0.0016693369166365186,bottle_conn,1.094562e6,607143.0,0.5546903692984043
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,2,0.00038698000000000004,0.001178949,3.0465372887487723,bottle_conn,1.094562e6,819785.0,0.7489616851306733
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,2,0.00038698000000000004,0.002309891,5.96901907075301,bottle_conn,1.094562e6,572080.24,0.5226567704707453
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.00038698000000000004,0.009900815,25.5848235050907,bottle_conn,1.094562e6,579244.0,0.5292016349918963
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.00038698000000000004,0.012313931,31.820587627267557,bottle_conn,1.094562e6,582446.0,0.532127006053563
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00038698000000000004,0.023266655,60.12366272158768,bottle_conn,1.094562e6,577244.31,0.52737470330598
Shyy/shyy161,rows,rcm_order,balance_work,parts,2,0.00038698000000000004,4.7400000000000004e-7,0.0012248695022998605,total_conn,76480.0,461.0,0.006027719665271967
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,2,0.00038698000000000004,0.067297102,173.90330766447877,total_conn,76480.0,0.0,0.0
Shyy/shyy161,rows,rcm_order,balance_work,parts,2,0.00038698000000000004,4.75e-7,0.0012274536151739106,total_hypercut,76480.0,461.0,0.006027719665271967
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,2,0.00038698000000000004,0.12734371,329.0705204403328,total_hypercut,76480.0,0.0,0.0
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,4,0.00038698000000000004,6.82e-7,0.0017623649801023307,bottle_conn,1.094562e6,335639.0,0.3066422916198443
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,4,0.00038698000000000004,0.00119398,3.0853790893586233,bottle_conn,1.094562e6,546140.0,0.49895757389713874
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,4,0.00038698000000000004,0.0023134650000000002,5.978254690164866,bottle_conn,1.094562e6,323864.0,0.2958845638712106
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.00038698000000000004,0.009996391,25.831802677140935,bottle_conn,1.094562e6,318649.0,0.2911201010084399
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.00038698000000000004,0.012375800000000001,31.98046410667218,bottle_conn,1.094562e6,321372.74,0.2936085301700589
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00038698000000000004,0.023424902,60.53259083156752,bottle_conn,1.094562e6,318644.94,0.29111639176218435
Shyy/shyy161,rows,rcm_order,balance_work,parts,4,0.00038698000000000004,1.548e-6,0.004000206729029923,total_conn,76480.0,1153.0,0.015075836820083682
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,4,0.00038698000000000004,0.30298049200000005,782.9357899633056,total_conn,76480.0,685.0,0.008956589958158996
Shyy/shyy161,rows,rcm_order,balance_work,parts,4,0.00038698000000000004,1.3660000000000001e-6,0.0035298981859527624,total_hypercut,76480.0,1153.0,0.015075836820083682
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,4,0.00038698000000000004,0.6331800200000001,1636.208641273451,total_hypercut,76480.0,685.0,0.008956589958158996
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,8,0.00038698000000000004,7.4e-7,0.0019122435267972502,bottle_conn,1.094562e6,207077.0,0.18918709036125866
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,8,0.00038698000000000004,0.001184621,3.061194376970386,bottle_conn,1.094562e6,409318.0,0.37395597508409756
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,8,0.00038698000000000004,0.002314889,5.981934466897513,bottle_conn,1.094562e6,200198.0,0.1829023846981715
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.00038698000000000004,0.010234571000000001,26.447286681482247,bottle_conn,1.094562e6,185985.0,0.16991728198128567
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.00038698000000000004,0.012506853,32.319119851155094,bottle_conn,1.094562e6,188413.6,0.17213606903948794
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00038698000000000004,0.023988455000000002,61.98887539407721,bottle_conn,1.094562e6,186701.7,0.17057206444221526
Shyy/shyy161,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00038698000000000004,0.009993836,25.82520026874774,bottle_conn,1.094562e6,194583.0,0.17777247885455552
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00038698000000000004,0.012447548000000001,32.165869037159545,bottle_conn,1.094562e6,189036.16,0.17270484449487558
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00038698000000000004,0.023903659,61.769752958809235,bottle_conn,1.094562e6,191769.78,0.17520230009812143
Shyy/shyy161,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00038698000000000004,0.009419773000000001,24.34175667993178,bottle_conn,1.094562e6,194583.0,0.17777247885455552
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00038698000000000004,0.011794267,30.477717194687063,bottle_conn,1.094562e6,188993.5,0.17266587000096842
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00038698000000000004,0.024161196000000003,62.43525763605354,bottle_conn,1.094562e6,191938.71,0.17535663580500693
Shyy/shyy161,rows,rcm_order,balance_work,parts,8,0.00038698000000000004,2.7040000000000003e-6,0.006987441211432115,total_conn,76480.0,2567.0,0.033564330543933055
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,8,0.00038698000000000004,0.840337369,2171.5266137784897,total_conn,76480.0,1472.0,0.019246861924686193
Shyy/shyy161,rows,rcm_order,split_conn__dynamic,parts,8,0.00038698000000000004,13.147671653000002,33975.06758230399,total_conn,76480.0,1472.0,0.019246861924686193
Shyy/shyy161,rows,rcm_order,split_conn__trans,parts,8,0.00038698000000000004,10.729844078000001,27727.128218512586,total_conn,76480.0,1472.0,0.019246861924686193
Shyy/shyy161,rows,rcm_order,balance_work,parts,8,0.00038698000000000004,2.742e-6,0.007085637500646028,total_hypercut,76480.0,2567.0,0.033564330543933055
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,8,0.00038698000000000004,1.755868747,4537.363034265337,total_hypercut,76480.0,1472.0,0.019246861924686193
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,16,0.00038698000000000004,8.6e-7,0.002222337071683291,bottle_conn,1.094562e6,140855.0,0.128686177667414
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,16,0.00038698000000000004,0.001210527,3.128138405085534,bottle_conn,1.094562e6,340908.0,0.3114560892850291
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,16,0.00038698000000000004,0.0023483230000000003,6.068331696728513,bottle_conn,1.094562e6,140823.3,0.128657216311182
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.00038698000000000004,0.010520349,27.185769290402604,bottle_conn,1.094562e6,120282.0,0.1098905315550878
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.00038698000000000004,0.012650868000000001,32.691270866711456,bottle_conn,1.094562e6,123525.16,0.11285350669948345
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00038698000000000004,0.025060392,64.75888159594811,bottle_conn,1.094562e6,122558.57,0.1119704228723453
Shyy/shyy161,rows,rcm_order,balance_work,parts,16,0.00038698000000000004,4.875e-6,0.012597550260995398,total_conn,76480.0,5389.0,0.07046286610878662
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,16,0.00038698000000000004,1.8316605970000002,4733.217729598428,total_conn,76480.0,3390.0,0.04432531380753138
Shyy/shyy161,rows,rcm_order,balance_work,parts,16,0.00038698000000000004,4.865e-6,0.012571709132254895,total_hypercut,76480.0,5389.0,0.07046286610878662
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,16,0.00038698000000000004,3.8246742910000004,9883.39007442245,total_hypercut,76480.0,3390.0,0.04432531380753138
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,32,0.00038698000000000004,1.102e-6,0.0028476923872034726,bottle_conn,1.094562e6,112122.0,0.10243549474584354
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,32,0.00038698000000000004,0.0012002340000000001,3.101540131272934,bottle_conn,1.094562e6,306703.0,0.28020614638549485
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,32,0.00038698000000000004,0.002353192,6.080913742312264,bottle_conn,1.094562e6,109221.85,0.09978589609359727
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.00038698000000000004,0.011187106,28.908744637965786,bottle_conn,1.094562e6,89935.0,0.08216528620580653
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.00038698000000000004,0.013274905,34.303852912295206,bottle_conn,1.094562e6,92613.68,0.08461254821563328
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00038698000000000004,0.026673018000000003,68.92608920357641,bottle_conn,1.094562e6,92224.07,0.08425659761621544
Shyy/shyy161,rows,rcm_order,balance_work,parts,32,0.00038698000000000004,1.0066e-5,0.026011680190190706,total_conn,76480.0,10899.0,0.14250784518828452
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,32,0.00038698000000000004,3.763841627,9726.191604217272,total_conn,76480.0,7141.0,0.09337081589958159
Shyy/shyy161,rows,rcm_order,balance_work,parts,32,0.00038698000000000004,1.0112e-5,0.026130549382397023,total_hypercut,76480.0,10899.0,0.14250784518828452
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,32,0.00038698000000000004,7.7449975250000005,20013.947813840507,total_hypercut,76480.0,7141.0,0.09337081589958159
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,64,0.00038698000000000004,1.6280000000000001e-6,0.004206935758953951,bottle_conn,1.094562e6,95145.0,0.08692518103131663
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,64,0.00038698000000000004,0.001226164,3.168546178097059,bottle_conn,1.094562e6,208200.0,0.19021307152998185
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,64,0.00038698000000000004,0.002378363,6.145958447464985,bottle_conn,1.094562e6,95531.15,0.08727797054895017
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.00038698000000000004,0.013115004000000001,33.890650679621686,bottle_conn,1.094562e6,79153.0,0.0723147706571213
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.00038698000000000004,0.014928709,38.57746911985115,bottle_conn,1.094562e6,80849.35,0.07386456865851364
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00038698000000000004,0.031807839000000004,82.19504625562045,bottle_conn,1.094562e6,80682.03,0.07371170385962604
Shyy/shyy161,rows,rcm_order,balance_work,parts,64,0.00038698000000000004,2.737e-5,0.07072716936275776,total_conn,76480.0,21965.0,0.28719926778242677
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,64,0.00038698000000000004,7.7091284600000005,19921.25810119386,total_conn,76480.0,14460.0,0.18906903765690378
Shyy/shyy161,rows,rcm_order,balance_work,parts,64,0.00038698000000000004,2.7870000000000003e-5,0.07201922579978294,total_hypercut,76480.0,21965.0,0.28719926778242677
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,64,0.00038698000000000004,15.524304455000001,40116.55500284252,total_hypercut,76480.0,14460.0,0.18906903765690378
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,128,0.00038698000000000004,2.469e-6,0.006380174686030285,bottle_conn,1.094562e6,87774.0,0.08019098050178976
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,128,0.00038698000000000004,0.001317105,3.4035479869760707,bottle_conn,1.094562e6,144951.0,0.13242831379126993
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,128,0.00038698000000000004,0.0024465370000000004,6.322127758540494,bottle_conn,1.094562e6,87651.6,0.0800791549496511
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.00038698000000000004,0.016038530000000002,41.44537185384258,bottle_conn,1.094562e6,63445.0,0.05796382479932612
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.00038698000000000004,0.017508115,45.24294537185384,bottle_conn,1.094562e6,60309.9,0.055099574076205825
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00038698000000000004,0.039697214,102.58208176133132,bottle_conn,1.094562e6,60165.62,0.05496775879301492
Shyy/shyy161,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00038698000000000004,0.012431674,32.12484882939687,bottle_conn,1.094562e6,74043.0,0.0676462365768225
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00038698000000000004,0.014263636000000001,36.85884541836788,bottle_conn,1.094562e6,63723.89,0.05821862078164599
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00038698000000000004,0.031904808,82.44562509690422,bottle_conn,1.094562e6,64032.74,0.05850078844323117
Shyy/shyy161,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00038698000000000004,0.011609959000000001,30.001444519096594,bottle_conn,1.094562e6,74043.0,0.0676462365768225
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00038698000000000004,0.013462748,34.789260426895446,bottle_conn,1.094562e6,63671.82,0.05817104924161445
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00038698000000000004,0.032867612000000004,84.9336193084914,bottle_conn,1.094562e6,63990.18,0.058461905310069236
Shyy/shyy161,rows,rcm_order,balance_work,parts,128,0.00038698000000000004,0.000102187,0.2640627422605819,total_conn,76480.0,42936.0,0.5614016736401674
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,128,0.00038698000000000004,15.152454818,39155.65356865988,total_conn,76480.0,29009.0,0.3793017782426778
Shyy/shyy161,rows,rcm_order,split_conn__dynamic,parts,128,0.00038698000000000004,17.277238573,44646.3346245284,total_conn,76480.0,29009.0,0.3793017782426778
Shyy/shyy161,rows,rcm_order,split_conn__trans,parts,128,0.00038698000000000004,9.021681864000001,23313.044250348856,total_conn,76480.0,29009.0,0.3793017782426778
Shyy/shyy161,rows,rcm_order,balance_work,parts,128,0.00038698000000000004,0.000101614,0.2625820455837511,total_hypercut,76480.0,41090.0,0.5372646443514645
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,128,0.00038698000000000004,29.645707555,76607.85455320688,total_hypercut,76480.0,29003.0,0.37922332635983264
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,256,0.00038698000000000004,4.651e-6,0.012018708977208123,bottle_conn,1.094562e6,81407.0,0.0743740418541846
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,256,0.00038698000000000004,0.001371887,3.5451108584422966,bottle_conn,1.094562e6,81481.0,0.07444164880564098
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,256,0.00038698000000000004,0.0025123980000000003,6.492320016538322,bottle_conn,1.094562e6,54563.71,0.0498498120709471
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.00038698000000000004,0.023035695000000002,59.52683601219701,bottle_conn,1.094562e6,40702.0,0.03718565051591413
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.00038698000000000004,0.024005957,62.03410253759884,bottle_conn,1.094562e6,38584.54,0.035251123280362374
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00038698000000000004,0.054865880000000006,141.779626854101,bottle_conn,1.094562e6,38547.64,0.035217411165379395
Shyy/shyy161,rows,rcm_order,balance_work,parts,256,0.00038698000000000004,0.000170108,0.43957827277895495,total_conn,76480.0,67088.0,0.8771966527196653
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,256,0.00038698000000000004,22.161001722,57266.52985167192,total_conn,76480.0,48449.0,0.6334858786610879
Shyy/shyy161,rows,rcm_order,balance_work,parts,256,0.00038698000000000004,0.00017085100000000002,0.4414982686443744,total_hypercut,76480.0,52497.0,0.6864147489539749
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,256,0.00038698000000000004,38.183849823,98671.37790841903,total_hypercut,76480.0,46893.0,0.613140690376569
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,512,0.00038698000000000004,8.385e-6,0.021667786448912086,bottle_conn,1.094562e6,49322.0,0.04506094675313048
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,512,0.00038698000000000004,0.002202163,5.690637759057315,bottle_conn,1.094562e6,46838.0,0.04279154584208113
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,512,0.00038698000000000004,0.0033615470000000003,8.686616879425292,bottle_conn,1.094562e6,33858.37,0.030933259148408224
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.00038698000000000004,0.034266823,88.54933846710423,bottle_conn,1.094562e6,24681.0,0.022548745525607504
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.00038698000000000004,0.033749868,87.21346839629955,bottle_conn,1.094562e6,22444.31,0.020505288873540285
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00038698000000000004,0.083131174,214.82033696831877,bottle_conn,1.094562e6,22414.36,0.02047792633034949
Shyy/shyy161,rows,rcm_order,balance_work,parts,512,0.00038698000000000004,0.0010007240000000001,2.585983771771151,total_conn,76480.0,90027.0,1.1771312761506276
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,512,0.00038698000000000004,37.831721861000005,97761.43950850173,total_conn,76480.0,71192.0,0.9308577405857741
Shyy/shyy161,rows,rcm_order,balance_work,parts,512,0.00038698000000000004,0.001003398,2.592893689596361,total_hypercut,76480.0,63684.0,0.8326882845188285
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,512,0.00038698000000000004,66.220369987,171120.91060778333,total_hypercut,76480.0,56930.0,0.7443776150627615
Shyy/shyy161,rows,rcm_order,split_equal__split_equal,parts,1024,0.00038698000000000004,1.5550000000000002e-5,0.040182955191482767,bottle_conn,1.094562e6,27483.0,0.025108673606428874
Shyy/shyy161,rows,rcm_order,balance_work__split_equal,parts,1024,0.00038698000000000004,0.0025330350000000003,6.545648353920099,bottle_conn,1.094562e6,27064.0,0.024725872083993416
Shyy/shyy161,rows,rcm_order,balance_work__map_local,parts,1024,0.00038698000000000004,0.0036685470000000003,9.479939531758747,bottle_conn,1.094562e6,20943.23,0.0191338909993221
Shyy/shyy161,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00038698000000000004,0.051899312,134.1136802935552,bottle_conn,1.094562e6,14936.0,0.013645640904763731
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00038698000000000004,0.05078967,131.24624011576825,bottle_conn,1.094562e6,13607.13,0.012431575369873975
Shyy/shyy161,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00038698000000000004,0.121891809,314.9821928781849,bottle_conn,1.094562e6,13495.51,0.012329598506069095
Shyy/shyy161,rows,rcm_order,balance_work,parts,1024,0.00038698000000000004,0.0013270200000000002,3.4291694661222802,total_conn,76480.0,112894.0,1.4761244769874478
Shyy/shyy161,rows,rcm_order,split_conn__convex,parts,1024,0.00038698000000000004,63.511869741000005,164121.84025272622,total_conn,76480.0,93682.0,1.2249215481171547
Shyy/shyy161,rows,rcm_order,balance_work,parts,1024,0.00038698000000000004,0.001329157,3.4346917153341257,total_hypercut,76480.0,74384.0,0.9725941422594142
Shyy/shyy161,rows,rcm_order,split_hypercut__convex,parts,1024,0.00038698000000000004,109.869402295,283914.93693472527,total_hypercut,76480.0,69192.0,0.9047071129707113
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,2,0.00038698000000000004,2.4426000000000003e-5,0.06311954106155357,cache,76480.0,274774.0,3.5927562761506278
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.00038698000000000004,0.0028300730000000002,7.3132280738022635,cache,76480.0,268519.0,3.510970188284519
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,2,0.00038698000000000004,0.086548627,223.6514212620807,cache,76480.0,268519.0,3.510970188284519
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,4,0.00038698000000000004,1.9842e-5,0.051273967646906816,cache,76480.0,241592.0,3.158891213389121
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.00038698000000000004,0.003358825,8.679582924182128,cache,76480.0,238925.0,3.124019351464435
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,4,0.00038698000000000004,0.091488951,236.41777611246056,cache,76480.0,238925.0,3.124019351464435
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,8,0.00038698000000000004,1.0043e-5,0.02595224559408755,cache,76480.0,219977.0,2.8762683054393308
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.00038698000000000004,0.004309375,11.135911416610677,cache,76480.0,217848.0,2.8484309623430963
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,8,0.00038698000000000004,0.09624039100000001,248.69603338673832,cache,76480.0,217848.0,2.8484309623430963
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,16,0.00038698000000000004,5.62e-6,0.014522714352162902,cache,76480.0,208606.0,2.7275889121338914
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.00038698000000000004,0.006276602,16.219448033490103,cache,76480.0,206809.0,2.7040925732217573
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,16,0.00038698000000000004,0.09627279400000001,248.77976639619618,cache,76480.0,206809.0,2.7040925732217573
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,32,0.00038698000000000004,3.6470000000000004e-6,0.009424259651661585,cache,76480.0,201203.0,2.6307923640167363
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.00038698000000000004,0.010124945,26.164000723551602,cache,76480.0,199315.0,2.606106171548117
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,32,0.00038698000000000004,0.100499764,259.70273399142076,cache,76480.0,199315.0,2.606106171548117
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,64,0.00038698000000000004,2.508e-6,0.006480955088118248,cache,76480.0,191852.0,2.5085251046025103
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.00038698000000000004,0.018032314,46.597534756318154,cache,76480.0,187716.0,2.4544456066945606
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,64,0.00038698000000000004,0.116916953,302.12660344203834,cache,76480.0,187716.0,2.4544456066945606
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,128,0.00038698000000000004,2.131e-6,0.005506744534601271,cache,76480.0,172900.0,2.260721757322176
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.00038698000000000004,0.032790295000000004,84.73382345340845,cache,76480.0,165829.0,2.1682662133891215
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,128,0.00038698000000000004,0.183171208,473.3350767481523,cache,76480.0,165829.0,2.1682662133891215
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,256,0.00038698000000000004,1.925e-6,0.004974417282546902,cache,76480.0,148742.0,1.9448483263598326
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.00038698000000000004,0.062320943000000004,161.0443511292573,cache,76480.0,142391.0,1.8618070083682008
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,256,0.00038698000000000004,0.222947218,576.1207762675073,cache,76480.0,142391.0,1.8618070083682008
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,512,0.00038698000000000004,1.577e-6,0.004075146002377384,cache,76480.0,123861.0,1.6195214435146443
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.00038698000000000004,0.120849617,312.28905111375263,cache,76480.0,120684.0,1.5779811715481171
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,512,0.00038698000000000004,0.27404895900000004,708.1734430719935,cache,76480.0,120684.0,1.5779811715481171
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,1024,0.00038698000000000004,1.5360000000000002e-6,0.00396919737454132,cache,76480.0,101054.0,1.321312761506276
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.00038698000000000004,0.238661735,616.7288619566903,cache,76480.0,100942.0,1.3198483263598326
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,1024,0.00038698000000000004,0.34345721,887.5321980464106,cache,76480.0,100942.0,1.3198483263598326
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,2048,0.00038698000000000004,1.5e-6,0.0038761693110755074,cache,76480.0,88829.0,1.161467050209205
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.00038698000000000004,0.474219143,1225.4357925474185,cache,76480.0,88589.0,1.1583289748953975
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,2048,0.00038698000000000004,0.344454075,890.1082097266009,cache,76480.0,88589.0,1.1583289748953975
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,4096,0.00038698000000000004,1.4760000000000001e-6,0.0038141506020982997,cache,76480.0,82640.0,1.0805439330543933
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.00038698000000000004,0.9368783740000001,2420.999467672748,cache,76480.0,82416.0,1.0776150627615062
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,4096,0.00038698000000000004,0.334591387,864.621910693059,cache,76480.0,82416.0,1.0776150627615062
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,8192,0.00038698000000000004,1.467e-6,0.0037908935862318465,cache,76480.0,79586.0,1.0406119246861925
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.00038698000000000004,1.8273271610000001,4722.0196418419555,cache,76480.0,79330.0,1.0372646443514644
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,8192,0.00038698000000000004,0.31242352100000004,807.3376427722363,cache,76480.0,79330.0,1.0372646443514644
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,16384,0.00038698000000000004,1.508e-6,0.0038968422140679103,cache,76480.0,77945.0,1.0191553347280335
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.00038698000000000004,3.480616033,8994.304700501318,cache,76480.0,77691.0,1.0158342050209206
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,16384,0.00038698000000000004,0.30454369000000003,786.9752700397953,cache,76480.0,77691.0,1.0158342050209206
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,32768,0.00038698000000000004,1.469e-6,0.003796061811979947,cache,76480.0,77170.0,1.0090219665271967
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.00038698000000000004,6.190457159,15996.840040828982,cache,76480.0,77024.0,1.0071129707112971
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,32768,0.00038698000000000004,0.26775217700000004,691.901847640705,cache,76480.0,77024.0,1.0071129707112971
Shyy/shyy161,rows,rcm_order,chunk_equal,vertices,65536,0.00038698000000000004,1.463e-6,0.003780557134735645,cache,76480.0,76963.0,1.0063153765690376
Shyy/shyy161,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.00038698000000000004,9.049953714,23386.101901907074,cache,76480.0,76480.0,1.0
Shyy/shyy161,rows,rcm_order,chunk_conn__convex,vertices,65536,0.00038698000000000004,0.10981436900000001,283.7727246886144,cache,76480.0,76480.0,1.0
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,2,0.00038903,6.47e-7,0.0016631108140760353,bottle_conn,1.094562e6,599379.0,0.5475971210401969
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,2,0.00038903,0.001207429,3.1036912320386603,bottle_conn,1.094562e6,827683.0,0.7561773567874639
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,2,0.00038903,0.002343897,6.024977508161324,bottle_conn,1.094562e6,572501.96,0.5230420570054506
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00038903,0.009954112000000001,25.587003572989232,bottle_conn,1.094562e6,580190.0,0.5300659076415954
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00038903,0.012302970000000002,31.624733311055707,bottle_conn,1.094562e6,583079.0,0.5327053195707506
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00038903,0.023248300000000003,59.75965863815131,bottle_conn,1.094562e6,577689.78,0.5277816880176729
Shyy/shyy161,cols,rcm_order,balance_work,parts,2,0.00038903,4.61e-7,0.0011849985862272833,total_conn,76480.0,465.0,0.006080020920502092
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,2,0.00038903,0.067807798,174.29966326504382,total_conn,76480.0,0.0,0.0
Shyy/shyy161,cols,rcm_order,balance_work,parts,2,0.00038903,4.59e-7,0.0011798575945299848,total_hypercut,76480.0,465.0,0.006080020920502092
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,2,0.00038903,0.12705987600000002,326.60688378788274,total_hypercut,76480.0,0.0,0.0
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,4,0.00038903,6.77e-7,0.0017402256895355116,bottle_conn,1.094562e6,335292.0,0.30632526983396097
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,4,0.00038903,0.001206478,3.1012466904865947,bottle_conn,1.094562e6,554035.0,0.506170504731573
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,4,0.00038903,0.0023465720000000003,6.031853584556462,bottle_conn,1.094562e6,328163.0,0.2998121623078455
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00038903,0.009989182000000001,25.67715086240136,bottle_conn,1.094562e6,318865.0,0.29131744021809636
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00038903,0.012318631,31.6649898465414,bottle_conn,1.094562e6,321771.48,0.2939728220055145
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00038903,0.023458799000000002,60.30074544379611,bottle_conn,1.094562e6,318928.11,0.2913750979843992
Shyy/shyy161,cols,rcm_order,balance_work,parts,4,0.00038903,1.3130000000000002e-6,0.003375061049276406,total_conn,76480.0,1156.0,0.015115062761506277
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,4,0.00038903,0.302472417,777.5040922293911,total_conn,76480.0,689.0,0.009008891213389122
Shyy/shyy161,cols,rcm_order,balance_work,parts,4,0.00038903,1.3100000000000002e-6,0.003367349561730458,total_hypercut,76480.0,1156.0,0.015115062761506277
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,4,0.00038903,0.661148253,1699.478839678174,total_hypercut,76480.0,689.0,0.009008891213389122
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,8,0.00038903,7.420000000000001e-7,0.0019073079196977097,bottle_conn,1.094562e6,206501.0,0.18866085246884143
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,8,0.00038903,0.001212951,3.1178855101149012,bottle_conn,1.094562e6,417220.0,0.3811753011706966
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,8,0.00038903,0.002343904,6.024995501632264,bottle_conn,1.094562e6,200943.28,0.18358327806008248
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00038903,0.010138703,26.061493972187236,bottle_conn,1.094562e6,186005.0,0.16993555413032793
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00038903,0.012493683,32.11496028583914,bottle_conn,1.094562e6,188416.23,0.172138471827087
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00038903,0.024062815,61.85336606431381,bottle_conn,1.094562e6,186908.71,0.1707611903208772
Shyy/shyy161,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00038903,0.010079843,25.91019458653574,bottle_conn,1.094562e6,195112.0,0.17825577719672345
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00038903,0.012470365,32.05502146364034,bottle_conn,1.094562e6,189315.65,0.1729601886416667
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00038903,0.023954494,61.57492738349227,bottle_conn,1.094562e6,192949.16,0.17627979045499478
Shyy/shyy161,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00038903,0.009414299000000001,24.199416497442357,bottle_conn,1.094562e6,195112.0,0.17825577719672345
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00038903,0.01179557,30.320463717451094,bottle_conn,1.094562e6,189441.9,0.173075531582496
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00038903,0.024087056000000003,61.915677454180916,bottle_conn,1.094562e6,193621.16,0.1768937346628149
Shyy/shyy161,cols,rcm_order,balance_work,parts,8,0.00038903,2.2070000000000002e-6,0.0056730843379687946,total_conn,76480.0,2579.0,0.033721234309623434
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,8,0.00038903,0.847644544,2178.866781482148,total_conn,76480.0,1480.0,0.019351464435146442
Shyy/shyy161,cols,rcm_order,split_conn__dynamic,parts,8,0.00038903,13.155936675000001,33817.28060817932,total_conn,76480.0,1480.0,0.019351464435146442
Shyy/shyy161,cols,rcm_order,split_conn__trans,parts,8,0.00038903,10.724564274,27567.44794488857,total_conn,76480.0,1480.0,0.019351464435146442
Shyy/shyy161,cols,rcm_order,balance_work,parts,8,0.00038903,2.2250000000000003e-6,0.005719353263244481,total_hypercut,76480.0,2579.0,0.033721234309623434
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,8,0.00038903,1.830859529,4706.2168187543375,total_hypercut,76480.0,1480.0,0.019351464435146442
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,16,0.00038903,8.57e-7,0.002202914942292368,bottle_conn,1.094562e6,140500.0,0.12836184702191378
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,16,0.00038903,0.001211683,3.114626121378814,bottle_conn,1.094562e6,348807.0,0.3186726745492718
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,16,0.00038903,0.002354496,6.052222193661158,bottle_conn,1.094562e6,142345.0,0.13004745277106275
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00038903,0.010647716000000002,27.369909775595715,bottle_conn,1.094562e6,120428.0,0.11002391824309632
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00038903,0.01286963,33.08133048865126,bottle_conn,1.094562e6,123659.59,0.11297632294927103
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00038903,0.025171287,64.70268873865768,bottle_conn,1.094562e6,122708.64,0.11210752794268392
Shyy/shyy161,cols,rcm_order,balance_work,parts,16,0.00038903,4.473e-6,0.011497827931007891,total_conn,76480.0,5407.0,0.07069822175732217
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,16,0.00038903,1.82475754,4690.531681361334,total_conn,76480.0,3403.0,0.04449529288702929
Shyy/shyy161,cols,rcm_order,balance_work,parts,16,0.00038903,4.537e-6,0.01166233966532144,total_hypercut,76480.0,5407.0,0.07069822175732217
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,16,0.00038903,3.958774151,10176.012520885279,total_hypercut,76480.0,3403.0,0.04449529288702929
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,32,0.00038903,1.103e-6,0.002835256921060073,bottle_conn,1.094562e6,111680.0,0.10203168025200948
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,32,0.00038903,0.001220095,3.136249132457651,bottle_conn,1.094562e6,310111.0,0.2833197205822968
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,32,0.00038903,0.002359702,6.065604195049225,bottle_conn,1.094562e6,110049.18,0.10054175094695411
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00038903,0.011437742,29.40066832892065,bottle_conn,1.094562e6,90070.0,0.08228862321184181
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00038903,0.013405876,34.459748605506,bottle_conn,1.094562e6,92659.55,0.08465445538946173
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00038903,0.027356683000000003,70.32024008431227,bottle_conn,1.094562e6,92272.34,0.08430069744792894
Shyy/shyy161,cols,rcm_order,balance_work,parts,32,0.00038903,8.707e-6,0.022381307354188622,total_conn,76480.0,10935.0,0.14297855648535565
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,32,0.00038903,3.7521456810000005,9644.874896537543,total_conn,76480.0,7153.0,0.09352771966527197
Shyy/shyy161,cols,rcm_order,balance_work,parts,32,0.00038903,8.61e-6,0.022131969256869652,total_hypercut,76480.0,10935.0,0.14297855648535565
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,32,0.00038903,7.909460785,20331.23611289618,total_hypercut,76480.0,7152.0,0.09351464435146443
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,64,0.00038903,1.559e-6,0.00400740302804411,bottle_conn,1.094562e6,94704.0,0.08652228014493468
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,64,0.00038903,0.001266572,3.2557180680153204,bottle_conn,1.094562e6,209707.0,0.19158987796031654
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,64,0.00038903,0.002398098,6.164300953653959,bottle_conn,1.094562e6,95987.68,0.08769505975906344
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00038903,0.013069347,33.594702208055935,bottle_conn,1.094562e6,78646.0,0.07185157167889987
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00038903,0.014849907,38.17162429632676,bottle_conn,1.094562e6,80347.82,0.07340636711305527
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00038903,0.031451128,80.84499395933476,bottle_conn,1.094562e6,80207.17,0.07327786822491554
Shyy/shyy161,cols,rcm_order,balance_work,parts,64,0.00038903,4.058e-5,0.10431072153818471,total_conn,76480.0,21997.0,0.2876176778242678
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,64,0.00038903,7.7146519300000005,19830.480759838574,total_conn,76480.0,14488.0,0.18943514644351464
Shyy/shyy161,cols,rcm_order,balance_work,parts,64,0.00038903,4.0143000000000005e-5,0.10318741485232502,total_hypercut,76480.0,21997.0,0.2876176778242678
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,64,0.00038903,15.840959390000002,40719.12035061564,total_hypercut,76480.0,14488.0,0.18943514644351464
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,128,0.00038903,2.4680000000000003e-6,0.006343983754466237,bottle_conn,1.094562e6,87879.0,0.08028690928426165
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,128,0.00038903,0.0013110810000000002,3.370128267742848,bottle_conn,1.094562e6,138557.0,0.12658670774245773
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,128,0.00038903,0.002446256,6.288090892733208,bottle_conn,1.094562e6,82864.7,0.0757058074371301
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00038903,0.016784917,43.14555946842146,bottle_conn,1.094562e6,63695.0,0.05819222666235444
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00038903,0.018148041,46.64946405161555,bottle_conn,1.094562e6,60267.3,0.0550606543987458
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00038903,0.040402742000000005,103.85508058504487,bottle_conn,1.094562e6,60221.51,0.05501882031351354
Shyy/shyy161,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00038903,0.012476613000000001,32.0710819217027,bottle_conn,1.094562e6,67909.0,0.06204216846555974
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00038903,0.014422914,37.07404056242449,bottle_conn,1.094562e6,63549.45,0.05805925109769935
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00038903,0.031883933,81.95751741510938,bottle_conn,1.094562e6,63990.49,0.05846218852837939
Shyy/shyy161,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00038903,0.01162371,29.878698300902244,bottle_conn,1.094562e6,67909.0,0.06204216846555974
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00038903,0.013517292,34.7461429709791,bottle_conn,1.094562e6,63552.76,0.05806227513836585
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00038903,0.033188926,85.31199650412564,bottle_conn,1.094562e6,63990.34,0.058462051487261565
Shyy/shyy161,cols,rcm_order,balance_work,parts,128,0.00038903,8.817200000000001e-5,0.22664575996709768,total_conn,76480.0,42884.0,0.5607217573221758
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,128,0.00038903,15.299754438,39327.95526823124,total_conn,76480.0,29066.0,0.3800470711297071
Shyy/shyy161,cols,rcm_order,split_conn__dynamic,parts,128,0.00038903,17.34089457,44574.69750404853,total_conn,76480.0,29066.0,0.3800470711297071
Shyy/shyy161,cols,rcm_order,split_conn__trans,parts,128,0.00038903,9.001406224,23138.07733079711,total_conn,76480.0,29066.0,0.3800470711297071
Shyy/shyy161,cols,rcm_order,balance_work,parts,128,0.00038903,8.822200000000001e-5,0.22677428475953013,total_hypercut,76480.0,41117.0,0.5376176778242678
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,128,0.00038903,30.048894970000003,77240.55977688097,total_hypercut,76480.0,29048.0,0.37981171548117154
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,256,0.00038903,4.611e-6,0.011852556358121482,bottle_conn,1.094562e6,76998.0,0.0703459465978172
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,256,0.00038903,0.0014269780000000002,3.668041025113745,bottle_conn,1.094562e6,82784.0,0.07563207931574456
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,256,0.00038903,0.00256456,6.592190833611804,bottle_conn,1.094562e6,55023.88,0.05027022681218606
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00038903,0.022080798000000002,56.75859959386166,bottle_conn,1.094562e6,40482.0,0.03698465687644921
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00038903,0.022955388,59.00672955813176,bottle_conn,1.094562e6,38778.53,0.03542835398999782
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00038903,0.053055799,136.3797110762666,bottle_conn,1.094562e6,38680.53,0.03533882045969072
Shyy/shyy161,cols,rcm_order,balance_work,parts,256,0.00038903,0.00021192700000000002,0.54475747371668,total_conn,76480.0,66997.0,0.8760067991631799
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,256,0.00038903,22.671004344,58275.722550960076,total_conn,76480.0,48346.0,0.6321391213389121
Shyy/shyy161,cols,rcm_order,balance_work,parts,256,0.00038903,0.000211115,0.5426702310875768,total_hypercut,76480.0,52408.0,0.6852510460251046
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,256,0.00038903,38.8561794,99879.64784206873,total_hypercut,76480.0,46818.0,0.6121600418410041
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,512,0.00038903,8.333000000000001e-6,0.021419941906793822,bottle_conn,1.094562e6,50896.0,0.04649896488275675
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,512,0.00038903,0.001834803,4.716353494589106,bottle_conn,1.094562e6,48736.0,0.044525572786192104
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,512,0.00038903,0.0029719060000000003,7.639272035575663,bottle_conn,1.094562e6,35136.92,0.03210135195630764
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00038903,0.037761845,97.06666580983472,bottle_conn,1.094562e6,24378.0,0.022271922467617184
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00038903,0.037545341,96.51014317661877,bottle_conn,1.094562e6,22419.95,0.020483033396006805
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00038903,0.08445794100000001,217.09878672595946,bottle_conn,1.094562e6,22366.94,0.020434603064970278
Shyy/shyy161,cols,rcm_order,balance_work,parts,512,0.00038903,0.00061684,1.5855846592807752,total_conn,76480.0,89310.0,1.1677562761506277
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,512,0.00038903,37.331100353000004,95959.43848289335,total_conn,76480.0,71095.0,0.9295894351464435
Shyy/shyy161,cols,rcm_order,balance_work,parts,512,0.00038903,0.0006183440000000001,1.5894506850371437,total_hypercut,76480.0,63577.0,0.8312892259414226
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,512,0.00038903,66.215423511,170206.47125157443,total_hypercut,76480.0,56834.0,0.7431223849372385
Shyy/shyy161,cols,rcm_order,split_equal__split_equal,parts,1024,0.00038903,1.5524000000000002e-5,0.039904377554430256,bottle_conn,1.094562e6,27499.0,0.025123291325662687
Shyy/shyy161,cols,rcm_order,balance_work__split_equal,parts,1024,0.00038903,0.0020481130000000003,5.264665964064469,bottle_conn,1.094562e6,26968.0,0.024638165768590542
Shyy/shyy161,cols,rcm_order,balance_work__map_local,parts,1024,0.00038903,0.003216249,8.267354702722155,bottle_conn,1.094562e6,20734.31,0.0189430201304266
Shyy/shyy161,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00038903,0.04759283,122.33717194046731,bottle_conn,1.094562e6,14836.0,0.013554280159552406
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00038903,0.046439549000000004,119.37266791764132,bottle_conn,1.094562e6,13589.27,0.012415258340779235
Shyy/shyy161,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00038903,0.11961313400000001,307.46506439092104,bottle_conn,1.094562e6,13480.31,0.012315711672796973
Shyy/shyy161,cols,rcm_order,balance_work,parts,1024,0.00038903,0.000867839,2.230776546795877,total_conn,76480.0,112262.0,1.4678608786610878
Shyy/shyy161,cols,rcm_order,split_conn__convex,parts,1024,0.00038903,63.34489998,162827.80243168908,total_conn,76480.0,93351.0,1.2205936192468618
Shyy/shyy161,cols,rcm_order,balance_work,parts,1024,0.00038903,0.000867324,2.2294527414338225,total_hypercut,76480.0,74341.0,0.9720319037656904
Shyy/shyy161,cols,rcm_order,split_hypercut__convex,parts,1024,0.00038903,109.33106106000001,281035.0385831427,total_hypercut,76480.0,69091.0,0.9033865062761506
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,2,0.00038903,3.6427e-5,0.09363545227874458,cache,76480.0,277036.0,3.6223326359832635
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00038903,0.0028686000000000002,7.3737243914351085,cache,76480.0,268545.0,3.5113101464435146
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,2,0.00038903,0.08598033000000001,221.01208133048866,cache,76480.0,268545.0,3.5113101464435146
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,4,0.00038903,2.053e-5,0.05277227977276817,cache,76480.0,241029.0,3.151529811715481
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00038903,0.003367849,8.657041873377374,cache,76480.0,238911.0,3.1238362970711298
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,4,0.00038903,0.09279875900000001,238.538824769298,cache,76480.0,238911.0,3.1238362970711298
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,8,0.00038903,8.603e-6,0.022113975785929108,cache,76480.0,219445.0,2.8693122384937237
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00038903,0.004322353,11.110590442896434,cache,76480.0,217696.0,2.8464435146443514
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,8,0.00038903,0.095116712,244.497113333162,cache,76480.0,217696.0,2.8464435146443514
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,16,0.00038903,5.6660000000000005e-6,0.014564429478446394,cache,76480.0,208138.0,2.7214696652719663
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00038903,0.006304139,16.204763128807546,cache,76480.0,206541.0,2.700588389121339
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,16,0.00038903,0.097015034,249.37674215356142,cache,76480.0,206541.0,2.700588389121339
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,32,0.00038903,3.5380000000000003e-6,0.009094414312520886,cache,76480.0,200977.0,2.6278373430962345
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00038903,0.010093428,25.94511477263964,cache,76480.0,199040.0,2.602510460251046
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,32,0.00038903,0.100710453,258.8758013520808,cache,76480.0,199040.0,2.602510460251046
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,64,0.00038903,2.488e-6,0.006395393671439221,cache,76480.0,191626.0,2.5055700836820085
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00038903,0.017991519,46.24712490039329,cache,76480.0,187370.0,2.449921548117155
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,64,0.00038903,0.11600647100000001,298.19415212194434,cache,76480.0,187370.0,2.449921548117155
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,128,0.00038903,2.077e-6,0.005338919877644398,cache,76480.0,172616.0,2.257008368200837
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00038903,0.032801222000000005,84.31540498162097,cache,76480.0,165544.0,2.164539748953975
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,128,0.00038903,0.178857385,459.7521656427525,cache,76480.0,165544.0,2.164539748953975
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,256,0.00038903,1.9040000000000001e-6,0.004894224095828085,cache,76480.0,147736.0,1.931694560669456
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00038903,0.062336863000000006,160.2366475593142,cache,76480.0,142298.0,1.8605910041841005
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,256,0.00038903,0.22101851900000002,568.1271855640954,cache,76480.0,142298.0,1.8605910041841005
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,512,0.00038903,1.571e-6,0.0040382489782279,cache,76480.0,123196.0,1.610826359832636
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00038903,0.12090838200000001,310.79449399789223,cache,76480.0,120672.0,1.5778242677824268
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,512,0.00038903,0.276335443,710.3191090661389,cache,76480.0,120672.0,1.5778242677824268
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,1024,0.00038903,1.5300000000000002e-6,0.003932858648433283,cache,76480.0,100974.0,1.3202667364016736
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00038903,0.23856161,613.2216281520706,cache,76480.0,100943.0,1.31986140167364
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00038903,0.34186340000000004,878.7584505051025,cache,76480.0,100943.0,1.31986140167364
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,2048,0.00038903,1.511e-6,0.003884019227308948,cache,76480.0,88848.0,1.1617154811715482
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00038903,0.474312145,1219.2173996863996,cache,76480.0,88588.0,1.1583158995815899
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00038903,0.34002427100000004,874.0309770454721,cache,76480.0,88588.0,1.1583158995815899
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,4096,0.00038903,1.475e-6,0.0037914813767575767,cache,76480.0,82667.0,1.0808969665271966
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00038903,0.936974096,2408.4880240598413,cache,76480.0,82427.0,1.077758891213389
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00038903,0.33297607700000004,855.9136236279979,cache,76480.0,82427.0,1.077758891213389
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,8192,0.00038903,1.475e-6,0.0037914813767575767,cache,76480.0,79598.0,1.0407688284518828
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00038903,1.82705939,4696.448577230548,cache,76480.0,79331.0,1.037277719665272
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00038903,0.311621582,801.0219828804976,cache,76480.0,79331.0,1.037277719665272
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,16384,0.00038903,1.467e-6,0.003770917409968383,cache,76480.0,77944.0,1.0191422594142259
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00038903,3.4869400940000004,8963.165036115468,cache,76480.0,77693.0,1.0158603556485355
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00038903,0.303919635,781.2241600904815,cache,76480.0,77693.0,1.0158603556485355
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,32768,0.00038903,1.509e-6,0.0038788782356116496,cache,76480.0,77172.0,1.0090481171548118
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00038903,6.210281429,15963.502632187749,cache,76480.0,77022.0,1.007086820083682
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00038903,0.26931355500000004,692.2693751124593,cache,76480.0,77022.0,1.007086820083682
Shyy/shyy161,cols,rcm_order,chunk_equal,vertices,65536,0.00038903,1.461e-6,0.003755494434876488,cache,76480.0,76964.0,1.0063284518828453
Shyy/shyy161,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00038903,9.066790052,23306.146189239906,cache,76480.0,76480.0,1.0
Shyy/shyy161,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00038903,0.10978311700000001,282.19704650026995,cache,76480.0,76480.0,1.0
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,2,0.000439514,6.480000000000001e-7,0.001474355765686645,bottle_conn,1.094562e6,1.06433e6,0.9723798195077118
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,2,0.000439514,0.0018616560000000002,4.235714903279532,bottle_conn,1.094562e6,1.030187e6,0.9411865202702085
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,2,0.000439514,0.003625936,8.249875999399336,bottle_conn,1.094562e6,844397.0,0.771447391742085
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000439514,0.011408606,25.957321040967976,bottle_conn,1.094562e6,978973.0,0.8943970282176797
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000439514,0.013561891000000001,30.8565620207775,bottle_conn,1.094562e6,899832.68,0.8220938421030514
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000439514,0.024885039,56.619445569424414,bottle_conn,1.094562e6,899587.9,0.821870209270923
Shyy/shyy161,rows,spectral_order,balance_work,parts,2,0.000439514,7.240000000000001e-7,0.0016472740345017452,total_conn,76480.0,5575.0,0.07289487447698745
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,2,0.000439514,0.12387929600000001,281.8551763993866,total_conn,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,rows,spectral_order,balance_work,parts,2,0.000439514,4.75e-7,0.001080739180094377,total_hypercut,76480.0,5575.0,0.07289487447698745
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,2,0.000439514,0.24133807100000002,549.102124164418,total_hypercut,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,4,0.000439514,6.77e-7,0.0015403377366818806,bottle_conn,1.094562e6,774850.0,0.7079087342699637
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,4,0.000439514,0.002448004,5.569797549111064,bottle_conn,1.094562e6,756638.0,0.6912701153520769
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,4,0.000439514,0.003629293,8.25751398135213,bottle_conn,1.094562e6,583228.0,0.5328414470811156
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000439514,0.011495567,26.155178219578897,bottle_conn,1.094562e6,668382.0,0.6106387760583686
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000439514,0.013635918,31.02499124032454,bottle_conn,1.094562e6,592123.2,0.5409681680891534
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000439514,0.025218969,57.379216589232655,bottle_conn,1.094562e6,562867.32,0.514239778103022
Shyy/shyy161,rows,spectral_order,balance_work,parts,4,0.000439514,1.223e-6,0.0027826189836956273,total_conn,76480.0,6214.0,0.08125
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,4,0.000439514,0.25899967100000004,589.286509644744,total_conn,76480.0,480.0,0.006276150627615063
Shyy/shyy161,rows,spectral_order,balance_work,parts,4,0.000439514,1.2310000000000002e-6,0.002800820906728796,total_hypercut,76480.0,6214.0,0.08125
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,4,0.000439514,0.49514623500000005,1126.5767074541427,total_hypercut,76480.0,480.0,0.006276150627615063
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,8,0.000439514,7.350000000000001e-7,0.0016723016786723518,bottle_conn,1.094562e6,627135.0,0.5729552094810527
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,8,0.000439514,0.0024533460000000003,5.581951883216463,bottle_conn,1.094562e6,715716.0,0.6538834711966979
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,8,0.000439514,0.0036137850000000004,8.222229553552333,bottle_conn,1.094562e6,539435.0,0.49283183593071933
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000439514,0.011761777000000001,26.76086996091137,bottle_conn,1.094562e6,580362.0,0.530223048123359
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000439514,0.013793852,31.384329054364596,bottle_conn,1.094562e6,495528.49,0.4527185211984337
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000439514,0.026251425000000002,59.72830217012428,bottle_conn,1.094562e6,486292.49,0.4442804427707156
Shyy/shyy161,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000439514,0.012089855,27.50732627402085,bottle_conn,1.094562e6,576688.0,0.5268664543442948
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000439514,0.013668875,31.099976337500056,bottle_conn,1.094562e6,477894.75,0.43660820492580593
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000439514,0.025575296,58.18994616781263,bottle_conn,1.094562e6,472970.84,0.4321096840562709
Shyy/shyy161,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000439514,0.010919919,24.845440645804228,bottle_conn,1.094562e6,576688.0,0.5268664543442948
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000439514,0.01228917,27.960815810190347,bottle_conn,1.094562e6,477851.0,0.436568234599776
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000439514,0.026149602,59.49663036899849,bottle_conn,1.094562e6,472965.9,0.4321051708354575
Shyy/shyy161,rows,spectral_order,balance_work,parts,8,0.000439514,2.9360000000000003e-6,0.006680105753172823,total_conn,76480.0,10705.0,0.13997123430962344
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,8,0.000439514,0.679561128,1546.164918523642,total_conn,76480.0,5544.0,0.07248953974895397
Shyy/shyy161,rows,spectral_order,split_conn__dynamic,parts,8,0.000439514,14.86498895,33821.423094599944,total_conn,76480.0,5544.0,0.07248953974895397
Shyy/shyy161,rows,spectral_order,split_conn__trans,parts,8,0.000439514,11.937554438000001,27160.805885591813,total_conn,76480.0,5544.0,0.07248953974895397
Shyy/shyy161,rows,spectral_order,balance_work,parts,8,0.000439514,2.074e-6,0.004718848546348921,total_hypercut,76480.0,10613.0,0.13876830543933055
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,8,0.000439514,1.2280399640000002,2794.0861132978703,total_hypercut,76480.0,5544.0,0.07248953974895397
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,16,0.000439514,8.49e-7,0.0019316790818950022,bottle_conn,1.094562e6,727744.0,0.6648723416307162
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,16,0.000439514,0.002451677,5.578154507023667,bottle_conn,1.094562e6,787107.0,0.719106820810516
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,16,0.000439514,0.003637613,8.276443981306626,bottle_conn,1.094562e6,610377.0,0.5576449757985386
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000439514,0.012995734,29.5684187534413,bottle_conn,1.094562e6,509348.0,0.4653441285189875
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000439514,0.014116257,32.117877928803175,bottle_conn,1.094562e6,368804.68,0.3369427040222482
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000439514,0.028030016,63.77502423131004,bottle_conn,1.094562e6,362670.42,0.33133839837304785
Shyy/shyy161,rows,spectral_order,balance_work,parts,16,0.000439514,4.993e-6,0.011360275213076263,total_conn,76480.0,21441.0,0.2803478033472803
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,16,0.000439514,1.4986411860000002,3409.7689402385367,total_conn,76480.0,14749.0,0.19284780334728033
Shyy/shyy161,rows,spectral_order,balance_work,parts,16,0.000439514,4.829000000000001e-6,0.010987135790896309,total_hypercut,76480.0,19138.0,0.25023535564853555
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,16,0.000439514,2.7401614060000004,6234.525876308833,total_hypercut,76480.0,13850.0,0.18109309623430964
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,32,0.000439514,1.1e-6,0.0025027644170606627,bottle_conn,1.094562e6,532230.0,0.48624929423824326
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,32,0.000439514,0.002456043,5.588088206519019,bottle_conn,1.094562e6,571101.0,0.521762129509338
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,32,0.000439514,0.0036380730000000003,8.277490591881033,bottle_conn,1.094562e6,419006.51,0.38280747001997145
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000439514,0.014126351,32.14084420519028,bottle_conn,1.094562e6,333976.0,0.30512296242697995
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000439514,0.014749834000000002,33.5594179025014,bottle_conn,1.094562e6,228909.43,0.20913336110699987
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000439514,0.030655503,69.74863826863309,bottle_conn,1.094562e6,228305.81,0.20858188937675526
Shyy/shyy161,rows,spectral_order,balance_work,parts,32,0.000439514,7.746e-6,0.017624011976865354,total_conn,76480.0,33588.0,0.43917364016736404
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,32,0.000439514,2.809440172,6392.1517221294425,total_conn,76480.0,25440.0,0.33263598326359833
Shyy/shyy161,rows,spectral_order,balance_work,parts,32,0.000439514,7.714000000000001e-6,0.017551204284732683,total_hypercut,76480.0,26726.0,0.34945083682008365
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,32,0.000439514,5.269261466000001,11988.836455721548,total_hypercut,76480.0,21356.0,0.27923640167364017
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,64,0.000439514,1.5550000000000001e-6,0.0035379987895721187,bottle_conn,1.094562e6,317517.0,0.29008589737264767
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,64,0.000439514,0.002060159,4.687356944261162,bottle_conn,1.094562e6,346808.0,0.31684637325249737
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,64,0.000439514,0.003651474,8.307981088201968,bottle_conn,1.094562e6,246044.51,0.22478809788755685
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000439514,0.016133852,36.708391541566364,bottle_conn,1.094562e6,196867.0,0.17985915827518223
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000439514,0.016387186,37.28478728777696,bottle_conn,1.094562e6,133240.35,0.12172937668217973
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000439514,0.035586347000000004,80.96749364070315,bottle_conn,1.094562e6,133179.7,0.12167396639020907
Shyy/shyy161,rows,spectral_order,balance_work,parts,64,0.000439514,2.3938e-5,0.054464704195998304,total_conn,76480.0,48587.0,0.6352902719665272
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,64,0.000439514,4.519192997,10282.250387928485,total_conn,76480.0,38454.0,0.5027981171548117
Shyy/shyy161,rows,spectral_order,balance_work,parts,64,0.000439514,2.4096e-5,0.05482419217590338,total_hypercut,76480.0,36650.0,0.4792102510460251
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,64,0.000439514,8.148670274,18540.183643751963,total_hypercut,76480.0,29526.0,0.3860617154811716
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,128,0.000439514,2.466e-6,0.005610742774974176,bottle_conn,1.094562e6,172948.0,0.15800658162808504
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,128,0.000439514,0.0020147050000000003,4.583938168067457,bottle_conn,1.094562e6,190450.0,0.17399653925497138
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,128,0.000439514,0.00370769,8.435886001356042,bottle_conn,1.094562e6,133813.24,0.12225277325542089
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000439514,0.019457365,44.27018251978322,bottle_conn,1.094562e6,113964.0,0.10411835967263618
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000439514,0.018818799,42.817291371833434,bottle_conn,1.094562e6,77014.64,0.07036114902582037
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000439514,0.042740141,97.24409461359593,bottle_conn,1.094562e6,76996.96,0.07034499644606702
Shyy/shyy161,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000439514,0.015600953,35.49591821875981,bottle_conn,1.094562e6,119125.0,0.10883348773299274
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000439514,0.015967583,36.33008959896613,bottle_conn,1.094562e6,77315.71,0.07063620882142813
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000439514,0.035485212,80.73738720495821,bottle_conn,1.094562e6,81049.02,0.07404698865847709
Shyy/shyy161,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000439514,0.013875733000000001,31.570628011849454,bottle_conn,1.094562e6,119125.0,0.10883348773299274
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000439514,0.014171109000000001,32.2426794140801,bottle_conn,1.094562e6,77326.58,0.07064613973443258
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000439514,0.035445799,80.64771315589492,bottle_conn,1.094562e6,81048.98,0.074046952114179
Shyy/shyy161,rows,spectral_order,balance_work,parts,128,0.000439514,9.3893e-5,0.2136291449191607,total_conn,76480.0,69039.0,0.902706589958159
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,128,0.000439514,10.072802477,22918.04692683282,total_conn,76480.0,55288.0,0.722907949790795
Shyy/shyy161,rows,spectral_order,split_conn__dynamic,parts,128,0.000439514,18.730522044,42616.440076994135,total_conn,76480.0,55288.0,0.722907949790795
Shyy/shyy161,rows,spectral_order,split_conn__trans,parts,128,0.000439514,9.942644031,22621.905174806718,total_conn,76480.0,55288.0,0.722907949790795
Shyy/shyy161,rows,spectral_order,balance_work,parts,128,0.000439514,9.434700000000001e-5,0.21466210405129305,total_hypercut,76480.0,52502.0,0.6864801255230125
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,128,0.000439514,19.094469705,43444.5084911971,total_hypercut,76480.0,41496.0,0.5425732217573221
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,256,0.000439514,4.664000000000001e-6,0.01061172112833721,bottle_conn,1.094562e6,90585.0,0.08275913104968015
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,256,0.000439514,0.002127209,4.839911811682905,bottle_conn,1.094562e6,99376.0,0.09079065416120786
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,256,0.000439514,0.003790532,8.624371464845261,bottle_conn,1.094562e6,70281.36,0.06420957424065517
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000439514,0.033596969000000004,76.44118048571832,bottle_conn,1.094562e6,68997.0,0.06303617337345897
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000439514,0.029977113000000003,68.2051379478242,bottle_conn,1.094562e6,46794.54,0.04275184046221228
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000439514,0.065958695,150.07188621977912,bottle_conn,1.094562e6,46774.55,0.04273357744924454
Shyy/shyy161,rows,spectral_order,balance_work,parts,256,0.000439514,0.00016533000000000002,0.3761654918842176,total_conn,76480.0,101407.0,1.3259283472803347
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,256,0.000439514,21.386017997,48658.33169591867,total_conn,76480.0,79858.0,1.044168410041841
Shyy/shyy161,rows,spectral_order,balance_work,parts,256,0.000439514,0.000164835,0.37503924789654025,total_hypercut,76480.0,75037.0,0.9811323221757322
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,256,0.000439514,43.800622799,99656.94562403018,total_hypercut,76480.0,61942.0,0.8099110878661088
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,512,0.000439514,8.461e-6,0.019250808847954787,bottle_conn,1.094562e6,46235.0,0.042240640548456825
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,512,0.000439514,0.0027600240000000002,6.279718052212217,bottle_conn,1.094562e6,51143.0,0.046724625923428735
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,512,0.000439514,0.004100652000000001,9.329969011226037,bottle_conn,1.094562e6,36798.24,0.033619146288652445
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000439514,0.047959249,109.11881987832015,bottle_conn,1.094562e6,45248.0,0.04133890999322103
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000439514,0.045124573,102.66925058132392,bottle_conn,1.094562e6,31875.73,0.02912190446955038
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000439514,0.10409246200000001,236.83537270712654,bottle_conn,1.094562e6,31866.59,0.02911355409743806
Shyy/shyy161,rows,spectral_order,balance_work,parts,512,0.000439514,0.00047160500000000005,1.0730147390071763,total_conn,76480.0,148540.0,1.9422071129707112
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,512,0.000439514,45.079102603,102565.79449801373,total_conn,76480.0,120919.0,1.5810538702928871
Shyy/shyy161,rows,spectral_order,balance_work,parts,512,0.000439514,0.000472102,1.0741455334756118,total_hypercut,76480.0,75881.0,0.9921678870292887
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,512,0.000439514,32.875163725,74798.89997815769,total_hypercut,76480.0,75337.0,0.9850549163179916
Shyy/shyy161,rows,spectral_order,split_equal__split_equal,parts,1024,0.000439514,1.5603e-5,0.03550057563581592,bottle_conn,1.094562e6,23475.0,0.021446934938358905
Shyy/shyy161,rows,spectral_order,balance_work__split_equal,parts,1024,0.000439514,0.002554231,5.811489508866612,bottle_conn,1.094562e6,25777.0,0.02355005929312364
Shyy/shyy161,rows,spectral_order,balance_work__map_local,parts,1024,0.000439514,0.0042822170000000005,9.743073030665691,bottle_conn,1.094562e6,19227.78,0.0175666430955944
Shyy/shyy161,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000439514,0.063225822,143.8539432191011,bottle_conn,1.094562e6,23274.0,0.02126329984048414
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000439514,0.047804432,108.7665739885419,bottle_conn,1.094562e6,16358.82,0.014945539859779528
Shyy/shyy161,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000439514,0.14970238400000002,340.60890893122865,bottle_conn,1.094562e6,16349.39,0.0149369245415061
Shyy/shyy161,rows,spectral_order,balance_work,parts,1024,0.000439514,0.0006724880000000001,1.5300718520911736,total_conn,76480.0,152268.0,1.9909518828451882
Shyy/shyy161,rows,spectral_order,split_conn__convex,parts,1024,0.000439514,36.516806728,83084.51318501799,total_conn,76480.0,149559.0,1.9555308577405859
Shyy/shyy161,rows,spectral_order,balance_work,parts,1024,0.000439514,0.0006710570000000001,1.5268159831086157,total_hypercut,76480.0,76237.0,0.9968226987447699
Shyy/shyy161,rows,spectral_order,split_hypercut__convex,parts,1024,0.000439514,64.00459366700001,145625.8359619944,total_hypercut,76480.0,75973.0,0.9933708158995815
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,2,0.000439514,3.6778e-5,0.08367879066423367,cache,76480.0,292320.0,3.8221757322175733
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000439514,0.002885855,6.566013824360544,cache,76480.0,290777.0,3.8020005230125524
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,2,0.000439514,0.082354648,187.37662053996004,cache,76480.0,290777.0,3.8020005230125524
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,4,0.000439514,2.0532000000000003e-5,0.046715235464626845,cache,76480.0,265162.0,3.467076359832636
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000439514,0.0033888110000000003,7.710359624494329,cache,76480.0,264088.0,3.453033472803347
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,4,0.000439514,0.090314794,205.48786614305803,cache,76480.0,264088.0,3.453033472803347
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,8,0.000439514,9.904e-6,0.022533980715062546,cache,76480.0,248575.0,3.250196129707113
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000439514,0.004326632,9.844127832105462,cache,76480.0,247852.0,3.240742677824268
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,8,0.000439514,0.093755899,213.3172071879394,cache,76480.0,247852.0,3.240742677824268
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,16,0.000439514,5.6390000000000006e-6,0.012830080498004616,cache,76480.0,238738.0,3.1215742677824267
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000439514,0.006319886,14.379259818799856,cache,76480.0,238070.0,3.112839958158996
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,16,0.000439514,0.09775778,222.4224484316768,cache,76480.0,238070.0,3.112839958158996
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,32,0.000439514,3.7010000000000002e-6,0.008420664643219557,cache,76480.0,232958.0,3.0459989539748955
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000439514,0.010164818,23.127404360270663,cache,76480.0,232078.0,3.0344926778242676
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,32,0.000439514,0.100626588,228.94967623329404,cache,76480.0,232078.0,3.0344926778242676
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,64,0.000439514,2.508e-6,0.00570630287089831,cache,76480.0,229324.0,2.9984832635983265
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000439514,0.018047340000000002,41.0620367041778,cache,76480.0,228561.0,2.9885067991631797
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,64,0.000439514,0.102795017,233.88337345340534,cache,76480.0,228561.0,2.9885067991631797
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,128,0.000439514,2.087e-6,0.004748426671277821,cache,76480.0,226066.0,2.955883891213389
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000439514,0.032808563,74.64736731935729,cache,76480.0,225406.0,2.9472541841004185
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,128,0.000439514,0.107303357,244.14093066432469,cache,76480.0,225406.0,2.9472541841004185
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,256,0.000439514,1.927e-6,0.004384388210614452,cache,76480.0,185175.0,2.4212212343096233
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000439514,0.062331459000000006,141.81905240788691,cache,76480.0,184899.0,2.417612447698745
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,256,0.000439514,0.223306678,508.0763707185664,cache,76480.0,184899.0,2.417612447698745
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,512,0.000439514,1.577e-6,0.003588054077913332,cache,76480.0,150086.0,1.9624215481171547
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000439514,0.12097397400000001,275.2448704705652,cache,76480.0,149962.0,1.960800209205021
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,512,0.000439514,0.22008829000000002,500.7537643852073,cache,76480.0,149962.0,1.960800209205021
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,1024,0.000439514,1.526e-6,0.0034720168185768826,cache,76480.0,129449.0,1.6925862970711296
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000439514,0.238681836,543.0585510359169,cache,76480.0,128435.0,1.679327928870293
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000439514,0.252232,573.8884313127683,cache,76480.0,128435.0,1.679327928870293
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,2048,0.000439514,1.4960000000000002e-6,0.003403759607202501,cache,76480.0,113769.0,1.4875653765690378
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000439514,0.474324161,1079.2014839117753,cache,76480.0,113279.0,1.4811584728033473
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000439514,0.24303225900000003,552.9568091118828,cache,76480.0,113279.0,1.4811584728033473
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,4096,0.000439514,1.4840000000000001e-6,0.0033764567226527483,cache,76480.0,101112.0,1.322071129707113
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000439514,0.9368721760000001,2131.609404933631,cache,76480.0,100673.0,1.3163310669456068
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000439514,0.259981049,591.5193804975496,cache,76480.0,100673.0,1.3163310669456068
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,8192,0.000439514,1.481e-6,0.00336963100151531,cache,76480.0,91050.0,1.1905073221757323
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000439514,1.8297566040000002,4163.136109429962,cache,76480.0,90145.0,1.1786741631799162
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000439514,0.21639317300000002,492.3464849811383,cache,76480.0,90145.0,1.1786741631799162
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,16384,0.000439514,1.4530000000000001e-6,0.0033059242708992206,cache,76480.0,81787.0,1.069390690376569
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000439514,3.495001047,7951.9675072921455,cache,76480.0,81641.0,1.0674816945606695
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000439514,0.184179435,419.0524875203065,cache,76480.0,81641.0,1.0674816945606695
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,32768,0.000439514,1.449e-6,0.003296823309382636,cache,76480.0,79866.0,1.0442730125523012
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000439514,6.829037248000001,15537.701297342066,cache,76480.0,76800.0,1.00418410041841
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000439514,0.23128810800000002,526.2360425378941,cache,76480.0,76800.0,1.00418410041841
Shyy/shyy161,rows,spectral_order,chunk_equal,vertices,65536,0.000439514,1.447e-6,0.0032922728286243442,cache,76480.0,76800.0,1.00418410041841
Shyy/shyy161,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000439514,9.067021467,20629.653360302516,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000439514,0.115970315,263.86034347028766,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,2,0.00042168200000000005,6.5e-7,0.001541445923705541,bottle_conn,1.094562e6,1.051107e6,0.9602991881684181
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,2,0.00042168200000000005,0.002198116,5.212733766202968,bottle_conn,1.094562e6,1.030778e6,0.9417264622744075
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,2,0.00042168200000000005,0.00361252,8.566929582007294,bottle_conn,1.094562e6,837931.0,0.7655400059567206
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.00042168200000000005,0.011311311000000001,26.824268050331767,bottle_conn,1.094562e6,973135.0,0.8890633879122425
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.00042168200000000005,0.01352477,32.073387054699985,bottle_conn,1.094562e6,892644.64,0.815526795192963
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00042168200000000005,0.024821395000000003,58.86282791297708,bottle_conn,1.094562e6,892402.5,0.8153055742845083
Shyy/shyy161,cols,spectral_order,balance_work,parts,2,0.00042168200000000005,4.830000000000001e-7,0.001145412894076579,total_conn,76480.0,5440.0,0.07112970711297072
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,2,0.00042168200000000005,0.123835967,293.67145621582137,total_conn,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,cols,spectral_order,balance_work,parts,2,0.00042168200000000005,4.88e-7,0.0011572701704127754,total_hypercut,76480.0,5440.0,0.07112970711297072
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,2,0.00042168200000000005,0.23994066000000003,569.0085419818726,total_hypercut,76480.0,160.0,0.0020920502092050207
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,4,0.00042168200000000005,6.720000000000001e-7,0.0015936179395848057,bottle_conn,1.094562e6,761367.0,0.6955905649931206
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,4,0.00042168200000000005,0.0024493780000000003,5.808590359560048,bottle_conn,1.094562e6,757137.0,0.6917260054706814
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,4,0.00042168200000000005,0.003172521,7.523491635877272,bottle_conn,1.094562e6,583620.0,0.5331995812023439
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.00042168200000000005,0.011288185000000001,26.76942577582159,bottle_conn,1.094562e6,663073.0,0.6057884340950992
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.00042168200000000005,0.013617160000000001,32.292485806840226,bottle_conn,1.094562e6,585342.87,0.5347736080733664
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00042168200000000005,0.025141367,59.621627197746164,bottle_conn,1.094562e6,556884.54,0.5087738657106678
Shyy/shyy161,cols,spectral_order,balance_work,parts,4,0.00042168200000000005,1.37e-6,0.0032488937161178327,total_conn,76480.0,6079.0,0.07948483263598326
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,4,0.00042168200000000005,0.25981843200000004,616.1477890922544,total_conn,76480.0,480.0,0.006276150627615063
Shyy/shyy161,cols,spectral_order,balance_work,parts,4,0.00042168200000000005,1.3660000000000001e-6,0.003239407895048876,total_hypercut,76480.0,6079.0,0.07948483263598326
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,4,0.00042168200000000005,0.49396085900000003,1171.406080885596,total_hypercut,76480.0,480.0,0.006276150627615063
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,8,0.00042168200000000005,7.340000000000001e-7,0.0017406481661536419,bottle_conn,1.094562e6,619655.0,0.5661214257392455
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,8,0.00042168200000000005,0.002210154,5.241281344709995,bottle_conn,1.094562e6,711022.0,0.6495949978164782
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,8,0.00042168200000000005,0.0035500840000000002,8.418865400941941,bottle_conn,1.094562e6,527940.0,0.4823299182686773
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.00042168200000000005,0.012161940000000001,28.84149667284826,bottle_conn,1.094562e6,581245.0,0.5310297635035749
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.00042168200000000005,0.013797160000000001,32.7193477549433,bottle_conn,1.094562e6,492697.08,0.4501317239224457
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00042168200000000005,0.026286313000000002,62.33681542015073,bottle_conn,1.094562e6,483439.15,0.44167361008330275
Shyy/shyy161,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00042168200000000005,0.012036935,28.54505290716701,bottle_conn,1.094562e6,576789.0,0.5269587286969583
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00042168200000000005,0.013667151,32.411037227104785,bottle_conn,1.094562e6,476172.46,0.4350347079471058
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00042168200000000005,0.025463761,60.386170147172514,bottle_conn,1.094562e6,472965.88,0.43210515256330845
Shyy/shyy161,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00042168200000000005,0.010815702,25.648953476790563,bottle_conn,1.094562e6,576789.0,0.5269587286969583
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00042168200000000005,0.012267172000000002,29.091049653530387,bottle_conn,1.094562e6,476155.95,0.4350196242880714
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00042168200000000005,0.02637747,62.552990167946454,bottle_conn,1.094562e6,472966.52,0.4321057372720778
Shyy/shyy161,cols,spectral_order,balance_work,parts,8,0.00042168200000000005,2.283e-6,0.005414032375107308,total_conn,76480.0,10540.0,0.13781380753138076
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,8,0.00042168200000000005,0.675611268,1602.1819001048182,total_conn,76480.0,5422.0,0.07089435146443515
Shyy/shyy161,cols,spectral_order,split_conn__dynamic,parts,8,0.00042168200000000005,14.805799618000002,35111.29148979563,total_conn,76480.0,5422.0,0.07089435146443515
Shyy/shyy161,cols,spectral_order,split_conn__trans,parts,8,0.00042168200000000005,11.919394976000001,28266.31199814078,total_conn,76480.0,5422.0,0.07089435146443515
Shyy/shyy161,cols,spectral_order,balance_work,parts,8,0.00042168200000000005,2.294e-6,0.0054401183830469395,total_hypercut,76480.0,10479.0,0.13701621338912134
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,8,0.00042168200000000005,1.234307727,2927.1055605883103,total_hypercut,76480.0,5422.0,0.07089435146443515
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,16,0.00042168200000000005,8.590000000000001e-7,0.0020370800745585535,bottle_conn,1.094562e6,721973.0,0.6595999130245705
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,16,0.00042168200000000005,0.00199666,4.734989873886009,bottle_conn,1.094562e6,779808.0,0.7124384000175412
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,16,0.00042168200000000005,0.003624837,8.59613879653388,bottle_conn,1.094562e6,600575.0,0.5486897955529244
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.00042168200000000005,0.013052638,30.95374713646776,bottle_conn,1.094562e6,508281.0,0.46436930936758264
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.00042168200000000005,0.014114789,33.472590720021245,bottle_conn,1.094562e6,368084.06,0.3362843402201063
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00042168200000000005,0.028011238,66.42739789699347,bottle_conn,1.094562e6,362315.44,0.33101408599969667
Shyy/shyy161,cols,spectral_order,balance_work,parts,16,0.00042168200000000005,4.884e-6,0.011582187525196712,total_conn,76480.0,21218.0,0.2774320083682008
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,16,0.00042168200000000005,1.4966052140000001,3549.1323177180907,total_conn,76480.0,14491.0,0.18947437238493725
Shyy/shyy161,cols,spectral_order,balance_work,parts,16,0.00042168200000000005,5.025e-6,0.011916562717877452,total_hypercut,76480.0,18953.0,0.24781642259414227
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,16,0.00042168200000000005,2.728340298,6470.136970513325,total_hypercut,76480.0,13759.0,0.17990324267782426
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,32,0.00042168200000000005,1.1010000000000001e-6,0.0026109722492304627,bottle_conn,1.094562e6,530834.0,0.4849738982350931
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,32,0.00042168200000000005,0.001861613,4.414731954411144,bottle_conn,1.094562e6,570907.0,0.521584889663628
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,32,0.00042168200000000005,0.003617915,8.57972358317405,bottle_conn,1.094562e6,419088.16,0.3828820660684365
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.00042168200000000005,0.014096961000000002,33.43031241551691,bottle_conn,1.094562e6,335270.0,0.3063051704700145
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.00042168200000000005,0.014749588000000001,34.977988152209484,bottle_conn,1.094562e6,229191.83,0.20939136385147666
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00042168200000000005,0.030391974000000002,72.07320682409967,bottle_conn,1.094562e6,228592.18,0.20884351914281693
Shyy/shyy161,cols,spectral_order,balance_work,parts,32,0.00042168200000000005,8.501e-6,0.02015974122680124,total_conn,76480.0,33538.0,0.4385198744769874
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,32,0.00042168200000000005,2.853184046,6766.198334289819,total_conn,76480.0,25383.0,0.33189069037656904
Shyy/shyy161,cols,spectral_order,balance_work,parts,32,0.00042168200000000005,8.377000000000001e-6,0.019865680773663567,total_hypercut,76480.0,26742.0,0.3496600418410042
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,32,0.00042168200000000005,5.609584055,13302.877654251306,total_hypercut,76480.0,21364.0,0.2793410041841004
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,64,0.00042168200000000005,1.5550000000000001e-6,0.003687612940557102,bottle_conn,1.094562e6,317814.0,0.29035723878592534
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,64,0.00042168200000000005,0.00221439,5.25132682922202,bottle_conn,1.094562e6,342513.0,0.3129224292456709
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,64,0.00042168200000000005,0.003645526,8.645201834557794,bottle_conn,1.094562e6,245002.11,0.22383575347947396
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.00042168200000000005,0.01600213,37.94833547554792,bottle_conn,1.094562e6,196860.0,0.17985276302301742
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.00042168200000000005,0.016145899000000002,38.28927722786365,bottle_conn,1.094562e6,133034.75,0.12154153899002523
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00042168200000000005,0.035004188000000006,83.0108660080345,bottle_conn,1.094562e6,132990.56,0.12150116667671634
Shyy/shyy161,cols,spectral_order,balance_work,parts,64,0.00042168200000000005,2.1830000000000003e-5,0.05176886848383379,total_conn,76480.0,48512.0,0.6343096234309623
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,64,0.00042168200000000005,4.561133002,10816.522882171872,total_conn,76480.0,38499.0,0.5033865062761507
Shyy/shyy161,cols,spectral_order,balance_work,parts,64,0.00042168200000000005,2.1697000000000002e-5,0.05145346493329096,total_hypercut,76480.0,36605.0,0.4786218619246862
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,64,0.00042168200000000005,8.023478754000001,19027.32095275587,total_hypercut,76480.0,29575.0,0.38670240585774057
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,128,0.00042168200000000005,2.48e-6,0.005881209062753448,bottle_conn,1.094562e6,172951.0,0.15800932245044136
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,128,0.00042168200000000005,0.002287566,5.424860439857523,bottle_conn,1.094562e6,189156.0,0.17281433121193682
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,128,0.00042168200000000005,0.003718878,8.81915282132033,bottle_conn,1.094562e6,133080.2,0.12158306244872379
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.00042168200000000005,0.019102317,45.300290266124705,bottle_conn,1.094562e6,113720.0,0.10389543945432055
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.00042168200000000005,0.018620036,44.15658244838527,bottle_conn,1.094562e6,76816.1,0.07017976140227782
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00042168200000000005,0.042739596000000005,101.35504005387946,bottle_conn,1.094562e6,76789.19,0.07015517622574144
Shyy/shyy161,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00042168200000000005,0.015638709,37.08649883087255,bottle_conn,1.094562e6,119126.0,0.10883440134044485
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00042168200000000005,0.015948277,37.820625495041284,bottle_conn,1.094562e6,77230.42,0.07055828724183737
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00042168200000000005,0.035404196,83.95946708657233,bottle_conn,1.094562e6,81049.0,0.07404697038632804
Shyy/shyy161,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00042168200000000005,0.014423496000000001,34.20467556120489,bottle_conn,1.094562e6,119126.0,0.10883440134044485
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00042168200000000005,0.014518789,34.43065864798592,bottle_conn,1.094562e6,77248.21,0.07057454031841047
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00042168200000000005,0.035335737,83.7971196304324,bottle_conn,1.094562e6,81049.08,0.07404704347492422
Shyy/shyy161,cols,spectral_order,balance_work,parts,128,0.00042168200000000005,0.00010486000000000001,0.24867079932271238,total_conn,76480.0,68859.0,0.9003530334728034
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,128,0.00042168200000000005,10.319205657000001,24471.53460901817,total_conn,76480.0,55211.0,0.7219011506276151
Shyy/shyy161,cols,spectral_order,split_conn__dynamic,parts,128,0.00042168200000000005,18.985479167,45023.214571644035,total_conn,76480.0,55211.0,0.7219011506276151
Shyy/shyy161,cols,spectral_order,split_conn__trans,parts,128,0.00042168200000000005,10.553068372,25026.1295763158,total_conn,76480.0,55211.0,0.7219011506276151
Shyy/shyy161,cols,spectral_order,balance_work,parts,128,0.00042168200000000005,0.000104561,0.24796173419780781,total_hypercut,76480.0,52523.0,0.6867547071129707
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,128,0.00042168200000000005,19.13554194,45379.08172509141,total_hypercut,76480.0,41573.0,0.5435800209205021
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,256,0.00042168200000000005,4.639e-6,0.011001180984723084,bottle_conn,1.094562e6,90385.0,0.08257640955925749
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,256,0.00042168200000000005,0.0026347220000000004,6.248125364611248,bottle_conn,1.094562e6,98773.0,0.09023974886758357
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,256,0.00042168200000000005,0.003804392,9.021945447043032,bottle_conn,1.094562e6,70237.36,0.06416937551276218
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.00042168200000000005,0.028050411,66.52029491417703,bottle_conn,1.094562e6,69015.0,0.06305261830759701
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.00042168200000000005,0.026576789,63.025666260357326,bottle_conn,1.094562e6,46743.2,0.04270493585562078
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00042168200000000005,0.061889165,146.76738632429175,bottle_conn,1.094562e6,46722.49,0.04268601504528752
Shyy/shyy161,cols,spectral_order,balance_work,parts,256,0.00042168200000000005,0.00017895900000000002,0.4243932631698768,total_conn,76480.0,101377.0,1.3255360878661089
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,256,0.00042168200000000005,21.739067304000002,51553.22566294032,total_conn,76480.0,79841.0,1.0439461297071129
Shyy/shyy161,cols,spectral_order,balance_work,parts,256,0.00042168200000000005,0.000179471,0.4256074482667033,total_hypercut,76480.0,75104.0,0.9820083682008368
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,256,0.00042168200000000005,44.136902318000004,104668.6894816473,total_hypercut,76480.0,62008.0,0.8107740585774058
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,512,0.00042168200000000005,8.431000000000001e-6,0.019993739358094488,bottle_conn,1.094562e6,46236.0,0.04224155415590894
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,512,0.00042168200000000005,0.0028729370000000003,6.813041581096655,bottle_conn,1.094562e6,50732.0,0.04634913326061018
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,512,0.00042168200000000005,0.004024258,9.543347830829866,bottle_conn,1.094562e6,36704.85,0.03353382448869959
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.00042168200000000005,0.040020976,94.90795433525736,bottle_conn,1.094562e6,45348.0,0.04143027073843236
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.00042168200000000005,0.030432705,72.1697985685896,bottle_conn,1.094562e6,31873.93,0.029120259976136573
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00042168200000000005,0.09626159100000001,228.28005700978463,bottle_conn,1.094562e6,31848.38,0.02909691730573508
Shyy/shyy161,cols,spectral_order,balance_work,parts,512,0.00042168200000000005,0.00041584500000000003,0.9861578156051242,total_conn,76480.0,148568.0,1.9425732217573222
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,512,0.00042168200000000005,44.505461417,105542.71089825981,total_conn,76480.0,120876.0,1.580491631799163
Shyy/shyy161,cols,spectral_order,balance_work,parts,512,0.00042168200000000005,0.000416258,0.987137226630494,total_hypercut,76480.0,75934.0,0.9928608786610879
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,512,0.00042168200000000005,33.204829332,78743.76741715321,total_hypercut,76480.0,75413.0,0.986048640167364
Shyy/shyy161,cols,spectral_order,split_equal__split_equal,parts,1024,0.00042168200000000005,1.5625e-5,0.03705398855061397,bottle_conn,1.094562e6,23475.0,0.021446934938358905
Shyy/shyy161,cols,spectral_order,balance_work__split_equal,parts,1024,0.00042168200000000005,0.003015867,7.151993682443168,bottle_conn,1.094562e6,25677.0,0.023458698547912316
Shyy/shyy161,cols,spectral_order,balance_work__map_local,parts,1024,0.00042168200000000005,0.00434194,10.29671648303698,bottle_conn,1.094562e6,19234.6,0.01757287389841781
Shyy/shyy161,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00042168200000000005,0.056504337,133.99750760051413,bottle_conn,1.094562e6,23286.0,0.021274263129909498
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00042168200000000005,0.051706851000000005,122.62048415630736,bottle_conn,1.094562e6,16358.81,0.014945530723705006
Shyy/shyy161,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00042168200000000005,0.151024287,358.1473408872088,bottle_conn,1.094562e6,16331.9,0.014920945547168638
Shyy/shyy161,cols,spectral_order,balance_work,parts,1024,0.00042168200000000005,0.0007289600000000001,1.7286960316067557,total_conn,76480.0,152340.0,1.9918933054393306
Shyy/shyy161,cols,spectral_order,split_conn__convex,parts,1024,0.00042168200000000005,36.587415966,86765.42030724575,total_conn,76480.0,149603.0,1.9561061715481172
Shyy/shyy161,cols,spectral_order,balance_work,parts,1024,0.00042168200000000005,0.0007263240000000001,1.722444875522313,total_hypercut,76480.0,76240.0,0.9968619246861925
Shyy/shyy161,cols,spectral_order,split_hypercut__convex,parts,1024,0.00042168200000000005,63.545618899000004,150695.59264801437,total_hypercut,76480.0,75988.0,0.9935669456066946
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,2,0.00042168200000000005,3.6981000000000004e-5,0.08769878723777633,cache,76480.0,292278.0,3.8216265690376567
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.00042168200000000005,0.0028934900000000003,6.861782101204225,cache,76480.0,290789.0,3.8021574267782428
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,2,0.00042168200000000005,0.082626582,195.94524309787943,cache,76480.0,290789.0,3.8021574267782428
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,4,0.00042168200000000005,2.0515000000000003e-5,0.048650404807414116,cache,76480.0,265115.0,3.466461820083682
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.00042168200000000005,0.0033950940000000004,8.051313549072525,cache,76480.0,264129.0,3.453569560669456
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,4,0.00042168200000000005,0.09020874300000001,213.9259987383858,cache,76480.0,264129.0,3.453569560669456
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,8,0.00042168200000000005,9.811000000000001e-6,0.023266347626884714,cache,76480.0,248609.0,3.250640690376569
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.00042168200000000005,0.004359705,10.338845385859486,cache,76480.0,247911.0,3.2415141213389123
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,8,0.00042168200000000005,0.09429720500000001,223.6216034831935,cache,76480.0,247911.0,3.2415141213389123
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,16,0.00042168200000000005,6.724e-6,0.015945665216917013,cache,76480.0,238835.0,3.1228425732217575
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.00042168200000000005,0.006332852000000001,15.018075232046899,cache,76480.0,238118.0,3.113467573221757
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,16,0.00042168200000000005,0.09765760700000001,231.59064650613496,cache,76480.0,238118.0,3.113467573221757
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,32,0.00042168200000000005,3.6640000000000004e-6,0.008689012099164773,cache,76480.0,233071.0,3.0474764644351464
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.00042168200000000005,0.010169689,24.11696254523551,cache,76480.0,232190.0,3.0359571129707112
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,32,0.00042168200000000005,0.100248134,237.73396540521054,cache,76480.0,232190.0,3.0359571129707112
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,64,0.00042168200000000005,2.4950000000000003e-6,0.005916780891762038,cache,76480.0,229358.0,2.9989278242677826
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.00042168200000000005,0.018051024000000002,42.807195943862915,cache,76480.0,228615.0,2.9892128661087867
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,64,0.00042168200000000005,0.101750186,241.29601453227787,cache,76480.0,228615.0,2.9892128661087867
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,128,0.00042168200000000005,2.125e-6,0.0050393424428834994,cache,76480.0,226119.0,2.956576882845188
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.00042168200000000005,0.032840890000000005,77.88070157132626,cache,76480.0,225452.0,2.947855648535565
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,128,0.00042168200000000005,0.106946386,253.61857039190667,cache,76480.0,225452.0,2.947855648535565
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,256,0.00042168200000000005,1.9320000000000003e-6,0.004581651576306316,cache,76480.0,185124.0,2.4205543933054394
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.00042168200000000005,0.062331541000000004,147.81646121959201,cache,76480.0,184815.0,2.416514121338912
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,256,0.00042168200000000005,0.222216828,526.9772672298081,cache,76480.0,184815.0,2.416514121338912
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,512,0.00042168200000000005,1.587e-6,0.0037634995091087595,cache,76480.0,150044.0,1.9618723849372386
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.00042168200000000005,0.12094900500000001,286.82515497460173,cache,76480.0,149873.0,1.9596365062761507
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,512,0.00042168200000000005,0.223127913,529.1378645519609,cache,76480.0,149873.0,1.9596365062761507
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,1024,0.00042168200000000005,1.5270000000000002e-6,0.003621212193074402,cache,76480.0,129472.0,1.6928870292887028
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.00042168200000000005,0.238668294,565.9911829293163,cache,76480.0,128311.0,1.677706589958159
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,1024,0.00042168200000000005,0.252498495,598.7888859377445,cache,76480.0,128311.0,1.677706589958159
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,2048,0.00042168200000000005,1.4930000000000001e-6,0.003540582713988266,cache,76480.0,113910.0,1.4894089958158996
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.00042168200000000005,0.474247509,1124.6567531931644,cache,76480.0,113314.0,1.4816161087866109
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,2048,0.00042168200000000005,0.24753759500000003,587.0243335024971,cache,76480.0,113314.0,1.4816161087866109
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,4096,0.00042168200000000005,1.461e-6,0.0034646961454366083,cache,76480.0,100984.0,1.320397489539749
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.00042168200000000005,0.936183587,2220.117498494126,cache,76480.0,100472.0,1.3137029288702928
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,4096,0.00042168200000000005,0.260257819,617.1897757077608,cache,76480.0,100472.0,1.3137029288702928
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,8192,0.00042168200000000005,1.4820000000000002e-6,0.003514496706048634,cache,76480.0,90845.0,1.1878268828451883
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.00042168200000000005,1.8291265550000002,4337.691803302015,cache,76480.0,90018.0,1.1770135983263599
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,8192,0.00042168200000000005,0.214970304,509.79245972083226,cache,76480.0,90018.0,1.1770135983263599
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,16384,0.00042168200000000005,1.4560000000000001e-6,0.003452838869100412,cache,76480.0,81799.0,1.0695475941422594
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.00042168200000000005,3.493200374,8283.968426444571,cache,76480.0,81568.0,1.0665271966527197
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,16384,0.00042168200000000005,0.183408867,434.9459237055411,cache,76480.0,81568.0,1.0665271966527197
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,32768,0.00042168200000000005,1.508e-6,0.003576154542996855,cache,76480.0,79856.0,1.044142259414226
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.00042168200000000005,6.194214086000001,14689.30162065253,cache,76480.0,76800.0,1.00418410041841
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,32768,0.00042168200000000005,0.231933784,550.0205937175407,cache,76480.0,76800.0,1.00418410041841
Shyy/shyy161,cols,spectral_order,chunk_equal,vertices,65536,0.00042168200000000005,1.461e-6,0.0034646961454366083,cache,76480.0,76800.0,1.00418410041841
Shyy/shyy161,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.00042168200000000005,9.094109489000001,21566.273848539895,cache,76480.0,76640.0,1.002092050209205
Shyy/shyy161,cols,spectral_order,chunk_conn__convex,vertices,65536,0.00042168200000000005,0.116114718,275.36085960510525,cache,76480.0,76640.0,1.002092050209205


==> results/data/results_lanka_48_45.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,2,0.0006046480000000001,8.540000000000001e-7,0.001412392003281248,bottle_conn,701658.0,408988.0,0.5828879596612595
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,2,0.0006046480000000001,0.003777617,6.247630026064751,bottle_conn,701658.0,405937.0,0.578539687426068
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,2,0.0006046480000000001,0.0045700870000000005,7.558260343207949,bottle_conn,701658.0,403175.08,0.5746034107784704
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.0006046480000000001,0.014206993000000001,23.496303634511317,bottle_conn,701658.0,406536.0,0.5793933796806991
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.0006046480000000001,0.016434889,27.180920138659186,bottle_conn,701658.0,404592.42,0.5766233977236773
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0006046480000000001,0.030220093000000003,49.979646008917584,bottle_conn,701658.0,403973.93,0.5757419284038663
ATandT/onetone1,rows,natural_order,balance_work,parts,2,0.0006046480000000001,6.43e-7,0.0010634286394728834,total_conn,36057.0,1025.0,0.028427212469146073
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,2,0.0006046480000000001,0.094021225,155.49745471745544,total_conn,36057.0,784.0,0.0217433508056688
ATandT/onetone1,rows,natural_order,balance_work,parts,2,0.0006046480000000001,6.480000000000001e-7,0.0010716979134967784,total_hypercut,36057.0,1025.0,0.028427212469146073
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,2,0.0006046480000000001,0.106132107,175.52709510326667,total_hypercut,36057.0,784.0,0.0217433508056688
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,4,0.0006046480000000001,9.170000000000001e-7,0.0015165848559823235,bottle_conn,701658.0,299862.0,0.42736204817731716
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,4,0.0006046480000000001,0.003771674,6.23780116695995,bottle_conn,701658.0,282621.0,0.40279024824059584
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,4,0.0006046480000000001,0.003345579,5.53310190391765,bottle_conn,701658.0,284840.85,0.4059539690276459
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.0006046480000000001,0.015581939000000001,25.770264682922956,bottle_conn,701658.0,271965.0,0.3876033623218149
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.0006046480000000001,0.016368238,27.07068906206586,bottle_conn,701658.0,259903.61,0.3704135205470471
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0006046480000000001,0.032432301000000004,53.63831683888808,bottle_conn,701658.0,259329.28,0.3695949878715842
ATandT/onetone1,rows,natural_order,balance_work,parts,4,0.0006046480000000001,1.6290000000000002e-6,0.0026941294769849567,total_conn,36057.0,3271.0,0.09071747510885542
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,4,0.0006046480000000001,0.17450569300000002,288.6070788293354,total_conn,36057.0,1568.0,0.0434867016113376
ATandT/onetone1,rows,natural_order,balance_work,parts,4,0.0006046480000000001,1.65e-6,0.002728860427885315,total_hypercut,36057.0,2727.0,0.07563025210084033
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,4,0.0006046480000000001,0.18649473900000002,308.4352201611516,total_hypercut,36057.0,1328.0,0.03683057381368389
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.0006046480000000001,0.0373,61.688784218255904,bottle_conn,701658.0,656361.0,0.9354429080834252
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.0006046480000000001,0.0377581,62.44641510432516,bottle_conn,701658.0,628862.0,0.8962514501366763
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.0006046480000000001,0.035607181,58.88910738148476,bottle_conn,701658.0,656361.0,0.9354429080834252
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.0006046480000000001,0.034099065000000005,56.39490248872071,bottle_conn,701658.0,628703.24,0.8960251860593053
ATandT/onetone1,rows,natural_order,metis__plaid,parts,8,0.0006046480000000001,0.087946854,145.45132705309535,bottle_conn,701658.0,194648.0,0.27741150246986424
ATandT/onetone1,rows,natural_order,kahypar__greedy_secconn,parts,8,0.0006046480000000001,22.793755082,37697.561361320964,bottle_conn,701658.0,168562.0,0.24023384611876442
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,8,0.0006046480000000001,9.82e-7,0.0016240854182929573,bottle_conn,701658.0,205449.0,0.29280504177248745
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,8,0.0006046480000000001,0.003786536,6.262380757068575,bottle_conn,701658.0,207515.0,0.29574949619330215
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,8,0.0006046480000000001,0.004570439,7.558842500099231,bottle_conn,701658.0,205775.24,0.29326999763417505
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.0006046480000000001,0.017411804,28.79659570526984,bottle_conn,701658.0,201508.0,0.2871883453192296
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.0006046480000000001,0.017525265,28.984243725274872,bottle_conn,701658.0,190970.56,0.2721704306086441
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0006046480000000001,0.034094662000000005,56.38762056601527,bottle_conn,701658.0,189605.63,0.27022513817272803
ATandT/onetone1,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.0006046480000000001,0.017171887,28.399807822071683,bottle_conn,701658.0,200998.0,0.28646149548640504
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.0006046480000000001,0.01724563,28.5217680369405,bottle_conn,701658.0,180884.68,0.25779607729121595
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0006046480000000001,0.033222455000000005,54.94511682830341,bottle_conn,701658.0,186581.17,0.2659146906327584
ATandT/onetone1,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.0006046480000000001,0.013449520000000001,22.24355327397097,bottle_conn,701658.0,200998.0,0.28646149548640504
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.0006046480000000001,0.013566214,22.43654820655985,bottle_conn,701658.0,180755.55,0.25761204176393626
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0006046480000000001,0.028719443,47.49778879612601,bottle_conn,701658.0,186582.16,0.26591610157655154
ATandT/onetone1,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.0006046480000000001,0.37329899400000005,617.3823348460592,total_conn,36057.0,17749.0,0.4922483845023158
ATandT/onetone1,rows,natural_order,metis,parts,8,0.0006046480000000001,0.088383179,146.17294525079055,total_conn,36057.0,4282.0,0.1187564134564717
ATandT/onetone1,rows,natural_order,kahypar,parts,8,0.0006046480000000001,22.567600297000002,37323.53418352496,total_conn,36057.0,2083.0,0.05776964251046954
ATandT/onetone1,rows,natural_order,balance_work,parts,8,0.0006046480000000001,3.0880000000000003e-6,0.0051071036371574865,total_conn,36057.0,7300.0,0.20245722051196716
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,8,0.0006046480000000001,0.401718251,664.3836595837578,total_conn,36057.0,3722.0,0.1032254485952797
ATandT/onetone1,rows,natural_order,split_conn__dynamic,parts,8,0.0006046480000000001,3.677275072,6081.679046321165,total_conn,36057.0,3722.0,0.1032254485952797
ATandT/onetone1,rows,natural_order,split_conn__trans,parts,8,0.0006046480000000001,3.024987356,5002.889873116259,total_conn,36057.0,3722.0,0.1032254485952797
ATandT/onetone1,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0006046480000000001,0.610000899,1008.8529177306465,total_hypercut,36057.0,17113.0,0.47460964583853343
ATandT/onetone1,rows,natural_order,balance_work,parts,8,0.0006046480000000001,3.0980000000000002e-6,0.005123642185205277,total_hypercut,36057.0,4452.0,0.12347117064647642
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,8,0.0006046480000000001,0.444518369,735.168840383165,total_hypercut,36057.0,2246.0,0.06229026263970935
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,16,0.0006046480000000001,1.134e-6,0.001875471348619362,bottle_conn,701658.0,166354.0,0.23708701390135936
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,16,0.0006046480000000001,0.0037859480000000004,6.261408290443366,bottle_conn,701658.0,172156.0,0.24535599964655144
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,16,0.0006046480000000001,0.004768775,7.886861446659875,bottle_conn,701658.0,165757.3,0.23623659959695462
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.0006046480000000001,0.018723117,30.965317010888977,bottle_conn,701658.0,157071.0,0.22385692174820213
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.0006046480000000001,0.018100301000000003,29.935269776795757,bottle_conn,701658.0,147634.47,0.21040801929144967
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0006046480000000001,0.03727363,61.645172067053885,bottle_conn,701658.0,147343.91,0.20999391441414478
ATandT/onetone1,rows,natural_order,balance_work,parts,16,0.0006046480000000001,5.424e-6,0.00897050846112118,total_conn,36057.0,15417.0,0.4275730094017805
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,16,0.0006046480000000001,0.834984398,1380.942958547783,total_conn,36057.0,8537.0,0.23676401253570736
ATandT/onetone1,rows,natural_order,balance_work,parts,16,0.0006046480000000001,5.442000000000001e-6,0.009000277847607202,total_hypercut,36057.0,7509.0,0.2082535984690906
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,16,0.0006046480000000001,0.87899583,1453.7314768261865,total_hypercut,36057.0,3043.0,0.0843941537010844
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,32,0.0006046480000000001,1.4560000000000001e-6,0.0024080125957581934,bottle_conn,701658.0,146561.0,0.20887811440901408
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,32,0.0006046480000000001,0.0037984290000000003,6.282050052261812,bottle_conn,701658.0,148026.0,0.21096602618369634
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,32,0.0006046480000000001,0.004600934,7.609276802370966,bottle_conn,701658.0,141159.41,0.20117979129433428
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.0006046480000000001,0.022124697000000002,36.59103643772906,bottle_conn,701658.0,132900.0,0.1894085152595709
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.0006046480000000001,0.019355107,32.01053670896125,bottle_conn,701658.0,120810.08,0.1721780126500375
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0006046480000000001,0.043069658000000004,71.23096082348738,bottle_conn,701658.0,120625.66,0.17191517804970513
ATandT/onetone1,rows,natural_order,balance_work,parts,32,0.0006046480000000001,1.0157000000000001e-5,0.016798203252140088,total_conn,36057.0,31527.0,0.8743655878192861
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,32,0.0006046480000000001,1.590511929,2630.475795834932,total_conn,36057.0,17500.0,0.48534265191225007
ATandT/onetone1,rows,natural_order,balance_work,parts,32,0.0006046480000000001,1.0008000000000001e-5,0.01655177888622802,total_hypercut,36057.0,12055.0,0.3343317525029814
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,32,0.0006046480000000001,1.630937225,2697.333365859144,total_hypercut,36057.0,4314.0,0.11964389716282553
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,64,0.0006046480000000001,2.0500000000000003e-6,0.003390402349796907,bottle_conn,701658.0,133448.0,0.1901895225309196
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,64,0.0006046480000000001,0.0038313250000000004,6.336455259919822,bottle_conn,701658.0,139669.0,0.19905566529562835
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,64,0.0006046480000000001,0.004633784,7.663605932707955,bottle_conn,701658.0,129419.63,0.18444830672492868
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.0006046480000000001,0.026858464000000002,44.41999973538323,bottle_conn,701658.0,98696.0,0.1406611198048052
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.0006046480000000001,0.022029069000000002,36.432881610457656,bottle_conn,701658.0,91148.39,0.12990429810534476
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0006046480000000001,0.051636536000000004,85.39933316574272,bottle_conn,701658.0,90986.9,0.12967414324357449
ATandT/onetone1,rows,natural_order,balance_work,parts,64,0.0006046480000000001,2.6548e-5,0.043906537357272325,total_conn,36057.0,56662.0,1.571456305294395
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,64,0.0006046480000000001,2.6581851000000003,4396.252199626891,total_conn,36057.0,27873.0,0.7730260421000084
ATandT/onetone1,rows,natural_order,balance_work,parts,64,0.0006046480000000001,2.6620000000000003e-5,0.044025614903216416,total_hypercut,36057.0,19847.0,0.5504340350001387
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,64,0.0006046480000000001,3.9033705340000004,6455.608112488589,total_hypercut,36057.0,4444.0,0.12324929971988796
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.0006046480000000001,0.046827731000000004,77.44626791124753,bottle_conn,701658.0,75378.0,0.10742840529146679
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.0006046480000000001,0.041225032,68.18021725036715,bottle_conn,701658.0,75359.66,0.10740226720140011
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.0006046480000000001,0.043368462,71.72513925457456,bottle_conn,701658.0,75378.0,0.10742840529146679
ATandT/onetone1,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.0006046480000000001,0.035791741,59.19434282425477,bottle_conn,701658.0,75357.16,0.10739870421202352
ATandT/onetone1,rows,natural_order,metis__plaid,parts,128,0.0006046480000000001,0.257257027,425.4657701671055,bottle_conn,701658.0,54853.0,0.0781762625096557
ATandT/onetone1,rows,natural_order,kahypar__greedy_secconn,parts,128,0.0006046480000000001,33.803051726,55905.33951323745,bottle_conn,701658.0,23950.5,0.0341341508256159
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,128,0.0006046480000000001,3.272e-6,0.005411412921236819,bottle_conn,701658.0,99200.0,0.1413794184631259
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,128,0.0006046480000000001,0.005249070000000001,8.681199640121195,bottle_conn,701658.0,102368.0,0.14589443860114187
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,128,0.0006046480000000001,0.005404694000000001,8.938579140260119,bottle_conn,701658.0,88797.38,0.12655364864364121
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.0006046480000000001,0.031596613,52.25621022479194,bottle_conn,701658.0,82791.0,0.11799338139093404
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.0006046480000000001,0.025006454,41.35704409838451,bottle_conn,701658.0,75108.87,0.10704484235909802
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0006046480000000001,0.063761941,105.45299248488377,bottle_conn,701658.0,75100.67,0.1070331557539428
ATandT/onetone1,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.0006046480000000001,0.026008207000000002,43.01379811063627,bottle_conn,701658.0,89911.0,0.12814077513546485
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.0006046480000000001,0.019026425,31.46694440401688,bottle_conn,701658.0,79314.75,0.11303904466278443
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0006046480000000001,0.051286894000000006,84.82107606409018,bottle_conn,701658.0,81096.27,0.11557805939645811
ATandT/onetone1,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.0006046480000000001,0.020581770000000003,34.03925920535585,bottle_conn,701658.0,89911.0,0.12814077513546485
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.0006046480000000001,0.013586215,22.469626956510233,bottle_conn,701658.0,79307.74,0.11302905404057248
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0006046480000000001,0.047467635,78.50457621624481,bottle_conn,701658.0,81096.34,0.11557815916016065
ATandT/onetone1,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.0006046480000000001,3.120790994,5161.335180137865,total_conn,36057.0,43224.0,1.198768616357434
ATandT/onetone1,rows,natural_order,metis,parts,128,0.0006046480000000001,0.25750770300000003,425.8803518741483,total_conn,36057.0,12649.0,0.35080566880217434
ATandT/onetone1,rows,natural_order,kahypar,parts,128,0.0006046480000000001,33.686159137000004,55712.01614327675,total_conn,36057.0,8915.0,0.24724741381701196
ATandT/onetone1,rows,natural_order,balance_work,parts,128,0.0006046480000000001,7.5393e-5,0.12468907529670155,total_conn,36057.0,90840.0,2.5193443714119312
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,128,0.0006046480000000001,5.2202422,8633.522644579987,total_conn,36057.0,67922.0,1.8837396344676485
ATandT/onetone1,rows,natural_order,split_conn__dynamic,parts,128,0.0006046480000000001,5.394222303,8921.260473862478,total_conn,36057.0,67922.0,1.8837396344676485
ATandT/onetone1,rows,natural_order,split_conn__trans,parts,128,0.0006046480000000001,2.705758004,4474.93087548458,total_conn,36057.0,67922.0,1.8837396344676485
ATandT/onetone1,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0006046480000000001,5.097392633,8430.34729793202,total_hypercut,36057.0,27183.0,0.7538896746817539
ATandT/onetone1,rows,natural_order,balance_work,parts,128,0.0006046480000000001,7.509300000000001e-5,0.12419291885526786,total_hypercut,36057.0,27737.0,0.7692542363480045
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,128,0.0006046480000000001,7.832160664000001,12953.256545957318,total_hypercut,36057.0,20773.0,0.5761155947527525
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,256,0.0006046480000000001,6.122e-6,0.010124899114856908,bottle_conn,701658.0,61672.0,0.08789467233324497
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,256,0.0006046480000000001,0.0029715310000000003,4.914480821899684,bottle_conn,701658.0,65952.0,0.09399451014596855
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,256,0.0006046480000000001,0.006120924000000001,10.123119567086967,bottle_conn,701658.0,55538.61,0.07915339096824948
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.0006046480000000001,0.041837247,69.19273196967491,bottle_conn,701658.0,49431.0,0.07044885114970541
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.0006046480000000001,0.031416205,51.95784158717138,bottle_conn,701658.0,42591.94,0.06070185189935838
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0006046480000000001,0.07845505,129.75326140167502,bottle_conn,701658.0,42584.61,0.060691405214506215
ATandT/onetone1,rows,natural_order,balance_work,parts,256,0.0006046480000000001,0.00021276900000000002,0.35188903295801854,total_conn,36057.0,103375.0,2.86698837951022
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,256,0.0006046480000000001,7.319866114000001,12105.995742977733,total_conn,36057.0,86067.0,2.386970629836093
ATandT/onetone1,rows,natural_order,balance_work,parts,256,0.0006046480000000001,0.00021205800000000002,0.3507131421918207,total_hypercut,36057.0,30417.0,0.8435809967551376
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,256,0.0006046480000000001,11.536959714,19080.45625554041,total_hypercut,36057.0,27235.0,0.7553318357045788
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,512,0.0006046480000000001,1.0931000000000001e-5,0.018078286871039018,bottle_conn,701658.0,42641.0,0.0607717720028846
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,512,0.0006046480000000001,0.003528447,5.835539024357973,bottle_conn,701658.0,38482.0,0.054844382875988015
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,512,0.0006046480000000001,0.006165220000000001,10.196378719519457,bottle_conn,701658.0,32973.24,0.04699332153271252
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.0006046480000000001,0.056445395,93.35248772839735,bottle_conn,701658.0,27859.0,0.03970452841697807
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.0006046480000000001,0.043992538000000005,72.7572703457218,bottle_conn,701658.0,25387.0,0.036181444521405016
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0006046480000000001,0.12719549300000002,210.36287724428098,bottle_conn,701658.0,25382.42,0.0361749171248671
ATandT/onetone1,rows,natural_order,balance_work,parts,512,0.0006046480000000001,0.00039518800000000004,0.6535835725909951,total_conn,36057.0,112992.0,3.133704967135369
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,512,0.0006046480000000001,11.71665961,19377.653791958295,total_conn,36057.0,98119.0,2.7212191807416035
ATandT/onetone1,rows,natural_order,balance_work,parts,512,0.0006046480000000001,0.000395679,0.6543956153001416,total_hypercut,36057.0,31020.0,0.8603045178467427
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,512,0.0006046480000000001,19.311769347000002,31938.862523319352,total_hypercut,36057.0,30052.0,0.8334581357295393
ATandT/onetone1,rows,natural_order,split_equal__split_equal,parts,1024,0.0006046480000000001,2.0456000000000002e-5,0.03383125388655879,bottle_conn,701658.0,29420.0,0.041929258983721414
ATandT/onetone1,rows,natural_order,balance_work__split_equal,parts,1024,0.0006046480000000001,0.004230974,6.997416678794935,bottle_conn,701658.0,26090.0,0.03718335713410237
ATandT/onetone1,rows,natural_order,balance_work__map_local,parts,1024,0.0006046480000000001,0.006777361000000001,11.208771053571665,bottle_conn,701658.0,24046.0,0.03427025701980167
ATandT/onetone1,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.0006046480000000001,0.085822849,141.93853117847078,bottle_conn,701658.0,15474.0,0.02205347904534688
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.0006046480000000001,0.072169782,119.35834072055145,bottle_conn,701658.0,13596.71,0.019377973314634762
ATandT/onetone1,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0006046480000000001,0.171222385,283.1769641179661,bottle_conn,701658.0,13516.45,0.01926358710368869
ATandT/onetone1,rows,natural_order,balance_work,parts,1024,0.0006046480000000001,0.001087215,1.7980957515777776,total_conn,36057.0,128878.0,3.5742851596083978
ATandT/onetone1,rows,natural_order,split_conn__convex,parts,1024,0.0006046480000000001,22.387811035000002,37026.18884871859,total_conn,36057.0,101241.0,2.807804309842749
ATandT/onetone1,rows,natural_order,balance_work,parts,1024,0.0006046480000000001,0.001087887,1.799207142006589,total_hypercut,36057.0,31318.0,0.8685692098621627
ATandT/onetone1,rows,natural_order,split_hypercut__convex,parts,1024,0.0006046480000000001,36.982842849,61164.25234020454,total_hypercut,36057.0,30879.0,0.8563940427656211
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,2,0.0006046480000000001,2.4002e-5,0.03969582302430505,cache,36057.0,306629.0,8.504007543611504
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,2,0.0006046480000000001,0.002584505,4.274396012225294,cache,36057.0,282600.0,7.83759048173725
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,2,0.0006046480000000001,0.064088834,105.99362604358237,cache,36057.0,282600.0,7.83759048173725
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,4,0.0006046480000000001,1.1843e-5,0.019586602452997443,cache,36057.0,264860.0,7.345591702027345
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,4,0.0006046480000000001,0.0029623550000000003,4.899305050211032,cache,36057.0,249907.0,6.930887206367696
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,4,0.0006046480000000001,0.071855025,118.83777834376363,cache,36057.0,249907.0,6.930887206367696
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,8,0.0006046480000000001,6.808000000000001e-6,0.011259443510935288,cache,36057.0,205938.0,5.711456859971712
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,8,0.0006046480000000001,0.003608902,5.968599912676466,cache,36057.0,163951.0,4.546995035638018
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,8,0.0006046480000000001,0.075987125,125.67167178259085,cache,36057.0,163951.0,4.546995035638018
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,16,0.0006046480000000001,4.5450000000000005e-6,0.007516770087720459,cache,36057.0,174870.0,4.849821116565438
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,16,0.0006046480000000001,0.004949654,8.186009049893492,cache,36057.0,146894.0,4.073938486285603
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,16,0.0006046480000000001,0.077139094,127.57686124819729,cache,36057.0,146894.0,4.073938486285603
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,32,0.0006046480000000001,3.237e-6,0.005353528003069554,cache,36057.0,157683.0,4.373159164655961
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,32,0.0006046480000000001,0.007569826000000001,12.519393101440839,cache,36057.0,141052.0,3.9119172421443826
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,32,0.0006046480000000001,0.076317006,126.21724705944615,cache,36057.0,141052.0,3.9119172421443826
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,64,0.0006046480000000001,2.837e-6,0.004691986081157963,cache,36057.0,147002.0,4.076933743794547
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,64,0.0006046480000000001,0.012635322000000001,20.896987999629538,cache,36057.0,136710.0,3.7914967967384974
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,64,0.0006046480000000001,0.076194047,126.01389072650532,cache,36057.0,136710.0,3.7914967967384974
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,128,0.0006046480000000001,2.5580000000000003e-6,0.004230560590624628,cache,36057.0,139064.0,3.856782316887151
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,128,0.0006046480000000001,0.02218733,36.69462232571678,cache,36057.0,132752.0,3.681726155808858
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,128,0.0006046480000000001,0.08404091100000001,138.99146445535254,cache,36057.0,132752.0,3.681726155808858
ATandT/onetone1,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0006046480000000001,0.09390090000000001,155.2984546380704,cache,36057.0,81501.0,2.260337798485731
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,256,0.0006046480000000001,2.121e-6,0.003507826040936214,cache,36057.0,127546.0,3.5373436503314197
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,256,0.0006046480000000001,0.041301477,68.30664618091848,cache,36057.0,119778.0,3.321906980614028
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,256,0.0006046480000000001,0.096476554,159.5582123814186,cache,36057.0,119778.0,3.321906980614028
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,512,0.0006046480000000001,2.014e-6,0.0033308635768248634,cache,36057.0,97180.0,2.6951770807332833
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,512,0.0006046480000000001,0.07913745400000001,130.8818585358754,cache,36057.0,94139.0,2.6108383947638463
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,512,0.0006046480000000001,0.13618956100000001,225.23775982058984,cache,36057.0,94139.0,2.6108383947638463
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,1024,0.0006046480000000001,1.962e-6,0.0032448631269763563,cache,36057.0,70488.0,1.954904734170896
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.0006046480000000001,0.154748339,255.93128398671624,cache,36057.0,63825.0,1.7701139861885349
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,1024,0.0006046480000000001,0.144481287,238.9510707056006,cache,36057.0,63825.0,1.7701139861885349
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,2048,0.0006046480000000001,2.03e-6,0.003357325253701327,cache,36057.0,53333.0,1.4791302659677732
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.0006046480000000001,0.30392953300000003,502.6553184662812,cache,36057.0,51373.0,1.4247718889536012
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,2048,0.0006046480000000001,0.16085975000000002,266.03867043304535,cache,36057.0,51373.0,1.4247718889536012
ATandT/onetone1,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0006046480000000001,0.118486849,195.96004452177132,cache,36057.0,59592.0,1.6527165321574173
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,4096,0.0006046480000000001,1.957e-6,0.0032365938529524615,cache,36057.0,44283.0,1.2281387802645811
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.0006046480000000001,0.589519164,974.9791018906868,cache,36057.0,42763.0,1.1859833042127743
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,4096,0.0006046480000000001,0.157012171,259.6753334171286,cache,36057.0,42763.0,1.1859833042127743
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,8192,0.0006046480000000001,1.883e-6,0.003114208597398817,cache,36057.0,39938.0,1.1076351332612253
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.0006046480000000001,1.109773469,1835.404183921885,cache,36057.0,39073.0,1.0836453393238483
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,8192,0.0006046480000000001,0.14738562800000002,243.7544290231672,cache,36057.0,39073.0,1.0836453393238483
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,16384,0.0006046480000000001,1.929e-6,0.00319028591841865,cache,36057.0,38242.0,1.0605984968244724
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.0006046480000000001,1.9566323900000002,3235.985879387677,cache,36057.0,37489.0,1.0397148958593339
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,16384,0.0006046480000000001,0.12325143000000001,203.83996970137997,cache,36057.0,37489.0,1.0397148958593339
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,32768,0.0006046480000000001,1.925e-6,0.003183670499199534,cache,36057.0,37039.0,1.0272346562387331
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.0006046480000000001,2.783026496,4602.721742236806,cache,36057.0,36673.0,1.017084061347311
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,32768,0.0006046480000000001,0.062735656,103.75566610656116,cache,36057.0,36673.0,1.017084061347311
ATandT/onetone1,rows,natural_order,chunk_equal,vertices,65536,0.0006046480000000001,1.97e-6,0.003258093965414588,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.0006046480000000001,2.807763668,4643.63343300565,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,natural_order,chunk_conn__convex,vertices,65536,0.0006046480000000001,0.037881858000000004,62.651092867255,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,2,0.000584871,8.6e-7,0.0014704097142788752,bottle_conn,701658.0,417502.0,0.5950220762821774
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,2,0.000584871,0.0035836350000000004,6.127222926081136,bottle_conn,701658.0,419938.0,0.5984938531307276
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,2,0.000584871,0.006405229,10.951524353233447,bottle_conn,701658.0,421469.0,0.6006758278249518
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000584871,0.017235641,29.469132509561934,bottle_conn,701658.0,417602.0,0.595164595857241
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000584871,0.016829782,28.775203420925298,bottle_conn,701658.0,416588.0,0.5937194473660957
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000584871,0.03270121,55.91183354962034,bottle_conn,701658.0,416134.76,0.5930734916440773
ATandT/onetone1,cols,natural_order,balance_work,parts,2,0.000584871,5.09e-7,0.00087027737740459,total_conn,36057.0,1318.0,0.03655323515544832
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,2,0.000584871,0.108687142,185.83096443489248,total_conn,36057.0,984.0,0.02729012397038023
ATandT/onetone1,cols,natural_order,balance_work,parts,2,0.000584871,5.12e-7,0.0008754067136171907,total_hypercut,36057.0,1318.0,0.03655323515544832
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,2,0.000584871,0.115850402,198.07855407431722,total_hypercut,36057.0,984.0,0.02729012397038023
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,4,0.000584871,9.04e-7,0.0015456399787303525,bottle_conn,701658.0,325201.0,0.4634750833026916
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,4,0.000584871,0.0041149260000000005,7.035612981324087,bottle_conn,701658.0,315430.0,0.4495494956232238
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,4,0.000584871,0.006419943,10.976682037577516,bottle_conn,701658.0,325703.0,0.46419053156951107
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000584871,0.017492548,29.908386635685474,bottle_conn,701658.0,291132.0,0.4149200892742618
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000584871,0.016912651,28.916891075125967,bottle_conn,701658.0,277932.6,0.3961083604833123
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000584871,0.033278109,56.89820319352472,bottle_conn,701658.0,277392.35,0.3953383984790311
ATandT/onetone1,cols,natural_order,balance_work,parts,4,0.000584871,2.105e-6,0.003599084242508177,total_conn,36057.0,4253.0,0.11795213134758854
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,4,0.000584871,0.20555171500000002,351.44795177056136,total_conn,36057.0,1968.0,0.05458024794076046
ATandT/onetone1,cols,natural_order,balance_work,parts,4,0.000584871,1.4390000000000001e-6,0.0024603716033108156,total_hypercut,36057.0,3597.0,0.09975871536733505
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,4,0.000584871,0.18973713,324.40851059464393,total_hypercut,36057.0,1688.0,0.04681476551016446
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000584871,0.038936401,66.57263054588105,bottle_conn,701658.0,748840.0,1.0672435859065244
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000584871,0.039291853,67.18037481769484,bottle_conn,701658.0,742958.0,1.0588605845012813
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000584871,0.037341697,63.84603955402131,bottle_conn,701658.0,748840.0,1.0672435859065244
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000584871,0.035442409,60.59867731516864,bottle_conn,701658.0,742893.0,1.05876794677749
ATandT/onetone1,cols,natural_order,metis__plaid,parts,8,0.000584871,0.086844768,148.48533779243627,bottle_conn,701658.0,200974.0,0.2864272907883898
ATandT/onetone1,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000584871,29.390633835000003,50251.4808137179,bottle_conn,701658.0,189075.0,0.26946888655156787
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,8,0.000584871,9.78e-7,0.001672163605307837,bottle_conn,701658.0,227326.0,0.32398404920915885
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,8,0.000584871,0.004136385,7.072303123252819,bottle_conn,701658.0,225211.0,0.320969760196563
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,8,0.000584871,0.006441676,11.013840658880333,bottle_conn,701658.0,230009.0,0.3278078494081162
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000584871,0.016388802,28.02122519324774,bottle_conn,701658.0,220536.0,0.31430697006233804
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000584871,0.017785878,30.4099160327662,bottle_conn,701658.0,208906.96,0.29773331167035794
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000584871,0.034452856000000004,58.906760636106085,bottle_conn,701658.0,208319.45,0.2968959949149016
ATandT/onetone1,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000584871,0.016145105,27.60455724424702,bottle_conn,701658.0,216436.0,0.30846366748472903
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000584871,0.017594401000000003,30.082532729439485,bottle_conn,701658.0,201305.39,0.2868995864081932
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000584871,0.033610118,57.46586512239451,bottle_conn,701658.0,203069.16,0.28941330391729303
ATandT/onetone1,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000584871,0.013496722000000001,23.07640830200164,bottle_conn,701658.0,216436.0,0.30846366748472903
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000584871,0.014315208000000001,24.475838261770544,bottle_conn,701658.0,201213.28,0.286768311627602
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000584871,0.030076742000000004,51.42457396588308,bottle_conn,701658.0,203069.65,0.28941400226321085
ATandT/onetone1,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000584871,0.37623015200000004,643.2703143086253,total_conn,36057.0,21951.0,0.6087860886929028
ATandT/onetone1,cols,natural_order,metis,parts,8,0.000584871,0.08661849,148.09845247926467,total_conn,36057.0,4462.0,0.12374850930471198
ATandT/onetone1,cols,natural_order,kahypar,parts,8,0.000584871,29.328635060000003,50145.47662646977,total_conn,36057.0,2882.0,0.07992900130349169
ATandT/onetone1,cols,natural_order,balance_work,parts,8,0.000584871,2.701e-6,0.004618112370078188,total_conn,36057.0,9152.0,0.253820340017195
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,8,0.000584871,0.463879513,793.1313281048299,total_conn,36057.0,4690.0,0.13007183071248302
ATandT/onetone1,cols,natural_order,split_conn__dynamic,parts,8,0.000584871,3.697096353,6321.216734972327,total_conn,36057.0,4690.0,0.13007183071248302
ATandT/onetone1,cols,natural_order,split_conn__trans,parts,8,0.000584871,3.0386269130000003,5195.379687144687,total_conn,36057.0,4690.0,0.13007183071248302
ATandT/onetone1,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000584871,0.57262164,979.0563047236058,total_hypercut,36057.0,20830.0,0.5776964251046953
ATandT/onetone1,cols,natural_order,balance_work,parts,8,0.000584871,2.6640000000000002e-6,0.004554850556789446,total_hypercut,36057.0,5648.0,0.15664087417145076
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,8,0.000584871,0.461169056,788.4970463572309,total_hypercut,36057.0,2922.0,0.08103835593643398
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,16,0.000584871,1.126e-6,0.0019252108584628064,bottle_conn,701658.0,189078.0,0.2694731621388198
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,16,0.000584871,0.004165131,7.121452422841959,bottle_conn,701658.0,188256.0,0.26830165123179667
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,16,0.000584871,0.006425060000000001,10.985430975377477,bottle_conn,701658.0,189392.48,0.2699213576984799
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000584871,0.018434711,31.51927690037632,bottle_conn,701658.0,174744.0,0.24904440624919832
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000584871,0.018454769000000003,31.55357164229377,bottle_conn,701658.0,166299.31,0.23700906994575704
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000584871,0.036636822,62.64085926640233,bottle_conn,701658.0,165264.14,0.23553375006057084
ATandT/onetone1,cols,natural_order,balance_work,parts,16,0.000584871,3.957e-6,0.00676559446442036,total_conn,36057.0,19382.0,0.5375377873921846
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,16,0.000584871,0.951841899,1627.4390404037813,total_conn,36057.0,10753.0,0.29822225920071
ATandT/onetone1,cols,natural_order,balance_work,parts,16,0.000584871,3.972e-6,0.006791241145483363,total_hypercut,36057.0,9500.0,0.26347172532379287
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,16,0.000584871,0.8694949510000001,1486.6439796125983,total_hypercut,36057.0,4036.0,0.11193388246387664
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,32,0.000584871,1.4590000000000001e-6,0.002494567178061487,bottle_conn,701658.0,179127.0,0.25529103922423746
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,32,0.000584871,0.0041732570000000005,7.1353460848631585,bottle_conn,701658.0,179440.0,0.25573712549418665
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,32,0.000584871,0.0064757140000000005,11.072038107548503,bottle_conn,701658.0,176817.92,0.2520001482203581
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000584871,0.022989859,39.30757209709491,bottle_conn,701658.0,145224.0,0.20697262769041327
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000584871,0.019414322,33.19419495923032,bottle_conn,701658.0,138699.59,0.19767406628300396
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000584871,0.044660758,76.36001443053254,bottle_conn,701658.0,138646.14,0.19759788957013247
ATandT/onetone1,cols,natural_order,balance_work,parts,32,0.000584871,1.0297e-5,0.017605591660383228,total_conn,36057.0,39672.0,1.1002579249521591
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,32,0.000584871,1.7751519660000001,3035.117087357725,total_conn,36057.0,22050.0,0.6115317414094351
ATandT/onetone1,cols,natural_order,balance_work,parts,32,0.000584871,1.0291e-5,0.017595332987958026,total_hypercut,36057.0,14866.0,0.41229164933300055
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,32,0.000584871,1.5819925940000001,2704.8573001567866,total_hypercut,36057.0,5684.0,0.15763929334109883
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,64,0.000584871,2.0500000000000003e-6,0.0035050464119438306,bottle_conn,701658.0,168604.0,0.24029370434029113
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,64,0.000584871,0.004204786,7.189253698678854,bottle_conn,701658.0,168481.0,0.24011840526296288
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,64,0.000584871,0.00648615,11.089881358453402,bottle_conn,701658.0,166148.76,0.23679450672549876
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000584871,0.025257683000000003,43.18504935276326,bottle_conn,701658.0,117867.0,0.16798354754025466
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000584871,0.021508592,36.77493327588476,bottle_conn,701658.0,108825.54,0.1550976971687061
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000584871,0.050281903,85.97092863212572,bottle_conn,701658.0,108648.62,0.15484555153650353
ATandT/onetone1,cols,natural_order,balance_work,parts,64,0.000584871,2.0754e-5,0.03548474791877183,total_conn,36057.0,73947.0,2.05083617605458
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,64,0.000584871,2.683806171,4588.7147268372,total_conn,36057.0,35819.0,0.9933993399339934
ATandT/onetone1,cols,natural_order,balance_work,parts,64,0.000584871,2.0408000000000002e-5,0.034893164475585214,total_hypercut,36057.0,23736.0,0.6582910391879524
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,64,0.000584871,3.661032832,6259.556093565931,total_hypercut,36057.0,5852.0,0.16229858279945641
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000584871,0.049181287000000004,84.08911879713646,bottle_conn,701658.0,83729.0,0.11933021500503094
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000584871,0.042948617,73.43263215307307,bottle_conn,701658.0,83689.47,0.11927387701700828
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000584871,0.045291818000000005,77.43898740064049,bottle_conn,701658.0,83729.0,0.11933021500503094
ATandT/onetone1,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000584871,0.038294245000000005,65.47468587090145,bottle_conn,701658.0,83684.37,0.11926660851868004
ATandT/onetone1,cols,natural_order,metis__plaid,parts,128,0.000584871,0.251975732,430.82274894805863,bottle_conn,701658.0,109716.0,0.15636677697681778
ATandT/onetone1,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000584871,38.225195955000004,65356.62728191345,bottle_conn,701658.0,28759.96,0.0409885727804714
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,128,0.000584871,3.259e-6,0.0055721689056219235,bottle_conn,701658.0,142890.0,0.20364622080842804
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,128,0.000584871,0.005512004,9.424307240400019,bottle_conn,701658.0,145683.0,0.20762679253995536
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,128,0.000584871,0.0046023340000000005,7.868972816227852,bottle_conn,701658.0,141442.72,0.20158356350244705
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000584871,0.037775245,64.58731070612151,bottle_conn,701658.0,112808.0,0.16077348223778537
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000584871,0.029565043000000003,50.549681895665884,bottle_conn,701658.0,110287.63,0.15718146162375404
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000584871,0.064427433,110.15665505726903,bottle_conn,701658.0,109826.92,0.15652485968947835
ATandT/onetone1,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000584871,0.025373863,43.383691446489905,bottle_conn,701658.0,109964.0,0.15672022552297557
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000584871,0.020436995000000003,34.94273951008,bottle_conn,701658.0,105380.14,0.15018732772946364
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000584871,0.050349789000000006,86.08699867150193,bottle_conn,701658.0,106303.35,0.15150308269840865
ATandT/onetone1,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000584871,0.020823818,35.604121250668946,bottle_conn,701658.0,109964.0,0.15672022552297557
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000584871,0.013191702000000001,22.554891591479148,bottle_conn,701658.0,105385.23,0.15019458197583438
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000584871,0.040590576,69.40090378904065,bottle_conn,701658.0,106302.95,0.15150251262010836
ATandT/onetone1,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000584871,3.0666288230000003,5243.256757473016,total_conn,36057.0,51794.0,1.4364478464653188
ATandT/onetone1,cols,natural_order,metis,parts,128,0.000584871,0.252116451,431.0633473022256,total_conn,36057.0,16104.0,0.44662617522256426
ATandT/onetone1,cols,natural_order,kahypar,parts,128,0.000584871,38.187090999000006,65291.47623835,total_conn,36057.0,12036.0,0.3338048090523338
ATandT/onetone1,cols,natural_order,balance_work,parts,128,0.000584871,7.760300000000001e-5,0.13268395936881808,total_conn,36057.0,135184.0,3.7491749174917492
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,128,0.000584871,6.49058647,11097.466740529107,total_conn,36057.0,90820.0,2.51878969409546
ATandT/onetone1,cols,natural_order,split_conn__dynamic,parts,128,0.000584871,5.422796357,9271.781909173133,total_conn,36057.0,90820.0,2.51878969409546
ATandT/onetone1,cols,natural_order,split_conn__trans,parts,128,0.000584871,2.799694262,4786.857720762356,total_conn,36057.0,90820.0,2.51878969409546
ATandT/onetone1,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000584871,5.200730422,8892.098295179621,total_hypercut,36057.0,30833.0,0.8551182849377374
ATandT/onetone1,cols,natural_order,balance_work,parts,128,0.000584871,7.8016e-5,0.13339009798741944,total_hypercut,36057.0,30416.0,0.8435532628893141
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,128,0.000584871,7.087068478000001,12117.31899512884,total_hypercut,36057.0,20802.0,0.5769198768616357
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,256,0.000584871,6.195e-6,0.010592079279020502,bottle_conn,701658.0,117683.0,0.16772131152213757
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,256,0.000584871,0.005771414000000001,9.867840942703605,bottle_conn,701658.0,121848.0,0.17365725182353797
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,256,0.000584871,0.006092884000000001,10.417483513458524,bottle_conn,701658.0,111559.0,0.15899341274524056
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000584871,0.050747075,86.76626982702169,bottle_conn,701658.0,87070.0,0.12409179400790699
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000584871,0.038948272,66.59292732927432,bottle_conn,701658.0,84984.93,0.12112016110412764
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000584871,0.09606589600000001,164.2514263829118,bottle_conn,701658.0,84982.61,0.12111685464998617
ATandT/onetone1,cols,natural_order,balance_work,parts,256,0.000584871,0.000232498,0.3975201369190813,total_conn,36057.0,208666.0,5.787114845938375
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,256,0.000584871,9.374788025,16028.813234029385,total_conn,36057.0,156931.0,4.352303297556646
ATandT/onetone1,cols,natural_order,balance_work,parts,256,0.000584871,0.00023235200000000001,0.3972705092234014,total_hypercut,36057.0,32784.0,0.9092270571594975
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,256,0.000584871,10.840198086000001,18534.340198094964,total_hypercut,36057.0,31091.0,0.8622736223202152
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,512,0.000584871,1.0965000000000001e-5,0.01874772385705566,bottle_conn,701658.0,103770.0,0.14789256304353404
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,512,0.000584871,0.005894324,10.077989847333857,bottle_conn,701658.0,83888.0,0.11955682112938212
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,512,0.000584871,0.005679219,9.710207891996696,bottle_conn,701658.0,76861.0,0.10954197058966049
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000584871,0.061095859,104.46040066954934,bottle_conn,701658.0,53236.0,0.07587172098087672
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000584871,0.047391367000000004,81.02875163925036,bottle_conn,701658.0,47885.44,0.0682461256053519
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000584871,0.11899042900000001,203.44730547419857,bottle_conn,701658.0,47874.42,0.06823041994817988
ATandT/onetone1,cols,natural_order,balance_work,parts,512,0.000584871,0.000369106,0.631089590696068,total_conn,36057.0,234891.0,6.514435477161162
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,512,0.000584871,12.752089406000001,21803.251325505968,total_conn,36057.0,220418.0,6.113043237096819
ATandT/onetone1,cols,natural_order,balance_work,parts,512,0.000584871,0.00036935500000000003,0.6315153256017139,total_hypercut,36057.0,33597.0,0.9317746900740494
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,512,0.000584871,19.646054821,33590.406809364795,total_hypercut,36057.0,32769.0,0.9088110491721441
ATandT/onetone1,cols,natural_order,split_equal__split_equal,parts,1024,0.000584871,2.0446e-5,0.03495813606761149,bottle_conn,701658.0,57010.0,0.08125040974377831
ATandT/onetone1,cols,natural_order,balance_work__split_equal,parts,1024,0.000584871,0.006182868,10.571336243376745,bottle_conn,701658.0,50291.0,0.07167451949525268
ATandT/onetone1,cols,natural_order,balance_work__map_local,parts,1024,0.000584871,0.0062592690000000005,10.701965048703046,bottle_conn,701658.0,47520.84,0.06772649923466988
ATandT/onetone1,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000584871,0.081232732,138.8899979653633,bottle_conn,701658.0,29094.0,0.041464645169013964
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000584871,0.06639373,113.51858785954508,bottle_conn,701658.0,25785.71,0.03674968431914123
ATandT/onetone1,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000584871,0.19747327,337.6355982772269,bottle_conn,701658.0,25703.36,0.03663231944907633
ATandT/onetone1,cols,natural_order,balance_work,parts,1024,0.000584871,0.000931499,1.5926571842337882,total_conn,36057.0,240038.0,6.6571816845550105
ATandT/onetone1,cols,natural_order,split_conn__convex,parts,1024,0.000584871,21.409278894,36605.129838887544,total_conn,36057.0,232027.0,6.435005685442494
ATandT/onetone1,cols,natural_order,balance_work,parts,1024,0.000584871,0.0009302000000000001,1.5904361816537322,total_hypercut,36057.0,33790.0,0.937127326177996
ATandT/onetone1,cols,natural_order,split_hypercut__convex,parts,1024,0.000584871,37.118818725000004,63464.96701836815,total_hypercut,36057.0,33388.0,0.9259783121169259
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,2,0.000584871,2.3875e-5,0.04082096735861412,cache,36057.0,323761.0,8.979144132900686
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000584871,0.002575183,4.4029931386579255,cache,36057.0,315310.0,8.744765232825804
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,2,0.000584871,0.062042913000000005,106.07965346204547,cache,36057.0,315310.0,8.744765232825804
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,4,0.000584871,1.1665000000000001e-5,0.019944568973329163,cache,36057.0,302051.0,8.377041905871259
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000584871,0.002949647,5.043243723829699,cache,36057.0,282415.0,7.8324597165598915
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,4,0.000584871,0.068878439,117.7668904767034,cache,36057.0,282415.0,7.8324597165598915
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,8,0.000584871,6.851e-6,0.011713694130842526,cache,36057.0,289209.0,8.020883600965139
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000584871,0.0035137370000000003,6.007712811885014,cache,36057.0,278376.0,7.720442632498544
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,8,0.000584871,0.07110996600000001,121.5823078935355,cache,36057.0,278376.0,7.720442632498544
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,16,0.000584871,4.539e-6,0.0077606856896649,cache,36057.0,281043.0,7.794408852649971
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000584871,0.004859648,8.308922822297566,cache,36057.0,273831.0,7.594392212330477
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,16,0.000584871,0.07247943000000001,123.9237883225532,cache,36057.0,273831.0,7.594392212330477
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,32,0.000584871,3.226e-6,0.005515746207283315,cache,36057.0,275100.0,7.62958648806057
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000584871,0.007426652000000001,12.697931680661206,cache,36057.0,270146.0,7.4921929167706685
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,32,0.000584871,0.07340250400000001,125.50204062092325,cache,36057.0,270146.0,7.4921929167706685
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,64,0.000584871,2.787e-6,0.004765153341506075,cache,36057.0,269645.0,7.478298249993067
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000584871,0.012615676000000001,21.570014584412633,cache,36057.0,265352.0,7.359236764012536
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,64,0.000584871,0.07653989400000001,130.86628333427373,cache,36057.0,265352.0,7.359236764012536
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,128,0.000584871,2.601e-6,0.00444713449632483,cache,36057.0,248422.0,6.8897024156197135
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000584871,0.022085872000000003,37.76195434548815,cache,36057.0,226268.0,6.2752863521646285
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,128,0.000584871,0.093161412,159.28540139620532,cache,36057.0,226268.0,6.2752863521646285
ATandT/onetone1,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000584871,0.094130824,160.9428814217152,cache,36057.0,90080.0,2.4982666333860277
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,256,0.000584871,2.0440000000000003e-6,0.003494787739518629,cache,36057.0,179784.0,4.9861053332223975
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000584871,0.041203558,70.44896737913146,cache,36057.0,152172.0,4.220317830102338
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,256,0.000584871,0.128694147,220.0385161856204,cache,36057.0,152172.0,4.220317830102338
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,512,0.000584871,1.985e-6,0.0033939107940041476,cache,36057.0,115338.0,3.1987686163574343
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000584871,0.07912532300000001,135.2867948658764,cache,36057.0,110703.0,3.0702221482652465
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,512,0.000584871,0.16665627200000002,284.94535034221224,cache,36057.0,110703.0,3.0702221482652465
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,1024,0.000584871,1.956e-6,0.003344327210615674,cache,36057.0,79646.0,2.2088914773830326
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000584871,0.15473150700000002,264.55664069512767,cache,36057.0,71680.0,1.9879635022325761
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,1024,0.000584871,0.15010538,256.64698711339764,cache,36057.0,71680.0,1.9879635022325761
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,2048,0.000584871,1.935e-6,0.003308421857127469,cache,36057.0,57826.0,1.6037385251130154
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000584871,0.30399839100000003,519.7699851762184,cache,36057.0,54325.0,1.5066422608647418
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,2048,0.000584871,0.17130588300000002,292.8951563678145,cache,36057.0,54325.0,1.5066422608647418
ATandT/onetone1,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000584871,0.117678237,201.20374749303693,cache,36057.0,64207.0,1.7807083229331337
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,4096,0.000584871,1.9040000000000001e-6,0.0032554187162639283,cache,36057.0,46289.0,1.2837729151066368
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000584871,0.589540562,1007.9839178211947,cache,36057.0,44503.0,1.2342402307457636
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,4096,0.000584871,0.18149303700000002,310.31293567299457,cache,36057.0,44503.0,1.2342402307457636
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,8192,0.000584871,3.006e-6,0.005139594885025928,cache,36057.0,40854.0,1.1330393543556037
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000584871,1.110820461,1899.2572054350446,cache,36057.0,39853.0,1.105277754666223
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,8192,0.000584871,0.173353576,296.3962583202108,cache,36057.0,39853.0,1.105277754666223
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,16384,0.000584871,2.0450000000000003e-6,0.0034964975182561627,cache,36057.0,38745.0,1.0745486313337216
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000584871,1.9610915260000001,3353.0325935120736,cache,36057.0,37865.0,1.0501428294089914
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,16384,0.000584871,0.14621379,249.99322927619937,cache,36057.0,37865.0,1.0501428294089914
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,32768,0.000584871,1.906e-6,0.0032588382737389955,cache,36057.0,37301.0,1.034500929084505
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000584871,2.7874243130000003,4765.878822851535,cache,36057.0,36841.0,1.0217433508056688
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,32768,0.000584871,0.06472686600000001,110.66861923398494,cache,36057.0,36841.0,1.0217433508056688
ATandT/onetone1,cols,natural_order,chunk_equal,vertices,65536,0.000584871,1.908e-6,0.0032622578312140626,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000584871,2.8108241730000003,4805.887405940797,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,natural_order,chunk_conn__convex,vertices,65536,0.000584871,0.037884093,64.77341670214457,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,2,0.000605478,8.550000000000001e-7,0.0014121074589002408,bottle_conn,701658.0,691731.0,0.985852081783433
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,2,0.000605478,0.003003912,4.961224024654901,bottle_conn,701658.0,939334.0,1.3387348252282452
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,2,0.000605478,0.0037527000000000003,6.197913053818636,bottle_conn,701658.0,639289.0,0.9111119662285615
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000605478,0.0146371,24.17445390253651,bottle_conn,701658.0,650455.0,0.927025701980167
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000605478,0.01516481,25.046013232520423,bottle_conn,701658.0,613137.76,0.8738413301066902
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000605478,0.030191082,49.86321881224421,bottle_conn,701658.0,613136.19,0.8738390925493615
ATandT/onetone1,rows,rcm_order,balance_work,parts,2,0.000605478,6.240000000000001e-7,0.0010305907068464916,total_conn,36057.0,5508.0,0.15275813295615276
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,2,0.000605478,0.10774918500000001,177.95722553090286,total_conn,36057.0,3353.0,0.09299165210638712
ATandT/onetone1,rows,rcm_order,balance_work,parts,2,0.000605478,6.170000000000001e-7,0.0010190295931478933,total_hypercut,36057.0,5508.0,0.15275813295615276
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,2,0.000605478,0.170368815,281.3790344157839,total_hypercut,36057.0,3353.0,0.09299165210638712
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,4,0.000605478,8.990000000000001e-7,0.0014847773164342883,bottle_conn,701658.0,778326.0,1.1092669078097877
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,4,0.000605478,0.0030118310000000004,4.974302947423359,bottle_conn,701658.0,763913.0,1.088725561455866
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,4,0.000605478,0.0037668840000000003,6.2213391733473395,bottle_conn,701658.0,683604.0,0.9742695159180114
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000605478,0.014884590000000001,24.583205335288817,bottle_conn,701658.0,580891.0,0.8278833847828999
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000605478,0.015246082000000001,25.180241065736492,bottle_conn,701658.0,540278.52,0.7700026508640962
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000605478,0.030666707,50.6487551983722,bottle_conn,701658.0,538394.09,0.7673169692357245
ATandT/onetone1,rows,rcm_order,balance_work,parts,4,0.000605478,1.517e-6,0.00250545849725341,total_conn,36057.0,13551.0,0.3758216157750229
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,4,0.000605478,0.18893688,312.04582164835057,total_conn,36057.0,8958.0,0.2484399700474249
ATandT/onetone1,rows,rcm_order,balance_work,parts,4,0.000605478,1.542e-6,0.0025467481890341184,total_hypercut,36057.0,13435.0,0.37260448733949025
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,4,0.000605478,0.305678764,504.85527797872095,total_hypercut,36057.0,8958.0,0.2484399700474249
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,8,0.000605478,9.79e-7,0.0016169043301325564,bottle_conn,701658.0,717753.0,1.022938525606492
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,8,0.000605478,0.003021995,4.991089684513723,bottle_conn,701658.0,591309.0,0.8427310741130294
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,8,0.000605478,0.0037672210000000003,6.221895758392543,bottle_conn,701658.0,491471.0,0.7004423807609975
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000605478,0.015279095000000001,25.234764929526754,bottle_conn,701658.0,448791.0,0.6396150261238381
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000605478,0.015414045000000001,25.457646685759023,bottle_conn,701658.0,384875.42,0.5485228131083804
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000605478,0.031915779000000005,52.71170711404874,bottle_conn,701658.0,384820.46,0.5484444843499255
ATandT/onetone1,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000605478,0.015083577,24.91184981122353,bottle_conn,701658.0,456959.0,0.6512560250150358
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000605478,0.015308028000000001,25.282550315618405,bottle_conn,701658.0,385669.98,0.5496552166440061
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000605478,0.031350552000000004,51.77818516940335,bottle_conn,701658.0,417349.06,0.594804106844075
ATandT/onetone1,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000605478,0.0115694,19.107878403509293,bottle_conn,701658.0,456959.0,0.6512560250150358
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000605478,0.011818765,19.519726563145152,bottle_conn,701658.0,385696.74,0.5496933548822931
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000605478,0.028636682,47.29599093608686,bottle_conn,701658.0,417341.65,0.5947935461435628
ATandT/onetone1,rows,rcm_order,balance_work,parts,8,0.000605478,2.714e-6,0.004482408939713747,total_conn,36057.0,23669.0,0.6564328701777741
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,8,0.000605478,0.360782566,595.8640379997291,total_conn,36057.0,18461.0,0.5119948969686885
ATandT/onetone1,rows,rcm_order,split_conn__dynamic,parts,8,0.000605478,3.7321097300000003,6163.906417739373,total_conn,36057.0,18461.0,0.5119948969686885
ATandT/onetone1,rows,rcm_order,split_conn__trans,parts,8,0.000605478,3.085516822,5096.001542582885,total_conn,36057.0,18461.0,0.5119948969686885
ATandT/onetone1,rows,rcm_order,balance_work,parts,8,0.000605478,2.7150000000000003e-6,0.004484060527384976,total_hypercut,36057.0,21243.0,0.5891505116898245
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,8,0.000605478,0.586021833,967.8664344534401,total_hypercut,36057.0,17482.0,0.48484344232742604
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,16,0.000605478,1.128e-6,0.0018629908931455808,bottle_conn,701658.0,514989.0,0.7339601344244632
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,16,0.000605478,0.0030306260000000002,5.0053445377040955,bottle_conn,701658.0,344260.0,0.4906378891140698
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,16,0.000605478,0.0037772120000000003,6.238396770815785,bottle_conn,701658.0,315093.0,0.4490692046552594
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000605478,0.015820306,26.12862234465992,bottle_conn,701658.0,270013.0,0.38482138021657275
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000605478,0.015831650000000003,26.14735795520234,bottle_conn,701658.0,232698.04,0.33164025778940737
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000605478,0.033624592,55.53396159728347,bottle_conn,701658.0,232626.21,0.33153788597863915
ATandT/onetone1,rows,rcm_order,balance_work,parts,16,0.000605478,4.0830000000000005e-6,0.006743432461625361,total_conn,36057.0,30470.0,0.8450508916437862
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,16,0.000605478,0.543418602,897.5034633793466,total_conn,36057.0,26083.0,0.723382422275841
ATandT/onetone1,rows,rcm_order,balance_work,parts,16,0.000605478,4.112000000000001e-6,0.0067913285040909835,total_hypercut,36057.0,24183.0,0.6706880772110825
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,16,0.000605478,0.8557495500000001,1413.3454064392101,total_hypercut,36057.0,22848.0,0.6336633663366337
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,32,0.000605478,1.4530000000000001e-6,0.0023997568862947952,bottle_conn,701658.0,300999.0,0.42898249574579067
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,32,0.000605478,0.003063217,5.059171431497099,bottle_conn,701658.0,238029.0,0.33923791932821973
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,32,0.000605478,0.0037816760000000003,6.245769458180149,bottle_conn,701658.0,194150.24,0.27670209703302745
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000605478,0.017020302,28.11052094378326,bottle_conn,701658.0,160086.0,0.2281538869363707
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000605478,0.016588354,27.397120952371512,bottle_conn,701658.0,133407.72,0.19013211564608398
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000605478,0.039032972,64.46637532660147,bottle_conn,701658.0,133291.38,0.18996630837245496
ATandT/onetone1,rows,rcm_order,balance_work,parts,32,0.000605478,1.3094e-5,0.02162588896706404,total_conn,36057.0,36619.0,1.0155864325928392
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,32,0.000605478,0.8892200560000001,1468.6248814985847,total_conn,36057.0,31303.0,0.8681532018748094
ATandT/onetone1,rows,rcm_order,balance_work,parts,32,0.000605478,1.2982e-5,0.021440911147886463,total_hypercut,36057.0,26028.0,0.7218570596555454
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,32,0.000605478,1.460781656,2412.608973406135,total_hypercut,36057.0,24784.0,0.6873561305710403
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,64,0.000605478,2.051e-6,0.0033874063136893496,bottle_conn,701658.0,190520.0,0.2715282944112374
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,64,0.000605478,0.0030717440000000004,5.073254519569663,bottle_conn,701658.0,169166.0,0.24109466435214877
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,64,0.000605478,0.003825582,6.318284066473101,bottle_conn,701658.0,125385.0,0.17869816919353873
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000605478,0.021048651,34.76369248758832,bottle_conn,701658.0,95421.0,0.13599360372147115
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000605478,0.019357434,31.97049934101652,bottle_conn,701658.0,78509.39,0.11189124901305195
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000605478,0.04814815,79.52089093245337,bottle_conn,701658.0,78455.32,0.11181418867881504
ATandT/onetone1,rows,rcm_order,balance_work,parts,64,0.000605478,2.5813000000000002e-5,0.04263243255741745,total_conn,36057.0,42839.0,1.1880910780153646
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,64,0.000605478,1.6378329710000001,2705.0247424349027,total_conn,36057.0,36802.0,1.02066173003855
ATandT/onetone1,rows,rcm_order,balance_work,parts,64,0.000605478,2.5728e-5,0.042492047605363036,total_hypercut,36057.0,27197.0,0.7542779488032837
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,64,0.000605478,2.638555099,4357.805071365103,total_hypercut,36057.0,26209.0,0.7268768893696093
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,128,0.000605478,3.2680000000000003e-6,0.005397388509574254,bottle_conn,701658.0,126233.0,0.17990673519007835
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,128,0.000605478,0.003123905,5.159402984088604,bottle_conn,701658.0,96089.0,0.13694563448289623
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,128,0.000605478,0.0039058200000000004,6.450804158037122,bottle_conn,701658.0,81852.0,0.11665512258108651
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000605478,0.025110513,41.472213689019256,bottle_conn,701658.0,53121.0,0.07570782346955354
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000605478,0.021349946,35.26130759499107,bottle_conn,701658.0,46067.29,0.06565490595133242
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000605478,0.059367485000000005,98.05060629783411,bottle_conn,701658.0,46028.81,0.06560006441884793
ATandT/onetone1,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000605478,0.020682841,34.15952520157627,bottle_conn,701658.0,59377.0,0.08462384808553455
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000605478,0.018315852,30.250235351243152,bottle_conn,701658.0,47301.12,0.06741335522434007
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000605478,0.046406283,76.64404487033386,bottle_conn,701658.0,47489.0,0.06768112100196962
ATandT/onetone1,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000605478,0.016469131,27.200213715444658,bottle_conn,701658.0,59377.0,0.08462384808553455
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000605478,0.013999173,23.12086153419282,bottle_conn,701658.0,47309.36,0.06742509883732531
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000605478,0.041724648,68.91191422314272,bottle_conn,701658.0,47489.09,0.06768124926958717
ATandT/onetone1,rows,rcm_order,balance_work,parts,128,0.000605478,9.575700000000001e-5,0.1581510806338133,total_conn,36057.0,50129.0,1.390270959869096
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,128,0.000605478,3.050830485,5038.714016033613,total_conn,36057.0,43135.0,1.1963003022991374
ATandT/onetone1,rows,rcm_order,split_conn__dynamic,parts,128,0.000605478,5.699746002,9413.63022603629,total_conn,36057.0,43135.0,1.1963003022991374
ATandT/onetone1,rows,rcm_order,split_conn__trans,parts,128,0.000605478,2.9129658590000003,4811.018499433506,total_conn,36057.0,43135.0,1.1963003022991374
ATandT/onetone1,rows,rcm_order,balance_work,parts,128,0.000605478,9.554500000000001e-5,0.15780094404751288,total_hypercut,36057.0,27889.0,0.7734697839531852
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,128,0.000605478,5.010117905,8274.64896329842,total_hypercut,36057.0,27244.0,0.7555814404969908
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,256,0.000605478,6.1400000000000005e-6,0.010140748301342081,bottle_conn,701658.0,84283.0,0.12011977345088348
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,256,0.000605478,0.0024794360000000002,4.09500592919974,bottle_conn,701658.0,55342.0,0.07887318323171688
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,256,0.000605478,0.004016578000000001,6.633730705327032,bottle_conn,701658.0,49660.0,0.07077522097660113
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000605478,0.03692668,60.98764942739456,bottle_conn,701658.0,32646.0,0.04652694047527428
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000605478,0.031554990000000005,52.11583244973394,bottle_conn,701658.0,27484.81,0.039171234419047456
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000605478,0.089927224,148.52269446619036,bottle_conn,701658.0,27458.45,0.03913366625906068
ATandT/onetone1,rows,rcm_order,balance_work,parts,256,0.000605478,0.000252912,0.4177063411057049,total_conn,36057.0,59984.0,1.6635882075602517
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,256,0.000605478,5.943783553,9816.67963658465,total_conn,36057.0,49814.0,1.3815347921346757
ATandT/onetone1,rows,rcm_order,balance_work,parts,256,0.000605478,0.000252004,0.4162066995002296,total_hypercut,36057.0,28407.0,0.7878359264497878
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,256,0.000605478,9.855082062000001,16276.532032542886,total_hypercut,36057.0,27736.0,0.7692265024821809
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,512,0.000605478,1.0895e-5,0.017994047678032893,bottle_conn,701658.0,48149.0,0.06862175019738961
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,512,0.000605478,0.002686884,4.4376244884207185,bottle_conn,701658.0,36631.0,0.05220634554156013
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,512,0.000605478,0.004179039,6.90204928998246,bottle_conn,701658.0,32163.1,0.045838713447291984
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000605478,0.049667448,82.03014477817527,bottle_conn,701658.0,22002.0,0.03135715690550097
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000605478,0.042368814000000005,69.97581084696719,bottle_conn,701658.0,16702.43,0.02380423226130109
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000605478,0.131137523,216.58511622222443,bottle_conn,701658.0,16661.45,0.023745827739440013
ATandT/onetone1,rows,rcm_order,balance_work,parts,512,0.000605478,0.000431854,0.7132447421706487,total_conn,36057.0,73618.0,2.04171173419863
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,512,0.000605478,11.595468439000001,19150.932715969862,total_conn,36057.0,57975.0,1.6078708711207255
ATandT/onetone1,rows,rcm_order,balance_work,parts,512,0.000605478,0.00043110800000000003,0.7120126577679123,total_hypercut,36057.0,28978.0,0.8036719638350389
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,512,0.000605478,19.442105742000003,32110.342146205152,total_hypercut,36057.0,28059.0,0.7781845411431899
ATandT/onetone1,rows,rcm_order,split_equal__split_equal,parts,1024,0.000605478,2.0461000000000003e-5,0.03379313534100331,bottle_conn,701658.0,32129.0,0.04579011427219529
ATandT/onetone1,rows,rcm_order,balance_work__split_equal,parts,1024,0.000605478,0.0033371850000000003,5.511653602608188,bottle_conn,701658.0,24764.0,0.03529354756875857
ATandT/onetone1,rows,rcm_order,balance_work__map_local,parts,1024,0.000605478,0.004894494,8.083685947301142,bottle_conn,701658.0,23135.22,0.03297221723403709
ATandT/onetone1,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000605478,0.076986125,127.14933490564479,bottle_conn,701658.0,12934.0,0.01843348183873055
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000605478,0.067721557,111.84808861758809,bottle_conn,701658.0,10488.48,0.014948137126634342
ATandT/onetone1,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000605478,0.18502121900000001,305.5787642160409,bottle_conn,701658.0,10469.18,0.014920630848647061
ATandT/onetone1,rows,rcm_order,balance_work,parts,1024,0.000605478,0.001126691,1.860828964883943,total_conn,36057.0,90553.0,2.5113847519205703
ATandT/onetone1,rows,rcm_order,split_conn__convex,parts,1024,0.000605478,22.565385535,37268.71254612059,total_conn,36057.0,67355.0,1.8680145325456916
ATandT/onetone1,rows,rcm_order,balance_work,parts,1024,0.000605478,0.00112911,1.8648241554606444,total_hypercut,36057.0,29612.0,0.8212552347671742
ATandT/onetone1,rows,rcm_order,split_hypercut__convex,parts,1024,0.000605478,38.103239899,62930.84125104463,total_hypercut,36057.0,28375.0,0.786948442743434
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,2,0.000605478,2.3961000000000003e-5,0.039573692190302545,cache,36057.0,260869.0,7.234905843525529
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000605478,0.002721448,4.494709964689055,cache,36057.0,230001.0,6.378816873283967
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,2,0.000605478,0.065677068,108.47143579122611,cache,36057.0,230001.0,6.378816873283967
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,4,0.000605478,1.1727000000000001e-5,0.019368168620494883,cache,36057.0,202197.0,5.607704467925784
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000605478,0.003083136,5.092069406320296,cache,36057.0,173238.0,4.804559447541393
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,4,0.000605478,0.071886342,118.72659617690486,cache,36057.0,173238.0,4.804559447541393
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,8,0.000605478,6.887e-6,0.01137448429174966,cache,36057.0,163602.0,4.537315916465596
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000605478,0.0037273980000000003,6.156124582561216,cache,36057.0,138819.0,3.8499875197603792
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,8,0.000605478,0.07587995900000001,125.32240477771283,cache,36057.0,138819.0,3.8499875197603792
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,16,0.000605478,4.549e-6,0.007513072316417772,cache,36057.0,136474.0,3.784951604404138
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000605478,0.005051377,8.342791975926458,cache,36057.0,118059.0,3.2742324652633332
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,16,0.000605478,0.080533406,133.00798047162738,cache,36057.0,118059.0,3.2742324652633332
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,32,0.000605478,3.3300000000000003e-6,0.005499786945190412,cache,36057.0,117565.0,3.2605319355464957
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000605478,0.0076126860000000005,12.573018342532677,cache,36057.0,104475.0,2.897495631916133
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,32,0.000605478,0.07962390700000001,131.50586313623288,cache,36057.0,104475.0,2.897495631916133
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,64,0.000605478,2.81e-6,0.004640961356151669,cache,36057.0,104010.0,2.8845993843081787
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000605478,0.012689238,20.957389038082308,cache,36057.0,95434.0,2.6467537510053525
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,64,0.000605478,0.079589794,131.44952252600424,cache,36057.0,95434.0,2.6467537510053525
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,128,0.000605478,2.538e-6,0.004191729509577557,cache,36057.0,93603.0,2.5959730426824197
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000605478,0.022245249,36.739978991804826,cache,36057.0,87919.0,2.4383337493413206
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,128,0.000605478,0.079928206,132.00843961299998,cache,36057.0,87919.0,2.4383337493413206
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,256,0.000605478,2.043e-6,0.003374193612319523,cache,36057.0,85336.0,2.3666971739190727
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000605478,0.041361687,68.31245231040599,cache,36057.0,81532.0,2.2611975483262614
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,256,0.000605478,0.081424096,134.47903309451377,cache,36057.0,81532.0,2.2611975483262614
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,512,0.000605478,1.947e-6,0.0032156411958816013,cache,36057.0,78715.0,2.183071248301301
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000605478,0.079161481,130.74212605577742,cache,36057.0,76089.0,2.1102421166486396
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,512,0.000605478,0.08366240900000001,138.17580324966391,cache,36057.0,76089.0,2.1102421166486396
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,1024,0.000605478,1.97e-6,0.0032536277123198535,cache,36057.0,72544.0,2.0119255623041297
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000605478,0.154742125,255.57018586967652,cache,36057.0,70098.0,1.9440885264997088
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000605478,0.087040561,143.7551174443993,cache,36057.0,70098.0,1.9440885264997088
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,2048,0.000605478,1.938e-6,0.0032007769068405456,cache,36057.0,67027.0,1.8589178245555649
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000605478,0.304010683,502.1002959645107,cache,36057.0,65741.0,1.8232520731064703
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000605478,0.09204458600000001,152.01970344091777,cache,36057.0,65741.0,1.8232520731064703
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,4096,0.000605478,1.9200000000000003e-6,0.003171048328758436,cache,36057.0,61343.0,1.701278531214466
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000605478,0.5897210430000001,973.9760040827248,cache,36057.0,60075.0,1.6661119893501954
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000605478,0.10865503800000001,179.4533211776481,cache,36057.0,60075.0,1.6661119893501954
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,8192,0.000605478,1.913e-6,0.0031594872150598374,cache,36057.0,51901.0,1.4394153701084393
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000605478,1.111517542,1835.7686687212417,cache,36057.0,51724.0,1.4345064758576698
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000605478,0.127152168,210.00295303875617,cache,36057.0,51724.0,1.4345064758576698
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,16384,0.000605478,1.918e-6,0.0031677451534159787,cache,36057.0,43360.0,1.2025404221094378
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000605478,1.9580242040000002,3233.8486352931077,cache,36057.0,43023.0,1.1931941093268992
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000605478,0.111165759,183.5999970271422,cache,36057.0,43023.0,1.1931941093268992
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,32768,0.000605478,1.9200000000000003e-6,0.003171048328758436,cache,36057.0,38002.0,1.0539423690268186
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000605478,2.78499853,4599.669236537084,cache,36057.0,37886.0,1.050725240591286
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000605478,0.059705388000000005,98.60868272670518,cache,36057.0,37886.0,1.050725240591286
ATandT/onetone1,rows,rcm_order,chunk_equal,vertices,65536,0.000605478,1.9070000000000001e-6,0.003149577689032467,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000605478,2.8073349750000003,4636.559833718154,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000605478,0.037953979000000006,62.68432379045978,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,2,0.0006087390000000001,8.64e-7,0.0014193274950348178,bottle_conn,701658.0,853645.0,1.2166112265519669
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,2,0.0006087390000000001,0.0022957010000000003,3.7712402195357946,bottle_conn,701658.0,956935.0,1.3638196956351956
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,2,0.0006087390000000001,0.0039276680000000005,6.452137944176404,bottle_conn,701658.0,734837.0,1.0472865698103635
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.0006087390000000001,0.014457882000000002,23.750543336306695,bottle_conn,701658.0,701458.0,0.9997149608498728
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.0006087390000000001,0.015473671000000001,25.41922071692466,bottle_conn,701658.0,677799.42,0.9659968531677826
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0006087390000000001,0.030482436,50.074721678749015,bottle_conn,701658.0,677660.45,0.9657987937143167
ATandT/onetone1,cols,rcm_order,balance_work,parts,2,0.0006087390000000001,5.79e-7,0.0009511465504920826,total_conn,36057.0,6996.0,0.1940261253016058
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,2,0.0006087390000000001,0.11407259400000001,187.39163089599975,total_conn,36057.0,4226.0,0.1172033169703525
ATandT/onetone1,cols,rcm_order,balance_work,parts,2,0.0006087390000000001,5.84e-7,0.0009593602512735342,total_hypercut,36057.0,6996.0,0.1940261253016058
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,2,0.0006087390000000001,0.187568183,308.1257862565073,total_hypercut,36057.0,4226.0,0.1172033169703525
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,4,0.0006087390000000001,9.01e-7,0.0014801088808175588,bottle_conn,701658.0,844458.0,1.2035179531908708
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,4,0.0006087390000000001,0.002912103,4.783828537353447,bottle_conn,701658.0,827018.0,1.1786625392997727
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,4,0.0006087390000000001,0.0038925620000000005,6.394467908249677,bottle_conn,701658.0,804948.0,1.1472084690832285
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.0006087390000000001,0.014743954,24.220485298296968,bottle_conn,701658.0,641476.0,0.9142288693352032
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.0006087390000000001,0.015580827,25.5952501811121,bottle_conn,701658.0,610507.14,0.8700921816611512
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0006087390000000001,0.030989485,50.90767143225585,bottle_conn,701658.0,610410.96,0.8699551063338549
ATandT/onetone1,cols,rcm_order,balance_work,parts,4,0.0006087390000000001,1.455e-6,0.002390186927402384,total_conn,36057.0,17381.0,0.4820423218792467
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,4,0.0006087390000000001,0.19102711600000002,313.807914393525,total_conn,36057.0,10651.0,0.2953934048867072
ATandT/onetone1,cols,rcm_order,balance_work,parts,4,0.0006087390000000001,1.463e-6,0.0024033288486527064,total_hypercut,36057.0,17365.0,0.4815985800260698
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,4,0.0006087390000000001,0.312535648,513.4148592418096,total_hypercut,36057.0,10651.0,0.2953934048867072
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,8,0.0006087390000000001,9.73e-7,0.0015983861720704603,bottle_conn,701658.0,824109.0,1.1745166448611717
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,8,0.0006087390000000001,0.002947092,4.841306372681888,bottle_conn,701658.0,643801.0,0.9175424494554327
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,8,0.0006087390000000001,0.003913719,6.429223361736311,bottle_conn,701658.0,540962.0,0.7709767436557411
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.0006087390000000001,0.01503609,24.700388836594993,bottle_conn,701658.0,526225.0,0.7499736338786133
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.0006087390000000001,0.015715039,25.815725622968134,bottle_conn,701658.0,434904.93,0.6198246581667992
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0006087390000000001,0.032407544,53.23717389554472,bottle_conn,701658.0,434776.78,0.6196420193313552
ATandT/onetone1,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.0006087390000000001,0.015206561,24.980428393777956,bottle_conn,701658.0,553624.0,0.7890225722502986
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.0006087390000000001,0.015640843,25.69384087433202,bottle_conn,701658.0,438931.91,0.6255638929506967
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0006087390000000001,0.031639898,51.976130985529096,bottle_conn,701658.0,450307.12,0.6417757939052929
ATandT/onetone1,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.0006087390000000001,0.011379706,18.693900012977643,bottle_conn,701658.0,553624.0,0.7890225722502986
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.0006087390000000001,0.01202429,19.75278403387987,bottle_conn,701658.0,438915.55,0.6255405767482164
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0006087390000000001,0.028541594000000003,46.88642258833425,bottle_conn,701658.0,450310.0,0.6417798984690547
ATandT/onetone1,cols,rcm_order,balance_work,parts,8,0.0006087390000000001,2.576e-6,0.004231698642603809,total_conn,36057.0,28425.0,0.7883351360346119
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,8,0.0006087390000000001,0.35380910400000004,581.2164228018904,total_conn,36057.0,21856.0,0.606151371439665
ATandT/onetone1,cols,rcm_order,split_conn__dynamic,parts,8,0.0006087390000000001,3.8171835720000002,6270.640737656039,total_conn,36057.0,21856.0,0.606151371439665
ATandT/onetone1,cols,rcm_order,split_conn__trans,parts,8,0.0006087390000000001,3.132051347,5145.14651928002,total_conn,36057.0,21856.0,0.606151371439665
ATandT/onetone1,cols,rcm_order,balance_work,parts,8,0.0006087390000000001,2.6190000000000003e-6,0.004302336469324292,total_hypercut,36057.0,25428.0,0.7052167401614111
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,8,0.0006087390000000001,0.5541831970000001,910.3789916532373,total_hypercut,36057.0,20867.0,0.5787225781401669
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,16,0.0006087390000000001,1.128e-6,0.0018530108962954565,bottle_conn,701658.0,603461.0,0.8600500528747623
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,16,0.0006087390000000001,0.002483584,4.079883168320085,bottle_conn,701658.0,448164.0,0.6387214283881891
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,16,0.0006087390000000001,0.003856374,6.335020427473843,bottle_conn,701658.0,345764.0,0.49278138352302686
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.0006087390000000001,0.015811966,25.974951498096882,bottle_conn,701658.0,319287.0,0.45504647563342826
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.0006087390000000001,0.016175031,26.57137295294042,bottle_conn,701658.0,268451.43,0.38259583728825153
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0006087390000000001,0.034609785000000004,56.85488362007363,bottle_conn,701658.0,268384.58,0.38250056295232154
ATandT/onetone1,cols,rcm_order,balance_work,parts,16,0.0006087390000000001,4.6910000000000005e-6,0.00770609407315779,total_conn,36057.0,36211.0,1.0042710153368277
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,16,0.0006087390000000001,0.491612435,807.5914883061541,total_conn,36057.0,30451.0,0.8445239481931387
ATandT/onetone1,cols,rcm_order,balance_work,parts,16,0.0006087390000000001,4.704e-6,0.007727449695189564,total_hypercut,36057.0,28511.0,0.7907202484954378
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,16,0.0006087390000000001,0.756791057,1243.2110592552801,total_hypercut,36057.0,26582.0,0.737221621321796
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,32,0.0006087390000000001,1.45e-6,0.002381973226620933,bottle_conn,701658.0,364421.0,0.5193712606426493
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,32,0.0006087390000000001,0.00269658,4.4297802506492925,bottle_conn,701658.0,295427.0,0.42104130502324494
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,32,0.0006087390000000001,0.003926958,6.450971598665438,bottle_conn,701658.0,231353.0,0.32972331249697145
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.0006087390000000001,0.017297471000000002,28.415250213966907,bottle_conn,701658.0,183120.0,0.2609818458565284
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.0006087390000000001,0.017226183000000003,28.298142553705283,bottle_conn,701658.0,158424.71,0.22578622348779603
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0006087390000000001,0.040090704000000005,65.8586093547481,bottle_conn,701658.0,158405.83,0.22575931579202402
ATandT/onetone1,cols,rcm_order,balance_work,parts,32,0.0006087390000000001,1.0941e-5,0.017973220049972156,total_conn,36057.0,43640.0,1.2103059045400337
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,32,0.0006087390000000001,0.9015111010000001,1480.948486954179,total_conn,36057.0,37602.0,1.0428488226973958
ATandT/onetone1,cols,rcm_order,balance_work,parts,32,0.0006087390000000001,1.0787e-5,0.01772023806590345,total_hypercut,36057.0,29845.0,0.827717225504063
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,32,0.0006087390000000001,1.3641762560000001,2240.987115988954,total_hypercut,36057.0,28931.0,0.8023684721413318
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,64,0.0006087390000000001,2.046e-6,0.0033610463597699503,bottle_conn,701658.0,218707.0,0.31170028703442415
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,64,0.0006087390000000001,0.002700338,4.435953668156632,bottle_conn,701658.0,190363.0,0.2713045386783875
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,64,0.0006087390000000001,0.0036170250000000003,5.941832213805917,bottle_conn,701658.0,140131.0,0.19971410573242235
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.0006087390000000001,0.020662109,33.942476167947184,bottle_conn,701658.0,117211.0,0.1670486191278372
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.0006087390000000001,0.019165533000000002,31.483990675806872,bottle_conn,701658.0,91747.09,0.13075756280125075
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0006087390000000001,0.046358511000000005,76.15498760552552,bottle_conn,701658.0,91681.49,0.130664069960009
ATandT/onetone1,cols,rcm_order,balance_work,parts,64,0.0006087390000000001,3.0436e-5,0.04999843939685152,total_conn,36057.0,51599.0,1.4310397426297252
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,64,0.0006087390000000001,1.6085057870000001,2642.3570479302293,total_conn,36057.0,44291.0,1.2283606511911696
ATandT/onetone1,cols,rcm_order,balance_work,parts,64,0.0006087390000000001,3.0523e-5,0.05014135779044877,total_hypercut,36057.0,30798.0,0.854147599633913
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,64,0.0006087390000000001,2.507133925,4118.569575795209,total_hypercut,36057.0,30145.0,0.8360373852511301
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,128,0.0006087390000000001,3.237e-6,0.005317549885911696,bottle_conn,701658.0,159926.0,0.2279258556162689
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,128,0.0006087390000000001,0.002772861,4.555090112511273,bottle_conn,701658.0,121602.0,0.17330665366888143
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,128,0.0006087390000000001,0.0035719410000000004,5.867770916599725,bottle_conn,701658.0,104849.0,0.14943034925847065
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.0006087390000000001,0.024816707,40.76740113579054,bottle_conn,701658.0,70736.0,0.10081264661701285
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.0006087390000000001,0.021545847,35.394228068186855,bottle_conn,701658.0,54713.34,0.07797721967112183
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0006087390000000001,0.055792955000000005,91.6533276165976,bottle_conn,701658.0,54680.14,0.0779299031722007
ATandT/onetone1,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.0006087390000000001,0.021265025,34.9329104920171,bottle_conn,701658.0,74455.0,0.10611294961362944
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.0006087390000000001,0.018770667,30.835328441253147,bottle_conn,701658.0,55682.06,0.07935783529867826
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0006087390000000001,0.046797051000000006,76.87539487366507,bottle_conn,701658.0,55890.89,0.07965545892728366
ATandT/onetone1,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.0006087390000000001,0.016140227,26.514199024540893,bottle_conn,701658.0,74455.0,0.10611294961362944
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.0006087390000000001,0.014023405000000001,23.03681052142215,bottle_conn,701658.0,55683.48,0.07935985907664418
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0006087390000000001,0.039354610000000005,64.64939818214374,bottle_conn,701658.0,55890.23,0.07965451829808824
ATandT/onetone1,cols,rcm_order,balance_work,parts,128,0.0006087390000000001,9.302500000000001e-5,0.15281590303890502,total_conn,36057.0,61331.0,1.7009457248245834
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,128,0.0006087390000000001,3.0277609290000003,4973.8244617151195,total_conn,36057.0,51754.0,1.4353384918323766
ATandT/onetone1,cols,rcm_order,split_conn__dynamic,parts,128,0.0006087390000000001,5.736496339,9423.572892487584,total_conn,36057.0,51754.0,1.4353384918323766
ATandT/onetone1,cols,rcm_order,split_conn__trans,parts,128,0.0006087390000000001,2.925635418,4806.058783813753,total_conn,36057.0,51754.0,1.4353384918323766
ATandT/onetone1,cols,rcm_order,balance_work,parts,128,0.0006087390000000001,9.1945e-5,0.15104174367011147,total_hypercut,36057.0,31343.0,0.8692625565077516
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,128,0.0006087390000000001,4.827063366,7929.610828286013,total_hypercut,36057.0,30878.0,0.8563663088997976
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,256,0.0006087390000000001,6.167e-6,0.01013077854384227,bottle_conn,701658.0,113229.0,0.16137348964880327
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,256,0.0006087390000000001,0.0030310970000000004,4.979304759511055,bottle_conn,701658.0,74821.0,0.10663457125836234
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,256,0.0006087390000000001,0.003931673,6.458717118502346,bottle_conn,701658.0,63178.0,0.09004101713370331
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.0006087390000000001,0.030515989,50.12984053921302,bottle_conn,701658.0,42618.0,0.06073899250061996
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.0006087390000000001,0.025159582000000003,41.33065566687858,bottle_conn,701658.0,32762.65,0.04669318955958601
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0006087390000000001,0.074651854,122.63359830732054,bottle_conn,701658.0,32732.94,0.0466508469938346
ATandT/onetone1,cols,rcm_order,balance_work,parts,256,0.0006087390000000001,0.000178263,0.29283978848077746,total_conn,36057.0,72013.0,1.9971988795518207
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,256,0.0006087390000000001,5.879422918,9658.364123212083,total_conn,36057.0,60301.0,1.6723798430263195
ATandT/onetone1,cols,rcm_order,balance_work,parts,256,0.0006087390000000001,0.000178941,0.2939535663067423,total_hypercut,36057.0,31760.0,0.880827578556175
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,256,0.0006087390000000001,9.548239966,15685.277214044114,total_hypercut,36057.0,31273.0,0.8673211859001027
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,512,0.0006087390000000001,1.0997e-5,0.01806521349872441,bottle_conn,701658.0,81560.0,0.1162389654219007
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,512,0.0006087390000000001,0.0033512710000000003,5.505267446311144,bottle_conn,701658.0,51188.0,0.07295292008357347
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,512,0.0006087390000000001,0.004279512,7.030126211726207,bottle_conn,701658.0,46873.0,0.06680320041957763
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.0006087390000000001,0.054729953000000005,89.90709154498069,bottle_conn,701658.0,25877.0,0.036879790439216825
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.0006087390000000001,0.04731639,77.7285339036927,bottle_conn,701658.0,20670.07,0.029458895929355897
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0006087390000000001,0.140747158,231.21100833033532,bottle_conn,701658.0,20648.83,0.029428624771612382
ATandT/onetone1,cols,rcm_order,balance_work,parts,512,0.0006087390000000001,0.0005236990000000001,0.8603013771090731,total_conn,36057.0,86953.0,2.4115428349557644
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,512,0.0006087390000000001,11.281562261000001,18532.675351833874,total_conn,36057.0,70985.0,1.968688465485204
ATandT/onetone1,cols,rcm_order,balance_work,parts,512,0.0006087390000000001,0.000525228,0.8628131268080408,total_hypercut,36057.0,32233.0,0.8939456970907175
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,512,0.0006087390000000001,18.84367606,30955.263355888153,total_hypercut,36057.0,31582.0,0.8758909504395818
ATandT/onetone1,cols,rcm_order,split_equal__split_equal,parts,1024,0.0006087390000000001,2.0447000000000003e-5,0.033589107975667734,bottle_conn,701658.0,59734.0,0.08513264296851172
ATandT/onetone1,cols,rcm_order,balance_work__split_equal,parts,1024,0.0006087390000000001,0.0037380350000000002,6.140620200118605,bottle_conn,701658.0,31676.0,0.04514450059715702
ATandT/onetone1,cols,rcm_order,balance_work__map_local,parts,1024,0.0006087390000000001,0.004904311000000001,8.05650861863623,bottle_conn,701658.0,28929.04,0.041229544877988994
ATandT/onetone1,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.0006087390000000001,0.09157741700000001,150.43790031524182,bottle_conn,701658.0,16524.0,0.023549934583515047
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.0006087390000000001,0.079375873,130.39393401769885,bottle_conn,701658.0,15132.99,0.021567473042422375
ATandT/onetone1,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0006087390000000001,0.18214336,299.2142116736401,bottle_conn,701658.0,15126.0,0.021557510924125427
ATandT/onetone1,cols,rcm_order,balance_work,parts,1024,0.0006087390000000001,0.0010914940000000001,1.793041024149923,total_conn,36057.0,110383.0,3.0613473112017084
ATandT/onetone1,cols,rcm_order,split_conn__convex,parts,1024,0.0006087390000000001,22.284715948000002,36607.99775930242,total_conn,36057.0,83064.0,2.3036858307679506
ATandT/onetone1,cols,rcm_order,balance_work,parts,1024,0.0006087390000000001,0.001089787,1.7902368667031354,total_hypercut,36057.0,32723.0,0.9075352913442605
ATandT/onetone1,cols,rcm_order,split_hypercut__convex,parts,1024,0.0006087390000000001,36.7637556,60393.29762016233,total_hypercut,36057.0,31780.0,0.8813822558726461
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,2,0.0006087390000000001,2.4155e-5,0.03968038847519216,cache,36057.0,263556.0,7.309426740993427
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.0006087390000000001,0.002726669,4.479208659211912,cache,36057.0,228869.0,6.347422137171701
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,2,0.0006087390000000001,0.065049302,106.85910053405482,cache,36057.0,228869.0,6.347422137171701
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,4,0.0006087390000000001,1.2019000000000001e-5,0.019744093938453097,cache,36057.0,211902.0,5.876861635743406
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.0006087390000000001,0.003086334,5.070044797524061,cache,36057.0,178394.0,4.947555259727653
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,4,0.0006087390000000001,0.06992624700000001,114.87065392557402,cache,36057.0,178394.0,4.947555259727653
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,8,0.0006087390000000001,6.142000000000001e-6,0.010089710039935014,cache,36057.0,177784.0,4.930637601575284
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.0006087390000000001,0.00374324,6.1491706626320966,cache,36057.0,156477.0,4.3397121224727515
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,8,0.0006087390000000001,0.07420852700000001,121.90532724205283,cache,36057.0,156477.0,4.3397121224727515
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,16,0.0006087390000000001,4.507e-6,0.007403829884400375,cache,36057.0,152969.0,4.242421721163713
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.0006087390000000001,0.005075222,8.33727098148796,cache,36057.0,135204.0,3.7497295948082203
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,16,0.0006087390000000001,0.07615930800000001,125.10995352688099,cache,36057.0,135204.0,3.7497295948082203
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,32,0.0006087390000000001,3.277e-6,0.005383259492163308,cache,36057.0,132908.0,3.686052638877333
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.0006087390000000001,0.007586782,12.463111448420422,cache,36057.0,117601.0,3.261530354716144
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,32,0.0006087390000000001,0.07891212900000001,129.6321231266602,cache,36057.0,117601.0,3.261530354716144
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,64,0.0006087390000000001,2.7710000000000002e-6,0.004552032973080417,cache,36057.0,116616.0,3.23421249687994
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.0006087390000000001,0.012644794,20.772110871818626,cache,36057.0,107342.0,2.977008625232271
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,64,0.0006087390000000001,0.078134772,128.35512756698682,cache,36057.0,107342.0,2.977008625232271
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,128,0.0006087390000000001,2.595e-6,0.0042629107055733246,cache,36057.0,104471.0,2.8973846964528387
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.0006087390000000001,0.022260934000000003,36.56893019832802,cache,36057.0,98201.0,2.723493357739135
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,128,0.0006087390000000001,0.07773577400000001,127.69967753010732,cache,36057.0,98201.0,2.723493357739135
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,256,0.0006087390000000001,2.064e-6,0.0033906156825831758,cache,36057.0,95079.0,2.63690822863799
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.0006087390000000001,0.0413796,67.97593057123004,cache,36057.0,89809.0,2.4907507557478437
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,256,0.0006087390000000001,0.081229512,133.43898123826466,cache,36057.0,89809.0,2.4907507557478437
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,512,0.0006087390000000001,1.998e-6,0.0032821948322680162,cache,36057.0,86999.0,2.412818592783648
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.0006087390000000001,0.079192962,130.09345877297167,cache,36057.0,83723.0,2.321962448345675
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,512,0.0006087390000000001,0.083799576,137.66092857530074,cache,36057.0,83723.0,2.321962448345675
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,1024,0.0006087390000000001,1.9760000000000002e-6,0.0032460545488296297,cache,36057.0,79568.0,2.206728235848795
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.0006087390000000001,0.154793295,254.28516162099024,cache,36057.0,76496.0,2.1215298000388274
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,1024,0.0006087390000000001,0.08878026300000001,145.8429031161138,cache,36057.0,76496.0,2.1215298000388274
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,2048,0.0006087390000000001,1.938e-6,0.0031836304228905978,cache,36057.0,72417.0,2.008403361344538
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.0006087390000000001,0.303953014,499.3158217232673,cache,36057.0,70487.0,1.9548770003050726
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,2048,0.0006087390000000001,0.094924981,155.9370781237936,cache,36057.0,70487.0,1.9548770003050726
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,4096,0.0006087390000000001,1.958e-6,0.003216485226016404,cache,36057.0,64782.0,1.796655295781679
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.0006087390000000001,0.589643794,968.6315383111645,cache,36057.0,64335.0,1.784258257758549
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,4096,0.0006087390000000001,0.102993967,169.19232544653784,cache,36057.0,64335.0,1.784258257758549
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,8192,0.0006087390000000001,1.9210000000000003e-6,0.0031557038402336636,cache,36057.0,55097.0,1.528052805280528
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.0006087390000000001,1.1101186250000001,1823.6364435332712,cache,36057.0,54158.0,1.5020107052722078
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,8192,0.0006087390000000001,0.12198647700000001,200.3920842922829,cache,36057.0,54158.0,1.5020107052722078
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,16384,0.0006087390000000001,1.9210000000000003e-6,0.0031557038402336636,cache,36057.0,44274.0,1.227889175472169
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.0006087390000000001,1.955360956,3212.149962463387,cache,36057.0,44023.0,1.2209279751504563
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,16384,0.0006087390000000001,0.10788793,177.23183499003676,cache,36057.0,44023.0,1.2209279751504563
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,32768,0.0006087390000000001,2.0050000000000003e-6,0.0032936940133620487,cache,36057.0,37720.0,1.0461214188645755
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.0006087390000000001,2.780548681,4567.718974798723,cache,36057.0,37720.0,1.0461214188645755
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,32768,0.0006087390000000001,0.055044588000000005,90.42395509405509,cache,36057.0,37720.0,1.0461214188645755
ATandT/onetone1,cols,rcm_order,chunk_equal,vertices,65536,0.0006087390000000001,1.9600000000000003e-6,0.003219770706328985,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.0006087390000000001,2.80514127,4608.118208296166,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,rcm_order,chunk_conn__convex,vertices,65536,0.0006087390000000001,0.037910731,62.27748016801946,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,2,0.000636617,8.64e-7,0.0013571739366055257,bottle_conn,701658.0,393692.0,0.5610881654595259
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,2,0.000636617,0.005303925,8.331422189479703,bottle_conn,701658.0,394624.0,0.5624164478991189
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,2,0.000636617,0.0060759180000000005,9.544071239065246,bottle_conn,701658.0,391749.3,0.5583194376747647
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000636617,0.016899428,26.54567502909913,bottle_conn,701658.0,391166.0,0.5574881209934185
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000636617,0.017589074,27.62897315026146,bottle_conn,701658.0,391891.22,0.5585217014556949
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000636617,0.032367253,50.84258353138543,bottle_conn,701658.0,391602.21,0.5581098056318036
ATandT/onetone1,rows,spectral_order,balance_work,parts,2,0.000636617,6.56e-7,0.0010304468777930845,total_conn,36057.0,800.0,0.022187092658845716
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,2,0.000636617,0.08677641300000001,136.3086643931909,total_conn,36057.0,784.0,0.0217433508056688
ATandT/onetone1,rows,spectral_order,balance_work,parts,2,0.000636617,6.51e-7,0.0010225928619562467,total_hypercut,36057.0,800.0,0.022187092658845716
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,2,0.000636617,0.12854115800000002,201.91285812348713,total_hypercut,36057.0,784.0,0.0217433508056688
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,4,0.000636617,8.990000000000001e-7,0.0014121520474633885,bottle_conn,701658.0,298352.0,0.4252100025938563
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,4,0.000636617,0.005307685,8.337328409389006,bottle_conn,701658.0,397030.0,0.56584546887515
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,4,0.000636617,0.006077774,9.54698664974388,bottle_conn,701658.0,268446.75,0.38258916737213855
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000636617,0.017120129,26.892352858940306,bottle_conn,701658.0,276080.0,0.3934680428356835
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000636617,0.017661233000000002,27.742320736015532,bottle_conn,701658.0,260931.86,0.3718789780776389
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000636617,0.032128996,50.46832868113795,bottle_conn,701658.0,260103.02,0.3706977188316815
ATandT/onetone1,rows,spectral_order,balance_work,parts,4,0.000636617,1.277e-6,0.002005915644728306,total_conn,36057.0,3239.0,0.0898299914025016
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,4,0.000636617,0.170119175,267.22373891994715,total_conn,36057.0,1700.0,0.04714757190004715
ATandT/onetone1,rows,spectral_order,balance_work,parts,4,0.000636617,1.274e-6,0.0020012032352262035,total_hypercut,36057.0,2987.0,0.0828410572149652
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,4,0.000636617,0.258565264,406.15513566241555,total_hypercut,36057.0,1700.0,0.04714757190004715
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,8,0.000636617,9.740000000000001e-7,0.0015299622850159515,bottle_conn,701658.0,203109.0,0.2894700837159984
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,8,0.000636617,0.0053137110000000005,8.346794069275562,bottle_conn,701658.0,314312.0,0.4479561267740124
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,8,0.000636617,0.006074938,9.542531851961225,bottle_conn,701658.0,207613.73,0.2958902057697625
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000636617,0.017486363,27.467634386137977,bottle_conn,701658.0,186705.0,0.2660911726225597
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000636617,0.017897313,28.113155947767655,bottle_conn,701658.0,178205.43,0.2539776215763235
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000636617,0.033227137000000004,52.19329204215408,bottle_conn,701658.0,177391.79,0.25281802530577574
ATandT/onetone1,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000636617,0.017262281,27.11564567078793,bottle_conn,701658.0,214338.0,0.305473606799894
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000636617,0.017707378000000003,27.814805448173708,bottle_conn,701658.0,185854.06,0.2648784165505132
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000636617,0.032542158,51.117324859373845,bottle_conn,701658.0,186585.27,0.265920533935336
ATandT/onetone1,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000636617,0.014379010000000001,22.586594451609052,bottle_conn,701658.0,214338.0,0.305473606799894
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000636617,0.014351378000000001,22.543190018488353,bottle_conn,701658.0,185872.23,0.2649043123573023
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000636617,0.02797418,43.94193054850876,bottle_conn,701658.0,186590.57,0.2659280874728144
ATandT/onetone1,rows,spectral_order,balance_work,parts,8,0.000636617,2.356e-6,0.0037008122623178458,total_conn,36057.0,6352.0,0.17616551571123498
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,8,0.000636617,0.383393337,602.2354681071979,total_conn,36057.0,3848.0,0.1067199156890479
ATandT/onetone1,rows,spectral_order,split_conn__dynamic,parts,8,0.000636617,3.5641235950000003,5598.5366319152645,total_conn,36057.0,3848.0,0.1067199156890479
ATandT/onetone1,rows,spectral_order,split_conn__trans,parts,8,0.000636617,2.950883535,4635.257203310624,total_conn,36057.0,3848.0,0.1067199156890479
ATandT/onetone1,rows,spectral_order,balance_work,parts,8,0.000636617,2.3880000000000003e-6,0.0037510779636736064,total_hypercut,36057.0,5013.0,0.13902986937349196
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,8,0.000636617,0.5829646540000001,915.7227249665027,total_hypercut,36057.0,3234.0,0.0896913220733838
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,16,0.000636617,1.131e-6,0.00177657838229265,bottle_conn,701658.0,157166.0,0.22399231534451258
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,16,0.000636617,0.0053222880000000005,8.360266848042073,bottle_conn,701658.0,269058.0,0.38346031827471505
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,16,0.000636617,0.006082708,9.554736992571671,bottle_conn,701658.0,158226.17,0.22550326512346472
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000636617,0.018368738000000003,28.853671830943885,bottle_conn,701658.0,143126.0,0.2039825670055782
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000636617,0.018325369,28.78554766837832,bottle_conn,701658.0,133601.17,0.1904078197640446
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000636617,0.036171856,56.81886597436135,bottle_conn,701658.0,133211.48,0.18985243523197912
ATandT/onetone1,rows,spectral_order,balance_work,parts,16,0.000636617,4.952e-6,0.007778617284803893,total_conn,36057.0,12344.0,0.3423468397259894
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,16,0.000636617,0.794624105,1248.1980610005703,total_conn,36057.0,8409.0,0.23321407771029204
ATandT/onetone1,rows,spectral_order,balance_work,parts,16,0.000636617,4.980000000000001e-6,0.007822599773490185,total_hypercut,36057.0,8035.0,0.22284161189228166
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,16,0.000636617,1.125322235,1767.6597310470818,total_hypercut,36057.0,5955.0,0.1651551709792828
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,32,0.000636617,1.4540000000000002e-6,0.002283947805352355,bottle_conn,701658.0,127606.0,0.18186352895570207
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,32,0.000636617,0.005342468,8.391965655959549,bottle_conn,701658.0,236737.0,0.33739656641839755
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,32,0.000636617,0.006106202000000001,9.591641442185805,bottle_conn,701658.0,127071.78,0.18110216088179712
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000636617,0.020168696,31.68105155847236,bottle_conn,701658.0,110856.0,0.1579915001325432
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000636617,0.019183797000000002,30.133969089735274,bottle_conn,701658.0,99281.08,0.14149497333458752
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000636617,0.041960846,65.91222980222018,bottle_conn,701658.0,98957.95,0.14103444983168437
ATandT/onetone1,rows,spectral_order,balance_work,parts,32,0.000636617,1.0601e-5,0.016652084377262937,total_conn,36057.0,21385.0,0.5930887206367695
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,32,0.000636617,1.544884793,2426.709926062295,total_conn,36057.0,15204.0,0.42166569598136283
ATandT/onetone1,rows,spectral_order,balance_work,parts,32,0.000636617,1.055e-5,0.016571973415727196,total_hypercut,36057.0,11178.0,0.3100091521757218
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,32,0.000636617,2.3312643370000004,3661.9574045305108,total_hypercut,36057.0,8645.0,0.23975927004465153
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,64,0.000636617,2.051e-6,0.003221717296270756,bottle_conn,701658.0,105622.0,0.15053202557371254
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,64,0.000636617,0.005376813,8.445914890742786,bottle_conn,701658.0,162674.0,0.23184229353901759
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,64,0.000636617,0.006145261,9.65299544310001,bottle_conn,701658.0,107332.98,0.15297050699913634
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000636617,0.024041818000000003,37.76496386367314,bottle_conn,701658.0,81524.0,0.1161876583748778
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000636617,0.020690025,32.4999568029129,bottle_conn,701658.0,72407.28,0.10319454777113636
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000636617,0.048634408000000004,76.39508212944361,bottle_conn,701658.0,72273.37,0.10300369980816865
ATandT/onetone1,rows,spectral_order,balance_work,parts,64,0.000636617,3.0414e-5,0.04777440753231535,total_conn,36057.0,35161.0,0.9751504562220928
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,64,0.000636617,3.2001780170000003,5026.849765243467,total_conn,36057.0,26091.0,0.7236042932024295
ATandT/onetone1,rows,spectral_order,balance_work,parts,64,0.000636617,3.0145e-5,0.04735186148029349,total_hypercut,36057.0,15664.0,0.4344232742601991
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,64,0.000636617,4.430590946000001,6959.586291286599,total_hypercut,36057.0,12124.0,0.33624538924480685
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,128,0.000636617,3.243e-6,0.005094114671772824,bottle_conn,701658.0,76693.0,0.10930253770355358
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,128,0.000636617,0.005407903,8.494751161216241,bottle_conn,701658.0,101284.0,0.14434952640745205
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,128,0.000636617,0.00616605,9.685650870146414,bottle_conn,701658.0,74196.16,0.10574405194553473
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000636617,0.029987005,47.10368243386526,bottle_conn,701658.0,58456.0,0.08331124279919846
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000636617,0.025280978000000003,39.711440316548256,bottle_conn,701658.0,51686.84,0.0736638647318209
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000636617,0.060782654000000005,95.47758542420326,bottle_conn,701658.0,51615.24,0.07356182071607535
ATandT/onetone1,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000636617,0.024406404000000003,38.337656707250986,bottle_conn,701658.0,61820.0,0.08810560130433916
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000636617,0.020691338,32.50201926747165,bottle_conn,701658.0,53495.83,0.07624202959276456
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000636617,0.049755035,78.15536657048115,bottle_conn,701658.0,55891.63,0.07965651357213913
ATandT/onetone1,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000636617,0.020513617,32.22285455776393,bottle_conn,701658.0,61820.0,0.08810560130433916
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000636617,0.01710315,26.86568219196157,bottle_conn,701658.0,53506.69,0.07625750721861647
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000636617,0.045403306000000004,71.31965687375613,bottle_conn,701658.0,55891.78,0.07965672735150173
ATandT/onetone1,rows,spectral_order,balance_work,parts,128,0.000636617,6.5035e-5,0.1021571839897458,total_conn,36057.0,53737.0,1.4903347477604902
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,128,0.000636617,6.013266023000001,9445.657315151811,total_conn,36057.0,41148.0,1.1411931109077293
ATandT/onetone1,rows,spectral_order,split_conn__dynamic,parts,128,0.000636617,5.700123514,8953.772070177203,total_conn,36057.0,41148.0,1.1411931109077293
ATandT/onetone1,rows,spectral_order,split_conn__trans,parts,128,0.000636617,2.742542992,4307.995218475158,total_conn,36057.0,41148.0,1.1411931109077293
ATandT/onetone1,rows,spectral_order,balance_work,parts,128,0.000636617,6.488300000000001e-5,0.10191842190830595,total_hypercut,36057.0,20804.0,0.5769753445932828
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,128,0.000636617,8.227028455000001,12923.042355136606,total_hypercut,36057.0,16767.0,0.46501372826358267
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,256,0.000636617,6.142000000000001e-6,0.009647873053971226,bottle_conn,701658.0,66375.0,0.09459736794848772
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,256,0.000636617,0.005511373,8.657282164943757,bottle_conn,701658.0,66158.0,0.09428810047059964
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,256,0.000636617,0.006255355000000001,9.82593144700817,bottle_conn,701658.0,53056.0,0.07561518574576218
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000636617,0.036217634000000005,56.890774201757104,bottle_conn,701658.0,40764.0,0.058096679578940165
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000636617,0.029464807000000003,46.283412161472285,bottle_conn,701658.0,35205.72,0.05017504254209316
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000636617,0.077497469,121.73326976816516,bottle_conn,701658.0,35162.78,0.05011384463656083
ATandT/onetone1,rows,spectral_order,balance_work,parts,256,0.000636617,0.000182241,0.2862647400242218,total_conn,36057.0,77963.0,2.1622153812019858
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,256,0.000636617,10.696534081000001,16802.149614289283,total_conn,36057.0,60190.0,1.6693013839199047
ATandT/onetone1,rows,spectral_order,balance_work,parts,256,0.000636617,0.000182213,0.2862207575355355,total_hypercut,36057.0,25614.0,0.7103752392045928
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,256,0.000636617,14.234556358,22359.68621321768,total_hypercut,36057.0,21241.0,0.5890950439581774
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,512,0.000636617,1.0968e-5,0.017228569139686813,bottle_conn,701658.0,47784.0,0.06810155374840735
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,512,0.000636617,0.005735065,9.00865826705853,bottle_conn,701658.0,43283.0,0.06168674767479313
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,512,0.000636617,0.0065077040000000004,10.222322055490194,bottle_conn,701658.0,39004.05,0.055588406317607725
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000636617,0.05011579,78.72204166712481,bottle_conn,701658.0,27118.0,0.03864845836575654
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000636617,0.040360231,63.39797869048424,bottle_conn,701658.0,22304.06,0.031787651533938185
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000636617,0.116744392,183.3824607259938,bottle_conn,701658.0,22280.49,0.03175405967009569
ATandT/onetone1,rows,spectral_order,balance_work,parts,512,0.000636617,0.00042839600000000005,0.6729257936875704,total_conn,36057.0,104907.0,2.9094766619519095
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,512,0.000636617,17.547707591,27563.99466398164,total_conn,36057.0,81519.0,2.260837008070555
ATandT/onetone1,rows,spectral_order,balance_work,parts,512,0.000636617,0.00042866700000000003,0.673351481345927,total_hypercut,36057.0,29407.0,0.815569792273345
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,512,0.000636617,23.963785541,37642.390229918456,total_hypercut,36057.0,25691.0,0.7125107468730066
ATandT/onetone1,rows,spectral_order,split_equal__split_equal,parts,1024,0.000636617,2.0368000000000002e-5,0.03199411891294138,bottle_conn,701658.0,38542.0,0.054929894621026196
ATandT/onetone1,rows,spectral_order,balance_work__split_equal,parts,1024,0.000636617,0.0063261210000000005,9.9370909039501,bottle_conn,701658.0,31490.0,0.04487941418753866
ATandT/onetone1,rows,spectral_order,balance_work__map_local,parts,1024,0.000636617,0.007090759,11.138186696239654,bottle_conn,701658.0,29680.24,0.04230015192586702
ATandT/onetone1,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000636617,0.088431251,138.908089165071,bottle_conn,701658.0,16544.0,0.02357843849852777
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000636617,0.07567447100000001,118.86969873566053,bottle_conn,701658.0,13785.42,0.01964692200473735
ATandT/onetone1,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000636617,0.195013291,306.3274951815613,bottle_conn,701658.0,13767.48,0.019621353992970932
ATandT/onetone1,rows,spectral_order,balance_work,parts,1024,0.000636617,0.001023484,1.6076919089499653,total_conn,36057.0,135956.0,3.7705854619075354
ATandT/onetone1,rows,spectral_order,split_conn__convex,parts,1024,0.000636617,28.963990463000002,45496.72795888266,total_conn,36057.0,103104.0,2.8594725018720357
ATandT/onetone1,rows,spectral_order,balance_work,parts,1024,0.000636617,0.0010260150000000001,1.6116676117665725,total_hypercut,36057.0,31465.0,0.8726460881382256
ATandT/onetone1,rows,spectral_order,split_hypercut__convex,parts,1024,0.000636617,41.524776591000006,65227.2505933709,total_hypercut,36057.0,28760.0,0.7976259810855035
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,2,0.000636617,2.4018000000000003e-5,0.03772755047383278,cache,36057.0,310448.0,8.60992317719167
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000636617,0.002758738,4.333434388337101,cache,36057.0,235650.0,6.535485481321241
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,2,0.000636617,0.065626553,103.08639731581155,cache,36057.0,235650.0,6.535485481321241
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,4,0.000636617,1.1807e-5,0.01854647299710815,cache,36057.0,257427.0,7.139445877360846
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000636617,0.0031082310000000004,4.882419099709873,cache,36057.0,208381.0,5.779210694178661
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,4,0.000636617,0.06827071400000001,107.23985378964119,cache,36057.0,208381.0,5.779210694178661
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,8,0.000636617,6.893000000000001e-6,0.010827546232664225,cache,36057.0,222385.0,6.167595751171755
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000636617,0.003732766,5.863440655841739,cache,36057.0,192672.0,5.343539395956403
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,8,0.000636617,0.071471615,112.267839218871,cache,36057.0,192672.0,5.343539395956403
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,16,0.000636617,4.505e-6,0.007076468268990618,cache,36057.0,194537.0,5.395263055717336
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000636617,0.0050453500000000005,7.92525176047765,cache,36057.0,171585.0,4.758715367335053
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,16,0.000636617,0.077730539,122.09937686238351,cache,36057.0,171585.0,4.758715367335053
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,32,0.000636617,3.4540000000000003e-6,0.005425554140087369,cache,36057.0,167463.0,4.64439637241035
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000636617,0.007585177,11.914820056643162,cache,36057.0,150704.0,4.179604515073356
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,32,0.000636617,0.08723739400000001,137.03277480808714,cache,36057.0,150704.0,4.179604515073356
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,64,0.000636617,2.78e-6,0.004366832805281669,cache,36057.0,140910.0,3.9079790331974373
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000636617,0.012651184000000001,19.872519898149125,cache,36057.0,130402.0,3.616551571123499
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,64,0.000636617,0.10250392100000001,161.0134837743887,cache,36057.0,130402.0,3.616551571123499
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,128,0.000636617,2.539e-6,0.0039882692419460995,cache,36057.0,114723.0,3.1817122888759464
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000636617,0.022204128,34.87831459103354,cache,36057.0,109715.0,3.0428210888315723
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,128,0.000636617,0.120620235,189.47064718661298,cache,36057.0,109715.0,3.0428210888315723
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,256,0.000636617,2.0560000000000003e-6,0.003229571312107594,cache,36057.0,91171.0,2.5285242809995285
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000636617,0.041341629000000005,64.93956177733237,cache,36057.0,88806.0,2.462933688326816
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,256,0.000636617,0.136804696,214.89324978754888,cache,36057.0,88806.0,2.462933688326816
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,512,0.000636617,2.08e-6,0.003267270588124414,cache,36057.0,72351.0,2.006572926200183
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000636617,0.079138489,124.3109891818786,cache,36057.0,71321.0,1.978007044401919
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,512,0.000636617,0.152867569,240.12486157297087,cache,36057.0,71321.0,1.978007044401919
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,1024,0.000636617,1.962e-6,0.003081915814375048,cache,36057.0,58829.0,1.6315555925340433
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000636617,0.15471557,243.02770739706918,cache,36057.0,58117.0,1.6118090800676705
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000636617,0.163127889,256.24180472717507,cache,36057.0,58117.0,1.6118090800676705
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,2048,0.000636617,1.927e-6,0.003026937703517185,cache,36057.0,49000.0,1.3589594253543
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000636617,0.30403603900000004,477.58077305507084,cache,36057.0,48440.0,1.3434284604931082
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000636617,0.16785086600000002,263.66067195817897,cache,36057.0,48440.0,1.3434284604931082
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,4096,0.000636617,1.945e-6,0.0030552121605298002,cache,36057.0,43052.0,1.1939983914357821
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000636617,0.5897756980000001,926.4215344547822,cache,36057.0,42430.0,1.1767479268935297
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000636617,0.16126379000000002,253.31367211368848,cache,36057.0,42430.0,1.1767479268935297
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,8192,0.000636617,1.918e-6,0.003012800475010878,cache,36057.0,39576.0,1.0975954738330975
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000636617,1.109298915,1742.4902492393387,cache,36057.0,38949.0,1.0802063399617272
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000636617,0.15616317300000002,245.30160677455993,cache,36057.0,38949.0,1.0802063399617272
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,16384,0.000636617,1.91e-6,0.0030002340496719376,cache,36057.0,37648.0,1.0441245805252795
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000636617,1.9572082640000001,3074.3889402890595,cache,36057.0,37141.0,1.030063510552736
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000636617,0.096130061,151.00140429803162,cache,36057.0,37141.0,1.030063510552736
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,32768,0.000636617,1.9150000000000003e-6,0.003008088065508776,cache,36057.0,36658.0,1.016668053359958
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000636617,2.78103861,4368.464257159328,cache,36057.0,36349.0,1.0080982888204786
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000636617,0.061001267000000005,95.82098341703097,cache,36057.0,36349.0,1.0080982888204786
ATandT/onetone1,rows,spectral_order,chunk_equal,vertices,65536,0.000636617,1.9150000000000003e-6,0.003008088065508776,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000636617,2.802616297,4402.358556243393,cache,36057.0,36057.0,1.0
ATandT/onetone1,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000636617,0.038024021000000005,59.72825262284859,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,2,0.0006193440000000001,8.580000000000001e-7,0.0013853367433930093,bottle_conn,701658.0,404652.0,0.5767083108865002
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,2,0.0006193440000000001,0.004293812,6.932838616342452,bottle_conn,701658.0,405238.0,0.5775434755963732
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,2,0.0006193440000000001,0.005739841000000001,9.267613797824795,bottle_conn,701658.0,402187.18,0.5731954598964167
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.0006193440000000001,0.016886624,27.265338810095837,bottle_conn,701658.0,403525.0,0.5751021152755331
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.0006193440000000001,0.015628772000000003,25.234396393603557,bottle_conn,701658.0,403801.52,0.575496210404499
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0006193440000000001,0.031464164,50.802403833733756,bottle_conn,701658.0,403010.56,0.5743689375735758
ATandT/onetone1,cols,spectral_order,balance_work,parts,2,0.0006193440000000001,6.46e-7,0.0010430390865173473,total_conn,36057.0,1007.0,0.027928002884322047
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,2,0.0006193440000000001,0.08873984400000001,143.28038053165932,total_conn,36057.0,984.0,0.02729012397038023
ATandT/onetone1,cols,spectral_order,balance_work,parts,2,0.0006193440000000001,6.410000000000001e-7,0.0010349660285721668,total_hypercut,36057.0,1007.0,0.027928002884322047
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,2,0.0006193440000000001,0.12360032800000001,199.56652199746827,total_hypercut,36057.0,984.0,0.02729012397038023
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,4,0.0006193440000000001,8.97e-7,0.0014483065953654188,bottle_conn,701658.0,313850.0,0.4472976863372184
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,4,0.0006193440000000001,0.0053039030000000004,8.563743250923558,bottle_conn,701658.0,380811.0,0.542730218995579
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,4,0.0006193440000000001,0.00605653,9.77894352734506,bottle_conn,701658.0,277115.73,0.39494416083049005
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.0006193440000000001,0.017091847,27.596694244232605,bottle_conn,701658.0,282342.0,0.4023926186261683
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.0006193440000000001,0.017649672,28.49736495388669,bottle_conn,701658.0,263045.2,0.3748909012652888
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0006193440000000001,0.032004651,51.675080407657134,bottle_conn,701658.0,262287.35,0.373810816665669
ATandT/onetone1,cols,spectral_order,balance_work,parts,4,0.0006193440000000001,1.647e-6,0.0026592652871425247,total_conn,36057.0,3230.0,0.08958038661008957
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,4,0.0006193440000000001,0.176620935,285.17420851739905,total_conn,36057.0,1920.0,0.05324902238122972
ATandT/onetone1,cols,spectral_order,balance_work,parts,4,0.0006193440000000001,1.638e-6,0.0026447337828411992,total_hypercut,36057.0,3026.0,0.08392267798208393
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,4,0.0006193440000000001,0.251331415,405.8026153478519,total_hypercut,36057.0,1920.0,0.05324902238122972
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,8,0.0006193440000000001,9.71e-7,0.0015677878529540934,bottle_conn,701658.0,235657.0,0.3358573550077103
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,8,0.0006193440000000001,0.00530263,8.561687850370713,bottle_conn,701658.0,294518.0,0.4197458020859165
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,8,0.0006193440000000001,0.0060753180000000006,9.809278849879872,bottle_conn,701658.0,217919.64,0.3105781449082032
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.0006193440000000001,0.017482014,28.226662404092068,bottle_conn,701658.0,211035.0,0.3007661852355421
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.0006193440000000001,0.017895571000000002,28.89439632901909,bottle_conn,701658.0,187301.31,0.2669410311006217
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0006193440000000001,0.033113934000000005,53.46614159497791,bottle_conn,701658.0,186718.31,0.2661101419780007
ATandT/onetone1,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0006193440000000001,0.017276800000000002,27.89532150145961,bottle_conn,701658.0,224697.0,0.3202372095807359
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0006193440000000001,0.017735199,28.635457839262184,bottle_conn,701658.0,198479.55,0.28287221124821493
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0006193440000000001,0.032481979,52.44577972822857,bottle_conn,701658.0,203075.03,0.28942166981634926
ATandT/onetone1,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0006193440000000001,0.014165543000000001,22.87184989278979,bottle_conn,701658.0,224697.0,0.3202372095807359
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0006193440000000001,0.012409879,20.03713445193624,bottle_conn,701658.0,198603.98,0.28304954835546664
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0006193440000000001,0.027635182,44.62008512232297,bottle_conn,701658.0,203075.72,0.2894226532014172
ATandT/onetone1,cols,spectral_order,balance_work,parts,8,0.0006193440000000001,2.336e-6,0.003771732671988426,total_conn,36057.0,7185.0,0.1992678259422581
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,8,0.0006193440000000001,0.396892856,640.8278049032524,total_conn,36057.0,4589.0,0.12727071026430375
ATandT/onetone1,cols,spectral_order,split_conn__dynamic,parts,8,0.0006193440000000001,3.541207415,5717.674531439717,total_conn,36057.0,4589.0,0.12727071026430375
ATandT/onetone1,cols,spectral_order,split_conn__trans,parts,8,0.0006193440000000001,2.9356082700000004,4739.867133612338,total_conn,36057.0,4589.0,0.12727071026430375
ATandT/onetone1,cols,spectral_order,balance_work,parts,8,0.0006193440000000001,2.341e-6,0.003779805729933607,total_hypercut,36057.0,5724.0,0.1587486479740411
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,8,0.0006193440000000001,0.555990042,897.7079652018909,total_hypercut,36057.0,3875.0,0.10746873006628394
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,16,0.0006193440000000001,1.1240000000000002e-6,0.0018148234260766231,bottle_conn,701658.0,181907.0,0.2592530834110065
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,16,0.0006193440000000001,0.005299838,8.557179854814125,bottle_conn,701658.0,250932.0,0.35762722009868053
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,16,0.0006193440000000001,0.0060769660000000005,9.811939729778604,bottle_conn,701658.0,173844.94,0.2477630697576312
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.0006193440000000001,0.018412412,29.728893797308114,bottle_conn,701658.0,160413.0,0.22861992594682878
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.0006193440000000001,0.018314803,29.57129317471389,bottle_conn,701658.0,145184.28,0.206916018915198
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0006193440000000001,0.035818214,57.832503422976565,bottle_conn,701658.0,145074.95,0.20676020226378095
ATandT/onetone1,cols,spectral_order,balance_work,parts,16,0.0006193440000000001,5.325000000000001e-6,0.008597806711617454,total_conn,36057.0,14129.0,0.3918517902210389
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,16,0.0006193440000000001,0.7346905720000001,1186.2399119067918,total_conn,36057.0,9133.0,0.2532933965665474
ATandT/onetone1,cols,spectral_order,balance_work,parts,16,0.0006193440000000001,5.268e-6,0.008505773851042392,total_hypercut,36057.0,9109.0,0.252627783786782
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,16,0.0006193440000000001,1.031830591,1666.0056301506108,total_hypercut,36057.0,6465.0,0.17929944254929694
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,32,0.0006193440000000001,1.4530000000000001e-6,0.0023460306388695135,bottle_conn,701658.0,145848.0,0.20786194983881037
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,32,0.0006193440000000001,0.005323444,8.595294375984912,bottle_conn,701658.0,217442.0,0.3098974144098692
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,32,0.0006193440000000001,0.006088327,9.830283332041644,bottle_conn,701658.0,137209.0,0.19554968374906292
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.0006193440000000001,0.020398644,32.93588700302255,bottle_conn,701658.0,124439.0,0.17734993401343674
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.0006193440000000001,0.019037279,30.737811297114362,bottle_conn,701658.0,113230.4,0.16137548492285414
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0006193440000000001,0.040691369000000005,65.70075596114599,bottle_conn,701658.0,113121.34,0.16122005307428974
ATandT/onetone1,cols,spectral_order,balance_work,parts,32,0.0006193440000000001,1.0629000000000001e-5,0.017161706579865148,total_conn,36057.0,24337.0,0.6749590925479102
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,32,0.0006193440000000001,1.6653019750000002,2688.8158680797746,total_conn,36057.0,17070.0,0.47341708960812046
ATandT/onetone1,cols,spectral_order,balance_work,parts,32,0.0006193440000000001,1.0552e-5,0.017037381487509363,total_hypercut,36057.0,12580.0,0.3488920320603489
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,32,0.0006193440000000001,2.1870419500000002,3531.2232781782013,total_hypercut,36057.0,9697.0,0.2689352968910336
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,64,0.0006193440000000001,2.053e-6,0.0033147975922911983,bottle_conn,701658.0,127375.0,0.18153430873730506
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,64,0.0006193440000000001,0.005363879,8.66058119558759,bottle_conn,701658.0,150071.0,0.21388055149374766
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,64,0.0006193440000000001,0.006118523000000001,9.879038143584179,bottle_conn,701658.0,111304.0,0.15862998782882828
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.0006193440000000001,0.023133067,37.35091806814952,bottle_conn,701658.0,96925.0,0.1381370981304282
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.0006193440000000001,0.020744782,33.49476542922834,bottle_conn,701658.0,87323.43,0.12445298136699075
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0006193440000000001,0.047574375,76.81413721615128,bottle_conn,701658.0,87277.2,0.12438709456743884
ATandT/onetone1,cols,spectral_order,balance_work,parts,64,0.0006193440000000001,2.6231e-5,0.042352876592007024,total_conn,36057.0,40415.0,1.1208641872590621
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,64,0.0006193440000000001,3.362319884,5428.840650753054,total_conn,36057.0,29538.0,0.819202928696231
ATandT/onetone1,cols,spectral_order,balance_work,parts,64,0.0006193440000000001,2.5888e-5,0.04179906481696762,total_hypercut,36057.0,17651.0,0.4895304656516072
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,64,0.0006193440000000001,4.244273527,6852.8532237334975,total_hypercut,36057.0,13639.0,0.3782621959674959
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,128,0.0006193440000000001,3.2410000000000004e-6,0.005232956160066134,bottle_conn,701658.0,109783.0,0.1564622650921104
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,128,0.0006193440000000001,0.0053816770000000005,8.689318052649254,bottle_conn,701658.0,110090.0,0.15689980018755575
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,128,0.0006193440000000001,0.003431304,5.540223203906068,bottle_conn,701658.0,90181.58,0.12852640460167203
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.0006193440000000001,0.029001879,46.8267699372239,bottle_conn,701658.0,70509.0,0.1004891271816184
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.0006193440000000001,0.023603708,38.11082048102508,bottle_conn,701658.0,64958.3,0.09257829312856121
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0006193440000000001,0.058960628,95.1985132656488,bottle_conn,701658.0,64923.31,0.09252842552924644
ATandT/onetone1,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0006193440000000001,0.024519087000000002,39.588802022785394,bottle_conn,701658.0,76796.0,0.10944933286586912
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0006193440000000001,0.020362047,32.87679706269859,bottle_conn,701658.0,68357.74,0.09742316057110445
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0006193440000000001,0.048506844,78.31971246996821,bottle_conn,701658.0,68620.23,0.09779726020368897
ATandT/onetone1,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0006193440000000001,0.019701411000000002,31.810126520964115,bottle_conn,701658.0,76796.0,0.10944933286586912
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0006193440000000001,0.015771261,25.464460784313726,bottle_conn,701658.0,68355.97,0.09742063797462581
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0006193440000000001,0.042827167,69.14924016378619,bottle_conn,701658.0,68536.43,0.09767782879978563
ATandT/onetone1,cols,spectral_order,balance_work,parts,128,0.0006193440000000001,6.5442e-5,0.10566341160970316,total_conn,36057.0,64859.0,1.798790803450093
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,128,0.0006193440000000001,6.292247168,10159.53519853264,total_conn,36057.0,48263.0,1.3385195662423386
ATandT/onetone1,cols,spectral_order,split_conn__dynamic,parts,128,0.0006193440000000001,5.389757392,8702.364747216408,total_conn,36057.0,48263.0,1.3385195662423386
ATandT/onetone1,cols,spectral_order,split_conn__trans,parts,128,0.0006193440000000001,2.744060014,4430.591099615076,total_conn,36057.0,48263.0,1.3385195662423386
ATandT/onetone1,cols,spectral_order,balance_work,parts,128,0.0006193440000000001,6.6006e-5,0.10657405254591955,total_hypercut,36057.0,22435.0,0.6222092797515045
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,128,0.0006193440000000001,7.589740035,12254.482218282568,total_hypercut,36057.0,18545.0,0.5143245416978672
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,256,0.0006193440000000001,6.206e-6,0.010020279521558293,bottle_conn,701658.0,88023.0,0.12545000555826344
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,256,0.0006193440000000001,0.004829493000000001,7.797755366968922,bottle_conn,701658.0,80414.0,0.11460569109167144
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,256,0.0006193440000000001,0.003555855,5.741324691932109,bottle_conn,701658.0,71560.4,0.10198757799383744
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.0006193440000000001,0.038451058,62.083523857500836,bottle_conn,701658.0,48251.0,0.06876712016395452
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.0006193440000000001,0.0316342,51.0769459298871,bottle_conn,701658.0,43811.92,0.062440562211219706
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0006193440000000001,0.080291848,129.64014828592832,bottle_conn,701658.0,43803.2,0.06242813450427416
ATandT/onetone1,cols,spectral_order,balance_work,parts,256,0.0006193440000000001,0.00024178400000000001,0.3903872484435144,total_conn,36057.0,96242.0,2.669162714590787
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,256,0.0006193440000000001,10.808277879,17451.170720956365,total_conn,36057.0,73490.0,2.038161799373215
ATandT/onetone1,cols,spectral_order,balance_work,parts,256,0.0006193440000000001,0.00024045400000000003,0.38823981503009636,total_hypercut,36057.0,26842.0,0.7444324264359209
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,256,0.0006193440000000001,13.34655567,21549.503458498024,total_hypercut,36057.0,22637.0,0.627811520647863
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,512,0.0006193440000000001,1.1067000000000001e-5,0.017868906455862976,bottle_conn,701658.0,73586.0,0.10487445450632644
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,512,0.0006193440000000001,0.004579368,7.393900643261257,bottle_conn,701658.0,58333.0,0.08313594372187019
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,512,0.0006193440000000001,0.004558293000000001,7.359872704022321,bottle_conn,701658.0,55195.0,0.07866367945637333
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.0006193440000000001,0.05721166900000001,92.37462379549976,bottle_conn,701658.0,32494.0,0.046310310721177556
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.0006193440000000001,0.045789388,73.93207651967242,bottle_conn,701658.0,27162.25,0.0387115232777222
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0006193440000000001,0.12325147500000001,199.00325990079827,bottle_conn,701658.0,27152.44,0.03869754210740845
ATandT/onetone1,cols,spectral_order,balance_work,parts,512,0.0006193440000000001,0.000514599,0.8308775091064093,total_conn,36057.0,127220.0,3.52830241007294
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,512,0.0006193440000000001,18.064489618,29167.134287245855,total_conn,36057.0,102024.0,2.829519926782594
ATandT/onetone1,cols,spectral_order,balance_work,parts,512,0.0006193440000000001,0.000514317,0.8304221886383011,total_hypercut,36057.0,30448.0,0.8444407465956679
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,512,0.0006193440000000001,23.076442312,37259.49119067917,total_hypercut,36057.0,26461.0,0.7338658235571456
ATandT/onetone1,cols,spectral_order,split_equal__split_equal,parts,1024,0.0006193440000000001,2.0501000000000002e-5,0.033101152186829935,bottle_conn,701658.0,56200.0,0.08009600118576286
ATandT/onetone1,cols,spectral_order,balance_work__split_equal,parts,1024,0.0006193440000000001,0.004521324,7.3001821281872425,bottle_conn,701658.0,40981.0,0.05840594705682826
ATandT/onetone1,cols,spectral_order,balance_work__map_local,parts,1024,0.0006193440000000001,0.005022093,8.108729559017283,bottle_conn,701658.0,39185.0,0.055846295488685374
ATandT/onetone1,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0006193440000000001,0.077155707,124.57649868247694,bottle_conn,701658.0,19866.0,0.028312938782141726
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0006193440000000001,0.06460111,104.30570087059856,bottle_conn,701658.0,16456.4,0.023453591350772032
ATandT/onetone1,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0006193440000000001,0.18524848500000002,299.1043507323878,bottle_conn,701658.0,16439.07,0.0234288927084135
ATandT/onetone1,cols,spectral_order,balance_work,parts,1024,0.0006193440000000001,0.0013125320000000002,2.1192293781807847,total_conn,36057.0,159068.0,4.411570568821588
ATandT/onetone1,cols,spectral_order,split_conn__convex,parts,1024,0.0006193440000000001,28.936981443,46721.98558959156,total_conn,36057.0,127854.0,3.545885681005075
ATandT/onetone1,cols,spectral_order,balance_work,parts,1024,0.0006193440000000001,0.0013120220000000001,2.1184059262703765,total_hypercut,36057.0,32755.0,0.9084227750506143
ATandT/onetone1,cols,spectral_order,split_hypercut__convex,parts,1024,0.0006193440000000001,40.617085537,65580.81702091244,total_hypercut,36057.0,29804.0,0.8265801370052972
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,2,0.0006193440000000001,1.6241000000000003e-5,0.026222906817535974,cache,36057.0,318009.0,8.819618936683584
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.0006193440000000001,0.002632817,4.250976840011366,cache,36057.0,234582.0,6.505865712621683
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,2,0.0006193440000000001,0.065306848,105.44519362422174,cache,36057.0,234582.0,6.505865712621683
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,4,0.0006193440000000001,9.433000000000001e-6,0.015230631119377922,cache,36057.0,268792.0,7.4546412624455725
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.0006193440000000001,0.002994287,4.8346104911002605,cache,36057.0,218052.0,6.0474249105582825
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,4,0.0006193440000000001,0.067677182,109.27236237050813,cache,36057.0,218052.0,6.0474249105582825
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,8,0.0006193440000000001,6.886000000000001e-6,0.011118215402102869,cache,36057.0,237874.0,6.597165598912833
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.0006193440000000001,0.003638362,5.874541450308713,cache,36057.0,208125.0,5.7721108245278305
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,8,0.0006193440000000001,0.07026489100000001,113.45050731096127,cache,36057.0,208125.0,5.7721108245278305
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,16,0.0006193440000000001,4.5380000000000004e-6,0.00732710739104601,cache,36057.0,213375.0,5.917713620101506
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.0006193440000000001,0.004938134,7.9731683846133965,cache,36057.0,194191.0,5.385667138142385
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,16,0.0006193440000000001,0.07590259,122.55320145185874,cache,36057.0,194191.0,5.385667138142385
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,32,0.0006193440000000001,3.473e-6,0.005607546048722519,cache,36057.0,190353.0,5.279224561111573
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.0006193440000000001,0.007493053,12.098370211062026,cache,36057.0,175878.0,4.877776853315583
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,32,0.0006193440000000001,0.086648033,139.902918248986,cache,36057.0,175878.0,4.877776853315583
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,64,0.0006193440000000001,2.774e-6,0.004478932547986256,cache,36057.0,164244.0,4.55512105832432
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.0006193440000000001,0.01254625,20.257320648944688,cache,36057.0,153000.0,4.243281471004243
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,64,0.0006193440000000001,0.102229234,165.06050595468753,cache,36057.0,153000.0,4.243281471004243
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,128,0.0006193440000000001,2.5640000000000004e-6,0.004139864114288667,cache,36057.0,132428.0,3.672740383282026
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.0006193440000000001,0.022113868000000002,35.705307551215476,cache,36057.0,126230.0,3.5008458829076186
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,128,0.0006193440000000001,0.120081163,193.8844374047379,cache,36057.0,126230.0,3.5008458829076186
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,256,0.0006193440000000001,2.0610000000000003e-6,0.0033277144850034877,cache,36057.0,101588.0,2.8174279612835234
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.0006193440000000001,0.041298309000000005,66.68072831899558,cache,36057.0,98648.0,2.735890395762265
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,256,0.0006193440000000001,0.14024313200000002,226.43818620992533,cache,36057.0,98648.0,2.735890395762265
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,512,0.0006193440000000001,2.006e-6,0.003238910847606499,cache,36057.0,77342.0,2.1449926505255568
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.0006193440000000001,0.079134667,127.7717504327159,cache,36057.0,75897.0,2.104917214410517
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,512,0.0006193440000000001,0.15287762500000002,246.83798502932135,cache,36057.0,75897.0,2.104917214410517
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,1024,0.0006193440000000001,1.975e-6,0.0031888578883463793,cache,36057.0,60842.0,1.687383864436864
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.0006193440000000001,0.154734071,249.8354242553411,cache,36057.0,60052.0,1.6654741104362538
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,1024,0.0006193440000000001,0.16526321800000002,266.8359070242063,cache,36057.0,60052.0,1.6654741104362538
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,2048,0.0006193440000000001,1.9490000000000003e-6,0.00314687798703144,cache,36057.0,50043.0,1.3878858474082703
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.0006193440000000001,0.30407879800000004,490.9691512309799,cache,36057.0,49486.0,1.372438084144549
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,2048,0.0006193440000000001,0.17247172300000002,278.47484273683125,cache,36057.0,49486.0,1.372438084144549
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,4096,0.0006193440000000001,1.928e-6,0.00311297114366168,cache,36057.0,44005.0,1.2204287655656323
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.0006193440000000001,0.58962654,952.0178446872819,cache,36057.0,43025.0,1.1932495770585463
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,4096,0.0006193440000000001,0.144383217,233.12281543052,cache,36057.0,43025.0,1.1932495770585463
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,8192,0.0006193440000000001,1.922e-6,0.0031032834741274635,cache,36057.0,39909.0,1.1068308511523421
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.0006193440000000001,1.109070771,1790.7185199178484,cache,36057.0,39482.0,1.0949884904456832
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,8192,0.0006193440000000001,0.154506304,249.4676690175411,cache,36057.0,39482.0,1.0949884904456832
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,16384,0.0006193440000000001,1.925e-6,0.0031081273088945723,cache,36057.0,37930.0,1.0519455306875225
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.0006193440000000001,1.953088946,3153.4800466299826,cache,36057.0,37322.0,1.0350833402667998
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,16384,0.0006193440000000001,0.10842121900000001,175.0581566948255,cache,36057.0,37322.0,1.0350833402667998
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,32768,0.0006193440000000001,1.912e-6,0.003087137358237102,cache,36057.0,36637.0,1.0160856421776632
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.0006193440000000001,2.7810505450000003,4490.316439652277,cache,36057.0,36320.0,1.0072940067115956
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,32768,0.0006193440000000001,0.060583134000000004,97.81823025652949,cache,36057.0,36320.0,1.0072940067115956
ATandT/onetone1,cols,spectral_order,chunk_equal,vertices,65536,0.0006193440000000001,1.9140000000000002e-6,0.003090366581415175,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.0006193440000000001,2.807034512,4532.2704538996095,cache,36057.0,36057.0,1.0
ATandT/onetone1,cols,spectral_order,chunk_conn__convex,vertices,65536,0.0006193440000000001,0.037847414,61.10887325944871,cache,36057.0,36057.0,1.0


==> results/data/results_lanka_48_5.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,2,0.0008307820000000001,8.620000000000001e-7,0.0010375766446552765,bottle_conn,1.115534e6,560967.0,0.502868581325177
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,2,0.0008307820000000001,0.005508010000000001,6.629910132862773,bottle_conn,1.115534e6,560967.0,0.502868581325177
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,2,0.0008307820000000001,0.006593254000000001,7.9362022768909295,bottle_conn,1.115534e6,561639.0,0.5034709834034642
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.0008307820000000001,0.031750241000000005,38.21729527120232,bottle_conn,1.115534e6,560967.0,0.502868581325177
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.0008307820000000001,0.032259887,38.83074861997491,bottle_conn,1.115534e6,562288.0,0.5040527675534766
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0008307820000000001,0.065507457,78.85035665192554,bottle_conn,1.115534e6,562037.83,0.5038285072440642
Mallya/lhr34,rows,natural_order,balance_work,parts,2,0.0008307820000000001,4.6700000000000004e-7,0.0005621209896218262,total_conn,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,2,0.0008307820000000001,0.094517839,113.76972418757268,total_conn,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,rows,natural_order,balance_work,parts,2,0.0008307820000000001,4.73e-7,0.0005693431008375241,total_hypercut,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,2,0.0008307820000000001,0.11984866200000001,144.26006100276607,total_hypercut,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,4,0.0008307820000000001,9.26e-7,0.0011146124976227217,bottle_conn,1.115534e6,576199.0,0.5165230284330196
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,4,0.0008307820000000001,0.005747931,6.9186994903596855,bottle_conn,1.115534e6,547582.0,0.4908698435009601
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,4,0.0008307820000000001,0.006714603,8.082268272543217,bottle_conn,1.115534e6,315094.0,0.28246023877353804
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.0008307820000000001,0.031803249,38.281100216422594,bottle_conn,1.115534e6,534527.0,0.47916692812590206
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.0008307820000000001,0.032303997,38.88384317426232,bottle_conn,1.115534e6,310447.93,0.2782953545118302
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0008307820000000001,0.065931695,79.36100565491307,bottle_conn,1.115534e6,309631.85,0.2775637945593769
Mallya/lhr34,rows,natural_order,balance_work,parts,4,0.0008307820000000001,1.421e-6,0.001710436672917805,total_conn,35152.0,1196.0,0.034023668639053255
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,4,0.0008307820000000001,0.171708712,206.68323579470908,total_conn,35152.0,432.0,0.012289485662266727
Mallya/lhr34,rows,natural_order,balance_work,parts,4,0.0008307820000000001,1.419e-6,0.0017080293025125725,total_hypercut,35152.0,1195.0,0.03399522075557578
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,4,0.0008307820000000001,0.252964222,304.4892908127523,total_hypercut,35152.0,431.0,0.012261037778789258
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.0008307820000000001,0.053500447000000007,64.39769638725923,bottle_conn,1.115534e6,576136.0,0.5164665532381801
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.0008307820000000001,0.055141771000000006,66.37333379875828,bottle_conn,1.115534e6,622369.0,0.5579112783653389
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.0008307820000000001,0.04422666,53.23497620314354,bottle_conn,1.115534e6,576136.0,0.5164665532381801
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.0008307820000000001,0.04401337,52.978242186277505,bottle_conn,1.115534e6,622391.0,0.5579309998619495
Mallya/lhr34,rows,natural_order,metis__plaid,parts,8,0.0008307820000000001,0.09253873400000001,111.38750478464868,bottle_conn,1.115534e6,170157.0,0.15253412267129465
Mallya/lhr34,rows,natural_order,kahypar__greedy_secconn,parts,8,0.0008307820000000001,8.061887628000001,9703.974842979265,bottle_conn,1.115534e6,194260.4,0.17414117364419193
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,8,0.0008307820000000001,9.84e-7,0.0011844262393744687,bottle_conn,1.115534e6,544874.0,0.488442306554529
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,8,0.0008307820000000001,0.005751771,6.923321641537732,bottle_conn,1.115534e6,526440.0,0.4719174852581813
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,8,0.0008307820000000001,0.00670923,8.07580087194956,bottle_conn,1.115534e6,173677.9,0.15569036891748705
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.0008307820000000001,0.032143013000000005,38.69006911560434,bottle_conn,1.115534e6,343165.0,0.30762397201698916
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.0008307820000000001,0.032559341,39.19119696863918,bottle_conn,1.115534e6,164383.64,0.14735869995894343
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0008307820000000001,0.069266493,83.3750526612276,bottle_conn,1.115534e6,163303.98,0.146390858548462
Mallya/lhr34,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.0008307820000000001,0.031941583,38.447610805241325,bottle_conn,1.115534e6,376734.0,0.33771628654976005
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.0008307820000000001,0.032380906,38.97641739951034,bottle_conn,1.115534e6,167155.14,0.14984316031604597
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0008307820000000001,0.066829468,80.44164173032155,bottle_conn,1.115534e6,172581.88,0.15470786188498065
Mallya/lhr34,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.0008307820000000001,0.021368791,25.72129752450101,bottle_conn,1.115534e6,376734.0,0.33771628654976005
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.0008307820000000001,0.021376547000000003,25.730633306932507,bottle_conn,1.115534e6,167130.98,0.14982150252704088
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0008307820000000001,0.048836244,58.783464254160535,bottle_conn,1.115534e6,171883.19,0.15408153404557817
Mallya/lhr34,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.0008307820000000001,0.43127516800000004,519.1195379774719,total_conn,35152.0,6345.0,0.18050182066454257
Mallya/lhr34,rows,natural_order,metis,parts,8,0.0008307820000000001,0.09203883800000001,110.7857873666016,total_conn,35152.0,664.0,0.0188893946290396
Mallya/lhr34,rows,natural_order,kahypar,parts,8,0.0008307820000000001,7.786473476,9372.46290362574,total_conn,35152.0,482.0,0.013711879836140192
Mallya/lhr34,rows,natural_order,balance_work,parts,8,0.0008307820000000001,2.7260000000000002e-6,0.003281245862332116,total_conn,35152.0,1962.0,0.05581474738279472
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,8,0.0008307820000000001,0.329066049,396.0919338647202,total_conn,35152.0,966.0,0.02748065543923532
Mallya/lhr34,rows,natural_order,split_conn__dynamic,parts,8,0.0008307820000000001,3.544088401,4265.9667650478705,total_conn,35152.0,966.0,0.02748065543923532
Mallya/lhr34,rows,natural_order,split_conn__trans,parts,8,0.0008307820000000001,2.847453358,3427.4374721647796,total_conn,35152.0,966.0,0.02748065543923532
Mallya/lhr34,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0008307820000000001,0.8129066030000001,978.4836491402076,total_hypercut,35152.0,6345.0,0.18050182066454257
Mallya/lhr34,rows,natural_order,balance_work,parts,8,0.0008307820000000001,2.747e-6,0.003306523251587059,total_hypercut,35152.0,1949.0,0.05544492489758762
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,8,0.0008307820000000001,0.538018548,647.6049649607237,total_hypercut,35152.0,965.0,0.027452207555757852
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,16,0.0008307820000000001,1.167e-6,0.0014047006314532571,bottle_conn,1.115534e6,319644.0,0.2865390028452741
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,16,0.0008307820000000001,0.0057519730000000005,6.923564785948661,bottle_conn,1.115534e6,318843.0,0.28582096108231575
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,16,0.0008307820000000001,0.0067082420000000005,8.074611630969375,bottle_conn,1.115534e6,108343.61,0.09712264260883129
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.0008307820000000001,0.032670001000000004,39.32439677316071,bottle_conn,1.115534e6,214992.0,0.19272563633201678
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.0008307820000000001,0.032849194000000005,39.54008873567314,bottle_conn,1.115534e6,94513.51,0.08472490305091553
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0008307820000000001,0.06863544,82.61546350306097,bottle_conn,1.115534e6,93647.19,0.08394830637165698
Mallya/lhr34,rows,natural_order,balance_work,parts,16,0.0008307820000000001,4.774e-6,0.00574639315729036,total_conn,35152.0,3893.0,0.1107476103777879
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,16,0.0008307820000000001,0.6581630030000001,792.2210676206273,total_conn,35152.0,2130.0,0.060593991807009556
Mallya/lhr34,rows,natural_order,balance_work,parts,16,0.0008307820000000001,4.875e-6,0.005867965362754609,total_hypercut,35152.0,3846.0,0.10941055985434683
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,16,0.0008307820000000001,1.097771595,1321.3714247540267,total_hypercut,35152.0,2121.0,0.06033796085571234
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,32,0.0008307820000000001,1.517e-6,0.0018259904523689728,bottle_conn,1.115534e6,171199.0,0.1534682044653054
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,32,0.0008307820000000001,0.005751765000000001,6.923314419426516,bottle_conn,1.115534e6,176916.0,0.15859310428906695
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,32,0.0008307820000000001,0.006712237,8.079420353353827,bottle_conn,1.115534e6,76498.0,0.06857522944168443
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.0008307820000000001,0.033790241,40.67281308453962,bottle_conn,1.115534e6,130747.0,0.11720575078841165
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.0008307820000000001,0.033987239,40.90993666208464,bottle_conn,1.115534e6,52283.6,0.04686867455407007
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0008307820000000001,0.072371794,87.1128575245973,bottle_conn,1.115534e6,51603.82,0.04625929823743606
Mallya/lhr34,rows,natural_order,balance_work,parts,32,0.0008307820000000001,7.515e-6,0.00904569429766172,total_conn,35152.0,5530.0,0.1573167956304051
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,32,0.0008307820000000001,1.169006667,1407.1160268277358,total_conn,35152.0,3263.0,0.09282544378698225
Mallya/lhr34,rows,natural_order,balance_work,parts,32,0.0008307820000000001,7.581000000000001e-6,0.0091251375210344,total_hypercut,35152.0,5330.0,0.15162721893491124
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,32,0.0008307820000000001,1.977510246,2380.299821132379,total_hypercut,35152.0,3211.0,0.09134615384615384
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,64,0.0008307820000000001,3.3290000000000002e-6,0.004007068039509763,bottle_conn,1.115534e6,99242.0,0.08896367121037996
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,64,0.0008307820000000001,0.005798272,6.979294207144593,bottle_conn,1.115534e6,115305.0,0.10336305303110438
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,64,0.0008307820000000001,0.006775464,8.15552575765965,bottle_conn,1.115534e6,54982.1,0.04928769539969199
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.0008307820000000001,0.035734043,43.01253878875565,bottle_conn,1.115534e6,70916.0,0.0635713478925788
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.0008307820000000001,0.035400048,42.61051394950781,bottle_conn,1.115534e6,30510.02,0.027350148000867745
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0008307820000000001,0.077686825,93.51048169074437,bottle_conn,1.115534e6,29931.33,0.026831391961159412
Mallya/lhr34,rows,natural_order,balance_work,parts,64,0.0008307820000000001,3.9008e-5,0.046953352383657804,total_conn,35152.0,8589.0,0.24433887118798361
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,64,0.0008307820000000001,2.5228507010000003,3036.7180572039356,total_conn,35152.0,4660.0,0.13256713700500683
Mallya/lhr34,rows,natural_order,balance_work,parts,64,0.0008307820000000001,3.9228000000000005e-5,0.047218163128233404,total_hypercut,35152.0,8130.0,0.2312812926718252
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,64,0.0008307820000000001,4.185965744000001,5038.585024711658,total_hypercut,35152.0,4496.0,0.12790168411470187
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.0008307820000000001,0.057041296000000005,68.65976393325806,bottle_conn,1.115534e6,81038.0,0.0726450291967793
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.0008307820000000001,0.058257031,70.12312616306082,bottle_conn,1.115534e6,81036.06,0.0726432901193509
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.0008307820000000001,0.045943495,55.30150508797735,bottle_conn,1.115534e6,81038.0,0.0726450291967793
Mallya/lhr34,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.0008307820000000001,0.046409464000000004,55.86238507815528,bottle_conn,1.115534e6,81036.04,0.07264327219071762
Mallya/lhr34,rows,natural_order,metis__plaid,parts,128,0.0008307820000000001,0.221262328,266.3301901100409,bottle_conn,1.115534e6,23467.0,0.02103656186185271
Mallya/lhr34,rows,natural_order,kahypar__greedy_secconn,parts,128,0.0008307820000000001,33.869470712,40768.18071648158,bottle_conn,1.115534e6,19489.57,0.0174710676680406
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,128,0.0008307820000000001,3.5440000000000003e-6,0.004265860358072274,bottle_conn,1.115534e6,61351.0,0.05499697902529192
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,128,0.0008307820000000001,0.005898387000000001,7.099801151204528,bottle_conn,1.115534e6,77872.0,0.06980692654818231
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,128,0.0008307820000000001,0.006783244000000001,8.164890428536006,bottle_conn,1.115534e6,46670.06,0.04183651955027816
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.0008307820000000001,0.039346654,47.360985192264636,bottle_conn,1.115534e6,44146.0,0.03957387224414496
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.0008307820000000001,0.038753318,46.64679542888507,bottle_conn,1.115534e6,19304.25,0.017304940952046283
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0008307820000000001,0.090218401,108.59455428740632,bottle_conn,1.115534e6,18965.54,0.01700131058309294
Mallya/lhr34,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.0008307820000000001,0.034759525,41.83952589247239,bottle_conn,1.115534e6,49635.0,0.04449438564848763
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.0008307820000000001,0.03486825,41.97039656612685,bottle_conn,1.115534e6,20883.76,0.01872086372983701
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0008307820000000001,0.07886037400000001,94.92306525658958,bottle_conn,1.115534e6,21126.32,0.01893830219428543
Mallya/lhr34,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.0008307820000000001,0.023343339,28.09803173395668,bottle_conn,1.115534e6,49635.0,0.04449438564848763
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.0008307820000000001,0.022454313,27.027924293015495,bottle_conn,1.115534e6,20897.96,0.018733593059467483
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0008307820000000001,0.058627547,70.56911078959341,bottle_conn,1.115534e6,21126.2,0.018938194622485735
Mallya/lhr34,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.0008307820000000001,3.320559063,3996.9078085466463,total_conn,35152.0,41396.0,1.177628584433318
Mallya/lhr34,rows,natural_order,metis,parts,128,0.0008307820000000001,0.22145203800000002,266.55854122982925,total_conn,35152.0,8488.0,0.2414656349567592
Mallya/lhr34,rows,natural_order,kahypar,parts,128,0.0008307820000000001,33.810492499,40697.18951421672,total_conn,35152.0,6743.0,0.19182407828857534
Mallya/lhr34,rows,natural_order,balance_work,parts,128,0.0008307820000000001,0.000133157,0.16027911052478266,total_conn,35152.0,14720.0,0.41875284478834773
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,128,0.0008307820000000001,4.950970269,5959.409651388691,total_conn,35152.0,7380.0,0.20994538006372326
Mallya/lhr34,rows,natural_order,split_conn__dynamic,parts,128,0.0008307820000000001,5.191379973,6248.787254658863,total_conn,35152.0,7380.0,0.20994538006372326
Mallya/lhr34,rows,natural_order,split_conn__trans,parts,128,0.0008307820000000001,2.550052919,3069.460964488879,total_conn,35152.0,7380.0,0.20994538006372326
Mallya/lhr34,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0008307820000000001,5.717144169,6881.641837449535,total_hypercut,35152.0,24968.0,0.7102867546654529
Mallya/lhr34,rows,natural_order,balance_work,parts,128,0.0008307820000000001,0.00013316600000000002,0.16028994369160623,total_hypercut,35152.0,13949.0,0.3968195266272189
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,128,0.0008307820000000001,8.029104366,9664.51411561637,total_hypercut,35152.0,7230.0,0.20567819754210287
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,256,0.0008307820000000001,6.686e-6,0.008047839264692783,bottle_conn,1.115534e6,41192.0,0.036925813108340935
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,256,0.0008307820000000001,0.00325083,3.9129759672212443,bottle_conn,1.115534e6,59592.0,0.05342015572810869
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,256,0.0008307820000000001,0.006909864000000001,8.317301048891286,bottle_conn,1.115534e6,41016.0,0.0367680411354562
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.0008307820000000001,0.047804685,57.54179195023483,bottle_conn,1.115534e6,27385.0,0.0245487811218663
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.0008307820000000001,0.047066363,56.65308468406874,bottle_conn,1.115534e6,14214.5,0.012742327889602648
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0008307820000000001,0.11164356,134.3837011394084,bottle_conn,1.115534e6,14017.28,0.012565533636805333
Mallya/lhr34,rows,natural_order,balance_work,parts,256,0.0008307820000000001,0.000197175,0.2373366298258749,total_conn,35152.0,26507.0,0.7540680473372781
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,256,0.0008307820000000001,9.954056623000001,11981.550663110178,total_conn,35152.0,12751.0,0.3627389622212107
Mallya/lhr34,rows,natural_order,balance_work,parts,256,0.0008307820000000001,0.00019631000000000002,0.2362954421256118,total_hypercut,35152.0,20724.0,0.5895539371870733
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,256,0.0008307820000000001,15.791833101000002,19008.395825860454,total_hypercut,35152.0,12534.0,0.3565657715065999
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,512,0.0008307820000000001,1.2037e-5,0.014488758783892766,bottle_conn,1.115534e6,26689.0,0.0239248646836403
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,512,0.0008307820000000001,0.0033525820000000002,4.035453343957862,bottle_conn,1.115534e6,42429.0,0.038034699076854674
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,512,0.0008307820000000001,0.007111134000000001,8.559566769621874,bottle_conn,1.115534e6,31434.96,0.028179293504276875
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.0008307820000000001,0.06343699500000001,76.35817217994612,bottle_conn,1.115534e6,17680.0,0.01584891182160293
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.0008307820000000001,0.062414257,75.1271175831927,bottle_conn,1.115534e6,11134.01,0.009980879112604367
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0008307820000000001,0.15024579000000002,180.8486341784006,bottle_conn,1.115534e6,11036.72,0.009893665276002344
Mallya/lhr34,rows,natural_order,balance_work,parts,512,0.0008307820000000001,0.00039649300000000004,0.4772527570409566,total_conn,35152.0,46042.0,1.3097974510696404
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,512,0.0008307820000000001,17.008084418000003,20472.37953879598,total_conn,35152.0,23634.0,0.6723372781065089
Mallya/lhr34,rows,natural_order,balance_work,parts,512,0.0008307820000000001,0.00039607900000000003,0.4767544313670734,total_hypercut,35152.0,24070.0,0.6847405553026855
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,512,0.0008307820000000001,19.903623374000002,23957.696933732317,total_hypercut,35152.0,22752.0,0.647246244879381
Mallya/lhr34,rows,natural_order,split_equal__split_equal,parts,1024,0.0008307820000000001,2.2808000000000003e-5,0.02745365210127326,bottle_conn,1.115534e6,19264.0,0.01726885957756554
Mallya/lhr34,rows,natural_order,balance_work__split_equal,parts,1024,0.0008307820000000001,0.004710943,5.670492379468982,bottle_conn,1.115534e6,27428.0,0.024587327683423366
Mallya/lhr34,rows,natural_order,balance_work__map_local,parts,1024,0.0008307820000000001,0.00840126,10.11247234533247,bottle_conn,1.115534e6,22411.04,0.020089965881810865
Mallya/lhr34,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.0008307820000000001,0.17136779300000002,206.27287663911832,bottle_conn,1.115534e6,11648.0,0.010441636023644282
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.0008307820000000001,0.16937869600000002,203.8786300136498,bottle_conn,1.115534e6,8462.78,0.007586303958462943
Mallya/lhr34,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0008307820000000001,0.308798034,371.69562412281437,bottle_conn,1.115534e6,8391.07,0.007522020843829053
Mallya/lhr34,rows,natural_order,balance_work,parts,1024,0.0008307820000000001,0.0016525300000000001,1.989125907879564,total_conn,35152.0,78088.0,2.221438324988621
Mallya/lhr34,rows,natural_order,split_conn__convex,parts,1024,0.0008307820000000001,33.366554161,40162.82750589204,total_conn,35152.0,47228.0,1.3435366408739189
Mallya/lhr34,rows,natural_order,balance_work,parts,1024,0.0008307820000000001,0.0016501530000000001,1.986264748152945,total_hypercut,35152.0,24469.0,0.6960912608101957
Mallya/lhr34,rows,natural_order,split_hypercut__convex,parts,1024,0.0008307820000000001,37.493187645,45129.99516720391,total_hypercut,35152.0,23583.0,0.670886436049158
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,2,0.0008307820000000001,2.1298000000000002e-5,0.0256360874453226,cache,35152.0,728574.0,20.7263882567137
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,2,0.0008307820000000001,0.00466056,5.609847107905564,cache,35152.0,713080.0,20.285616750113793
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,2,0.0008307820000000001,0.091542282,110.18809025713122,cache,35152.0,713080.0,20.285616750113793
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,4,0.0008307820000000001,9.283e-6,0.011173809735887393,cache,35152.0,414914.0,11.803425125170687
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,4,0.0008307820000000001,0.004971991,5.98471199424157,cache,35152.0,396674.0,11.284535730541648
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,4,0.0008307820000000001,0.10406109000000001,125.25679420112617,cache,35152.0,396674.0,11.284535730541648
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,8,0.0008307820000000001,6.586e-6,0.00792747074443115,cache,35152.0,251252.0,7.1475876194811105
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,8,0.0008307820000000001,0.005574962,6.710499264548341,cache,35152.0,238742.0,6.79170459717797
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,8,0.0008307820000000001,0.11286570300000001,135.85477658398955,cache,35152.0,238742.0,6.79170459717797
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,16,0.0008307820000000001,4.475e-6,0.005386491281708077,cache,35152.0,165045.0,4.6951809285389166
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,16,0.0008307820000000001,0.0067873890000000004,8.16987970370085,cache,35152.0,151502.0,4.30991124260355
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,16,0.0008307820000000001,0.12579631700000002,151.4191653165331,cache,35152.0,151502.0,4.30991124260355
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,32,0.0008307820000000001,3.2580000000000004e-6,0.003921606390124004,cache,35152.0,113366.0,3.225022758306782
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,32,0.0008307820000000001,0.009141435,11.003410040179011,cache,35152.0,102316.0,2.9106736458807463
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,32,0.0008307820000000001,0.144165585,173.52998139102678,cache,35152.0,102316.0,2.9106736458807463
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,64,0.0008307820000000001,2.819e-6,0.0033931885861754343,cache,35152.0,81473.0,2.3177344105598543
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,64,0.0008307820000000001,0.013897538000000001,16.728260843398147,cache,35152.0,75844.0,2.1576012744651796
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,64,0.0008307820000000001,0.154461531,185.92305923816357,cache,35152.0,75844.0,2.1576012744651796
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,128,0.0008307820000000001,2.5570000000000003e-6,0.0030778230630899564,cache,35152.0,61477.0,1.7488905325443787
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,128,0.0008307820000000001,0.022819305,27.467259762488837,cache,35152.0,58440.0,1.6624943104233045
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,128,0.0008307820000000001,0.18545124400000002,223.22491820959047,cache,35152.0,58440.0,1.6624943104233045
Mallya/lhr34,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0008307820000000001,0.12369223500000001,148.8865129480417,cache,35152.0,81333.0,2.3137517068730085
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,256,0.0008307820000000001,2.1010000000000003e-6,0.00252894261069691,cache,35152.0,49624.0,1.4116977696859354
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,256,0.0008307820000000001,0.040690674,48.97876217828504,cache,35152.0,47534.0,1.3522416932180246
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,256,0.0008307820000000001,0.178032128,214.29463806389643,cache,35152.0,47534.0,1.3522416932180246
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,512,0.0008307820000000001,2.048e-6,0.002465147294958244,cache,35152.0,43710.0,1.2434569868001821
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,512,0.0008307820000000001,0.076016839,91.50034425396794,cache,35152.0,41848.0,1.1904870277651343
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,512,0.0008307820000000001,0.15158794,182.4641602730921,cache,35152.0,41848.0,1.1904870277651343
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,1024,0.0008307820000000001,1.995e-6,0.0024013519792195786,cache,35152.0,40687.0,1.1574590350477925
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.0008307820000000001,0.146825583,176.73178162261578,cache,35152.0,39142.0,1.1135070550751025
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,1024,0.0008307820000000001,0.140594843,169.23193208326612,cache,35152.0,39142.0,1.1135070550751025
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,2048,0.0008307820000000001,1.979e-6,0.002382093015977717,cache,35152.0,38849.0,1.105171825216204
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.0008307820000000001,0.28629416,344.60804398747206,cache,35152.0,37642.0,1.0708352298588986
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,2048,0.0008307820000000001,0.135398012,162.9765835080683,cache,35152.0,37642.0,1.0708352298588986
Mallya/lhr34,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0008307820000000001,0.17908970600000002,215.567629053109,cache,35152.0,45746.0,1.3013768775603096
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,4096,0.0008307820000000001,1.9710000000000003e-6,0.0023724635343567867,cache,35152.0,37526.0,1.067535275375512
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.0008307820000000001,0.5525463820000001,665.0919037725902,cache,35152.0,36540.0,1.0394856622667275
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,4096,0.0008307820000000001,0.130460619,157.03351661446683,cache,35152.0,36540.0,1.0394856622667275
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,8192,0.0008307820000000001,2.0160000000000003e-6,0.0024266293684745218,cache,35152.0,36609.0,1.0414485662266728
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.0008307820000000001,1.035836511,1246.8210806204274,cache,35152.0,35950.0,1.0227014110150205
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,8192,0.0008307820000000001,0.125118308,150.6030559159924,cache,35152.0,35950.0,1.0227014110150205
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,16384,0.0008307820000000001,1.9660000000000003e-6,0.002366445108343705,cache,35152.0,35687.0,1.015219617660446
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.0008307820000000001,1.8187881940000001,2189.248435811079,cache,35152.0,35474.0,1.009160218479745
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,16384,0.0008307820000000001,0.09809762500000001,118.07865962430577,cache,35152.0,35474.0,1.009160218479745
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,32768,0.0008307820000000001,1.963e-6,0.002362834052735856,cache,35152.0,35498.0,1.0098429676832044
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.0008307820000000001,2.5511196700000003,3070.7449968824553,cache,35152.0,35216.0,1.001820664542558
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,32768,0.0008307820000000001,0.088715655,106.78572116391544,cache,35152.0,35216.0,1.001820664542558
Mallya/lhr34,rows,natural_order,chunk_equal,vertices,65536,0.0008307820000000001,1.955e-6,0.002353204571114925,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.0008307820000000001,2.563441719,3085.5768649296683,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,natural_order,chunk_conn__convex,vertices,65536,0.0008307820000000001,0.06566817200000001,79.04380691926403,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,2,0.0009560940000000001,8.620000000000001e-7,0.0009015849905971589,bottle_conn,1.115534e6,560967.0,0.502868581325177
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,2,0.0009560940000000001,0.0038418420000000003,4.018268078243352,bottle_conn,1.115534e6,560967.0,0.502868581325177
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,2,0.0009560940000000001,0.004509212,4.716285218817396,bottle_conn,1.115534e6,561210.0,0.5030864142195576
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.0009560940000000001,0.030817953000000002,32.233183138896386,bottle_conn,1.115534e6,560967.0,0.502868581325177
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.0009560940000000001,0.031494445,32.94074118235236,bottle_conn,1.115534e6,562022.0,0.5038143167308213
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0009560940000000001,0.063132276,66.03145297428914,bottle_conn,1.115534e6,562082.82,0.5038688377046329
Mallya/lhr34,cols,natural_order,balance_work,parts,2,0.0009560940000000001,4.6700000000000004e-7,0.0004884456967620338,total_conn,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,2,0.0009560940000000001,0.09183534,96.05262662457875,total_conn,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,cols,natural_order,balance_work,parts,2,0.0009560940000000001,4.66e-7,0.0004873997744991601,total_hypercut,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,2,0.0009560940000000001,0.132451823,138.5343104339113,total_hypercut,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,4,0.0009560940000000001,9.02e-7,0.0009434218811121081,bottle_conn,1.115534e6,836967.0,0.7502837206216932
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,4,0.0009560940000000001,0.003794945,3.969217461881363,bottle_conn,1.115534e6,833883.0,0.747519125369554
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,4,0.0009560940000000001,0.004487257000000001,4.693321995536004,bottle_conn,1.115534e6,819711.0,0.7348148958256763
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.0009560940000000001,0.03114857,32.57898281968091,bottle_conn,1.115534e6,706651.0,0.6334643318805164
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.0009560940000000001,0.031614108,33.06589937809462,bottle_conn,1.115534e6,644009.3,0.5773103285063477
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0009560940000000001,0.06370714400000001,66.63272021370284,bottle_conn,1.115534e6,643908.23,0.5772197261580553
Mallya/lhr34,cols,natural_order,balance_work,parts,4,0.0009560940000000001,1.475e-6,0.001542735337738758,total_conn,35152.0,13626.0,0.38763086026399635
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,4,0.0009560940000000001,0.162159672,169.6064110851025,total_conn,35152.0,6654.0,0.18929221665908055
Mallya/lhr34,cols,natural_order,balance_work,parts,4,0.0009560940000000001,1.4760000000000001e-6,0.0015437812600016317,total_hypercut,35152.0,13626.0,0.38763086026399635
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,4,0.0009560940000000001,0.271084628,283.5334475480444,total_hypercut,35152.0,6654.0,0.18929221665908055
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.0009560940000000001,0.055262304000000005,57.800074051296214,bottle_conn,1.115534e6,673304.0,0.6035710251771798
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.0009560940000000001,0.056162499000000005,58.74160804272383,bottle_conn,1.115534e6,640917.0,0.5745382928713961
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.0009560940000000001,0.044818394000000004,46.87655607084659,bottle_conn,1.115534e6,673304.0,0.6035710251771798
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.0009560940000000001,0.044662821000000005,46.71383880664454,bottle_conn,1.115534e6,640629.0,0.5742801205521302
Mallya/lhr34,cols,natural_order,metis__plaid,parts,8,0.0009560940000000001,0.092254154,96.49067351118195,bottle_conn,1.115534e6,168919.0,0.1514243402711168
Mallya/lhr34,cols,natural_order,kahypar__greedy_secconn,parts,8,0.0009560940000000001,6.182776621,6466.70371427914,bottle_conn,1.115534e6,181291.0,0.16251499281958237
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,8,0.0009560940000000001,9.970000000000002e-7,0.001042784496085113,bottle_conn,1.115534e6,752463.0,0.6745316592770817
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,8,0.0009560940000000001,0.003799366,3.973841484205528,bottle_conn,1.115534e6,898661.0,0.8055881757077776
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,8,0.0009560940000000001,0.004472273000000001,4.677649896349104,bottle_conn,1.115534e6,925829.84,0.8299431841611282
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.0009560940000000001,0.031496742,32.94314366579018,bottle_conn,1.115534e6,692692.0,0.6209510422810959
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.0009560940000000001,0.031733635,33.19091532840913,bottle_conn,1.115534e6,494829.92,0.4435812086408841
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0009560940000000001,0.06432017400000001,67.27390193851232,bottle_conn,1.115534e6,494834.7,0.4435854935842386
Mallya/lhr34,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.0009560940000000001,0.031325805000000005,32.764356851941336,bottle_conn,1.115534e6,675911.0,0.6059080225255349
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.0009560940000000001,0.031646889000000004,33.10018575579389,bottle_conn,1.115534e6,463068.8,0.41510953498503855
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0009560940000000001,0.063938889,66.8751074685125,bottle_conn,1.115534e6,490298.35,0.4395189658047177
Mallya/lhr34,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.0009560940000000001,0.020293268,21.225180787663135,bottle_conn,1.115534e6,675911.0,0.6059080225255349
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.0009560940000000001,0.01944659,20.339621417977728,bottle_conn,1.115534e6,463009.09,0.4150560090503741
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0009560940000000001,0.045616073,47.710866295573446,bottle_conn,1.115534e6,490294.62,0.4395156221146106
Mallya/lhr34,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.0009560940000000001,0.516836382,540.5706781969137,total_conn,35152.0,8605.0,0.24479403732362312
Mallya/lhr34,cols,natural_order,metis,parts,8,0.0009560940000000001,0.092054246,96.28158528345539,total_conn,35152.0,758.0,0.021563495675921713
Mallya/lhr34,cols,natural_order,kahypar,parts,8,0.0009560940000000001,6.149633319,6432.038396852192,total_conn,35152.0,511.0,0.0145368684569868
Mallya/lhr34,cols,natural_order,balance_work,parts,8,0.0009560940000000001,2.556e-6,0.0026733773039052645,total_conn,35152.0,24670.0,0.7018092853891671
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,8,0.0009560940000000001,0.265078152,277.25114057822765,total_conn,35152.0,16928.0,0.4815657715065999
Mallya/lhr34,cols,natural_order,split_conn__dynamic,parts,8,0.0009560940000000001,3.66396369,3832.2211937319967,total_conn,35152.0,16928.0,0.4815657715065999
Mallya/lhr34,cols,natural_order,split_conn__trans,parts,8,0.0009560940000000001,2.9498727770000004,3085.3376101094664,total_conn,35152.0,16928.0,0.4815657715065999
Mallya/lhr34,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.0009560940000000001,0.8362166790000001,874.617641152439,total_hypercut,35152.0,8605.0,0.24479403732362312
Mallya/lhr34,cols,natural_order,balance_work,parts,8,0.0009560940000000001,2.548e-6,0.0026650099258022746,total_hypercut,35152.0,20906.0,0.5947314519799727
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,8,0.0009560940000000001,0.450522252,471.2112532868107,total_hypercut,35152.0,16827.0,0.47869253527537553
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,16,0.0009560940000000001,1.168e-6,0.0012216372030365214,bottle_conn,1.115534e6,644950.0,0.5781536017727833
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,16,0.0009560940000000001,0.003850748,4.027583061916506,bottle_conn,1.115534e6,975635.0,0.8745901066215821
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,16,0.0009560940000000001,0.004515077,4.722419552889151,bottle_conn,1.115534e6,977169.02,0.8759652507229722
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.0009560940000000001,0.031965259,33.433176026625,bottle_conn,1.115534e6,494397.0,0.44319312544485423
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.0009560940000000001,0.031950258,33.41748614675963,bottle_conn,1.115534e6,278375.31,0.24954444239261198
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0009560940000000001,0.06617136,69.21009858863249,bottle_conn,1.115534e6,278073.23,0.24927364831551524
Mallya/lhr34,cols,natural_order,balance_work,parts,16,0.0009560940000000001,3.958e-6,0.00413976031645424,total_conn,35152.0,35801.0,1.0184626763768776
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,16,0.0009560940000000001,0.521298959,545.2381868310019,total_conn,35152.0,21404.0,0.6088984979517524
Mallya/lhr34,cols,natural_order,balance_work,parts,16,0.0009560940000000001,3.94e-6,0.004120933715722513,total_hypercut,35152.0,26163.0,0.7442819754210287
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,16,0.0009560940000000001,0.9374647800000001,980.5152840620274,total_hypercut,35152.0,21143.0,0.6014736003641329
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,32,0.0009560940000000001,1.514e-6,0.0015835263059908334,bottle_conn,1.115534e6,360049.0,0.3227593242339543
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,32,0.0009560940000000001,0.0038069640000000004,3.9817884015588425,bottle_conn,1.115534e6,545471.0,0.48897747625800736
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,32,0.0009560940000000001,0.0044512430000000006,4.655654151160869,bottle_conn,1.115534e6,549594.28,0.4926737150100311
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.0009560940000000001,0.033657368,35.20299050093401,bottle_conn,1.115534e6,273160.0,0.2448692733704217
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.0009560940000000001,0.033277763,34.80595318033582,bottle_conn,1.115534e6,164437.25,0.14740675766045677
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0009560940000000001,0.071616372,74.90515786104713,bottle_conn,1.115534e6,160921.2,0.14425485910783536
Mallya/lhr34,cols,natural_order,balance_work,parts,32,0.0009560940000000001,8.984e-6,0.009396565609657627,total_conn,35152.0,46801.0,1.3313893946290396
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,32,0.0009560940000000001,0.8953477750000001,936.464170886963,total_conn,35152.0,30900.0,0.8790395994538006
Mallya/lhr34,cols,natural_order,balance_work,parts,32,0.0009560940000000001,9.022000000000001e-6,0.00943631065564683,total_hypercut,35152.0,29765.0,0.846751251706873
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,32,0.0009560940000000001,1.587966283,1660.8892880825524,total_hypercut,35152.0,24516.0,0.6974283113336368
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,64,0.0009560940000000001,2.188e-6,0.0022884779111677304,bottle_conn,1.115534e6,195212.0,0.17499421801576645
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,64,0.0009560940000000001,0.0038793800000000004,4.057529908147107,bottle_conn,1.115534e6,308749.0,0.27677237986471054
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,64,0.0009560940000000001,0.004491699,4.697967982227689,bottle_conn,1.115534e6,276335.81,0.24771617001364368
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.0009560940000000001,0.034944231,36.548949161902485,bottle_conn,1.115534e6,146204.0,0.1310618950206807
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.0009560940000000001,0.034570337,36.157885103347574,bottle_conn,1.115534e6,91967.48,0.08244256114112165
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0009560940000000001,0.076027071,79.51840613998205,bottle_conn,1.115534e6,91869.33,0.0823545763732885
Mallya/lhr34,cols,natural_order,balance_work,parts,64,0.0009560940000000001,2.7536000000000002e-5,0.02880051543049114,total_conn,35152.0,49005.0,1.3940885298133818
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,64,0.0009560940000000001,1.597618581,1670.9848414486441,total_conn,35152.0,40104.0,1.1408739189804278
Mallya/lhr34,cols,natural_order,balance_work,parts,64,0.0009560940000000001,2.7998000000000002e-5,0.02928373151593881,total_hypercut,35152.0,30012.0,0.8537778789258079
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,64,0.0009560940000000001,2.9255051950000004,3059.851013603265,total_hypercut,35152.0,27523.0,0.7829710969503869
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.0009560940000000001,0.058670542000000006,61.36482605266846,bottle_conn,1.115534e6,85532.0,0.07667359309532475
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.0009560940000000001,0.059262537000000004,61.984006802678394,bottle_conn,1.115534e6,85532.0,0.07667359309532475
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.0009560940000000001,0.047013476000000005,49.17244120347999,bottle_conn,1.115534e6,85532.0,0.07667359309532475
Mallya/lhr34,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.0009560940000000001,0.047140473,49.30527019309817,bottle_conn,1.115534e6,85532.0,0.07667359309532475
Mallya/lhr34,cols,natural_order,metis__plaid,parts,128,0.0009560940000000001,0.212618671,222.38260150152598,bottle_conn,1.115534e6,25939.0,0.023252540935551944
Mallya/lhr34,cols,natural_order,kahypar__greedy_secconn,parts,128,0.0009560940000000001,25.017983436,26166.865847918718,bottle_conn,1.115534e6,17992.98,0.01612947700383852
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,128,0.0009560940000000001,3.542e-6,0.003704656655098766,bottle_conn,1.115534e6,101412.0,0.09090892792151561
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,128,0.0009560940000000001,0.003920909,4.10096601380199,bottle_conn,1.115534e6,156837.0,0.1405936529052454
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,128,0.0009560940000000001,0.004516634,4.724048053852445,bottle_conn,1.115534e6,139194.24,0.12477812419881419
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.0009560940000000001,0.03869562,40.47261043370212,bottle_conn,1.115534e6,78511.0,0.07037974638155359
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.0009560940000000001,0.037966388000000004,39.709890450102186,bottle_conn,1.115534e6,51423.72,0.04609785089472845
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0009560940000000001,0.086686623,90.66746888904228,bottle_conn,1.115534e6,51329.87,0.046013720783050986
Mallya/lhr34,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.0009560940000000001,0.034650297000000004,36.241517047486965,bottle_conn,1.115534e6,81044.0,0.072650407786764
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.0009560940000000001,0.033797076,35.34911420843557,bottle_conn,1.115534e6,53303.77,0.047783187244853136
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0009560940000000001,0.075802388,79.28340518819279,bottle_conn,1.115534e6,53849.81,0.048272674790728026
Mallya/lhr34,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.0009560940000000001,0.022661348,23.70200837992917,bottle_conn,1.115534e6,81044.0,0.072650407786764
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.0009560940000000001,0.02158206,22.5731570326767,bottle_conn,1.115534e6,53297.36,0.04777744111788614
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0009560940000000001,0.05803764,60.702859760651144,bottle_conn,1.115534e6,53849.69,0.048272567218928336
Mallya/lhr34,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.0009560940000000001,3.408109458,3564.6175564327355,total_conn,35152.0,43908.0,1.2490896677287209
Mallya/lhr34,cols,natural_order,metis,parts,128,0.0009560940000000001,0.21307588400000002,222.8608107571013,total_conn,35152.0,9171.0,0.2608955393718707
Mallya/lhr34,cols,natural_order,kahypar,parts,128,0.0009560940000000001,25.038152895000003,26187.961534116937,total_conn,35152.0,7531.0,0.21424101046882113
Mallya/lhr34,cols,natural_order,balance_work,parts,128,0.0009560940000000001,8.4355e-5,0.08822877248471384,total_conn,35152.0,56679.0,1.6123975876194812
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,128,0.0009560940000000001,3.058929381,3199.4023401464706,total_conn,35152.0,47360.0,1.347291761492945
Mallya/lhr34,cols,natural_order,split_conn__dynamic,parts,128,0.0009560940000000001,8.5915911,8986.136404997835,total_conn,35152.0,47360.0,1.347291761492945
Mallya/lhr34,cols,natural_order,split_conn__trans,parts,128,0.0009560940000000001,4.439955465000001,4643.848267011403,total_conn,35152.0,47360.0,1.347291761492945
Mallya/lhr34,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.0009560940000000001,5.15425101,5390.94587979843,total_hypercut,35152.0,32101.0,0.9132055075102412
Mallya/lhr34,cols,natural_order,balance_work,parts,128,0.0009560940000000001,8.450700000000001e-5,0.08838775266867066,total_hypercut,35152.0,31516.0,0.8965634956759218
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,128,0.0009560940000000001,5.23896796,5479.55322384619,total_hypercut,35152.0,29788.0,0.8474055530268548
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,256,0.0009560940000000001,6.666e-6,0.006972117804316311,bottle_conn,1.115534e6,56681.0,0.05081064315386174
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,256,0.0009560940000000001,0.004083889,4.2714304242051515,bottle_conn,1.115534e6,80669.0,0.07231424591271983
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,256,0.0009560940000000001,0.0046321470000000005,4.844865672203779,bottle_conn,1.115534e6,70724.62,0.06339978880069994
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.0009560940000000001,0.044356596000000005,46.393551261696025,bottle_conn,1.115534e6,42995.0,0.038542079398745356
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.0009560940000000001,0.043880469000000005,45.89555943244074,bottle_conn,1.115534e6,29705.89,0.02662930040680069
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0009560940000000001,0.106582967,111.47749802843653,bottle_conn,1.115534e6,29575.84,0.026512719468882166
Mallya/lhr34,cols,natural_order,balance_work,parts,256,0.0009560940000000001,0.000207605,0.21713869138390157,total_conn,35152.0,66720.0,1.89804278561675
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,256,0.0009560940000000001,6.344982214000001,6636.358155160476,total_conn,35152.0,53238.0,1.5145084205735093
Mallya/lhr34,cols,natural_order,balance_work,parts,256,0.0009560940000000001,0.000207428,0.2169535631433729,total_hypercut,35152.0,32548.0,0.9259217114246701
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,256,0.0009560940000000001,10.052670439,10514.311813482773,total_hypercut,35152.0,31060.0,0.8835912608101957
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,512,0.0009560940000000001,1.2085e-5,0.012639970546829077,bottle_conn,1.115534e6,37558.0,0.03366818044093681
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,512,0.0009560940000000001,0.004148918000000001,4.339445703037567,bottle_conn,1.115534e6,42590.0,0.03817902457477764
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,512,0.0009560940000000001,0.0047047140000000005,4.920765113053737,bottle_conn,1.115534e6,36292.21,0.03253348620481312
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.0009560940000000001,0.060704462,63.4921482615726,bottle_conn,1.115534e6,24498.0,0.021960782907558173
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.0009560940000000001,0.059552085000000005,62.28685150204896,bottle_conn,1.115534e6,17329.84,0.015535017310095434
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0009560940000000001,0.145715228,152.4068010049221,bottle_conn,1.115534e6,17284.08,0.015493996597145404
Mallya/lhr34,cols,natural_order,balance_work,parts,512,0.0009560940000000001,0.000293822,0.3073149711220863,total_conn,35152.0,84490.0,2.403561675011379
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,512,0.0009560940000000001,13.837362559,14472.805559913564,total_conn,35152.0,60678.0,1.7261606736458808
Mallya/lhr34,cols,natural_order,balance_work,parts,512,0.0009560940000000001,0.00029229,0.3057126182153637,total_hypercut,35152.0,33235.0,0.9454654073736914
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,512,0.0009560940000000001,19.31602193,20203.057366744273,total_hypercut,35152.0,31994.0,0.9101615839781521
Mallya/lhr34,cols,natural_order,split_equal__split_equal,parts,1024,0.0009560940000000001,2.2806e-5,0.02385330312709838,bottle_conn,1.115534e6,21454.0,0.019232044921983552
Mallya/lhr34,cols,natural_order,balance_work__split_equal,parts,1024,0.0009560940000000001,0.0044024500000000005,4.604620466188471,bottle_conn,1.115534e6,23813.0,0.021346727217637473
Mallya/lhr34,cols,natural_order,balance_work__map_local,parts,1024,0.0009560940000000001,0.004973361,5.201748991207976,bottle_conn,1.115534e6,19280.69,0.017283821022039667
Mallya/lhr34,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.0009560940000000001,0.15835106300000001,165.62290214142124,bottle_conn,1.115534e6,14001.0,0.012550939729313496
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.0009560940000000001,0.15674379100000002,163.94182057412766,bottle_conn,1.115534e6,10620.28,0.009520355273797123
Mallya/lhr34,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0009560940000000001,0.292010518,305.42030176949123,bottle_conn,1.115534e6,10600.6,0.009502713498647284
Mallya/lhr34,cols,natural_order,balance_work,parts,1024,0.0009560940000000001,0.0005707020000000001,0.5969099272665659,total_conn,35152.0,110571.0,3.1455109239872554
Mallya/lhr34,cols,natural_order,split_conn__convex,parts,1024,0.0009560940000000001,28.103187454,29393.749415852413,total_conn,35152.0,72760.0,2.0698680018206645
Mallya/lhr34,cols,natural_order,balance_work,parts,1024,0.0009560940000000001,0.000570097,0.5962771442975271,total_hypercut,35152.0,33991.0,0.9669720072826582
Mallya/lhr34,cols,natural_order,split_hypercut__convex,parts,1024,0.0009560940000000001,38.601417289000004,40374.08172104417,total_hypercut,35152.0,32282.0,0.9183545744196632
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,2,0.0009560940000000001,2.3325e-5,0.024396136781529847,cache,35152.0,446516.0,12.702435138825672
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,2,0.0009560940000000001,0.004121691,4.310968377586304,cache,35152.0,436664.0,12.422166590805643
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,2,0.0009560940000000001,0.087963066,92.00252904003163,cache,35152.0,436664.0,12.422166590805643
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,4,0.0009560940000000001,9.558e-6,0.009996924988547151,cache,35152.0,286994.0,8.164371870732818
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,4,0.0009560940000000001,0.004431413,4.634913512688083,cache,35152.0,284874.0,8.104062357760583
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,4,0.0009560940000000001,0.092930806,97.19839890219998,cache,35152.0,284874.0,8.104062357760583
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,8,0.0009560940000000001,5.99e-6,0.006265074354613667,cache,35152.0,205720.0,5.852298588984979
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,8,0.0009560940000000001,0.005034371,5.2655607084659035,cache,35152.0,197866.0,5.628868912152936
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,8,0.0009560940000000001,0.096554101,100.98808380765907,cache,35152.0,197866.0,5.628868912152936
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,16,0.0009560940000000001,4.432e-6,0.00463552746905639,cache,35152.0,163212.0,4.643035958124716
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,16,0.0009560940000000001,0.006233677,6.51994155386395,cache,35152.0,150558.0,4.283056440600819
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,16,0.0009560940000000001,0.10402754800000001,108.804728405366,cache,35152.0,150558.0,4.283056440600819
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,32,0.0009560940000000001,3.266e-6,0.0034159821105456158,cache,35152.0,137829.0,3.920943331816113
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,32,0.0009560940000000001,0.008541817,8.934076565693331,cache,35152.0,119886.0,3.410502958579882
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,32,0.0009560940000000001,0.118868757,124.32747930642802,cache,35152.0,119886.0,3.410502958579882
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,64,0.0009560940000000001,2.7720000000000003e-6,0.0028992965126859913,cache,35152.0,112382.0,3.197030040964952
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,64,0.0009560940000000001,0.013696438,14.3254094262698,cache,35152.0,106080.0,3.0177514792899407
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,64,0.0009560940000000001,0.12434046100000001,130.0504563358833,cache,35152.0,106080.0,3.0177514792899407
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,128,0.0009560940000000001,2.544e-6,0.0026608262367507794,cache,35152.0,98674.0,2.8070664542558035
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,128,0.0009560940000000001,0.022250038,23.27181009398657,cache,35152.0,91374.0,2.599396904870278
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,128,0.0009560940000000001,0.11457080500000001,119.83215562486534,cache,35152.0,91374.0,2.599396904870278
Mallya/lhr34,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.0009560940000000001,0.12999564500000002,135.96533918213063,cache,35152.0,82888.0,2.3579881656804735
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,256,0.0009560940000000001,2.075e-6,0.002170288695462998,cache,35152.0,90178.0,2.5653732362312245
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,256,0.0009560940000000001,0.040162438,42.006788035486046,cache,35152.0,84490.0,2.403561675011379
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,256,0.0009560940000000001,0.109939929,114.98861931985766,cache,35152.0,84490.0,2.403561675011379
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,512,0.0009560940000000001,2.053e-6,0.002147278405679776,cache,35152.0,83682.0,2.380575785161584
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,512,0.0009560940000000001,0.07538270500000001,78.84444939514316,cache,35152.0,77338.0,2.200102412380519
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,512,0.0009560940000000001,0.11293312900000001,118.11927383709133,cache,35152.0,77338.0,2.200102412380519
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,1024,0.0009560940000000001,1.991e-6,0.0020824312253816045,cache,35152.0,77384.0,2.2014110150204824
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.0009560940000000001,0.14660256400000002,153.33488548197144,cache,35152.0,67848.0,1.9301319981793355
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,1024,0.0009560940000000001,0.119123028,124.5934270061312,cache,35152.0,67848.0,1.9301319981793355
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,2048,0.0009560940000000001,1.961e-6,0.0020510535574953925,cache,35152.0,69616.0,1.980427856167501
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.0009560940000000001,0.286249244,299.39445703037563,cache,35152.0,59482.0,1.6921370050068274
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,2048,0.0009560940000000001,0.12395037800000001,129.6424598418147,cache,35152.0,59482.0,1.6921370050068274
Mallya/lhr34,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.0009560940000000001,0.200068989,209.2566097057402,cache,35152.0,48846.0,1.3895653163404642
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,4096,0.0009560940000000001,1.9540000000000003e-6,0.0020437321016552766,cache,35152.0,61565.0,1.751393946290396
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.0009560940000000001,0.552534417,577.9080477442594,cache,35152.0,56212.0,1.599112426035503
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,4096,0.0009560940000000001,0.110583708,115.66196210832825,cache,35152.0,56212.0,1.599112426035503
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,8192,0.0009560940000000001,1.9490000000000003e-6,0.002038502490340908,cache,35152.0,55672.0,1.5837505689576696
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.0009560940000000001,1.035683245,1083.2441632308119,cache,35152.0,51888.0,1.4761037778789259
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,8192,0.0009560940000000001,0.11486828800000001,120.1432997173918,cache,35152.0,51888.0,1.4761037778789259
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,16384,0.0009560940000000001,1.967e-6,0.0020573290910726348,cache,35152.0,42351.0,1.2047963131543014
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.0009560940000000001,1.8165008800000002,1899.9187109217294,cache,35152.0,36866.0,1.0487596722803822
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,16384,0.0009560940000000001,0.102615891,107.32824492152444,cache,35152.0,36866.0,1.0487596722803822
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,32768,0.0009560940000000001,1.945e-6,0.0020343188012894127,cache,35152.0,39914.0,1.1354688211197086
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.0009560940000000001,2.55876605,2676.2703771804863,cache,35152.0,35216.0,1.001820664542558
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,32768,0.0009560940000000001,0.09260025100000001,96.85266406859576,cache,35152.0,35216.0,1.001820664542558
Mallya/lhr34,cols,natural_order,chunk_equal,vertices,65536,0.0009560940000000001,1.9590000000000002e-6,0.0020489617129696453,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.0009560940000000001,2.5625032720000003,2680.179220871588,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,natural_order,chunk_conn__convex,vertices,65536,0.0009560940000000001,0.065728665,68.74707403246961,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,2,0.0008689020000000001,8.650000000000001e-7,0.0009955092749239845,bottle_conn,1.115534e6,684443.0,0.613556377483788
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,2,0.0008689020000000001,0.006338263,7.294566015500021,bottle_conn,1.115534e6,704282.0,0.6313406852682213
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,2,0.0008689020000000001,0.007311383,8.414508195400632,bottle_conn,1.115534e6,669043.0,0.5997513298563737
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.0008689020000000001,0.032153145,37.004339960087556,bottle_conn,1.115534e6,671893.0,0.6023061600991095
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.0008689020000000001,0.031108028000000003,35.80153803305782,bottle_conn,1.115534e6,656539.04,0.5885423841855112
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0008689020000000001,0.06604159200000001,76.00580042398337,bottle_conn,1.115534e6,656398.77,0.5884166417159854
Mallya/lhr34,rows,rcm_order,balance_work,parts,2,0.0008689020000000001,5.74e-7,0.0006606038425507134,total_conn,35152.0,2060.0,0.05860263996358671
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,2,0.0008689020000000001,0.126525106,145.6149324089483,total_conn,35152.0,1121.0,0.03189007737824306
Mallya/lhr34,rows,rcm_order,balance_work,parts,2,0.0008689020000000001,5.730000000000001e-7,0.0006594529647762349,total_hypercut,35152.0,2060.0,0.05860263996358671
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,2,0.0008689020000000001,0.222212447,255.73936646480269,total_hypercut,35152.0,1121.0,0.03189007737824306
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,4,0.0008689020000000001,9.090000000000001e-7,0.0010461478970010428,bottle_conn,1.115534e6,492259.0,0.44127655454697035
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,4,0.0008689020000000001,0.006335454000000001,7.291333199831512,bottle_conn,1.115534e6,483907.0,0.43378955728825835
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,4,0.0008689020000000001,0.007297260000000001,8.39825434859167,bottle_conn,1.115534e6,460879.0,0.41314652892695336
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.0008689020000000001,0.032469426,37.368340733477424,bottle_conn,1.115534e6,417987.0,0.37469678198961215
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.0008689020000000001,0.03286685,37.8257271821218,bottle_conn,1.115534e6,401386.92,0.3598159446507233
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0008689020000000001,0.06652627300000001,76.56360901459544,bottle_conn,1.115534e6,401125.14,0.3595812767696906
Mallya/lhr34,rows,rcm_order,balance_work,parts,4,0.0008689020000000001,1.4930000000000001e-6,0.001718260517296542,total_conn,35152.0,4964.0,0.14121529358215748
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,4,0.0008689020000000001,0.188025343,216.39418829741444,total_conn,35152.0,2704.0,0.07692307692307693
Mallya/lhr34,rows,rcm_order,balance_work,parts,4,0.0008689020000000001,1.494e-6,0.0017194113950710205,total_hypercut,35152.0,4964.0,0.14121529358215748
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,4,0.0008689020000000001,0.330416244,380.26871154629634,total_hypercut,35152.0,2704.0,0.07692307692307693
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,8,0.0008689020000000001,1.0000000000000002e-6,0.001150877774478595,bottle_conn,1.115534e6,368877.0,0.33067302296478635
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,8,0.0008689020000000001,0.006344598000000001,7.301856826201344,bottle_conn,1.115534e6,384837.0,0.34498007232410666
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,8,0.0008689020000000001,0.0073129350000000004,8.416294357706622,bottle_conn,1.115534e6,359418.0,0.32219367585389597
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.0008689020000000001,0.032689381,37.621482054362865,bottle_conn,1.115534e6,298950.0,0.26798824598802007
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.0008689020000000001,0.032967575,37.94164934595616,bottle_conn,1.115534e6,280743.17,0.25166706707280995
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0008689020000000001,0.06741366700000001,77.5848910464011,bottle_conn,1.115534e6,280412.65,0.25137077847918576
Mallya/lhr34,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.0008689020000000001,0.032486294,37.387753739777324,bottle_conn,1.115534e6,319789.0,0.2866689854365712
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.0008689020000000001,0.032791038,37.738476836283034,bottle_conn,1.115534e6,293332.34,0.26295239768577205
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0008689020000000001,0.06698193200000001,77.08801683043657,bottle_conn,1.115534e6,297321.9,0.2665287655956699
Mallya/lhr34,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.0008689020000000001,0.021654307,24.921460648036255,bottle_conn,1.115534e6,319789.0,0.2866689854365712
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.0008689020000000001,0.021525648,24.773389864449616,bottle_conn,1.115534e6,293379.2,0.2629944044735526
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0008689020000000001,0.048568853,55.89681344961802,bottle_conn,1.115534e6,297316.9,0.2665242834373493
Mallya/lhr34,rows,rcm_order,balance_work,parts,8,0.0008689020000000001,2.402e-6,0.0027644084142975844,total_conn,35152.0,10142.0,0.2885184342284934
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,8,0.0008689020000000001,0.42303104,486.85702185056545,total_conn,35152.0,6383.0,0.1815828402366864
Mallya/lhr34,rows,rcm_order,split_conn__dynamic,parts,8,0.0008689020000000001,3.509497345,4039.0024939521372,total_conn,35152.0,6383.0,0.1815828402366864
Mallya/lhr34,rows,rcm_order,split_conn__trans,parts,8,0.0008689020000000001,2.818244376,3243.454815387696,total_conn,35152.0,6383.0,0.1815828402366864
Mallya/lhr34,rows,rcm_order,balance_work,parts,8,0.0008689020000000001,2.419e-6,0.0027839733364637205,total_hypercut,35152.0,10142.0,0.2885184342284934
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,8,0.0008689020000000001,0.798025929,918.4303051437331,total_hypercut,35152.0,6378.0,0.18144060081929905
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,16,0.0008689020000000001,1.167e-6,0.00134307436281652,bottle_conn,1.115534e6,305044.0,0.27345110054915406
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,16,0.0008689020000000001,0.0063430430000000005,7.3000672112620295,bottle_conn,1.115534e6,324827.0,0.2911852081603967
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,16,0.0008689020000000001,0.007322907,8.427770910873722,bottle_conn,1.115534e6,297601.0,0.26677895967312515
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.0008689020000000001,0.033592055,38.66034949856255,bottle_conn,1.115534e6,250511.0,0.22456599260981736
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.0008689020000000001,0.033588996,38.65682896345042,bottle_conn,1.115534e6,218530.84,0.19589796456226344
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0008689020000000001,0.06973765500000001,80.25951718375606,bottle_conn,1.115534e6,218371.28,0.19575492992593682
Mallya/lhr34,rows,rcm_order,balance_work,parts,16,0.0008689020000000001,4.293e-6,0.004940718285836607,total_conn,35152.0,20802.0,0.5917728720983159
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,16,0.0008689020000000001,0.733719517,844.4214848164695,total_conn,35152.0,13322.0,0.3789827036868457
Mallya/lhr34,rows,rcm_order,balance_work,parts,16,0.0008689020000000001,4.31e-6,0.004960283208002744,total_hypercut,35152.0,19232.0,0.5471096950386891
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,16,0.0008689020000000001,1.3684469490000002,1574.9151791571433,total_hypercut,35152.0,13288.0,0.37801547564861177
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,32,0.0008689020000000001,1.5190000000000002e-6,0.0017481833394329856,bottle_conn,1.115534e6,271211.0,0.24312212805705607
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,32,0.0008689020000000001,0.006362372000000001,7.322312527764926,bottle_conn,1.115534e6,300681.0,0.269539969198608
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,32,0.0008689020000000001,0.00731223,8.415482988875615,bottle_conn,1.115534e6,273366.0,0.24505393829322997
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.0008689020000000001,0.034292206,39.46613772324151,bottle_conn,1.115534e6,191752.0,0.1718925644579188
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.0008689020000000001,0.034091309,39.23492983098209,bottle_conn,1.115534e6,152345.38,0.13656722251406053
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0008689020000000001,0.073462727,84.54661975688857,bottle_conn,1.115534e6,152311.55,0.1365368962308634
Mallya/lhr34,rows,rcm_order,balance_work,parts,32,0.0008689020000000001,7.2850000000000006e-6,0.008384144587076564,total_conn,35152.0,34636.0,0.9853208921256259
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,32,0.0008689020000000001,1.176756665,1354.3030917180533,total_conn,35152.0,24444.0,0.695380063723259
Mallya/lhr34,rows,rcm_order,balance_work,parts,32,0.0008689020000000001,7.232e-6,0.008323148065029198,total_hypercut,35152.0,23548.0,0.6698907601274465
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,32,0.0008689020000000001,1.7336530920000002,1995.2228122388947,total_hypercut,35152.0,20501.0,0.5832100591715976
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,64,0.0008689020000000001,2.19e-6,0.0025204223261081227,bottle_conn,1.115534e6,253274.0,0.2270428332977749
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,64,0.0008689020000000001,0.006398084,7.363412674847106,bottle_conn,1.115534e6,267143.0,0.23947544404742482
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,64,0.0008689020000000001,0.007353161,8.462589567062798,bottle_conn,1.115534e6,253628.0,0.2273601701068726
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.0008689020000000001,0.037014015000000004,42.59860720771733,bottle_conn,1.115534e6,121796.0,0.10918179096289311
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.0008689020000000001,0.036317162,41.79661457793859,bottle_conn,1.115534e6,93889.22,0.08416526972732341
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0008689020000000001,0.080872127,93.07393353911027,bottle_conn,1.115534e6,93829.81,0.08411201272215818
Mallya/lhr34,rows,rcm_order,balance_work,parts,64,0.0008689020000000001,2.8193000000000003e-5,0.03244669709587503,total_conn,35152.0,46665.0,1.3275204824761038
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,64,0.0008689020000000001,1.911362682,2199.744829681598,total_conn,35152.0,34801.0,0.9900147928994083
Mallya/lhr34,rows,rcm_order,balance_work,parts,64,0.0008689020000000001,2.8177e-5,0.03242828305148337,total_hypercut,35152.0,25760.0,0.7328174783796085
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,64,0.0008689020000000001,2.934751544,3377.5403256063396,total_hypercut,35152.0,23332.0,0.6637460172963131
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,128,0.0008689020000000001,3.541e-6,0.0040752581994287045,bottle_conn,1.115534e6,225172.0,0.2018513106727361
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,128,0.0008689020000000001,0.006456171,7.430263712133244,bottle_conn,1.115534e6,244632.0,0.21929587085646873
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,128,0.0008689020000000001,0.007409761000000001,8.527729249098288,bottle_conn,1.115534e6,224391.0,0.2011511975430601
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.0008689020000000001,0.044335785,51.02506957056146,bottle_conn,1.115534e6,71995.0,0.06453859765816192
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.0008689020000000001,0.042950875,49.43120743190831,bottle_conn,1.115534e6,51692.0,0.04633834558157797
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0008689020000000001,0.10074371400000001,115.94370136102806,bottle_conn,1.115534e6,51636.41,0.04628851294536966
Mallya/lhr34,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.0008689020000000001,0.036655444,42.18593581324476,bottle_conn,1.115534e6,76931.0,0.06896338435224744
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.0008689020000000001,0.034550670000000006,39.763598196344354,bottle_conn,1.115534e6,53205.74,0.04769531004881967
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0008689020000000001,0.079991664,92.06062824115953,bottle_conn,1.115534e6,53848.97,0.04827192178813017
Mallya/lhr34,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.0008689020000000001,0.024168141,27.81457632736488,bottle_conn,1.115534e6,76931.0,0.06896338435224744
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.0008689020000000001,0.023907759,27.514908470690596,bottle_conn,1.115534e6,53186.64,0.047678188204035014
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0008689020000000001,0.060690387000000005,69.84721752280464,bottle_conn,1.115534e6,53848.83,0.04827179628769719
Mallya/lhr34,rows,rcm_order,balance_work,parts,128,0.0008689020000000001,9.523700000000001e-5,0.10960614660801794,total_conn,35152.0,57656.0,1.6401911697769687
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,128,0.0008689020000000001,3.390452874,3901.9968581036755,total_conn,35152.0,42059.0,1.1964895311788804
Mallya/lhr34,rows,rcm_order,split_conn__dynamic,parts,128,0.0008689020000000001,5.508386839,6339.479986235501,total_conn,35152.0,42059.0,1.1964895311788804
Mallya/lhr34,rows,rcm_order,split_conn__trans,parts,128,0.0008689020000000001,2.728289521,3139.9277720617515,total_conn,35152.0,42059.0,1.1964895311788804
Mallya/lhr34,rows,rcm_order,balance_work,parts,128,0.0008689020000000001,9.5042e-5,0.1093817254419946,total_hypercut,35152.0,27680.0,0.7874374146563495
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,128,0.0008689020000000001,5.706936692,6567.986599179194,total_hypercut,35152.0,25159.0,0.7157203004096495
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,256,0.0008689020000000001,6.6820000000000006e-6,0.0076901652890659705,bottle_conn,1.115534e6,157722.0,0.14138699492798965
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,256,0.0008689020000000001,0.006635043,7.636123521409779,bottle_conn,1.115534e6,174974.0,0.15685223399735015
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,256,0.0008689020000000001,0.007584665000000001,8.729022375365691,bottle_conn,1.115534e6,159984.0,0.14341472335222413
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.0008689020000000001,0.05337776,61.43127763545256,bottle_conn,1.115534e6,38472.0,0.03448751898194049
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.0008689020000000001,0.049126499000000004,56.538595837044916,bottle_conn,1.115534e6,28170.02,0.025252497906832063
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0008689020000000001,0.12298112300000001,141.53624114111832,bottle_conn,1.115534e6,28137.31,0.025223175627098773
Mallya/lhr34,rows,rcm_order,balance_work,parts,256,0.0008689020000000001,0.000260542,0.29985199711820204,total_conn,35152.0,69496.0,1.9770141101502048
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,256,0.0008689020000000001,6.634962565,7636.030950555989,total_conn,35152.0,48173.0,1.3704198907601275
Mallya/lhr34,rows,rcm_order,balance_work,parts,256,0.0008689020000000001,0.000260562,0.2998750146736916,total_hypercut,35152.0,29643.0,0.8432806099226218
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,256,0.0008689020000000001,11.645554006000001,13402.609276995565,total_hypercut,35152.0,26270.0,0.7473258989531179
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,512,0.0008689020000000001,1.2049000000000001e-5,0.013866926304692589,bottle_conn,1.115534e6,88715.0,0.07952693508221174
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,512,0.0008689020000000001,0.006778667,7.801417190891493,bottle_conn,1.115534e6,115703.0,0.10371983283342327
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,512,0.0008689020000000001,0.007737358000000001,8.904753355384152,bottle_conn,1.115534e6,108147.0,0.09694639517934908
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.0008689020000000001,0.06686215400000001,76.95016699236508,bottle_conn,1.115534e6,21055.0,0.018874368688000544
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.0008689020000000001,0.061216643,70.45287385689065,bottle_conn,1.115534e6,15885.45,0.014240220378760307
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0008689020000000001,0.18396473100000002,211.72092019583337,bottle_conn,1.115534e6,15849.11,0.014207644052086266
Mallya/lhr34,rows,rcm_order,balance_work,parts,512,0.0008689020000000001,0.00041406,0.47653245130060695,total_conn,35152.0,89007.0,2.532060764679108
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,512,0.0008689020000000001,14.547976687,16742.94303270104,total_conn,35152.0,52240.0,1.486117432862995
Mallya/lhr34,rows,rcm_order,balance_work,parts,512,0.0008689020000000001,0.000413593,0.47599499137992546,total_hypercut,35152.0,32442.0,0.9229062357760582
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,512,0.0008689020000000001,25.623640530000003,29489.678387205924,total_hypercut,35152.0,26971.0,0.7672678652708238
Mallya/lhr34,rows,rcm_order,split_equal__split_equal,parts,1024,0.0008689020000000001,2.284e-5,0.026286048369091104,bottle_conn,1.115534e6,52913.0,0.04743288864346582
Mallya/lhr34,rows,rcm_order,balance_work__split_equal,parts,1024,0.0008689020000000001,0.007392790000000001,8.50819770238761,bottle_conn,1.115534e6,62800.0,0.05629590850659864
Mallya/lhr34,rows,rcm_order,balance_work__map_local,parts,1024,0.0008689020000000001,0.008336907000000001,9.594760974195019,bottle_conn,1.115534e6,56497.0,0.05064569972766406
Mallya/lhr34,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.0008689020000000001,0.12119051800000001,139.4754736437481,bottle_conn,1.115534e6,13981.0,0.012533011096031138
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.0008689020000000001,0.11253022500000001,129.50853490957553,bottle_conn,1.115534e6,10744.77,0.00963195205166315
Mallya/lhr34,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0008689020000000001,0.280173561,322.4455243514228,bottle_conn,1.115534e6,10710.86,0.009601554053932915
Mallya/lhr34,rows,rcm_order,balance_work,parts,1024,0.0008689020000000001,0.00099653,1.146884228601154,total_conn,35152.0,116211.0,3.305956986800182
Mallya/lhr34,rows,rcm_order,split_conn__convex,parts,1024,0.0008689020000000001,25.829388235000003,29726.4688480404,total_conn,35152.0,84314.0,2.398554847519345
Mallya/lhr34,rows,rcm_order,balance_work,parts,1024,0.0008689020000000001,0.000999474,1.150272412769219,total_hypercut,35152.0,34074.0,0.9693331816112881
Mallya/lhr34,rows,rcm_order,split_hypercut__convex,parts,1024,0.0008689020000000001,41.673226281000005,47960.78991762017,total_hypercut,35152.0,31786.0,0.9042444242148384
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,2,0.0008689020000000001,2.3307000000000002e-5,0.02682350828977261,cache,35152.0,454172.0,12.920232134729176
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.0008689020000000001,0.0046930240000000005,5.401097016694633,cache,35152.0,445235.0,12.665993400091033
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,2,0.0008689020000000001,0.091410818,105.20267878310787,cache,35152.0,445235.0,12.665993400091033
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,4,0.0008689020000000001,1.1704e-5,0.013469873472497474,cache,35152.0,297297.0,8.457470414201184
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.0008689020000000001,0.005008553000000001,5.76423232999809,cache,35152.0,287326.0,8.173816568047338
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,4,0.0008689020000000001,0.094979064,109.30929379838003,cache,35152.0,287326.0,8.173816568047338
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,8,0.0008689020000000001,6.103000000000001e-6,0.007023807057642864,cache,35152.0,216721.0,6.165253755120619
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.0008689020000000001,0.005611326000000001,6.457950378753876,cache,35152.0,202147.0,5.750654301319982
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,8,0.0008689020000000001,0.09623511500000001,110.75485497789164,cache,35152.0,202147.0,5.750654301319982
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,16,0.0008689020000000001,4.459e-6,0.005131763996400054,cache,35152.0,173063.0,4.923276058261266
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.0008689020000000001,0.006822318000000001,7.8516541566252585,cache,35152.0,157995.0,4.494623350022758
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,16,0.0008689020000000001,0.09797179900000001,112.75356599478422,cache,35152.0,157995.0,4.494623350022758
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,32,0.0008689020000000001,3.289e-6,0.0037852370002600983,cache,35152.0,144454.0,4.1094105598543464
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.0008689020000000001,0.009151968,10.532796563939316,cache,35152.0,132025.0,3.7558318161128814
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,32,0.0008689020000000001,0.11155875900000001,128.39049628151392,cache,35152.0,132025.0,3.7558318161128814
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,64,0.0008689020000000001,2.791e-6,0.003212099868569758,cache,35152.0,120488.0,3.427628584433318
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.0008689020000000001,0.013932626,16.034749603522606,cache,35152.0,108786.0,3.094731451979973
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,64,0.0008689020000000001,0.111243301,128.02744268053243,cache,35152.0,108786.0,3.094731451979973
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,128,0.0008689020000000001,2.593e-6,0.0029842260692229962,cache,35152.0,103052.0,2.931611288120164
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.0008689020000000001,0.022869446,26.319937116038403,cache,35152.0,86389.0,2.457584205735093
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,128,0.0008689020000000001,0.11206060200000001,128.96805623649158,cache,35152.0,86389.0,2.457584205735093
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,256,0.0008689020000000001,2.091e-6,0.0024064854264347416,cache,35152.0,92193.0,2.622695721438325
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.0008689020000000001,0.040743334,46.89059755875806,cache,35152.0,82032.0,2.33363677742376
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,256,0.0008689020000000001,0.111153131,127.9236680316077,cache,35152.0,82032.0,2.33363677742376
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,512,0.0008689020000000001,2.0380000000000002e-6,0.0023454889043873764,cache,35152.0,83129.0,2.3648441055985434
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.0008689020000000001,0.076076448,87.55469316447655,cache,35152.0,76385.0,2.1729915794264905
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,512,0.0008689020000000001,0.115060279,132.4203178264062,cache,35152.0,76385.0,2.1729915794264905
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,1024,0.0008689020000000001,1.973e-6,0.0022706818490462674,cache,35152.0,71452.0,2.0326581702321347
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.0008689020000000001,0.14683172,168.98536313646417,cache,35152.0,67583.0,1.922593309057806
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,1024,0.0008689020000000001,0.13287152200000002,152.91888153094365,cache,35152.0,67583.0,1.922593309057806
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,2048,0.0008689020000000001,1.975e-6,0.0022729836045952247,cache,35152.0,57849.0,1.64568161128812
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.0008689020000000001,0.286565676,329.802067436834,cache,35152.0,55641.0,1.582868684569868
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,2048,0.0008689020000000001,0.15426215000000001,177.53687987828317,cache,35152.0,55641.0,1.582868684569868
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,4096,0.0008689020000000001,1.969e-6,0.0022660783379483533,cache,35152.0,46647.0,1.3270084205735093
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.0008689020000000001,0.552684394,636.0721853557708,cache,35152.0,45822.0,1.3035389167045972
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,4096,0.0008689020000000001,0.16706773500000002,192.27454304397966,cache,35152.0,45822.0,1.3035389167045972
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,8192,0.0008689020000000001,1.951e-6,0.0022453625380077385,cache,35152.0,40604.0,1.1550978607191624
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.0008689020000000001,1.035603612,1191.8531802205541,cache,35152.0,40051.0,1.139366181156122
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,8192,0.0008689020000000001,0.170470657,196.19089034206388,cache,35152.0,40051.0,1.139366181156122
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,16384,0.0008689020000000001,1.958e-6,0.0022534186824290886,cache,35152.0,37791.0,1.0750739644970415
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.0008689020000000001,1.8167244640000002,2090.827807969138,cache,35152.0,37397.0,1.0638654984069185
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,16384,0.0008689020000000001,0.147093666,169.28683096597774,cache,35152.0,37397.0,1.0638654984069185
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,32768,0.0008689020000000001,1.946e-6,0.0022396081491353453,cache,35152.0,35663.0,1.0145368684569869
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.0008689020000000001,2.5483168490000003,2932.8012238434258,cache,35152.0,35553.0,1.0114076012744653
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,32768,0.0008689020000000001,0.087330142,100.50631946985965,cache,35152.0,35553.0,1.0114076012744653
Mallya/lhr34,rows,rcm_order,chunk_equal,vertices,65536,0.0008689020000000001,1.9490000000000003e-6,0.0022430607824587816,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.0008689020000000001,2.560279947,2946.569287445535,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,rcm_order,chunk_conn__convex,vertices,65536,0.0008689020000000001,0.06579531400000001,75.72236454744034,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,2,0.000971113,8.620000000000001e-7,0.0008876412940615562,bottle_conn,1.115534e6,732179.0,0.656348439402116
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,2,0.000971113,0.004692223000000001,4.831799182999301,bottle_conn,1.115534e6,729488.0,0.6539361417939749
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,2,0.000971113,0.005579225,5.745186193573765,bottle_conn,1.115534e6,696825.58,0.62465651427926
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.000971113,0.030335434,31.23780033837463,bottle_conn,1.115534e6,695328.0,0.6233140361477104
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.000971113,0.029594646000000002,30.474976650503084,bottle_conn,1.115534e6,694265.8,0.6223618464340845
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000971113,0.062538381,64.3986652428708,bottle_conn,1.115534e6,694269.22,0.6223649122303757
Mallya/lhr34,cols,rcm_order,balance_work,parts,2,0.000971113,5.02e-7,0.0005169326329685629,total_conn,35152.0,2650.0,0.07538689121529359
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,2,0.000971113,0.14939116400000002,153.83499551545498,total_conn,35152.0,1467.0,0.04173304506144743
Mallya/lhr34,cols,rcm_order,balance_work,parts,2,0.000971113,5.02e-7,0.0005169326329685629,total_hypercut,35152.0,2650.0,0.07538689121529359
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,2,0.000971113,0.23396302300000002,240.92255278222,total_hypercut,35152.0,1467.0,0.04173304506144743
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,4,0.000971113,9.070000000000001e-7,0.0009339798766981803,bottle_conn,1.115534e6,546006.0,0.4894570671983104
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,4,0.000971113,0.00468952,4.829015778802261,bottle_conn,1.115534e6,506774.0,0.45428826015164037
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,4,0.000971113,0.005579578,5.745549694010893,bottle_conn,1.115534e6,510052.13,0.4572268796827349
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.000971113,0.030464057000000003,31.370249394251754,bottle_conn,1.115534e6,448926.0,0.4024314812457532
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.000971113,0.029820184000000003,30.707223567185284,bottle_conn,1.115534e6,446380.72,0.40014981165970737
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000971113,0.06314776200000001,65.02617306121945,bottle_conn,1.115534e6,445950.25,0.39976392472125455
Mallya/lhr34,cols,rcm_order,balance_work,parts,4,0.000971113,1.6900000000000001e-6,0.0017402712145754408,total_conn,35152.0,6432.0,0.18297678652708238
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,4,0.000971113,0.220023144,226.5680142269746,total_conn,35152.0,3704.0,0.10537096040054619
Mallya/lhr34,cols,rcm_order,balance_work,parts,4,0.000971113,1.689e-6,0.001739241468294627,total_hypercut,35152.0,6432.0,0.18297678652708238
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,4,0.000971113,0.35461890700000004,365.16750058952977,total_hypercut,35152.0,3704.0,0.10537096040054619
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,8,0.000971113,1.001e-6,0.001030776027094684,bottle_conn,1.115534e6,403660.0,0.3618536055377963
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,8,0.000971113,0.004686503000000001,4.825909034273046,bottle_conn,1.115534e6,374624.0,0.33582481573847145
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,8,0.000971113,0.005575625000000001,5.741479106962836,bottle_conn,1.115534e6,381144.0,0.3416695501885196
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.000971113,0.030681424000000002,31.59408225407342,bottle_conn,1.115534e6,322623.0,0.28920947277268105
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.000971113,0.030095918000000003,30.991159628179215,bottle_conn,1.115534e6,318202.81,0.28524707449526415
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000971113,0.064611157,66.53309861983107,bottle_conn,1.115534e6,318095.64,0.28515100391382064
Mallya/lhr34,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000971113,0.030665394000000002,31.577575421191973,bottle_conn,1.115534e6,330901.0,0.29663013408824834
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000971113,0.029846665,30.734492278447515,bottle_conn,1.115534e6,321686.73,0.28837017069851745
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000971113,0.063665528,65.55934067405131,bottle_conn,1.115534e6,332389.07,0.2979640871546721
Mallya/lhr34,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000971113,0.019471971,20.05118971736554,bottle_conn,1.115534e6,330901.0,0.29663013408824834
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000971113,0.019148459,19.71805443856688,bottle_conn,1.115534e6,321621.29,0.28831150821041757
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000971113,0.045007054000000005,46.34584646688903,bottle_conn,1.115534e6,332391.62,0.2979663730554156
Mallya/lhr34,cols,rcm_order,balance_work,parts,8,0.000971113,3.029e-6,0.003119101484585213,total_conn,35152.0,13125.0,0.37337847064178425
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,8,0.000971113,0.505503818,520.5406765227116,total_conn,35152.0,8628.0,0.2454483386436049
Mallya/lhr34,cols,rcm_order,split_conn__dynamic,parts,8,0.000971113,3.4863834880000004,3590.090430258889,total_conn,35152.0,8628.0,0.2454483386436049
Mallya/lhr34,cols,rcm_order,split_conn__trans,parts,8,0.000971113,2.7959089130000003,2879.076804656101,total_conn,35152.0,8628.0,0.2454483386436049
Mallya/lhr34,cols,rcm_order,balance_work,parts,8,0.000971113,3.013e-6,0.0031026255440921914,total_hypercut,35152.0,13125.0,0.37337847064178425
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,8,0.000971113,0.8064230720000001,830.411159154496,total_hypercut,35152.0,8628.0,0.2454483386436049
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,16,0.000971113,1.1600000000000001e-6,0.0011945056857440896,bottle_conn,1.115534e6,349535.0,0.31333424171741964
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,16,0.000971113,0.004693152,4.832755817294177,bottle_conn,1.115534e6,325322.0,0.29162894183413507
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,16,0.000971113,0.005578843,5.744792830494494,bottle_conn,1.115534e6,300273.4,0.2691745836523136
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.000971113,0.031400166,32.334204155438144,bottle_conn,1.115534e6,276938.0,0.2482559921974588
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.000971113,0.030560974,31.47004931454939,bottle_conn,1.115534e6,250128.72,0.2242233047132584
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000971113,0.066958263,68.95002229400698,bottle_conn,1.115534e6,249954.09,0.2240667608517535
Mallya/lhr34,cols,rcm_order,balance_work,parts,16,0.000971113,4.779e-6,0.004921157476009486,total_conn,35152.0,26349.0,0.749573281747838
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,16,0.000971113,0.880794206,906.9945577909059,total_conn,35152.0,17860.0,0.5080791989076012
Mallya/lhr34,cols,rcm_order,balance_work,parts,16,0.000971113,4.869e-6,0.005013834641282734,total_hypercut,35152.0,25084.0,0.7135867091488394
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,16,0.000971113,1.502072333,1546.7533984201634,total_hypercut,35152.0,17745.0,0.5048076923076923
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,32,0.000971113,1.5180000000000001e-6,0.0015631548542754553,bottle_conn,1.115534e6,294856.0,0.2643182547551218
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,32,0.000971113,0.004704896,4.844849157616055,bottle_conn,1.115534e6,267056.0,0.23939745449264657
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,32,0.000971113,0.005600504,5.767098164683204,bottle_conn,1.115534e6,226189.0,0.20276298167514392
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.000971113,0.032854141,33.83142950408449,bottle_conn,1.115534e6,185706.0,0.1664727386166625
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.000971113,0.032609696,33.57971317447094,bottle_conn,1.115534e6,164215.0,0.1472075257231066
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000971113,0.07015518,72.24203568482761,bottle_conn,1.115534e6,164003.48,0.14701791249751242
Mallya/lhr34,cols,rcm_order,balance_work,parts,32,0.000971113,1.0350000000000001e-5,0.010657874006423557,total_conn,35152.0,40106.0,1.140930814747383
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,32,0.000971113,1.1918581110000002,1227.311457060095,total_conn,35152.0,30353.0,0.863478607191625
Mallya/lhr34,cols,rcm_order,balance_work,parts,32,0.000971113,1.0115e-5,0.010415883630432297,total_hypercut,35152.0,29865.0,0.84959604005462
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,32,0.000971113,1.673971448,1723.7658727666092,total_hypercut,35152.0,27525.0,0.7830279927173418
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,64,0.000971113,2.187e-6,0.0022520551161399342,bottle_conn,1.115534e6,189933.0,0.1702619552608885
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,64,0.000971113,0.004749173000000001,4.890443233691651,bottle_conn,1.115534e6,200311.0,0.17956512307110317
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,64,0.000971113,0.0056445620000000005,5.812466726323302,bottle_conn,1.115534e6,156571.52,0.14035566822705536
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.000971113,0.03458465,35.61341471074942,bottle_conn,1.115534e6,117324.0,0.10517294856095825
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.000971113,0.03305938,34.04277360101244,bottle_conn,1.115534e6,99129.15,0.08886250889708426
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000971113,0.079147854,81.5022082908992,bottle_conn,1.115534e6,99062.91,0.08880312926365311
Mallya/lhr34,cols,rcm_order,balance_work,parts,64,0.000971113,4.5277e-5,0.046623822356409605,total_conn,35152.0,51171.0,1.4557066454255803
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,64,0.000971113,1.8708803040000002,1926.532034891923,total_conn,35152.0,40026.0,1.1386549840691853
Mallya/lhr34,cols,rcm_order,balance_work,parts,64,0.000971113,4.5447e-5,0.04679887922414796,total_hypercut,35152.0,32166.0,0.9150546199362768
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,64,0.000971113,2.904165818,2990.553949952271,total_hypercut,35152.0,30384.0,0.8643604915794265
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,128,0.000971113,3.541e-6,0.003646331580361915,bottle_conn,1.115534e6,135308.0,0.12129437560845299
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,128,0.000971113,0.004777122,4.919223612494117,bottle_conn,1.115534e6,145021.0,0.1300014163620293
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,128,0.000971113,0.0056762010000000005,5.845046868901972,bottle_conn,1.115534e6,121368.33,0.10879841403309984
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.000971113,0.039321389000000005,40.49105407918543,bottle_conn,1.115534e6,75380.0,0.06757301884120072
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.000971113,0.036633950000000005,37.723673764021285,bottle_conn,1.115534e6,57793.05,0.051807519985943955
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000971113,0.09336234700000001,96.13952959130401,bottle_conn,1.115534e6,57753.46,0.051772030256361526
Mallya/lhr34,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000971113,0.034715332,35.74798401421874,bottle_conn,1.115534e6,76975.0,0.06900282734546863
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000971113,0.033173105,34.15988149679801,bottle_conn,1.115534e6,58779.97,0.05269222632389511
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000971113,0.078426586,80.75948525042915,bottle_conn,1.115534e6,62877.3,0.05636520267423494
Mallya/lhr34,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000971113,0.022488106,23.15704351604808,bottle_conn,1.115534e6,76975.0,0.06900282734546863
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000971113,0.021174181,21.804034134029717,bottle_conn,1.115534e6,58775.31,0.05268804895234031
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000971113,0.055087451,56.72609778676632,bottle_conn,1.115534e6,62877.19,0.05636510406675189
Mallya/lhr34,cols,rcm_order,balance_work,parts,128,0.000971113,7.6965e-5,0.07925442250283952,total_conn,35152.0,62451.0,1.7765987710514337
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,128,0.000971113,3.3828810110000003,3483.5091395131158,total_conn,35152.0,47282.0,1.3450728265817022
Mallya/lhr34,cols,rcm_order,split_conn__dynamic,parts,128,0.000971113,5.28217536,5439.300431566667,total_conn,35152.0,47282.0,1.3450728265817022
Mallya/lhr34,cols,rcm_order,split_conn__trans,parts,128,0.000971113,2.5766631810000002,2653.3093275447864,total_conn,35152.0,47282.0,1.3450728265817022
Mallya/lhr34,cols,rcm_order,balance_work,parts,128,0.000971113,7.6717e-5,0.07899904542519769,total_hypercut,35152.0,33175.0,0.9437585343650432
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,128,0.000971113,4.90547102,5051.390538485223,total_hypercut,35152.0,32256.0,0.9176149294492489
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,256,0.000971113,6.71e-6,0.006909597544261069,bottle_conn,1.115534e6,108152.0,0.09695087733766967
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,256,0.000971113,0.004935686,5.082504301765088,bottle_conn,1.115534e6,122352.0,0.10968020696814261
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,256,0.000971113,0.005807052,5.979790199492747,bottle_conn,1.115534e6,102870.0,0.09221592528779939
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.000971113,0.048369878000000005,49.80870197392065,bottle_conn,1.115534e6,44918.0,0.04026591748884391
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.000971113,0.044352453,45.67177352172198,bottle_conn,1.115534e6,38676.57,0.03467090200746907
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000971113,0.11856284700000001,122.08965074095394,bottle_conn,1.115534e6,38673.6,0.034668239605426636
Mallya/lhr34,cols,rcm_order,balance_work,parts,256,0.000971113,0.00022301700000000002,0.22965092630826692,total_conn,35152.0,78489.0,2.232845926263086
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,256,0.000971113,6.965785934,7172.992158482072,total_conn,35152.0,53797.0,1.5304107874374147
Mallya/lhr34,cols,rcm_order,balance_work,parts,256,0.000971113,0.00022353700000000002,0.23018639437429014,total_hypercut,35152.0,33738.0,0.9597746927628584
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,256,0.000971113,9.403493564000001,9683.212524186167,total_hypercut,35152.0,33225.0,0.9451809285389167
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,512,0.000971113,1.2105e-5,0.0124650787292519,bottle_conn,1.115534e6,91132.0,0.0816936104143845
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,512,0.000971113,0.005202791,5.357554682101877,bottle_conn,1.115534e6,90595.0,0.08121222661075324
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,512,0.000971113,0.006091773,6.272980590312353,bottle_conn,1.115534e6,75497.0,0.0676779013459025
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.000971113,0.073851173,76.04797073049171,bottle_conn,1.115534e6,28792.0,0.02581006047328006
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.000971113,0.06537675400000001,67.32146928318332,bottle_conn,1.115534e6,26255.66,0.023536404986311488
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000971113,0.16762617000000002,172.61242512457358,bottle_conn,1.115534e6,26248.03,0.02352956521271427
Mallya/lhr34,cols,rcm_order,balance_work,parts,512,0.000971113,0.0004895570000000001,0.5041194999963959,total_conn,35152.0,105170.0,2.991863905325444
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,512,0.000971113,15.388609671000001,15846.363575608606,total_conn,35152.0,61667.0,1.7542956304050978
Mallya/lhr34,cols,rcm_order,balance_work,parts,512,0.000971113,0.000488493,0.5030238499536099,total_hypercut,35152.0,33985.0,0.9668013199817933
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,512,0.000971113,18.669547812,19224.89742388373,total_hypercut,35152.0,33531.0,0.9538859808830223
Mallya/lhr34,cols,rcm_order,split_equal__split_equal,parts,1024,0.000971113,2.2886e-5,0.023566773382706234,bottle_conn,1.115534e6,74319.0,0.06662190484557172
Mallya/lhr34,cols,rcm_order,balance_work__split_equal,parts,1024,0.000971113,0.005555191,5.720437271460685,bottle_conn,1.115534e6,78678.0,0.07052945046946127
Mallya/lhr34,cols,rcm_order,balance_work__map_local,parts,1024,0.000971113,0.006436117000000001,6.627567543632925,bottle_conn,1.115534e6,67454.0,0.060467901471402935
Mallya/lhr34,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000971113,0.089316722,91.97356229398639,bottle_conn,1.115534e6,18694.0,0.01675789352901839
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000971113,0.07910438,81.4574411010871,bottle_conn,1.115534e6,16877.61,0.015129624018631436
Mallya/lhr34,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000971113,0.23278142300000002,239.70580457681032,bottle_conn,1.115534e6,16869.56,0.015122407743735288
Mallya/lhr34,cols,rcm_order,balance_work,parts,1024,0.000971113,0.000828453,0.8530963955790933,total_conn,35152.0,140934.0,4.009274010013655
Mallya/lhr34,cols,rcm_order,split_conn__convex,parts,1024,0.000971113,30.339692208000002,31242.185212225562,total_conn,35152.0,104342.0,2.968309057806099
Mallya/lhr34,cols,rcm_order,balance_work,parts,1024,0.000971113,0.000827625,0.8522437656585794,total_hypercut,35152.0,34151.0,0.9715236686390533
Mallya/lhr34,cols,rcm_order,split_hypercut__convex,parts,1024,0.000971113,36.031761797,37103.572701632045,total_hypercut,35152.0,33934.0,0.9653504779244424
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,2,0.000971113,2.3255e-5,0.02394674976032655,cache,35152.0,500241.0,14.230797678652708
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.000971113,0.004596220000000001,4.732940450802327,cache,35152.0,489637.0,13.929136322257625
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,2,0.000971113,0.091180442,93.8927210324648,cache,35152.0,489637.0,13.929136322257625
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,4,0.000971113,1.1617e-5,0.011962562544214732,cache,35152.0,356805.0,10.150347064178424
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.000971113,0.004912513,5.058641991199789,cache,35152.0,341552.0,9.716431497496586
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,4,0.000971113,0.094149199,96.94978751185495,cache,35152.0,341552.0,9.716431497496586
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,8,0.000971113,6.047000000000001e-6,0.006226875760081474,cache,35152.0,272646.0,7.756201638598088
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.000971113,0.005510929,5.674858641579301,cache,35152.0,261134.0,7.428709604005462
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,8,0.000971113,0.09695562,99.8396890990029,cache,35152.0,261134.0,7.428709604005462
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,16,0.000971113,4.4770000000000005e-6,0.004610174099203698,cache,35152.0,215742.0,6.137403277196176
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.000971113,0.006729533,6.929711578364207,cache,35152.0,201076.0,5.720186618115612
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,16,0.000971113,0.102429136,105.47602184297811,cache,35152.0,201076.0,5.720186618115612
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,32,0.000971113,3.232e-6,0.0033281399795904287,cache,35152.0,173995.0,4.949789485662267
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.000971113,0.009039739,9.308637614778094,cache,35152.0,156625.0,4.455649749658625
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,32,0.000971113,0.122531472,126.17632757464888,cache,35152.0,156625.0,4.455649749658625
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,64,0.000971113,2.798e-6,0.002881230093717209,cache,35152.0,142560.0,4.05553026854802
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.000971113,0.013726758,14.13507799813204,cache,35152.0,127225.0,3.619281975421029
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,64,0.000971113,0.12360807200000001,127.2849524205731,cache,35152.0,127225.0,3.619281975421029
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,128,0.000971113,2.526e-6,0.002601139105335836,cache,35152.0,114679.0,3.2623748293126993
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.000971113,0.022754187000000002,23.43103943619332,cache,35152.0,93161.0,2.6502332726445155
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,128,0.000971113,0.121661792,125.28077782915068,cache,35152.0,93161.0,2.6502332726445155
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,256,0.000971113,2.094e-6,0.0021562887120242444,cache,35152.0,98818.0,2.811162949476559
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.000971113,0.040626529,41.835017140126844,cache,35152.0,86717.0,2.466915111515703
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,256,0.000971113,0.11786308000000001,121.36906827526767,cache,35152.0,86717.0,2.466915111515703
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,512,0.000971113,2.051e-6,0.002112009621949248,cache,35152.0,88137.0,2.5073111060537094
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.000971113,0.075858585,78.11509577155286,cache,35152.0,80642.0,2.2940942193900775
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,512,0.000971113,0.11953980300000001,123.09566754847275,cache,35152.0,80642.0,2.2940942193900775
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,1024,0.000971113,1.9820000000000003e-6,0.002040957128573091,cache,35152.0,76727.0,2.1827207555757853
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.000971113,0.14669743000000002,151.0611329474531,cache,35152.0,72522.0,2.0630974055530267
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,1024,0.000971113,0.138592835,142.71545638870037,cache,35152.0,72522.0,2.0630974055530267
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,2048,0.000971113,1.9660000000000003e-6,0.002024481188080069,cache,35152.0,63177.0,1.7972519344560764
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.000971113,0.28629191400000004,294.8080336685844,cache,35152.0,61692.0,1.7550068274920345
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,2048,0.000971113,0.16958065600000002,174.62504981397635,cache,35152.0,61692.0,1.7550068274920345
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,4096,0.000971113,1.955e-6,0.002013153978991116,cache,35152.0,49925.0,1.4202605826126535
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.000971113,0.5529321970000001,569.3798734029923,cache,35152.0,49172.0,1.3988393263541192
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,4096,0.000971113,0.194175801,199.9518089038042,cache,35152.0,49172.0,1.3988393263541192
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,8192,0.000971113,1.9540000000000003e-6,0.002012124232710303,cache,35152.0,42344.0,1.2045971779699591
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.000971113,1.036341554,1067.1688608843667,cache,35152.0,41677.0,1.185622439690487
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,8192,0.000971113,0.19502719500000001,200.82852870881146,cache,35152.0,41677.0,1.185622439690487
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,16384,0.000971113,1.957e-6,0.002015213471552744,cache,35152.0,38651.0,1.099539144287665
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.000971113,1.8169686790000001,1871.016739555541,cache,35152.0,38194.0,1.0865384615384615
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,16384,0.000971113,0.164549835,169.44458059978604,cache,35152.0,38194.0,1.0865384615384615
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,32768,0.000971113,1.953e-6,0.002011094486429489,cache,35152.0,35867.0,1.0203402366863905
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.000971113,2.550135543,2625.9925909755098,cache,35152.0,35689.0,1.015276513427401
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,32768,0.000971113,0.089845331,92.51789544574112,cache,35152.0,35689.0,1.015276513427401
Mallya/lhr34,cols,rcm_order,chunk_equal,vertices,65536,0.000971113,1.953e-6,0.002011094486429489,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.000971113,2.561086732,2637.269537118749,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,rcm_order,chunk_conn__convex,vertices,65536,0.000971113,0.065838902,67.7973644673689,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,2,0.000853036,8.6e-7,0.0010081637820678142,bottle_conn,1.115534e6,569065.0,0.5101278849412031
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,2,0.000853036,0.005849516000000001,6.857290899797899,bottle_conn,1.115534e6,570782.0,0.5116670581084933
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,2,0.000853036,0.0068352840000000005,8.012890429008857,bottle_conn,1.115534e6,568585.7,0.5096982252445913
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.000853036,0.031620485000000004,37.06817180048674,bottle_conn,1.115534e6,568787.0,0.5098786769385782
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.000853036,0.030535542000000002,35.796311058384404,bottle_conn,1.115534e6,570151.4,0.5111017683011007
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000853036,0.06402325,75.05339751194556,bottle_conn,1.115534e6,567910.12,0.5090926139409466
Mallya/lhr34,rows,spectral_order,balance_work,parts,2,0.000853036,5.450000000000001e-7,0.0006388944897987893,total_conn,35152.0,201.0,0.005718024578971324
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,2,0.000853036,0.11397779300000001,133.6142823983982,total_conn,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,rows,spectral_order,balance_work,parts,2,0.000853036,5.450000000000001e-7,0.0006388944897987893,total_hypercut,35152.0,201.0,0.005718024578971324
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,2,0.000853036,0.181430835,212.68836836897856,total_hypercut,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,4,0.000853036,9.12e-7,0.0010691225223788913,bottle_conn,1.115534e6,307156.0,0.27534436422377084
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,4,0.000853036,0.005867899,6.878840986781332,bottle_conn,1.115534e6,303889.0,0.27241572197709796
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,4,0.000853036,0.0068349430000000004,8.012490680346433,bottle_conn,1.115534e6,302871.0,0.27150315454302604
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.000853036,0.03188942,37.38343985482442,bottle_conn,1.115534e6,298038.0,0.2671707003103446
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.000853036,0.030715807,36.007632737657026,bottle_conn,1.115534e6,297588.67,0.26676790667070654
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000853036,0.064663678,75.80416066848292,bottle_conn,1.115534e6,295507.23,0.2649020379477452
Mallya/lhr34,rows,spectral_order,balance_work,parts,4,0.000853036,1.4280000000000001e-6,0.00167402079161958,total_conn,35152.0,645.0,0.018348884842967685
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,4,0.000853036,0.17976175900000002,210.73173816814298,total_conn,35152.0,224.0,0.0063723258989531175
Mallya/lhr34,rows,spectral_order,balance_work,parts,4,0.000853036,1.4230000000000002e-6,0.0016681593742819765,total_hypercut,35152.0,645.0,0.018348884842967685
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,4,0.000853036,0.30412594400000004,356.5218161953306,total_hypercut,35152.0,224.0,0.0063723258989531175
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,8,0.000853036,9.95e-7,0.0011664220501831106,bottle_conn,1.115534e6,175360.0,0.15719825661969963
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,8,0.000853036,0.00586164,6.871503664558119,bottle_conn,1.115534e6,177146.0,0.15879928357181403
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,8,0.000853036,0.006832173,8.009243455141402,bottle_conn,1.115534e6,168538.0,0.15108279980708791
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.000853036,0.032280267,37.84162333125448,bottle_conn,1.115534e6,162255.0,0.14545051966143568
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.000853036,0.030878157000000003,36.197952958609015,bottle_conn,1.115534e6,160095.47,0.14351464858982335
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000853036,0.065765634,77.09596546921819,bottle_conn,1.115534e6,158760.42,0.14231786749664288
Mallya/lhr34,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000853036,0.032055498,37.57813034854332,bottle_conn,1.115534e6,175628.0,0.1574385003056832
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000853036,0.030813873000000002,36.12259388818291,bottle_conn,1.115534e6,163971.89,0.14698959422124294
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000853036,0.065562917,76.85832368153278,bottle_conn,1.115534e6,165738.57,0.1485733021136066
Mallya/lhr34,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000853036,0.021029538,24.652579726998624,bottle_conn,1.115534e6,175628.0,0.1574385003056832
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000853036,0.021603532,25.325463403654712,bottle_conn,1.115534e6,163764.28,0.14680348604345542
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000853036,0.049925455,58.52678550494938,bottle_conn,1.115534e6,165741.22,0.1485756776575165
Mallya/lhr34,rows,spectral_order,balance_work,parts,8,0.000853036,2.893e-6,0.003391416071537426,total_conn,35152.0,1502.0,0.04272872098315885
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,8,0.000853036,0.34655510100000003,406.2608154872714,total_conn,35152.0,514.0,0.014622212107419208
Mallya/lhr34,rows,spectral_order,split_conn__dynamic,parts,8,0.000853036,3.5037769730000003,4107.4198193276725,total_conn,35152.0,514.0,0.014622212107419208
Mallya/lhr34,rows,spectral_order,split_conn__trans,parts,8,0.000853036,2.819320824,3305.0431916120774,total_conn,35152.0,514.0,0.014622212107419208
Mallya/lhr34,rows,spectral_order,balance_work,parts,8,0.000853036,2.9080000000000004e-6,0.003409000323550237,total_hypercut,35152.0,1500.0,0.04267182521620391
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,8,0.000853036,0.6283060890000001,736.5528406772985,total_hypercut,35152.0,514.0,0.014622212107419208
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,16,0.000853036,1.165e-6,0.0013657102396616321,bottle_conn,1.115534e6,103189.0,0.09250188698865297
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,16,0.000853036,0.005871093,6.882585260176592,bottle_conn,1.115534e6,110831.0,0.09935241776584129
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,16,0.000853036,0.0068767690000000005,8.061522608658954,bottle_conn,1.115534e6,100004.0,0.08964675213843773
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.000853036,0.032849342000000004,38.50874054553384,bottle_conn,1.115534e6,93229.0,0.08357342761403956
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.000853036,0.031449383000000004,36.86759175462701,bottle_conn,1.115534e6,92516.76,0.08293495312558828
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000853036,0.06826208,80.0225078425764,bottle_conn,1.115534e6,91626.73,0.0821371020515735
Mallya/lhr34,rows,spectral_order,balance_work,parts,16,0.000853036,4.886e-6,0.00572777702230621,total_conn,35152.0,3154.0,0.0897246244879381
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,16,0.000853036,0.6505771340000001,762.6608185352084,total_conn,35152.0,1274.0,0.036242603550295856
Mallya/lhr34,rows,spectral_order,balance_work,parts,16,0.000853036,4.8950000000000006e-6,0.005738327573513897,total_hypercut,35152.0,2996.0,0.08522985889849795
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,16,0.000853036,1.2246441490000002,1435.6300894686744,total_hypercut,35152.0,1245.0,0.03541761492944925
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,32,0.000853036,1.5240000000000001e-6,0.0017865600045015686,bottle_conn,1.115534e6,69281.0,0.06210568212174618
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,32,0.000853036,0.005899265000000001,6.915610830023587,bottle_conn,1.115534e6,75073.0,0.06729781432031655
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,32,0.000853036,0.006888123,8.074832715149185,bottle_conn,1.115534e6,69998.0,0.06274842362491864
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.000853036,0.033907971,39.749753820471824,bottle_conn,1.115534e6,57948.0,0.051946422072299006
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.000853036,0.034090475,39.963700242428224,bottle_conn,1.115534e6,56281.18,0.05045223184591415
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000853036,0.071400577,83.70171598853976,bottle_conn,1.115534e6,55726.57,0.049955061880677776
Mallya/lhr34,rows,spectral_order,balance_work,parts,32,0.000853036,1.1392e-5,0.013354653261995976,total_conn,35152.0,5924.0,0.16852526172052798
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,32,0.000853036,1.4165535230000001,1660.602275871124,total_conn,35152.0,2931.0,0.08338074647246245
Mallya/lhr34,rows,spectral_order,balance_work,parts,32,0.000853036,1.1211e-5,0.013142469954374727,total_hypercut,35152.0,5566.0,0.158340919435594
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,32,0.000853036,2.499490958,2930.111927280912,total_hypercut,35152.0,2756.0,0.07840236686390532
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,64,0.000853036,2.194e-6,0.002571989927740447,bottle_conn,1.115534e6,46777.0,0.04193238395243892
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,64,0.000853036,0.005917594,6.937097613699773,bottle_conn,1.115534e6,54810.0,0.04913341951029731
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,64,0.000853036,0.006883026,8.068857586315232,bottle_conn,1.115534e6,46492.79,0.041677609109179996
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.000853036,0.036288307,42.5401823604162,bottle_conn,1.115534e6,38051.0,0.03411012125134689
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.000853036,0.035907697,42.09399954984315,bottle_conn,1.115534e6,36698.18,0.03289741056749503
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000853036,0.077476007,90.82384213561912,bottle_conn,1.115534e6,36260.89,0.03250540996509295
Mallya/lhr34,rows,spectral_order,balance_work,parts,64,0.000853036,3.1064e-5,0.036415813635063465,total_conn,35152.0,10858.0,0.3088871187983614
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,64,0.000853036,2.6354755730000003,3089.5244432825816,total_conn,35152.0,5758.0,0.16380291306326808
Mallya/lhr34,rows,spectral_order,balance_work,parts,64,0.000853036,3.0877e-5,0.036196596626637094,total_hypercut,35152.0,10181.0,0.2896279016841147
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,64,0.000853036,4.861493222,5699.048131614609,total_hypercut,35152.0,5266.0,0.14980655439235321
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,128,0.000853036,3.5330000000000003e-6,0.004141677490750684,bottle_conn,1.115534e6,38267.0,0.034303750490796335
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,128,0.000853036,0.006018460000000001,7.055341157934718,bottle_conn,1.115534e6,47298.0,0.042399424849444305
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,128,0.000853036,0.0069616090000000005,8.160979138043412,bottle_conn,1.115534e6,39967.4,0.03582804289246227
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.000853036,0.040163920000000006,47.08349940682457,bottle_conn,1.115534e6,27995.0,0.025095604436978166
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.000853036,0.039181464,45.93178248045803,bottle_conn,1.115534e6,25797.21,0.023125435889896677
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000853036,0.090064802,105.58147839012655,bottle_conn,1.115534e6,25540.91,0.022895680454383283
Mallya/lhr34,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000853036,0.035319496,41.40446124196399,bottle_conn,1.115534e6,30699.0,0.02751955565675273
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000853036,0.035218313,41.28584608386985,bottle_conn,1.115534e6,27270.83,0.02444643551877397
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000853036,0.07662437500000001,89.82548802160753,bottle_conn,1.115534e6,28709.24,0.025735871788757674
Mallya/lhr34,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000853036,0.023719288,27.805729183762466,bottle_conn,1.115534e6,30699.0,0.02751955565675273
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000853036,0.023258268000000002,27.26528305956607,bottle_conn,1.115534e6,27220.21,0.024401058147936323
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000853036,0.056018145000000005,65.66914526467816,bottle_conn,1.115534e6,28709.38,0.025735997289190647
Mallya/lhr34,rows,spectral_order,balance_work,parts,128,0.000853036,0.00011110800000000001,0.13025007150929152,total_conn,35152.0,20330.0,0.5783454710969503
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,128,0.000853036,5.132798375,6017.094677129688,total_conn,35152.0,11442.0,0.32550068274920346
Mallya/lhr34,rows,spectral_order,split_conn__dynamic,parts,128,0.000853036,5.167755188,6058.0739710868,total_conn,35152.0,11442.0,0.32550068274920346
Mallya/lhr34,rows,spectral_order,split_conn__trans,parts,128,0.000853036,2.532982,2969.372922127554,total_conn,35152.0,11442.0,0.32550068274920346
Mallya/lhr34,rows,spectral_order,balance_work,parts,128,0.000853036,0.000111223,0.1303848841080564,total_hypercut,35152.0,18201.0,0.5177799271734183
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,128,0.000853036,9.134003584,10707.64139379815,total_hypercut,35152.0,10374.0,0.29511834319526625
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,256,0.000853036,6.705e-6,0.007860160649726389,bottle_conn,1.115534e6,29230.0,0.02620269754216366
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,256,0.000853036,0.006188881,7.255122878753065,bottle_conn,1.115534e6,39351.0,0.03527548241470004
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,256,0.000853036,0.007147597,8.379009795600654,bottle_conn,1.115534e6,32985.29,0.029569058406108645
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.000853036,0.047310163,55.4609219306102,bottle_conn,1.115534e6,20883.0,0.01872018244177228
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.000853036,0.045114011,52.88640924884764,bottle_conn,1.115534e6,18258.23,0.01636725550274577
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000853036,0.109299429,128.12991362615412,bottle_conn,1.115534e6,18092.97,0.01621911120593366
Mallya/lhr34,rows,spectral_order,balance_work,parts,256,0.000853036,0.000298253,0.3496370610384556,total_conn,35152.0,35899.0,1.0212505689576696
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,256,0.000853036,9.042432543,10600.29417633019,total_conn,35152.0,19795.0,0.5631258534365043
Mallya/lhr34,rows,spectral_order,balance_work,parts,256,0.000853036,0.00029897,0.35047758828466796,total_hypercut,35152.0,25217.0,0.7173702776513428
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,256,0.000853036,15.056699002,17650.719315480237,total_hypercut,35152.0,16817.0,0.4784080564406008
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,512,0.000853036,1.2112e-5,0.01419869735861089,bottle_conn,1.115534e6,23217.0,0.020812453945823255
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,512,0.000853036,0.00636309,7.459345209346381,bottle_conn,1.115534e6,39300.0,0.035229764399830034
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,512,0.000853036,0.007333423,8.596850543236158,bottle_conn,1.115534e6,35842.28,0.03213015470617659
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.000853036,0.060736104000000006,71.19993060081873,bottle_conn,1.115534e6,17822.0,0.015976205117907656
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.000853036,0.05733506100000001,67.21294411959167,bottle_conn,1.115534e6,13127.0,0.011767458454874527
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000853036,0.16121554300000002,188.99031576627482,bottle_conn,1.115534e6,12865.18,0.011532754716575201
Mallya/lhr34,rows,spectral_order,balance_work,parts,512,0.000853036,0.00046207700000000003,0.541685227821569,total_conn,35152.0,56836.0,1.6168639053254439
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,512,0.000853036,15.948824806000001,18696.543646458063,total_conn,35152.0,31854.0,0.9061788802913063
Mallya/lhr34,rows,spectral_order,balance_work,parts,512,0.000853036,0.00046185800000000005,0.541428497742182,total_hypercut,35152.0,30050.0,0.8548588984979517
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,512,0.000853036,26.626763302,31214.114412521863,total_hypercut,35152.0,22835.0,0.6496074192080109
Mallya/lhr34,rows,spectral_order,split_equal__split_equal,parts,1024,0.000853036,2.286e-5,0.02679840006752353,bottle_conn,1.115534e6,17983.0,0.016120530615830624
Mallya/lhr34,rows,spectral_order,balance_work__split_equal,parts,1024,0.000853036,0.006907283,8.097293666386882,bottle_conn,1.115534e6,27777.0,0.024900182334200483
Mallya/lhr34,rows,spectral_order,balance_work__map_local,parts,1024,0.000853036,0.007875018000000001,9.231753407828041,bottle_conn,1.115534e6,27398.9,0.024561241521997536
Mallya/lhr34,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000853036,0.091664675,107.45698305815932,bottle_conn,1.115534e6,11894.0,0.010662158213017263
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000853036,0.08680626000000001,101.76154347530468,bottle_conn,1.115534e6,8860.33,0.007942680366532978
Mallya/lhr34,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000853036,0.23046690400000003,270.17254136988356,bottle_conn,1.115534e6,8747.54,0.007841571839137132
Mallya/lhr34,rows,spectral_order,balance_work,parts,1024,0.000853036,0.000999255,1.1714101163374113,total_conn,35152.0,89364.0,2.5422166590805646
Mallya/lhr34,rows,spectral_order,split_conn__convex,parts,1024,0.000853036,29.444161622000003,34516.9038844785,total_conn,35152.0,59524.0,1.6933318161128812
Mallya/lhr34,rows,spectral_order,balance_work,parts,1024,0.000853036,0.000999845,1.1721017635832485,total_hypercut,35152.0,32536.0,0.9255803368229404
Mallya/lhr34,rows,spectral_order,split_hypercut__convex,parts,1024,0.000853036,44.299880946,51932.0180461317,total_hypercut,35152.0,28642.0,0.814804278561675
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,2,0.000853036,2.3414e-5,0.027447845108530003,cache,35152.0,452274.0,12.86623805188894
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.000853036,0.004639656000000001,5.438992023783287,cache,35152.0,434262.0,12.353834774692762
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,2,0.000853036,0.090280997,105.8349202143872,cache,35152.0,434262.0,12.353834774692762
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,4,0.000853036,1.1739e-5,0.013761435625225665,cache,35152.0,290549.0,8.26550409649522
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.000853036,0.004945475,5.797498581537004,cache,35152.0,278793.0,7.931070778334092
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,4,0.000853036,0.09464942600000001,110.95595731012526,cache,35152.0,278793.0,7.931070778334092
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,8,0.000853036,6.686e-6,0.007837887263843496,cache,35152.0,205890.0,5.857134729176149
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.000853036,0.005547467,6.5032038507167345,cache,35152.0,192607.0,5.479261492944925
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,8,0.000853036,0.099451623,116.58549346100281,cache,35152.0,192607.0,5.479261492944925
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,16,0.000853036,4.485e-6,0.0052576913518304035,cache,35152.0,157367.0,4.476758079198907
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.000853036,0.00675664,7.920697367989159,cache,35152.0,145586.0,4.141613563950842
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,16,0.000853036,0.107374282,125.873095625507,cache,35152.0,145586.0,4.141613563950842
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,32,0.000853036,3.242e-6,0.0038005430017021553,cache,35152.0,121340.0,3.451866181156122
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.000853036,0.009072807,10.63590165010621,cache,35152.0,113675.0,3.2338131543013198
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,32,0.000853036,0.130308003,152.75791760253964,cache,35152.0,113675.0,3.2338131543013198
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,64,0.000853036,2.78e-6,0.0032589480397075855,cache,35152.0,90818.0,2.5835798816568047
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.000853036,0.013856844,16.244149133213604,cache,35152.0,82773.0,2.3547166590805646
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,64,0.000853036,0.141816606,166.24926263369895,cache,35152.0,82773.0,2.3547166590805646
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,128,0.000853036,3.7980000000000003e-6,0.004452332609643673,cache,35152.0,71130.0,2.0234979517523897
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.000853036,0.022788713000000002,26.71483149597438,cache,35152.0,61106.0,1.7383363677742376
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,128,0.000853036,0.140739482,164.98656797602914,cache,35152.0,61106.0,1.7383363677742376
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,256,0.000853036,2.091e-6,0.002451244730585813,cache,35152.0,56382.0,1.6039485662266728
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.000853036,0.040671392,47.67840044265424,cache,35152.0,52329.0,1.4886492944924898
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,256,0.000853036,0.15781030000000001,184.99840569448418,cache,35152.0,52329.0,1.4886492944924898
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,512,0.000853036,2.0620000000000003e-6,0.002417248510027713,cache,35152.0,46655.0,1.327236003641329
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.000853036,0.076032416,89.13154427245743,cache,35152.0,44174.0,1.2566568047337279
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,512,0.000853036,0.16779063500000002,196.69818741530253,cache,35152.0,44174.0,1.2566568047337279
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,1024,0.000853036,2.0000000000000003e-6,0.0023445669350414286,cache,35152.0,41119.0,1.169748520710059
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.000853036,0.146785686,172.07443296648674,cache,35152.0,39714.0,1.1297792444242147
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,1024,0.000853036,0.171270302,200.77734351187993,cache,35152.0,39714.0,1.1297792444242147
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,2048,0.000853036,1.986e-6,0.0023281549664961386,cache,35152.0,38349.0,1.0909478834774693
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.000853036,0.286482377,335.8385542931365,cache,35152.0,37409.0,1.0642068730086482
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,2048,0.000853036,0.169772949,199.02202134493737,cache,35152.0,37409.0,1.0642068730086482
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,4096,0.000853036,1.958e-6,0.0022953310294055586,cache,35152.0,36679.0,1.0434399180700955
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.000853036,0.552675797,647.8926997219344,cache,35152.0,36050.0,1.0255461993627675
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,4096,0.000853036,0.164489823,192.82870007830854,cache,35152.0,36050.0,1.0255461993627675
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,8192,0.000853036,1.936e-6,0.002269540793120103,cache,35152.0,36006.0,1.0242944924897588
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.000853036,1.035556431,1213.9656837460552,cache,35152.0,35538.0,1.010980883022303
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,8192,0.000853036,0.161811858,189.6893659822094,cache,35152.0,35538.0,1.010980883022303
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,16384,0.000853036,1.978e-6,0.0023187766987559726,cache,35152.0,35535.0,1.0108955393718708
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.000853036,1.8179173750000002,2131.1144840311545,cache,35152.0,35281.0,1.0036697769685936
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,16384,0.000853036,0.136174229,159.6347973590798,cache,35152.0,35281.0,1.0036697769685936
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,32768,0.000853036,1.969e-6,0.0023082261475482866,cache,35152.0,35377.0,1.0064007737824305
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.000853036,2.551288237,2990.8330211151697,cache,35152.0,35187.0,1.0009956759217113
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,32768,0.000853036,0.087484606,102.55675727636348,cache,35152.0,35187.0,1.0009956759217113
Mallya/lhr34,rows,spectral_order,chunk_equal,vertices,65536,0.000853036,1.957e-6,0.0022941587459380376,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.000853036,2.5635620940000003,3005.2214607589835,cache,35152.0,35152.0,1.0
Mallya/lhr34,rows,spectral_order,chunk_conn__convex,vertices,65536,0.000853036,0.065813521,77.15210260762734,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,2,0.0009683100000000001,8.67e-7,0.0008953744152182668,bottle_conn,1.115534e6,567828.0,0.5090189989726893
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,2,0.0009683100000000001,0.004429444,4.574406956449897,bottle_conn,1.115534e6,569581.0,0.5105904436798878
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,2,0.0009683100000000001,0.005314626,5.488558416209685,bottle_conn,1.115534e6,570368.0,0.5112959353995485
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.0009683100000000001,0.029862166000000002,30.839468765168178,bottle_conn,1.115534e6,567316.0,0.508560025960661
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.0009683100000000001,0.029200459,30.15610599911185,bottle_conn,1.115534e6,568634.98,0.5097424013969991
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.0009683100000000001,0.062499125,64.54454152079396,bottle_conn,1.115534e6,567697.64,0.5089021401409549
Mallya/lhr34,cols,spectral_order,balance_work,parts,2,0.0009683100000000001,5.05e-7,0.0005215271968687713,total_conn,35152.0,205.0,0.005831816112881202
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,2,0.0009683100000000001,0.118496822,122.37488201092624,total_conn,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,cols,spectral_order,balance_work,parts,2,0.0009683100000000001,5.08e-7,0.0005246253782363086,total_hypercut,35152.0,205.0,0.005831816112881202
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,2,0.0009683100000000001,0.141635224,146.27053732792183,total_hypercut,35152.0,64.0,0.0018206645425580337
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,4,0.0009683100000000001,9.090000000000001e-7,0.0009387489543637885,bottle_conn,1.115534e6,302778.0,0.2714197863982631
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,4,0.0009683100000000001,0.004187538,4.324584069151408,bottle_conn,1.115534e6,305771.0,0.27410280636896767
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,4,0.0009683100000000001,0.0053144970000000005,5.488425194410881,bottle_conn,1.115534e6,301940.15,0.270668711128482
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.0009683100000000001,0.029995861000000002,30.977539217812478,bottle_conn,1.115534e6,296350.0,0.2656575236613138
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.0009683100000000001,0.030408058,31.403226239530728,bottle_conn,1.115534e6,298159.1,0.2672792581848693
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.0009683100000000001,0.06304666,65.1099957658188,bottle_conn,1.115534e6,295747.31,0.26511725326166663
Mallya/lhr34,cols,spectral_order,balance_work,parts,4,0.0009683100000000001,1.627e-6,0.001680247028327705,total_conn,35152.0,677.0,0.0192592171142467
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,4,0.0009683100000000001,0.18079005,186.70678811537627,total_conn,35152.0,224.0,0.0063723258989531175
Mallya/lhr34,cols,spectral_order,balance_work,parts,4,0.0009683100000000001,1.63e-6,0.001683345209695242,total_hypercut,35152.0,677.0,0.0192592171142467
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,4,0.0009683100000000001,0.25487989,263.22137538598173,total_hypercut,35152.0,224.0,0.0063723258989531175
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,8,0.0009683100000000001,9.95e-7,0.0010275634868998564,bottle_conn,1.115534e6,170295.0,0.1526578302409429
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,8,0.0009683100000000001,0.004431092,4.576108890747798,bottle_conn,1.115534e6,173840.0,0.15583568049024055
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,8,0.0009683100000000001,0.005311406,5.485233034875194,bottle_conn,1.115534e6,166588.0,0.14933475806205818
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.0009683100000000001,0.030335297,31.3280839813696,bottle_conn,1.115534e6,160479.0,0.14385845702596245
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.0009683100000000001,0.030504926,31.50326445043426,bottle_conn,1.115534e6,162025.44,0.1452447348086208
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.0009683100000000001,0.064176521,66.2768338651878,bottle_conn,1.115534e6,159576.66,0.1430495708781624
Mallya/lhr34,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.0009683100000000001,0.030143488000000003,31.12999762472762,bottle_conn,1.115534e6,175435.0,0.15726548899450846
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.0009683100000000001,0.030313125000000003,31.30518635560926,bottle_conn,1.115534e6,163913.19,0.1469369736825592
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.0009683100000000001,0.063615182,65.6971238549638,bottle_conn,1.115534e6,165739.36,0.14857401029462122
Mallya/lhr34,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.0009683100000000001,0.019039076000000002,19.662170172775248,bottle_conn,1.115534e6,175435.0,0.15726548899450846
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.0009683100000000001,0.019144190000000002,19.770724251531018,bottle_conn,1.115534e6,163897.69,0.14692307899176538
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.0009683100000000001,0.047074928,48.61555493591928,bottle_conn,1.115534e6,165733.66,0.14856890063413578
Mallya/lhr34,cols,spectral_order,balance_work,parts,8,0.0009683100000000001,3.4e-6,0.0035112722165422227,total_conn,35152.0,1466.0,0.04170459717796996
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,8,0.0009683100000000001,0.35274893300000004,364.29339054641594,total_conn,35152.0,484.0,0.01376877560309513
Mallya/lhr34,cols,spectral_order,split_conn__dynamic,parts,8,0.0009683100000000001,3.494512884,3608.8782352758926,total_conn,35152.0,484.0,0.01376877560309513
Mallya/lhr34,cols,spectral_order,split_conn__trans,parts,8,0.0009683100000000001,2.811260369,2903.26483151057,total_conn,35152.0,484.0,0.01376877560309513
Mallya/lhr34,cols,spectral_order,balance_work,parts,8,0.0009683100000000001,3.43e-6,0.0035422540302175952,total_hypercut,35152.0,1466.0,0.04170459717796996
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,8,0.0009683100000000001,0.53655681,554.1167704557424,total_hypercut,35152.0,483.0,0.01374032771961766
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,16,0.0009683100000000001,1.17e-6,0.0012082907333395296,bottle_conn,1.115534e6,103988.0,0.0932181358882831
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,16,0.0009683100000000001,0.004438162000000001,4.58341027150396,bottle_conn,1.115534e6,104211.0,0.09341804014938138
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,16,0.0009683100000000001,0.005317504000000001,5.4915306048682755,bottle_conn,1.115534e6,99293.18,0.0890095505829495
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.0009683100000000001,0.031331649,32.357043715339096,bottle_conn,1.115534e6,91157.0,0.08171602120598745
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.0009683100000000001,0.031218745000000003,32.24044469229895,bottle_conn,1.115534e6,91204.75,0.08175882581794908
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.0009683100000000001,0.06603645500000001,68.19763815307081,bottle_conn,1.115534e6,90557.96,0.08117902278191431
Mallya/lhr34,cols,spectral_order,balance_work,parts,16,0.0009683100000000001,4.5380000000000004e-6,0.004686515681961355,total_conn,35152.0,2936.0,0.0835229858898498
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,16,0.0009683100000000001,0.618421164,638.6603091985004,total_conn,35152.0,1193.0,0.033938324988620844
Mallya/lhr34,cols,spectral_order,balance_work,parts,16,0.0009683100000000001,4.540000000000001e-6,0.00468858113620638,total_hypercut,35152.0,2903.0,0.08258420573509331
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,16,0.0009683100000000001,0.974385589,1006.2744255455381,total_hypercut,35152.0,1129.0,0.03211766044606281
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,32,0.0009683100000000001,1.522e-6,0.0015718106804639008,bottle_conn,1.115534e6,70302.0,0.06302093885081046
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,32,0.0009683100000000001,0.004447721,4.593282110068056,bottle_conn,1.115534e6,72466.0,0.0649608169719614
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,32,0.0009683100000000001,0.005327081,5.501421032520576,bottle_conn,1.115534e6,63466.65,0.05689351467548277
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.0009683100000000001,0.032159181,33.21165845648604,bottle_conn,1.115534e6,57928.0,0.05192849343901665
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.0009683100000000001,0.03197527,33.02172857865766,bottle_conn,1.115534e6,55901.26,0.05011165952808252
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.0009683100000000001,0.07036210100000001,72.66485009965817,bottle_conn,1.115534e6,55492.34,0.049745090691991456
Mallya/lhr34,cols,spectral_order,balance_work,parts,32,0.0009683100000000001,9.814000000000001e-6,0.010135183980336875,total_conn,35152.0,5815.0,0.16542444242148385
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,32,0.0009683100000000001,1.234563649,1274.9673647902014,total_conn,35152.0,2780.0,0.07908511606736458
Mallya/lhr34,cols,spectral_order,balance_work,parts,32,0.0009683100000000001,9.919000000000001e-6,0.01024362032820068,total_hypercut,35152.0,5600.0,0.15930814747382796
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,32,0.0009683100000000001,2.051971548,2119.126672243393,total_hypercut,35152.0,2618.0,0.07447655894401456
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,64,0.0009683100000000001,2.195e-6,0.0022668360339147585,bottle_conn,1.115534e6,53779.0,0.048209198464591846
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,64,0.0009683100000000001,0.004465313,4.611449845607295,bottle_conn,1.115534e6,54516.0,0.048869868601046675
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,64,0.0009683100000000001,0.005351857000000001,5.527007879707945,bottle_conn,1.115534e6,46497.75,0.04168205541023402
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.0009683100000000001,0.035761461,36.931830715370076,bottle_conn,1.115534e6,38095.0,0.034149564244568074
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.0009683100000000001,0.035024547,36.17079964061096,bottle_conn,1.115534e6,35973.13,0.03224745278942641
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.0009683100000000001,0.075389579,77.85686298809264,bottle_conn,1.115534e6,35731.03,0.032030426683543486
Mallya/lhr34,cols,spectral_order,balance_work,parts,64,0.0009683100000000001,2.6057e-5,0.026909770631306087,total_conn,35152.0,10681.0,0.3038518434228493
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,64,0.0009683100000000001,2.4572492930000003,2537.667991655565,total_conn,35152.0,5817.0,0.16548133818843877
Mallya/lhr34,cols,spectral_order,balance_work,parts,64,0.0009683100000000001,2.5784000000000003e-5,0.026627836126860198,total_hypercut,35152.0,9976.0,0.2837960855712335
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,64,0.0009683100000000001,3.9882554120000004,4118.779535479341,total_hypercut,35152.0,5317.0,0.15125739644970415
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,128,0.0009683100000000001,3.531e-6,0.0036465594695913495,bottle_conn,1.115534e6,39995.0,0.03585278440639192
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,128,0.0009683100000000001,0.004577009,4.726801334283442,bottle_conn,1.115534e6,47327.0,0.04242542136770372
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,128,0.0009683100000000001,0.005447935,5.626230236184693,bottle_conn,1.115534e6,35249.28,0.03159857072935473
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.0009683100000000001,0.038651576,39.91653086305005,bottle_conn,1.115534e6,27406.0,0.024567606186812772
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.0009683100000000001,0.036406587000000004,37.598069833008026,bottle_conn,1.115534e6,25451.31,0.022815360177278327
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.0009683100000000001,0.086152211,88.97172496411272,bottle_conn,1.115534e6,25344.28,0.022719415096267796
Mallya/lhr34,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.0009683100000000001,0.03360984,34.709793351302785,bottle_conn,1.115534e6,32888.0,0.029481844569506623
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.0009683100000000001,0.032472858,33.53560120209437,bottle_conn,1.115534e6,26460.84,0.02372033483515518
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.0009683100000000001,0.075722526,78.2007063853518,bottle_conn,1.115534e6,26791.04,0.024016336570646883
Mallya/lhr34,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.0009683100000000001,0.02126749,21.963513750761635,bottle_conn,1.115534e6,32888.0,0.029481844569506623
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.0009683100000000001,0.020650844,21.326686701572843,bottle_conn,1.115534e6,26514.66,0.023768580787318003
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.0009683100000000001,0.052984948000000004,54.71899288451012,bottle_conn,1.115534e6,26791.03,0.02401632760633024
Mallya/lhr34,cols,spectral_order,balance_work,parts,128,0.0009683100000000001,0.000116743,0.12056366246346727,total_conn,35152.0,20650.0,0.5874487938097406
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,128,0.0009683100000000001,4.953931014,5116.058921213247,total_conn,35152.0,11931.0,0.33941169776968594
Mallya/lhr34,cols,spectral_order,split_conn__dynamic,parts,128,0.0009683100000000001,5.122669726000001,5290.31996571346,total_conn,35152.0,11931.0,0.33941169776968594
Mallya/lhr34,cols,spectral_order,split_conn__trans,parts,128,0.0009683100000000001,2.5044933780000003,2586.458239613347,total_conn,35152.0,11931.0,0.33941169776968594
Mallya/lhr34,cols,spectral_order,balance_work,parts,128,0.0009683100000000001,0.00011668300000000001,0.12050169883611653,total_hypercut,35152.0,17986.0,0.5116636322257624
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,128,0.0009683100000000001,6.845179910000001,7069.2029515341155,total_hypercut,35152.0,9710.0,0.27622894856622665
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,256,0.0009683100000000001,6.683e-6,0.0069017153597504925,bottle_conn,1.115534e6,32873.0,0.029468398094544854
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,256,0.0009683100000000001,0.004442647,4.5880420526484285,bottle_conn,1.115534e6,39463.0,0.03537588276108124
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,256,0.0009683100000000001,0.005548837,5.73043446830044,bottle_conn,1.115534e6,29813.9,0.026726123990842055
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.0009683100000000001,0.045057739,46.53234914438557,bottle_conn,1.115534e6,22027.0,0.01974570026552306
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.0009683100000000001,0.042578449000000004,43.97191911681176,bottle_conn,1.115534e6,19130.63,0.01714930248652215
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.0009683100000000001,0.120528834,124.47339591659694,bottle_conn,1.115534e6,19031.18,0.017060152357525633
Mallya/lhr34,cols,spectral_order,balance_work,parts,256,0.0009683100000000001,0.00022696,0.23438774772541848,total_conn,35152.0,37015.0,1.0529984069185252
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,256,0.0009683100000000001,9.247113715000001,9549.74513843707,total_conn,35152.0,20662.0,0.5877901684114701
Mallya/lhr34,cols,spectral_order,balance_work,parts,256,0.0009683100000000001,0.000226626,0.23404281686649936,total_hypercut,35152.0,27601.0,0.7851900318616295
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,256,0.0009683100000000001,11.268321661,11637.101404508885,total_hypercut,35152.0,13467.0,0.3831076467910787
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,512,0.0009683100000000001,1.2127000000000001e-5,0.012523881814708098,bottle_conn,1.115534e6,32898.0,0.0294908088861478
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,512,0.0009683100000000001,0.004894341,5.054518697524553,bottle_conn,1.115534e6,33364.0,0.0299085460416267
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,512,0.0009683100000000001,0.0057681930000000005,5.956969358986274,bottle_conn,1.115534e6,24651.67,0.022098537561383157
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.0009683100000000001,0.067679142,69.89408557176937,bottle_conn,1.115534e6,16192.0,0.014515021505395622
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.0009683100000000001,0.06263713500000001,64.6870681909719,bottle_conn,1.115534e6,12843.39,0.011513221470614073
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.0009683100000000001,0.14491615700000002,149.65884582416788,bottle_conn,1.115534e6,12806.02,0.01147972181932599
Mallya/lhr34,cols,spectral_order,balance_work,parts,512,0.0009683100000000001,0.00043330200000000005,0.447482727638876,total_conn,35152.0,60515.0,1.7215236686390532
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,512,0.0009683100000000001,18.731539214,19344.568592702748,total_conn,35152.0,30995.0,0.8817421483841602
Mallya/lhr34,cols,spectral_order,balance_work,parts,512,0.0009683100000000001,0.000433713,0.4479071784862285,total_hypercut,35152.0,33492.0,0.952776513427401
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,512,0.0009683100000000001,21.023443059,21711.479855624748,total_hypercut,35152.0,18865.0,0.5366693218024579
Mallya/lhr34,cols,spectral_order,split_equal__split_equal,parts,1024,0.0009683100000000001,2.2883e-5,0.02363189474445167,bottle_conn,1.115534e6,23457.0,0.02102759754521153
Mallya/lhr34,cols,spectral_order,balance_work__split_equal,parts,1024,0.0009683100000000001,0.0053381800000000005,5.512883270853342,bottle_conn,1.115534e6,25584.0,0.02293430769479012
Mallya/lhr34,cols,spectral_order,balance_work__map_local,parts,1024,0.0009683100000000001,0.006197544,6.400371781764104,bottle_conn,1.115534e6,20169.64,0.018080703949857196
Mallya/lhr34,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.0009683100000000001,0.089867653,92.80876268963452,bottle_conn,1.115534e6,13005.0,0.011658093791852153
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.0009683100000000001,0.08522281300000001,88.01191044190394,bottle_conn,1.115534e6,9691.37,0.008687650936681446
Mallya/lhr34,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.0009683100000000001,0.23056563000000002,238.11137962016295,bottle_conn,1.115534e6,9613.8,0.008618114732495826
Mallya/lhr34,cols,spectral_order,balance_work,parts,1024,0.0009683100000000001,0.0008608250000000001,0.8889973252367527,total_conn,35152.0,91594.0,2.605655439235321
Mallya/lhr34,cols,spectral_order,split_conn__convex,parts,1024,0.0009683100000000001,31.889645309000002,32933.30163790521,total_conn,35152.0,59239.0,1.6852241693218024
Mallya/lhr34,cols,spectral_order,balance_work,parts,1024,0.0009683100000000001,0.000859706,0.8878417035866613,total_hypercut,35152.0,34018.0,0.9677401001365499
Mallya/lhr34,cols,spectral_order,split_hypercut__convex,parts,1024,0.0009683100000000001,37.283893660000004,38504.08821555081,total_hypercut,35152.0,33320.0,0.9478834774692763
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,2,0.0009683100000000001,2.3441e-5,0.0242081564788136,cache,35152.0,452338.0,12.868058716431497
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.0009683100000000001,0.004567745000000001,4.717234150220487,cache,35152.0,447598.0,12.733215748748293
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,2,0.0009683100000000001,0.091019374,93.99817620390164,cache,35152.0,447598.0,12.733215748748293
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,4,0.0009683100000000001,1.1453e-5,0.011827823734134728,cache,35152.0,291813.0,8.301462221210741
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.0009683100000000001,0.0048872790000000004,5.04722557858537,cache,35152.0,285671.0,8.126735320892125
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,4,0.0009683100000000001,0.09560139000000001,98.73014840288751,cache,35152.0,285671.0,8.126735320892125
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,8,0.0009683100000000001,6.728000000000001e-6,0.006948188080263552,cache,35152.0,207014.0,5.889110150204825
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.0009683100000000001,0.005495293,5.675138127252636,cache,35152.0,198040.0,5.633818843878015
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,8,0.0009683100000000001,0.099507655,102.76425421610847,cache,35152.0,198040.0,5.633818843878015
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,16,0.0009683100000000001,4.515e-6,0.004662762958143569,cache,35152.0,160452.0,4.5645197997269005
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.0009683100000000001,0.006711212,6.930850657330813,cache,35152.0,148835.0,4.234040737369139
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,16,0.0009683100000000001,0.10636007700000001,109.84093627040927,cache,35152.0,148835.0,4.234040737369139
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,32,0.0009683100000000001,3.1550000000000003e-6,0.0032582540715266803,cache,35152.0,127160.0,3.6174328629949932
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.0009683100000000001,0.009017333,9.312444361826275,cache,35152.0,114282.0,3.251081019572144
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,32,0.0009683100000000001,0.122599387,126.6117121582964,cache,35152.0,114282.0,3.251081019572144
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,64,0.0009683100000000001,2.747e-6,0.0028369014055416135,cache,35152.0,97107.0,2.762488620846609
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.0009683100000000001,0.013733643,14.183105617002818,cache,35152.0,87754.0,2.496415566681839
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,64,0.0009683100000000001,0.136994848,141.47829517406615,cache,35152.0,87754.0,2.496415566681839
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,128,0.0009683100000000001,2.5290000000000003e-6,0.0026117668928339064,cache,35152.0,73376.0,2.0873918980427857
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.0009683100000000001,0.022740471,23.4847011804071,cache,35152.0,61379.0,1.7461026399635866
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,128,0.0009683100000000001,0.141633389,146.268642273652,cache,35152.0,61379.0,1.7461026399635866
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,256,0.0009683100000000001,2.11e-6,0.002179054228501203,cache,35152.0,57002.0,1.6215862539827037
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.0009683100000000001,0.040632351000000004,41.96213092914459,cache,35152.0,51972.0,1.4784934000910332
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,256,0.0009683100000000001,0.14549028,150.25175821792607,cache,35152.0,51972.0,1.4784934000910332
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,512,0.0009683100000000001,2.041e-6,0.002107796057047846,cache,35152.0,46885.0,1.333779016841147
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.0009683100000000001,0.075884901,78.36839545186974,cache,35152.0,44016.0,1.2521620391442876
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,512,0.0009683100000000001,0.15325460200000002,158.27018413524596,cache,35152.0,44016.0,1.2521620391442876
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,1024,0.0009683100000000001,2.003e-6,0.002068552426392374,cache,35152.0,41174.0,1.17131315430132
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.0009683100000000001,0.146731835,151.53394574051697,cache,35152.0,39757.0,1.131002503413746
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,1024,0.0009683100000000001,0.160368381,165.6167766521052,cache,35152.0,39757.0,1.131002503413746
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,2048,0.0009683100000000001,1.9820000000000003e-6,0.0020468651568196134,cache,35152.0,38531.0,1.0961253982703687
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.0009683100000000001,0.28641236000000003,295.7858123947909,cache,35152.0,37407.0,1.0641499772416931
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,2048,0.0009683100000000001,0.165839713,171.26716960477532,cache,35152.0,37407.0,1.0641499772416931
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,4096,0.0009683100000000001,1.979e-6,0.002043766975452076,cache,35152.0,36653.0,1.0427002730996813
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.0009683100000000001,0.552852403,570.945671324266,cache,35152.0,36075.0,1.0262573964497042
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,4096,0.0009683100000000001,0.157279692,162.42700374879942,cache,35152.0,36075.0,1.0262573964497042
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,8192,0.0009683100000000001,1.97e-6,0.0020344724313494647,cache,35152.0,35911.0,1.0215919435593992
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.0009683100000000001,1.035509464,1069.3987090910966,cache,35152.0,35538.0,1.010980883022303
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,8192,0.0009683100000000001,0.140818081,145.42665158885066,cache,35152.0,35538.0,1.010980883022303
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,16384,0.0009683100000000001,1.987e-6,0.0020520287924321754,cache,35152.0,35473.0,1.0091317705962677
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.0009683100000000001,1.816637204,1876.0905123359253,cache,35152.0,35281.0,1.0036697769685936
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,16384,0.0009683100000000001,0.141881854,146.52523881814707,cache,35152.0,35281.0,1.0036697769685936
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,32768,0.0009683100000000001,1.9710000000000003e-6,0.002035505158471977,cache,35152.0,35284.0,1.003755120619026
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.0009683100000000001,2.550074279,2633.5308723446,cache,35152.0,35187.0,1.0009956759217113
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,32768,0.0009683100000000001,0.087938578,90.81655461577387,cache,35152.0,35187.0,1.0009956759217113
Mallya/lhr34,cols,spectral_order,chunk_equal,vertices,65536,0.0009683100000000001,1.9600000000000003e-6,0.00202414516012434,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.0009683100000000001,2.560109322,2643.8943334262785,cache,35152.0,35152.0,1.0
Mallya/lhr34,cols,spectral_order,chunk_conn__convex,vertices,65536,0.0009683100000000001,0.065826834,67.98115686092262,cache,35152.0,35152.0,1.0


==> results/data/results_lanka_48_6.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,2,0.006291560000000001,1.61e-7,2.5589837814468906e-5,bottle_conn,4.868926e6,3.383588e6,0.6949351869385568
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,2,0.006291560000000001,5.420000000000001e-7,8.614715587231148e-5,bottle_conn,4.868926e6,3.387946e6,0.6958302508602513
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.006291560000000001,0.137962373,21.928166146392943,bottle_conn,4.868926e6,3.378255e6,0.6938398735162539
Gupta/gupta2,symmetric,natural_order,balance_work,parts,2,0.006291560000000001,5.44e-7,8.646504205634214e-5,total_conn,62064.0,18862.0,0.3039120907450374
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,2,0.006291560000000001,0.594295482,94.45916147982376,total_conn,62064.0,17926.0,0.28883088424851766
Gupta/gupta2,symmetric,natural_order,balance_work,parts,2,0.006291560000000001,5.44e-7,8.646504205634214e-5,total_hypercut,62064.0,18862.0,0.3039120907450374
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,2,0.006291560000000001,0.7991829730000001,127.02461281462784,total_hypercut,62064.0,17926.0,0.28883088424851766
Gupta/gupta2,symmetric,natural_order,balance_work,parts,2,0.006291560000000001,5.41e-7,8.598821278029613e-5,total_edgecut,4.248286e6,102544.0,0.02413773460638008
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,2,0.006291560000000001,0.572858108,91.05183897157461,total_edgecut,4.248286e6,17926.0,0.004219584086382132
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,4,0.006291560000000001,1.8000000000000002e-7,2.860975656276027e-5,bottle_conn,4.868926e6,3.251276e6,0.6677604054775119
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,4,0.006291560000000001,1.395e-6,0.00022172561336139207,bottle_conn,4.868926e6,3.142049e6,0.6453269160385678
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.006291560000000001,0.147778236,23.488329762411865,bottle_conn,4.868926e6,2.797524e6,0.5745669578876327
Gupta/gupta2,symmetric,natural_order,balance_work,parts,4,0.006291560000000001,1.395e-6,0.00022172561336139207,total_conn,62064.0,57838.0,0.9319089971642176
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,4,0.006291560000000001,0.79983532,127.12829886387476,total_conn,62064.0,36236.0,0.5838489301366332
Gupta/gupta2,symmetric,natural_order,balance_work,parts,4,0.006291560000000001,1.3940000000000001e-6,0.00022156667026937676,total_hypercut,62064.0,49016.0,0.7897654034544985
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,4,0.006291560000000001,0.9286009780000001,147.59471069178392,total_hypercut,62064.0,32302.0,0.5204627481309616
Gupta/gupta2,symmetric,natural_order,balance_work,parts,4,0.006291560000000001,1.395e-6,0.00022172561336139207,total_edgecut,4.248286e6,1.394802e6,0.3283211158570774
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,4,0.006291560000000001,0.541381031,86.04877502558983,total_edgecut,4.248286e6,36236.0,0.008529557567451908
Gupta/gupta2,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.006291560000000001,0.490879304,78.02187438409551,bottle_conn,4.868926e6,2.551471e6,0.5240315831458519
Gupta/gupta2,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.006291560000000001,0.37203309700000003,59.13209076922099,bottle_conn,4.868926e6,2.551471e6,0.5240315831458519
Gupta/gupta2,symmetric,natural_order,metis__symmetric,parts,8,0.006291560000000001,1.282315721,203.81522563561342,bottle_conn,4.868926e6,2.742079e6,0.5631794362863597
Gupta/gupta2,symmetric,natural_order,kahypar__symmetric,parts,8,0.006291560000000001,8530.551347176,1.3558722077157334e6,bottle_conn,4.868926e6,1.798913e6,0.36946813321870164
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,8,0.006291560000000001,2.2400000000000002e-7,3.5603252611435e-5,bottle_conn,4.868926e6,2.369229e6,0.4866019734126171
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,8,0.006291560000000001,2.8960000000000003e-6,0.00046029919447640965,bottle_conn,4.868926e6,2.575792e6,0.5290267299194935
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.006291560000000001,0.119410364,18.979452472836623,bottle_conn,4.868926e6,2.107679e6,0.4328837612237278
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.006291560000000001,0.11745245200000001,18.668255885662695,bottle_conn,4.868926e6,2.223634e6,0.4566990749089224
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.006291560000000001,0.024851168,3.949921482112544,bottle_conn,4.868926e6,2.223634e6,0.4566990749089224
Gupta/gupta2,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.006291560000000001,1.589139136,252.58268791841766,total_conn,62064.0,88389.0,1.4241589327146171
Gupta/gupta2,symmetric,natural_order,metis,parts,8,0.006291560000000001,1.234412665,196.20136579798967,total_conn,62064.0,94136.0,1.5167568961072442
Gupta/gupta2,symmetric,natural_order,kahypar,parts,8,0.006291560000000001,8487.153134947,1.3489743616761183e6,total_conn,62064.0,50003.0,0.8056683423562774
Gupta/gupta2,symmetric,natural_order,balance_work,parts,8,0.006291560000000001,2.9130000000000003e-6,0.00046300122704067033,total_conn,62064.0,115586.0,1.8623678783191544
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,8,0.006291560000000001,1.752352517,278.5243273528346,total_conn,62064.0,85310.0,1.3745488527971126
Gupta/gupta2,symmetric,natural_order,split_conn__dynamic,parts,8,0.006291560000000001,12.067739442,1918.0838205468913,total_conn,62064.0,85310.0,1.3745488527971126
Gupta/gupta2,symmetric,natural_order,split_conn__trans,parts,8,0.006291560000000001,9.864061871,1567.8244936073088,total_conn,62064.0,85310.0,1.3745488527971126
Gupta/gupta2,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.006291560000000001,0.925050252,147.03034732244467,total_hypercut,62064.0,55611.0,0.8960266821345708
Gupta/gupta2,symmetric,natural_order,balance_work,parts,8,0.006291560000000001,2.9180000000000003e-6,0.000463795942500747,total_hypercut,62064.0,60933.0,0.981776875483372
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,8,0.006291560000000001,1.10564218,175.73418675177538,total_hypercut,62064.0,53759.0,0.8661865171435937
Gupta/gupta2,symmetric,natural_order,balance_work,parts,8,0.006291560000000001,2.9080000000000004e-6,0.0004622065115805937,total_edgecut,4.248286e6,2.703944e6,0.6364788058054471
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,8,0.006291560000000001,0.752882467,119.66546722911329,total_edgecut,4.248286e6,90676.0,0.021344137376815026
Gupta/gupta2,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.006291560000000001,0.9429643160000001,149.87766404516526,total_edgecut,4.248286e6,725142.0,0.17069048552757513
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,16,0.006291560000000001,3.0900000000000003e-7,4.9113415432738464e-5,bottle_conn,4.868926e6,1.872262e6,0.38453285180345725
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,16,0.006291560000000001,7.31e-6,0.0011618740026320975,bottle_conn,4.868926e6,1.775882e6,0.36473793193817283
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.006291560000000001,0.13206235800000002,20.99039951935609,bottle_conn,4.868926e6,1.498363e6,0.3077399410054702
Gupta/gupta2,symmetric,natural_order,balance_work,parts,16,0.006291560000000001,7.439e-6,0.0011823776615020756,total_conn,62064.0,185116.0,2.9826630574890434
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,16,0.006291560000000001,2.087927393,331.86163574693717,total_conn,62064.0,138803.0,2.2364494715132768
Gupta/gupta2,symmetric,natural_order,balance_work,parts,16,0.006291560000000001,7.461e-6,0.001185874409526413,total_hypercut,62064.0,61900.0,0.9973575663830885
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,16,0.006291560000000001,1.381732041,219.61676293319937,total_hypercut,62064.0,60492.0,0.9746713070378964
Gupta/gupta2,symmetric,natural_order,balance_work,parts,16,0.006291560000000001,7.291e-6,0.0011588540838838061,total_edgecut,4.248286e6,3.739328e6,0.8801968605691801
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,16,0.006291560000000001,1.2189851390000002,193.7492671134027,total_edgecut,4.248286e6,2.835718e6,0.667496962304327
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,32,0.006291560000000001,4.81e-7,7.645162725937605e-5,bottle_conn,4.868926e6,1.634745e6,0.33575063576649145
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,32,0.006291560000000001,1.3585000000000001e-5,0.0021592419050283237,bottle_conn,4.868926e6,1.3569e6,0.2786856896161494
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.006291560000000001,0.130603251,20.758484541194868,bottle_conn,4.868926e6,1.179304e6,0.24221029442632727
Gupta/gupta2,symmetric,natural_order,balance_work,parts,32,0.006291560000000001,1.3646000000000001e-5,0.002168937433641259,total_conn,62064.0,269394.0,4.340583913379737
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,32,0.006291560000000001,3.1843645130000002,506.13274180012587,total_conn,62064.0,202955.0,3.2700921629285897
Gupta/gupta2,symmetric,natural_order,balance_work,parts,32,0.006291560000000001,1.3628e-5,0.002166076457984983,total_hypercut,62064.0,62057.0,0.9998872131992782
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,32,0.006291560000000001,2.4201780850000003,384.67058805765186,total_hypercut,62064.0,61908.0,0.9974864655839134
Gupta/gupta2,symmetric,natural_order,balance_work,parts,32,0.006291560000000001,1.3625e-5,0.0021655996287089367,total_edgecut,4.248286e6,4.039202e6,0.9507839161487716
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,32,0.006291560000000001,1.8476924330000002,293.67794839435686,total_edgecut,4.248286e6,3.817968e6,0.8987078553562543
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,64,0.006291560000000001,8.19e-7,0.0001301743923605592,bottle_conn,4.868926e6,1.468807e6,0.301669608451638
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,64,0.006291560000000001,6.0286000000000005e-5,0.009582043245236475,bottle_conn,4.868926e6,1.167585e6,0.23980339812106408
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.006291560000000001,0.137552334,21.862993279886066,bottle_conn,4.868926e6,1.047026e6,0.21504249602479067
Gupta/gupta2,symmetric,natural_order,balance_work,parts,64,0.006291560000000001,6.0477000000000004e-5,0.009612401375811404,total_conn,62064.0,421836.0,6.796790409899459
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,64,0.006291560000000001,5.276025575,838.5878184424848,total_conn,62064.0,311499.0,5.018996519721577
Gupta/gupta2,symmetric,natural_order,balance_work,parts,64,0.006291560000000001,5.9965000000000006e-5,0.009531022512699553,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,64,0.006291560000000001,4.406519032,700.3857599705001,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,balance_work,parts,64,0.006291560000000001,5.9742000000000005e-5,0.009495578203180133,total_edgecut,4.248286e6,4.136254e6,0.9736288940998793
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,64,0.006291560000000001,2.8364196670000004,450.8293121260864,total_edgecut,4.248286e6,4.069604e6,0.9579402140063075
Gupta/gupta2,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.006291560000000001,0.47505031900000005,75.50596656473117,bottle_conn,4.868926e6,882514.0,0.1812543464410837
Gupta/gupta2,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.006291560000000001,0.351246518,55.82820763053996,bottle_conn,4.868926e6,882514.0,0.1812543464410837
Gupta/gupta2,symmetric,natural_order,metis__symmetric,parts,128,0.006291560000000001,3.2176445100000004,511.42236742556696,bottle_conn,4.868926e6,1.280944e6,0.263085534674382
Gupta/gupta2,symmetric,natural_order,kahypar__symmetric,parts,128,0.006291560000000001,15528.930392421002,2.468216212262301e6,bottle_conn,4.868926e6,986953.0,0.20270445679396237
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,128,0.006291560000000001,1.486e-6,0.00023618943473478754,bottle_conn,4.868926e6,1.418255e6,0.29128703126726513
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,128,0.006291560000000001,0.000102331,0.016264805549021228,bottle_conn,4.868926e6,1.076913e6,0.2211808107167782
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.006291560000000001,0.129538379,20.589230492914314,bottle_conn,4.868926e6,925630.0,0.19010968743414872
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.006291560000000001,0.122519735,19.47366551379944,bottle_conn,4.868926e6,946416.0,0.19437880140301989
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.006291560000000001,0.026325746,4.184295468850332,bottle_conn,4.868926e6,946416.0,0.19437880140301989
Gupta/gupta2,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.006291560000000001,8.909147378,1416.047431479633,total_conn,62064.0,495512.0,7.983887599896881
Gupta/gupta2,symmetric,natural_order,metis,parts,128,0.006291560000000001,3.247355991,516.1448020840618,total_conn,62064.0,432543.0,6.969305877803557
Gupta/gupta2,symmetric,natural_order,kahypar,parts,128,0.006291560000000001,15848.518438284002,2.5190125244429046e6,total_conn,62064.0,327995.0,5.284786671822634
Gupta/gupta2,symmetric,natural_order,balance_work,parts,128,0.006291560000000001,0.000102292,0.01625860676843263,total_conn,62064.0,695183.0,11.201066640886827
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,128,0.006291560000000001,11.290993923,1794.6254860479753,total_conn,62064.0,504082.0,8.121970868780613
Gupta/gupta2,symmetric,natural_order,split_conn__dynamic,parts,128,0.006291560000000001,23.794301171,3781.939800462842,total_conn,62064.0,504082.0,8.121970868780613
Gupta/gupta2,symmetric,natural_order,split_conn__trans,parts,128,0.006291560000000001,12.279689828,1951.771870251575,total_conn,62064.0,504082.0,8.121970868780613
Gupta/gupta2,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.006291560000000001,8.42366031,1338.882615758254,total_hypercut,62064.0,62061.0,0.9999516627996906
Gupta/gupta2,symmetric,natural_order,balance_work,parts,128,0.006291560000000001,0.000102096,0.016227453922397623,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,128,0.006291560000000001,8.275541843000001,1315.3402086287026,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,balance_work,parts,128,0.006291560000000001,0.00010242500000000001,0.01627974619967067,total_edgecut,4.248286e6,4.167898e6,0.9810775451558581
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,128,0.006291560000000001,4.706765256000001,748.107823178989,total_edgecut,4.248286e6,4.147412e6,0.9762553651048917
Gupta/gupta2,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.006291560000000001,7.398061778000001,1175.8708139157854,total_edgecut,4.248286e6,4.01316e6,0.9446539145434182
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,256,0.006291560000000001,3.029e-6,0.00048143862571444916,bottle_conn,4.868926e6,1.317514e6,0.2705964313279766
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,256,0.006291560000000001,0.000332607,0.05286558500594447,bottle_conn,4.868926e6,975587.0,0.2003700610771246
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.006291560000000001,0.13270706000000002,21.09287044866456,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,natural_order,balance_work,parts,256,0.006291560000000001,0.00033324,0.052966195983190176,total_conn,62064.0,1.153125e6,18.579611368909514
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,256,0.006291560000000001,21.055619370000002,3346.6452469657766,total_conn,62064.0,853363.0,13.749726089198248
Gupta/gupta2,symmetric,natural_order,balance_work,parts,256,0.006291560000000001,0.000332434,0.05283808785102581,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,256,0.006291560000000001,15.809925287,2512.8784096472095,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,balance_work,parts,256,0.006291560000000001,0.000332714,0.05288259191679011,total_edgecut,4.248286e6,4.177412e6,0.983317036564864
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,256,0.006291560000000001,8.409565961,1336.6424163482507,total_edgecut,4.248286e6,4.169904e6,0.9815497355874816
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,512,0.006291560000000001,5.732e-6,0.0009110618034318991,bottle_conn,4.868926e6,1.219055e6,0.2503745179121638
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,512,0.006291560000000001,0.000542072,0.08615859977493658,bottle_conn,4.868926e6,927639.0,0.19052230409745394
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.006291560000000001,0.14601540000000002,23.20813915785592,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,natural_order,balance_work,parts,512,0.006291560000000001,0.000541709,0.08610090343253501,total_conn,62064.0,1.816782e6,29.272718484145397
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,512,0.006291560000000001,39.299830155,6246.436520513195,total_conn,62064.0,1.367142e6,22.02793890177881
Gupta/gupta2,symmetric,natural_order,balance_work,parts,512,0.006291560000000001,0.0005426010000000001,0.08624268067061269,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,512,0.006291560000000001,29.16805945,4636.061557070107,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,balance_work,parts,512,0.006291560000000001,0.0005424490000000001,0.08621852132062637,total_edgecut,4.248286e6,4.180642e6,0.9840773431920544
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,512,0.006291560000000001,14.527192776000001,2308.9969381202754,total_edgecut,4.248286e6,4.177906e6,0.9834333187549049
Gupta/gupta2,symmetric,natural_order,split_equal__symmetric,parts,1024,0.006291560000000001,1.1042e-5,0.001755049622033327,bottle_conn,4.868926e6,1.196904e6,0.24582505464244064
Gupta/gupta2,symmetric,natural_order,balance_work__symmetric,parts,1024,0.006291560000000001,0.000917623,0.14584983692438758,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.006291560000000001,0.167533067,26.628223683792253,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,natural_order,balance_work,parts,1024,0.006291560000000001,0.0009166930000000001,0.14570201984881334,total_conn,62064.0,1.958634e6,31.558294663573086
Gupta/gupta2,symmetric,natural_order,split_conn__convex,parts,1024,0.006291560000000001,0.303477481,48.23564918716502,total_conn,62064.0,0.0,0.0
Gupta/gupta2,symmetric,natural_order,balance_work,parts,1024,0.006291560000000001,0.0009181990000000001,0.14594138814538843,total_hypercut,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,split_hypercut__convex,parts,1024,0.006291560000000001,0.318011154,50.54567611212481,total_hypercut,62064.0,0.0,0.0
Gupta/gupta2,symmetric,natural_order,balance_work,parts,1024,0.006291560000000001,0.0009168230000000001,0.14572268245077533,total_edgecut,4.248286e6,4.18199e6,0.9843946476296558
Gupta/gupta2,symmetric,natural_order,split_symcut__convex,parts,1024,0.006291560000000001,0.38615195900000004,61.3761863512388,total_edgecut,4.248286e6,0.0,0.0
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,2,0.006291560000000001,2.7307e-5,0.004340259013662748,cache,62064.0,3.295835e6,53.1038121938644
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.006291560000000001,0.022326022,3.5485669690823896,cache,62064.0,3.16968e6,51.07115235885537
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,2,0.006291560000000001,0.388895881,61.81231379816769,cache,62064.0,3.16968e6,51.07115235885537
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,4,0.006291560000000001,1.4584000000000001e-5,0.002318026053951643,cache,62064.0,2.527759e6,40.728264372260895
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.006291560000000001,0.022892855,3.6386611587587177,cache,62064.0,2.41325e6,38.883249548852795
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,4,0.006291560000000001,0.40516053700000004,64.39746851337347,cache,62064.0,2.41325e6,38.883249548852795
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,8,0.006291560000000001,1.0064e-5,0.0015996032780423296,cache,62064.0,1.939464e6,31.249419953596288
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.006291560000000001,0.023862212,3.7927337576054265,cache,62064.0,1.824831e6,29.402407192575406
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,8,0.006291560000000001,0.42461219,67.48917438600283,cache,62064.0,1.824831e6,29.402407192575406
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,16,0.006291560000000001,6.078e-6,0.000966056113269205,cache,62064.0,1.448201e6,23.33399394173756
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.006291560000000001,0.026069468000000002,4.143561851114827,cache,62064.0,1.340509e6,21.59881734983243
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,16,0.006291560000000001,0.455945138,72.46933002307853,cache,62064.0,1.340509e6,21.59881734983243
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,32,0.006291560000000001,4.177e-6,0.0006639052953480535,cache,62064.0,1.005741e6,16.20490139211137
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.006291560000000001,0.030127773000000004,4.78860139615612,cache,62064.0,924326.0,14.893110337715907
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,32,0.006291560000000001,0.48668018100000004,77.3544527907228,cache,62064.0,924326.0,14.893110337715907
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,64,0.006291560000000001,3.248e-6,0.0005162471628658075,cache,62064.0,692784.0,11.162412993039442
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.006291560000000001,0.03848631,6.117133111660701,cache,62064.0,634243.0,10.219176978602732
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,64,0.006291560000000001,0.507445106,80.65489417568934,cache,62064.0,634243.0,10.219176978602732
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,128,0.006291560000000001,2.78e-6,0.00044186179580263076,cache,62064.0,485737.0,7.826388888888889
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.006291560000000001,0.054327752,8.63502088512229,cache,62064.0,435256.0,7.01301881928332
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,128,0.006291560000000001,0.5292779910000001,84.12508042520456,cache,62064.0,435256.0,7.01301881928332
Gupta/gupta2,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.006291560000000001,0.5136806340000001,81.64598827635754,cache,62064.0,433326.0,6.9819218870843
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,256,0.006291560000000001,2.2240000000000002e-6,0.00035348943664210465,cache,62064.0,351583.0,5.664845965455014
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.006291560000000001,0.085964787,13.663509050219657,cache,62064.0,329425.0,5.307827403970095
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,256,0.006291560000000001,0.546445701,86.85376933542713,cache,62064.0,329425.0,5.307827403970095
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,512,0.006291560000000001,2.109e-6,0.0003352109810603411,cache,62064.0,263520.0,4.2459396751740135
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.006291560000000001,0.14859993300000002,23.61893282429159,cache,62064.0,245609.0,3.957350476927043
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,512,0.006291560000000001,0.550785971,87.54362526940854,cache,62064.0,245609.0,3.957350476927043
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,1024,0.006291560000000001,2.0550000000000002e-6,0.0003266280540915131,cache,62064.0,234946.0,3.785543954627481
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.006291560000000001,0.27506679500000003,43.71996690804824,cache,62064.0,225973.0,3.640967388502191
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.006291560000000001,0.529884173,84.22142886660859,cache,62064.0,225973.0,3.640967388502191
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,2048,0.006291560000000001,2.015e-6,0.0003202703304108997,cache,62064.0,219616.0,3.5385408610466613
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.006291560000000001,0.5268444830000001,83.73829113924052,cache,62064.0,211009.0,3.399861433359113
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.006291560000000001,0.5483455740000001,87.15574102448359,cache,62064.0,211009.0,3.399861433359113
Gupta/gupta2,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.006291560000000001,0.6182464000000001,98.2659944433495,cache,62064.0,226024.0,3.6417891209074504
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,4096,0.006291560000000001,2.0110000000000003e-6,0.00031963455804283835,cache,62064.0,196197.0,3.1612045630317094
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.006291560000000001,1.016158535,161.51137953067283,cache,62064.0,194074.0,3.1269979376127868
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.006291560000000001,0.595838956,94.70448600982904,cache,62064.0,194074.0,3.1269979376127868
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,8192,0.006291560000000001,2.0220000000000003e-6,0.00032138293205500706,cache,62064.0,169678.0,2.733919824697087
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.006291560000000001,1.950487783,310.0165591681554,cache,62064.0,167560.0,2.69979376127868
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.006291560000000001,0.6286562720000001,99.92057168651336,cache,62064.0,167560.0,2.69979376127868
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,16384,0.006291560000000001,1.995e-6,0.00031709146857059295,cache,62064.0,118998.0,1.9173433874709978
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.006291560000000001,3.6487755720000004,579.9476714837019,cache,62064.0,117828.0,1.898491879350348
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.006291560000000001,0.573068969,91.08535387090006,cache,62064.0,117828.0,1.898491879350348
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,32768,0.006291560000000001,1.987e-6,0.0003158199238344703,cache,62064.0,81946.0,1.320346738850219
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.006291560000000001,6.247015780000001,992.9200039417887,cache,62064.0,80604.0,1.298723897911833
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.006291560000000001,0.483197621,76.80092393619388,cache,62064.0,80604.0,1.298723897911833
Gupta/gupta2,symmetric,natural_order,chunk_equal,vertices,65536,0.006291560000000001,2.042e-6,0.0003245617938953137,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.006291560000000001,8.058829919,1280.8953453515503,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.006291560000000001,0.338353033,53.77887725778662,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,2,0.0061946710000000006,1.6e-7,2.5828651755678385e-5,bottle_conn,4.868926e6,3.420978e6,0.7026144985567659
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,2,0.0061946710000000006,6.350000000000001e-7,0.0001025074616553486,bottle_conn,4.868926e6,3.434968e6,0.7054878221603696
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.0061946710000000006,0.119672282,19.31858560365837,bottle_conn,4.868926e6,3.41706e6,0.7018098036404743
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,2,0.0061946710000000006,6.36e-7,0.00010266889072882159,total_conn,62064.0,19284.0,0.31071152358855375
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,2,0.0061946710000000006,0.53115561,85.74395799228078,total_conn,62064.0,19008.0,0.3062645011600928
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,2,0.0061946710000000006,6.46e-7,0.00010428318146355149,total_hypercut,62064.0,19284.0,0.31071152358855375
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,2,0.0061946710000000006,0.778674969,125.70077878227914,total_hypercut,62064.0,19008.0,0.3062645011600928
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,2,0.0061946710000000006,6.36e-7,0.00010266889072882159,total_edgecut,4.248286e6,245456.0,0.05777765432929892
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,2,0.0061946710000000006,0.578029542,93.31077340507672,total_edgecut,4.248286e6,232966.0,0.05483764511146377
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,4,0.0061946710000000006,1.79e-7,2.8895804151665196e-5,bottle_conn,4.868926e6,3.239867e6,0.6654171782442371
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,4,0.0061946710000000006,1.5360000000000002e-6,0.00024795505685451253,bottle_conn,4.868926e6,3.188184e6,0.6548023116391583
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.0061946710000000006,0.119982449,19.368655575090266,bottle_conn,4.868926e6,2.939304e6,0.6036863160376642
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,4,0.0061946710000000006,1.5440000000000002e-6,0.00024924648944229643,total_conn,62064.0,58581.0,0.9438805104408353
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,4,0.0061946710000000006,0.7485591500000001,120.83921002422889,total_conn,62064.0,38708.0,0.6236787831915442
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,4,0.0061946710000000006,1.5320000000000001e-6,0.0002473093405606206,total_hypercut,62064.0,49777.0,0.8020269399329724
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,4,0.0061946710000000006,0.8471147240000001,136.7489450206476,total_hypercut,62064.0,33565.0,0.5408127094612013
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,4,0.0061946710000000006,1.5330000000000002e-6,0.00024747076963409356,total_edgecut,4.248286e6,1.044482e6,0.2458596243284939
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,4,0.0061946710000000006,0.710239873,114.65336464196403,total_edgecut,4.248286e6,502958.0,0.1183908051388254
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,8,0.0061946710000000006,2.22e-7,3.583725431100376e-5,bottle_conn,4.868926e6,2.695112e6,0.5535331611119166
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,8,0.0061946710000000006,2.751e-6,0.0004440913811241953,bottle_conn,4.868926e6,2.665973e6,0.547548473729114
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.0061946710000000006,0.12088154400000001,19.513795647904466,bottle_conn,4.868926e6,2.443897e6,0.5019375936294781
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.0061946710000000006,0.119654169,19.315661638850553,bottle_conn,4.868926e6,2.551471e6,0.5240315831458519
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.0061946710000000006,0.022700174,3.6644680564956555,bottle_conn,4.868926e6,2.551471e6,0.5240315831458519
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,8,0.0061946710000000006,2.763e-6,0.0004460285300058711,total_conn,62064.0,126169.0,2.0328854086104666
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,8,0.0061946710000000006,1.543446791,249.15718542598952,total_conn,62064.0,88389.0,1.4241589327146171
Gupta/gupta2,symmetric,rcm_order,split_conn__dynamic,parts,8,0.0061946710000000006,12.107057259000001,1954.4310358048072,total_conn,62064.0,88389.0,1.4241589327146171
Gupta/gupta2,symmetric,rcm_order,split_conn__trans,parts,8,0.0061946710000000006,9.763729672,1576.1498345916998,total_conn,62064.0,88389.0,1.4241589327146171
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,8,0.0061946710000000006,2.7040000000000003e-6,0.00043650421467096475,total_hypercut,62064.0,60823.0,0.9800045114720288
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,8,0.0061946710000000006,0.881623593,142.31967976991837,total_hypercut,62064.0,55611.0,0.8960266821345708
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,8,0.0061946710000000006,2.7160000000000003e-6,0.00043844136355264065,total_edgecut,4.248286e6,2.534464e6,0.5965850698375769
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,8,0.0061946710000000006,0.9175262200000001,148.11540758177472,total_edgecut,4.248286e6,1.08696e6,0.25585848033771735
Gupta/gupta2,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.0061946710000000006,0.9350479260000001,150.94392034702085,total_edgecut,4.248286e6,1.08696e6,0.25585848033771735
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,16,0.0061946710000000006,3.0900000000000003e-7,4.9881583703153885e-5,bottle_conn,4.868926e6,2.504393e6,0.514362510335955
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,16,0.0061946710000000006,8.42e-6,0.0013592327986425752,bottle_conn,4.868926e6,2.137881e6,0.4390867719082196
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.0061946710000000006,0.121232003,19.570369919564733,bottle_conn,4.868926e6,1.856855e6,0.38136849892563573
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,16,0.0061946710000000006,8.332000000000001e-6,0.0013450270401769522,total_conn,62064.0,222047.0,3.577710105697345
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,16,0.0061946710000000006,2.047731228,330.56335485774787,total_conn,62064.0,158798.0,2.558616911575148
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,16,0.0061946710000000006,8.378e-6,0.0013524527775567094,total_hypercut,62064.0,61962.0,0.9983565351894819
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,16,0.0061946710000000006,1.3740473290000002,221.81118722850658,total_hypercut,62064.0,61281.0,0.9873839907192575
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,16,0.0061946710000000006,8.313e-6,0.001341959887780965,total_edgecut,4.248286e6,3.45597e6,0.8134974905173522
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,16,0.0061946710000000006,1.498955038,241.9749229620104,total_edgecut,4.248286e6,2.631284e6,0.6193754375293942
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,32,0.0061946710000000006,4.81e-7,7.764738434050816e-5,bottle_conn,4.868926e6,2.082836e6,0.42778140394822184
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,32,0.0061946710000000006,8.691e-6,0.0014029800775537554,bottle_conn,4.868926e6,1.786269e6,0.36687125661798925
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.0061946710000000006,0.12339713100000001,19.919884526555162,bottle_conn,4.868926e6,1.250996e6,0.25693469155209997
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,32,0.0061946710000000006,8.768e-6,0.0014154101162111756,total_conn,62064.0,329349.0,5.306602861562259
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,32,0.0061946710000000006,3.057095211,493.5040474304446,total_conn,62064.0,239155.0,3.8533610466615107
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,32,0.0061946710000000006,8.671e-6,0.0013997514960842957,total_hypercut,62064.0,62049.0,0.9997583139984532
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,32,0.0061946710000000006,2.380733386,384.3195846881941,total_hypercut,62064.0,62047.0,0.999726089198247
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,32,0.0061946710000000006,8.798000000000001e-6,0.0014202529884153655,total_edgecut,4.248286e6,3.900838e6,0.9182145458191845
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,32,0.0061946710000000006,2.2494984540000003,363.1344512081433,total_edgecut,4.248286e6,3.535266e6,0.832162900520351
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,64,0.0061946710000000006,8.140000000000001e-7,0.0001314032658070138,bottle_conn,4.868926e6,1.941333e6,0.3987189371947735
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,64,0.0061946710000000006,7.7328e-5,0.012482987393519364,bottle_conn,4.868926e6,1.554194e6,0.31920674087057394
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.0061946710000000006,0.12834736700000002,20.718996537507802,bottle_conn,4.868926e6,967528.0,0.1987148705895304
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,64,0.0061946710000000006,7.682500000000001e-5,0.012401788569562451,total_conn,62064.0,458886.0,7.393754833720031
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,64,0.0061946710000000006,5.169809275,834.5575212953198,total_conn,62064.0,321517.0,5.180410543954627
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,64,0.0061946710000000006,7.7211e-5,0.012464100191923025,total_hypercut,62064.0,62061.0,0.9999516627996906
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,64,0.0061946710000000006,4.44423194,717.4282443732685,total_hypercut,62064.0,62051.0,0.9997905387986594
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,64,0.0061946710000000006,7.7055e-5,0.012438917256461238,total_edgecut,4.248286e6,4.085698e6,0.961728565355534
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,64,0.0061946710000000006,3.5700019640000002,576.3021093452743,total_edgecut,4.248286e6,3.909458e6,0.9202435994186832
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,128,0.0061946710000000006,1.4870000000000001e-6,0.000240045032254336,bottle_conn,4.868926e6,1.721574e6,0.3535839320622248
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,128,0.0061946710000000006,0.00011244300000000001,0.018151569308523408,bottle_conn,4.868926e6,1.490161e6,0.3060553805911201
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.0061946710000000006,0.13231504500000002,21.35949512088697,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.0061946710000000006,0.12346592,19.930989071090295,bottle_conn,4.868926e6,882514.0,0.1812543464410837
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.0061946710000000006,0.026068789000000002,4.208260454832872,bottle_conn,4.868926e6,882514.0,0.1812543464410837
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,128,0.0061946710000000006,0.00011279800000000001,0.018208876629606317,total_conn,62064.0,674029.0,10.86022492910544
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,128,0.0061946710000000006,8.849179457,1428.514840739726,total_conn,62064.0,495512.0,7.983887599896881
Gupta/gupta2,symmetric,rcm_order,split_conn__dynamic,parts,128,0.0061946710000000006,22.680315168,3661.2622636456395,total_conn,62064.0,495512.0,7.983887599896881
Gupta/gupta2,symmetric,rcm_order,split_conn__trans,parts,128,0.0061946710000000006,11.759152126,1898.2690325281196,total_conn,62064.0,495512.0,7.983887599896881
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,128,0.0061946710000000006,0.000112348,0.018136233546543472,total_hypercut,62064.0,62062.0,0.9999677751997937
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,128,0.0061946710000000006,8.355892316,1348.883954611956,total_hypercut,62064.0,62061.0,0.9999516627996906
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,128,0.0061946710000000006,0.000112424,0.01814850215612742,total_edgecut,4.248286e6,4.145986e6,0.9759197003214943
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,128,0.0061946710000000006,6.324890506,1021.0212142016903,total_edgecut,4.248286e6,4.07599e6,0.9594434084710869
Gupta/gupta2,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.0061946710000000006,6.044173405,975.7053126792367,total_edgecut,4.248286e6,4.07599e6,0.9594434084710869
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,256,0.0061946710000000006,3.017e-6,0.0004870315146680106,bottle_conn,4.868926e6,1.731105e6,0.3555414479497121
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,256,0.0061946710000000006,0.00026846000000000004,0.04333724906455888,bottle_conn,4.868926e6,1.364156e6,0.28017595666888345
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.0061946710000000006,0.139113395,22.456946462532066,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,256,0.0061946710000000006,0.00026789800000000003,0.04324652592526706,total_conn,62064.0,1.004904e6,16.191415313225058
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,256,0.0061946710000000006,15.242888637,2460.645389722876,total_conn,62064.0,742700.0,11.96667955658675
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,256,0.0061946710000000006,0.00026831,0.04331303470353792,total_hypercut,62064.0,62062.0,0.9999677751997937
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,256,0.0061946710000000006,15.499836874000001,2502.1243055523046,total_hypercut,62064.0,62062.0,0.9999677751997937
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,256,0.0061946710000000006,0.00026795400000000004,0.04325556595338155,total_edgecut,4.248286e6,4.172134e6,0.9820746531660063
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,256,0.0061946710000000006,9.156933528,1478.1952952787967,total_edgecut,4.248286e6,4.145698e6,0.9758519082754786
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,512,0.0061946710000000006,5.724000000000001e-6,0.0009240200165593944,bottle_conn,4.868926e6,1.651478e6,0.33918732796514056
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,512,0.0061946710000000006,0.0005239520000000001,0.08458108590432002,bottle_conn,4.868926e6,912057.0,0.18732200900157447
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.0061946710000000006,0.151892935,24.51993576414308,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,512,0.0061946710000000006,0.0005228780000000001,0.08440771107941003,total_conn,62064.0,1.574201e6,25.3641563547306
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,512,0.0061946710000000006,26.948132703000002,4350.21209407247,total_conn,62064.0,1.206729e6,19.443300464037122
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,512,0.0061946710000000006,0.000524755,0.08471071345031883,total_hypercut,62064.0,62062.0,0.9999677751997937
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,512,0.0061946710000000006,27.377952126,4419.597445288055,total_hypercut,62064.0,62062.0,0.9999677751997937
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,512,0.0061946710000000006,0.000523688,0.08453846862892314,total_edgecut,4.248286e6,4.17908e6,0.9837096654980385
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,512,0.0061946710000000006,14.497134166,2340.2589364310065,total_edgecut,4.248286e6,4.171794e6,0.9819946208894599
Gupta/gupta2,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.0061946710000000006,1.1089e-5,0.0017900869957419852,bottle_conn,4.868926e6,1.244418e6,0.2555836749213276
Gupta/gupta2,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.0061946710000000006,0.000810425,0.13082615686934787,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.0061946710000000006,0.177883378,28.715548896785638,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,1024,0.0061946710000000006,0.00081035,0.1308140496888374,total_conn,62064.0,1.731793e6,27.903341711781387
Gupta/gupta2,symmetric,rcm_order,split_conn__convex,parts,1024,0.0061946710000000006,0.30184017100000005,48.725779141458844,total_conn,62064.0,0.0,0.0
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,1024,0.0061946710000000006,0.0008112550000000001,0.13096014300033046,total_hypercut,62064.0,62062.0,0.9999677751997937
Gupta/gupta2,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.0061946710000000006,0.314171115,50.71635200642616,total_hypercut,62064.0,0.0,0.0
Gupta/gupta2,symmetric,rcm_order,balance_work,parts,1024,0.0061946710000000006,0.0008109660000000001,0.13091348999809677,total_edgecut,4.248286e6,4.180284e6,0.983993073912632
Gupta/gupta2,symmetric,rcm_order,split_symcut__convex,parts,1024,0.0061946710000000006,0.37326159000000003,60.255272636755045,total_edgecut,4.248286e6,0.0,0.0
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,2,0.0061946710000000006,2.7097e-5,0.004374243603897608,cache,62064.0,2.823444e6,45.49245939675174
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.0061946710000000006,0.022839349000000002,3.686934947796259,cache,62064.0,2.721759e6,43.85406999226605
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.0061946710000000006,0.387018389,62.47601995327919,cache,62064.0,2.721759e6,43.85406999226605
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,4,0.0061946710000000006,1.4510000000000002e-5,0.002342335856093084,cache,62064.0,1.986003e6,31.99927494199536
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.0061946710000000006,0.023403530000000002,3.7780101638973242,cache,62064.0,1.820123e6,29.32655001288992
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.0061946710000000006,0.401630172,64.83478654475758,cache,62064.0,1.820123e6,29.32655001288992
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,8,0.0061946710000000006,1.0229e-5,0.0016512579925552137,cache,62064.0,1.426535e6,22.984902681103378
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.0061946710000000006,0.024422863000000003,3.9425601456477675,cache,62064.0,1.300391e6,20.95242008249549
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.0061946710000000006,0.419570895,67.73094083608314,cache,62064.0,1.300391e6,20.95242008249549
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,16,0.0061946710000000006,6.034e-6,0.0009740630293360212,cache,62064.0,1.08282e6,17.446829079659707
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.0061946710000000006,0.026619720000000003,4.297196735710419,cache,62064.0,965207.0,15.551801366331528
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.0061946710000000006,0.434255007,70.10138343101676,cache,62064.0,965207.0,15.551801366331528
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,32,0.0061946710000000006,4.155e-6,0.0006707378002802731,cache,62064.0,835198.0,13.457044341325084
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.0061946710000000006,0.030669312,4.950918620214051,cache,62064.0,753632.0,12.14282031451405
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.0061946710000000006,0.44450546100000005,71.75610472291426,cache,62064.0,753632.0,12.14282031451405
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,64,0.0061946710000000006,3.231e-6,0.0005215773363912305,cache,62064.0,678980.0,10.939997422015983
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.0061946710000000006,0.038977615,6.292120275636914,cache,62064.0,625336.0,10.075663830884249
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.0061946710000000006,0.45441541300000005,73.35585909243606,cache,62064.0,625336.0,10.075663830884249
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,128,0.0061946710000000006,3.987e-6,0.0006436177159368108,cache,62064.0,562018.0,9.055458881154937
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.0061946710000000006,0.054893581000000004,8.861419920444524,cache,62064.0,511905.0,8.248018174787317
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.0061946710000000006,0.46114639700000004,74.44243560311759,cache,62064.0,511905.0,8.248018174787317
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,256,0.0061946710000000006,2.267e-6,0.0003659597095632681,cache,62064.0,452541.0,7.291521655065739
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.0061946710000000006,0.08660432800000001,13.98045642779092,cache,62064.0,433326.0,6.9819218870843
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.0061946710000000006,0.473268597,76.39931111757186,cache,62064.0,433326.0,6.9819218870843
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,512,0.0061946710000000006,2.1120000000000003e-6,0.0003409382031749547,cache,62064.0,409655.0,6.600525264243362
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.0061946710000000006,0.14924310600000001,24.092176323811223,cache,62064.0,367705.0,5.924610079917504
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.0061946710000000006,0.49520657700000004,79.94073890284085,cache,62064.0,367705.0,5.924610079917504
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,1024,0.0061946710000000006,2.064e-6,0.00033318960764825117,cache,62064.0,355263.0,5.724139597834493
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.0061946710000000006,0.275562971,44.483875091994385,cache,62064.0,318716.0,5.13527971126579
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.0061946710000000006,0.503042096,81.20561947519086,cache,62064.0,318716.0,5.13527971126579
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,2048,0.0061946710000000006,2.015e-6,0.0003252795830480747,cache,62064.0,309811.0,4.991798788347512
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.0061946710000000006,0.527352939,85.13009633602817,cache,62064.0,264684.0,4.264694508894045
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.0061946710000000006,0.539644368,87.11429033115722,cache,62064.0,264684.0,4.264694508894045
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,4096,0.0061946710000000006,2.013e-6,0.0003249567249011287,cache,62064.0,246473.0,3.971271590616138
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.0061946710000000006,1.017074107,164.1853307463786,cache,62064.0,226024.0,3.6417891209074504
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.0061946710000000006,0.57901364,93.46963543342333,cache,62064.0,226024.0,3.6417891209074504
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,8192,0.0061946710000000006,2.003e-6,0.0003233424341663988,cache,62064.0,184965.0,2.9802300850734724
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.0061946710000000006,1.947321813,314.35435602633294,cache,62064.0,179833.0,2.897541247744264
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.0061946710000000006,0.66062971,106.64484199403003,cache,62064.0,179833.0,2.897541247744264
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,16384,0.0061946710000000006,1.9940000000000003e-6,0.00032188957250514193,cache,62064.0,121077.0,1.9508410672853829
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.0061946710000000006,3.646479813,588.6478576505515,cache,62064.0,119065.0,1.9184229182779067
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.0061946710000000006,0.650634813,105.03137503186205,cache,62064.0,119065.0,1.9184229182779067
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,32768,0.0061946710000000006,1.998e-6,0.0003225352887990339,cache,62064.0,83029.0,1.3377964681618975
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.0061946710000000006,6.9353286370000005,1119.5636761016042,cache,62064.0,81235.0,1.3088908223769014
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.0061946710000000006,0.5895794050000001,95.17525708790669,cache,62064.0,81235.0,1.3088908223769014
Gupta/gupta2,symmetric,rcm_order,chunk_equal,vertices,65536,0.0061946710000000006,1.9760000000000002e-6,0.0003189838491826281,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.0061946710000000006,8.055359608,1300.3692380111872,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.0061946710000000006,0.3366732,54.34884273918663,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,2,0.006578628,1.61e-7,2.4473188026439553e-5,bottle_conn,4.868926e6,3.379593e6,0.6941146774463198
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,2,0.006578628,6.32e-7,9.606866355720372e-5,bottle_conn,4.868926e6,3.375759e6,0.693327234794696
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.006578628,0.12091654900000001,18.380207696802433,bottle_conn,4.868926e6,3.375669e6,0.693308750225409
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,2,0.006578628,6.4e-7,9.728472258957338e-5,total_conn,62064.0,18712.0,0.30149523072956946
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,2,0.006578628,0.5564318690000001,84.5817500244732,total_conn,62064.0,17380.0,0.2800335137922145
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,2,0.006578628,6.64e-7,0.00010093289968668239,total_hypercut,62064.0,18712.0,0.30149523072956946
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,2,0.006578628,0.8047382310000001,122.32614931259224,total_hypercut,62064.0,17380.0,0.2800335137922145
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,2,0.006578628,6.3e-7,9.576464879911129e-5,total_edgecut,4.248286e6,79386.0,0.018686595017378772
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,2,0.006578628,0.5886277470000001,89.47576105534468,total_edgecut,4.248286e6,17926.0,0.004219584086382132
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,4,0.006578628,1.8200000000000002e-7,2.7665342986409934e-5,bottle_conn,4.868926e6,3.022788e6,0.6208326025082328
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,4,0.006578628,1.038e-6,0.00015778365944996432,bottle_conn,4.868926e6,3.114331e6,0.6396340794663957
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.006578628,0.12089182600000001,18.376449618370273,bottle_conn,4.868926e6,2.729675e6,0.5606318518704125
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,4,0.006578628,1.04e-6,0.00015808767420805674,total_conn,62064.0,55562.0,0.8952371745295179
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,4,0.006578628,0.785524533,119.40552543782685,total_conn,62064.0,35599.0,0.5735853312709461
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,4,0.006578628,1.0560000000000001e-6,0.00016051979227279611,total_hypercut,62064.0,50034.0,0.8061678267594741
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,4,0.006578628,0.9655156520000001,146.76550368861106,total_hypercut,62064.0,33435.0,0.5387180974477959
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,4,0.006578628,1.044e-6,0.0001586957037242416,total_edgecut,4.248286e6,901802.0,0.2122743148648655
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,4,0.006578628,0.6958873590000001,105.78001355297792,total_edgecut,4.248286e6,36236.0,0.008529557567451908
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,8,0.006578628,2.27e-7,3.450567504348931e-5,bottle_conn,4.868926e6,2.422824e6,0.49760953442299183
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,8,0.006578628,2.848e-6,0.00043291701552360156,bottle_conn,4.868926e6,2.483356e6,0.5100418449571835
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.006578628,0.121826875,18.518583966140053,bottle_conn,4.868926e6,2.163969e6,0.4444448323921949
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.006578628,0.120191026,18.26992284713469,bottle_conn,4.868926e6,2.295883e6,0.47153787098017097
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.006578628,0.024360674000000002,3.7030022065391144,bottle_conn,4.868926e6,2.295883e6,0.47153787098017097
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,8,0.006578628,2.883e-6,0.00043823727379021886,total_conn,62064.0,113476.0,1.8283707141015726
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,8,0.006578628,1.468101737,223.16229721455596,total_conn,62064.0,81566.0,1.3142240268110337
Gupta/gupta2,symmetric,spectral_order,split_conn__dynamic,parts,8,0.006578628,12.242606892000001,1860.9665863459677,total_conn,62064.0,81566.0,1.3142240268110337
Gupta/gupta2,symmetric,spectral_order,split_conn__trans,parts,8,0.006578628,9.851882247,1497.5587990383406,total_conn,62064.0,81566.0,1.3142240268110337
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,8,0.006578628,2.893e-6,0.00043975734758068096,total_hypercut,62064.0,60094.0,0.9682585717968548
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,8,0.006578628,0.9319486810000001,141.66307640438097,total_hypercut,62064.0,55404.0,0.892691415313225
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,8,0.006578628,2.9010000000000003e-6,0.0004409734066130506,total_edgecut,4.248286e6,1.809164e6,0.42585739284031254
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,8,0.006578628,1.0851109570000002,164.94487254789297,total_edgecut,4.248286e6,90676.0,0.021344137376815026
Gupta/gupta2,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.006578628,0.9618180190000001,146.2034361876063,total_edgecut,4.248286e6,386949.0,0.09108355699216107
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,16,0.006578628,3.1200000000000004e-7,4.742630226241703e-5,bottle_conn,4.868926e6,1.898401e6,0.3899013868766952
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,16,0.006578628,5.642e-6,0.0008576256325787079,bottle_conn,4.868926e6,1.801937e6,0.3700892147467429
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.006578628,0.12213742300000001,18.565789553688095,bottle_conn,4.868926e6,1.592555e6,0.32708548045297875
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,16,0.006578628,5.675000000000001e-6,0.0008626418760872329,total_conn,62064.0,189508.0,3.053428718741944
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,16,0.006578628,2.318194967,352.38274105178164,total_conn,62064.0,137769.0,2.2197892498066514
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,16,0.006578628,5.7170000000000005e-6,0.0008690261860071736,total_hypercut,62064.0,61450.0,0.9901069863366847
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,16,0.006578628,1.408444604,214.0939727858149,total_hypercut,62064.0,60154.0,0.969225315803042
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,16,0.006578628,5.600000000000001e-6,0.0008512413226587672,total_edgecut,4.248286e6,2.923066e6,0.6880577249271824
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,16,0.006578628,2.242681332,340.90411131317956,total_edgecut,4.248286e6,2.104598e6,0.49539932104382806
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,32,0.006578628,4.84e-7,7.357157145836487e-5,bottle_conn,4.868926e6,1.592835e6,0.32714298800187147
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,32,0.006578628,1.7537e-5,0.002665753406333357,bottle_conn,4.868926e6,1.395093e6,0.2865299246692186
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.006578628,0.12445457000000001,18.91801299602288,bottle_conn,4.868926e6,1.233351e6,0.25331068905134313
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,32,0.006578628,1.7814000000000003e-5,0.002707859450329157,total_conn,62064.0,304165.0,4.9008281773653
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,32,0.006578628,3.7402200860000003,568.5410523288442,total_conn,62064.0,224830.0,3.622550915184326
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,32,0.006578628,1.7766000000000002e-5,0.002700563096134939,total_hypercut,62064.0,61876.0,0.9969708687806136
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,32,0.006578628,2.4413016730000003,371.0958687738538,total_hypercut,62064.0,61674.0,0.9937161639597835
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,32,0.006578628,1.7875e-5,0.0027171319004509753,total_edgecut,4.248286e6,3.562204e6,0.8385038107133088
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,32,0.006578628,3.342476313,508.08106386316416,total_edgecut,4.248286e6,3.15516e6,0.7426901107882097
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,64,0.006578628,8.19e-7,0.0001244940434388447,bottle_conn,4.868926e6,1.403001e6,0.28815410215723136
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,64,0.006578628,6.928e-5,0.010531071220321318,bottle_conn,4.868926e6,1.147862e6,0.23575260745388202
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.006578628,0.130350813,19.814285440672432,bottle_conn,4.868926e6,997007.0,0.20476938856741714
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,64,0.006578628,6.9886e-5,0.010623187692023322,total_conn,62064.0,495822.0,7.988882443928848
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,64,0.006578628,6.286231621000001,955.5535927856082,total_conn,62064.0,361588.0,5.826050528486723
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,64,0.006578628,6.8976e-5,0.010484860977091271,total_hypercut,62064.0,62039.0,0.999597189997422
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,64,0.006578628,4.405810928,669.7157717384232,total_hypercut,62064.0,61960.0,0.9983243103892756
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,64,0.006578628,6.952500000000001e-5,0.01056831302818764,total_edgecut,4.248286e6,3.887092e6,0.9149788879562252
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,64,0.006578628,5.544753928,842.843512051449,total_edgecut,4.248286e6,3.682494e6,0.8668187593773112
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,128,0.006578628,1.486e-6,0.0002258829652626657,bottle_conn,4.868926e6,1.400022e6,0.28754226291383356
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,128,0.006578628,8.3211e-5,0.012648686017814048,bottle_conn,4.868926e6,1.023589e6,0.21022890879836745
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.006578628,0.134188329,20.39761618988032,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.006578628,0.12426757000000001,18.889587616141238,bottle_conn,4.868926e6,882054.0,0.18115986975361711
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.006578628,0.028115287000000003,4.273731088001936,bottle_conn,4.868926e6,882054.0,0.18115986975361711
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,128,0.006578628,8.2994e-5,0.01261570041656102,total_conn,62064.0,773342.0,12.460395720546533
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,128,0.006578628,9.675441796000001,1470.7385485240995,total_conn,62064.0,577336.0,9.30226862593452
Gupta/gupta2,symmetric,spectral_order,split_conn__dynamic,parts,128,0.006578628,20.03899621,3046.0752925990037,total_conn,62064.0,577336.0,9.30226862593452
Gupta/gupta2,symmetric,spectral_order,split_conn__trans,parts,128,0.006578628,10.309711905,1567.1522854005425,total_conn,62064.0,577336.0,9.30226862593452
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,128,0.006578628,8.3659e-5,0.01271678532362675,total_hypercut,62064.0,62059.0,0.9999194379994844
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,128,0.006578628,8.249759014,1254.0242454809727,total_hypercut,62064.0,62039.0,0.999597189997422
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,128,0.006578628,8.3696e-5,0.01272240959665146,total_edgecut,4.248286e6,4.050734e6,0.9534984226579849
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,128,0.006578628,8.652488665,1315.2421241936768,total_edgecut,4.248286e6,3.95077e6,0.9299679917971624
Gupta/gupta2,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.006578628,9.928899299000001,1509.265959254726,total_edgecut,4.248286e6,3.976093e6,0.9359287486765251
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,256,0.006578628,3.041e-6,0.0004622544396795198,bottle_conn,4.868926e6,1.273968e6,0.2616527751705407
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,256,0.006578628,0.000219602,0.03338112445330546,bottle_conn,4.868926e6,930355.0,0.19108012732171326
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.006578628,0.14074044800000002,21.393586626269187,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,256,0.006578628,0.000219024,0.03329326418821675,total_conn,62064.0,1.201354e6,19.356696313482857
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,256,0.006578628,16.81281823,2555.672433522613,total_conn,62064.0,899473.0,14.492668857953081
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,256,0.006578628,0.00021969100000000002,0.03339465311004058,total_hypercut,62064.0,62061.0,0.9999516627996906
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,256,0.006578628,15.407059414,2341.9867203313515,total_hypercut,62064.0,62058.0,0.9999033255993813
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,256,0.006578628,0.00021918800000000002,0.03331819339838033,total_edgecut,4.248286e6,4.125838e6,0.971177081768977
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,256,0.006578628,13.007563559000001,1977.2456443805609,total_edgecut,4.248286e6,4.075924e6,0.959427872793875
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,512,0.006578628,5.7390000000000004e-6,0.0008723703483461901,bottle_conn,4.868926e6,1.122303e6,0.2305031951604933
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,512,0.006578628,0.0005427310000000001,0.08249911683712775,bottle_conn,4.868926e6,867747.0,0.17822143938930268
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.006578628,0.15450201100000002,23.485445749478465,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,512,0.006578628,0.000544076,0.08270356676194489,total_conn,62064.0,1.774541e6,28.592114591389535
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,512,0.006578628,25.618617598,3894.2189158590513,total_conn,62064.0,1.405647e6,22.64834686774942
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,512,0.006578628,0.0005436260000000001,0.0826351634413741,total_hypercut,62064.0,62061.0,0.9999516627996906
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,512,0.006578628,27.462780236,4174.545244996373,total_hypercut,62064.0,62060.0,0.9999355503995875
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,512,0.006578628,0.000543975,0.08268821401666122,total_edgecut,4.248286e6,4.158894e6,0.9789581021616718
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,512,0.006578628,17.665713754000002,2685.3188467260957,total_edgecut,4.248286e6,4.135672e6,0.9734918976735559
Gupta/gupta2,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.006578628,1.1136000000000001e-5,0.001692754173058577,bottle_conn,4.868926e6,1.082081e6,0.22224223576205512
Gupta/gupta2,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.006578628,0.0010256850000000001,0.1559116885770103,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.006578628,0.18120914800000001,27.54512764667648,bottle_conn,4.868926e6,849623.0,0.17449905790311868
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,1024,0.006578628,0.001024524,0.15573520800993762,total_conn,62064.0,1.903717e6,30.67344998711008
Gupta/gupta2,symmetric,spectral_order,split_conn__convex,parts,1024,0.006578628,0.30315746400000004,46.082171540935285,total_conn,62064.0,0.0,0.0
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,1024,0.006578628,0.001025696,0.1559133606581798,total_hypercut,62064.0,62061.0,0.9999516627996906
Gupta/gupta2,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.006578628,0.317384011,48.244711663282985,total_hypercut,62064.0,0.0,0.0
Gupta/gupta2,symmetric,spectral_order,balance_work,parts,1024,0.006578628,0.00102522,0.1558410051457538,total_edgecut,4.248286e6,4.165324e6,0.9804716537445926
Gupta/gupta2,symmetric,spectral_order,split_symcut__convex,parts,1024,0.006578628,0.37592586,57.14350469429188,total_edgecut,4.248286e6,0.0,0.0
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,2,0.006578628,2.7593e-5,0.004194339610022029,cache,62064.0,3.314237e6,53.400312580562
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.006578628,0.022928183,3.485253004121832,cache,62064.0,3.02907e6,48.805587780355765
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.006578628,0.387612565,58.9199700910281,cache,62064.0,3.02907e6,48.805587780355765
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,4,0.006578628,1.4517e-5,0.0022066911216138073,cache,62064.0,2.687764e6,43.3063289507605
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.006578628,0.023413660000000003,3.5590490904790486,cache,62064.0,2.499821e6,40.278116138179946
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.006578628,0.40024846700000005,60.840720435932845,cache,62064.0,2.499821e6,40.278116138179946
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,8,0.006578628,1.0189e-5,0.0015488031851018174,cache,62064.0,2.248471e6,36.228264372260895
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.006578628,0.024480432,3.72120630623893,cache,62064.0,2.10771e6,33.960266821345705
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.006578628,0.412181766,62.65466994029758,cache,62064.0,2.10771e6,33.960266821345705
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,16,0.006578628,5.562e-6,0.0008454650422550112,cache,62064.0,1.909415e6,30.765258442897654
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.006578628,0.026595598,4.042727146146582,cache,62064.0,1.772878e6,28.565319670018045
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.006578628,0.42663035800000004,64.8509625411256,cache,62064.0,1.772878e6,28.565319670018045
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,32,0.006578628,4.164e-6,0.0006329587263484118,cache,62064.0,1.594907e6,25.69777971126579
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.006578628,0.030651712,4.659286404399215,cache,62064.0,1.481595e6,23.87205143078113
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.006578628,0.44371987100000004,67.4486946214317,cache,62064.0,1.481595e6,23.87205143078113
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,64,0.006578628,3.154e-6,0.00047943127351174136,cache,62064.0,1.310884e6,21.12148749677752
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.006578628,0.039076828,5.93996620571949,cache,62064.0,1.220884e6,19.671371487496778
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.006578628,0.46208606500000005,70.24049163442591,cache,62064.0,1.220884e6,19.671371487496778
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,128,0.006578628,2.757e-6,0.0004190843440303966,cache,62064.0,1.032484e6,16.63579530806909
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.006578628,0.054969793,8.355814160642614,cache,62064.0,958965.0,15.451227764887857
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.006578628,0.47385336000000006,72.02920730583946,cache,62064.0,958965.0,15.451227764887857
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,256,0.006578628,2.205e-6,0.00033517627079688954,cache,62064.0,808192.0,13.021912864140242
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.006578628,0.08665944,13.172874344012156,cache,62064.0,741722.0,11.950921629285899
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.006578628,0.497327399,75.59743444985793,cache,62064.0,741722.0,11.950921629285899
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,512,0.006578628,2.102e-6,0.00031951951075513007,cache,62064.0,610248.0,9.832559938128384
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.006578628,0.149181593,22.67670295386819,cache,62064.0,544651.0,8.775634828564064
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.006578628,0.5212255370000001,79.23012777132254,cache,62064.0,544651.0,8.775634828564064
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,1024,0.006578628,2.064e-6,0.00031374323035137416,cache,62064.0,426138.0,6.8661059551430785
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.006578628,0.27594919700000003,41.94631418587584,cache,62064.0,394403.0,6.354778937870585
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.006578628,0.5391807430000001,81.9594515756173,cache,62064.0,394403.0,6.354778937870585
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,2048,0.006578628,2.017e-6,0.00030659888353620237,cache,62064.0,306312.0,4.935421500386697
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.006578628,0.527384859,80.16639016524418,cache,62064.0,289553.0,4.6653937870585205
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.006578628,0.5726207170000001,87.04257437873065,cache,62064.0,289553.0,4.6653937870585205
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,4096,0.006578628,2.019e-6,0.0003069028982942948,cache,62064.0,232532.0,3.746648620778551
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.006578628,1.01725672,154.6305278243427,cache,62064.0,218591.0,3.522025650940964
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.006578628,0.6100483200000001,92.73184621474266,cache,62064.0,218591.0,3.522025650940964
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,8192,0.006578628,2.002e-6,0.00030431877285050927,cache,62064.0,177375.0,2.8579369682907965
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.006578628,1.9465397420000001,295.88840439070276,cache,62064.0,170569.0,2.7482759731889663
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.006578628,0.6475892550000001,98.43834535103673,cache,62064.0,170569.0,2.7482759731889663
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,16384,0.006578628,1.995e-6,0.0003032547211971858,cache,62064.0,117630.0,1.8953016241299303
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.006578628,3.653029211,555.2873959433487,cache,62064.0,116335.0,1.8744360659963908
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.006578628,0.665300989,101.13065961474034,cache,62064.0,116335.0,1.8744360659963908
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,32768,0.006578628,1.99e-6,0.0003024946843019547,cache,62064.0,81137.0,1.3073118071667955
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.006578628,6.249076183000001,949.9056920379143,cache,62064.0,80049.0,1.2897815158546018
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.006578628,0.596826131,90.72197591959905,cache,62064.0,80049.0,1.2897815158546018
Gupta/gupta2,symmetric,spectral_order,chunk_equal,vertices,65536,0.006578628,1.9820000000000003e-6,0.0003012786252695851,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.006578628,8.059679877,1225.1308140542374,cache,62064.0,62064.0,1.0
Gupta/gupta2,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.006578628,0.337977268,51.37503868587796,cache,62064.0,62064.0,1.0


==> results/data/results_lanka_48_7.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,2,8.386400000000001e-5,8.64e-7,0.010302394352761613,bottle_conn,117425.0,714771.0,6.0870427932723015
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,2,8.386400000000001e-5,0.00036798,4.387818372603262,bottle_conn,117425.0,735615.0,6.264551841601022
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,2,8.386400000000001e-5,0.0006703270000000001,7.993024420490317,bottle_conn,117425.0,385934.0,3.2866425377900788
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,2,8.386400000000001e-5,0.0021324630000000002,25.427632834112373,bottle_conn,117425.0,599038.0,5.101451990632318
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,2,8.386400000000001e-5,0.002448355,29.194350376800532,bottle_conn,117425.0,352474.72,3.0017008303172235
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,8.386400000000001e-5,0.004625275,55.15209148144614,bottle_conn,117425.0,352476.81,3.0017186289120716
Meszaros/nl,rows,natural_order,balance_work,parts,2,8.386400000000001e-5,5.26e-7,0.006272059524945149,total_conn,15325.0,5945.0,0.3879282218597064
Meszaros/nl,rows,natural_order,split_conn__convex,parts,2,8.386400000000001e-5,0.016259034000000002,193.87381951731376,total_conn,15325.0,3085.0,0.20130505709624796
Meszaros/nl,rows,natural_order,balance_work,parts,2,8.386400000000001e-5,5.210000000000001e-7,0.006212439187255557,total_hypercut,15325.0,5945.0,0.3879282218597064
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,2,8.386400000000001e-5,0.016489578,196.62284174377564,total_hypercut,15325.0,3085.0,0.20130505709624796
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,4,8.386400000000001e-5,9.030000000000001e-7,0.010767432986740436,bottle_conn,117425.0,608805.0,5.1846284862678305
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,4,8.386400000000001e-5,0.00036555500000000005,4.35890250882381,bottle_conn,117425.0,603772.0,5.141767085373643
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,4,8.386400000000001e-5,0.0006524580000000001,7.779953257655252,bottle_conn,117425.0,358886.0,3.0562997658079625
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,4,8.386400000000001e-5,0.002167418,25.844438614900312,bottle_conn,117425.0,471247.0,4.0131743666169895
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,4,8.386400000000001e-5,0.002481769,29.59278116951254,bottle_conn,117425.0,240085.98,2.0445899936129446
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,8.386400000000001e-5,0.004832568000000001,57.6238672135839,bottle_conn,117425.0,240040.97,2.0442066851181604
Meszaros/nl,rows,natural_order,balance_work,parts,4,8.386400000000001e-5,9.230000000000001e-7,0.011005914337498807,total_conn,15325.0,9498.0,0.6197716150081566
Meszaros/nl,rows,natural_order,split_conn__convex,parts,4,8.386400000000001e-5,0.022210006,264.8336115615759,total_conn,15325.0,6084.0,0.3969983686786297
Meszaros/nl,rows,natural_order,balance_work,parts,4,8.386400000000001e-5,9.18e-7,0.010946293999809214,total_hypercut,15325.0,6782.0,0.4425448613376835
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,4,8.386400000000001e-5,0.029803974,355.384598874368,total_hypercut,15325.0,5632.0,0.3675040783034258
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,8.386400000000001e-5,0.006475149,77.21011399408566,bottle_conn,117425.0,341516.0,2.908375558867362
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,8.386400000000001e-5,0.006769717000000001,80.72256272059525,bottle_conn,117425.0,326511.0,2.7805918671492442
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,8.386400000000001e-5,0.006490128,77.38872460173614,bottle_conn,117425.0,341516.0,2.908375558867362
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,8.386400000000001e-5,0.006353756,75.76261566345511,bottle_conn,117425.0,326472.0,2.78025974025974
Meszaros/nl,rows,natural_order,metis__plaid,parts,8,8.386400000000001e-5,0.031272033000000005,372.8898335400172,bottle_conn,117425.0,81946.0,0.6978582073664041
Meszaros/nl,rows,natural_order,kahypar__greedy_secconn,parts,8,8.386400000000001e-5,8.604182609,102596.8545383001,bottle_conn,117425.0,54288.36,0.462323695976155
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,8,8.386400000000001e-5,9.84e-7,0.011733282457311837,bottle_conn,117425.0,428760.0,3.651351926761763
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,8,8.386400000000001e-5,0.000366241,4.367082419154822,bottle_conn,117425.0,392193.0,3.339944645518416
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,8,8.386400000000001e-5,0.0006538220000000001,7.7962176857769725,bottle_conn,117425.0,237823.0,2.025318288269108
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,8,8.386400000000001e-5,0.002279859,27.18519269293141,bottle_conn,117425.0,310884.0,2.647511177347243
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,8,8.386400000000001e-5,0.002533926,30.21470476008776,bottle_conn,117425.0,163315.34,1.3908055354481583
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,8.386400000000001e-5,0.005338804,63.660259467709615,bottle_conn,117425.0,163276.4,1.3904739195230997
Meszaros/nl,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,8.386400000000001e-5,0.00221024,26.35505103500906,bottle_conn,117425.0,321287.0,2.736103896103896
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,8.386400000000001e-5,0.002459356,29.325527043785176,bottle_conn,117425.0,163615.04,1.3933578028528848
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,8.386400000000001e-5,0.005001977,59.64391157111513,bottle_conn,117425.0,167956.43,1.430329401745795
Meszaros/nl,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,8.386400000000001e-5,0.001823848,21.74768673089764,bottle_conn,117425.0,321287.0,2.736103896103896
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,8.386400000000001e-5,0.0020547490000000002,24.50096584947057,bottle_conn,117425.0,163619.03,1.3933917819885033
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,8.386400000000001e-5,0.004683794000000001,55.84987598969761,bottle_conn,117425.0,167951.8,1.4302899723227591
Meszaros/nl,rows,natural_order,rcm_order__split_conn__convex,parts,8,8.386400000000001e-5,0.055174633,657.9060502718687,total_conn,15325.0,8433.0,0.5502773246329526
Meszaros/nl,rows,natural_order,metis,parts,8,8.386400000000001e-5,0.031351274000000005,373.8347085757894,total_conn,15325.0,2935.0,0.19151712887438826
Meszaros/nl,rows,natural_order,kahypar,parts,8,8.386400000000001e-5,8.353546047,99608.24724554039,total_conn,15325.0,1819.0,0.11869494290375204
Meszaros/nl,rows,natural_order,balance_work,parts,8,8.386400000000001e-5,2.1070000000000003e-6,0.025124010302394355,total_conn,15325.0,12349.0,0.8058075040783034
Meszaros/nl,rows,natural_order,split_conn__convex,parts,8,8.386400000000001e-5,0.060335668,719.4465801774301,total_conn,15325.0,9102.0,0.5939314845024469
Meszaros/nl,rows,natural_order,split_conn__dynamic,parts,8,8.386400000000001e-5,0.15641616600000002,1865.116927406277,total_conn,15325.0,9102.0,0.5939314845024469
Meszaros/nl,rows,natural_order,split_conn__trans,parts,8,8.386400000000001e-5,0.12351616300000001,1472.8150696365544,total_conn,15325.0,9102.0,0.5939314845024469
Meszaros/nl,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,8.386400000000001e-5,0.074937027,893.5541710388247,total_hypercut,15325.0,6736.0,0.43954323001631324
Meszaros/nl,rows,natural_order,balance_work,parts,8,8.386400000000001e-5,2.104e-6,0.025088238099780596,total_hypercut,15325.0,7274.0,0.47464926590538337
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,8,8.386400000000001e-5,0.089304596,1064.8740341505293,total_hypercut,15325.0,6288.0,0.4103099510603589
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,16,8.386400000000001e-5,1.137e-6,0.013557664790613374,bottle_conn,117425.0,346172.0,2.9480263998296787
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,16,8.386400000000001e-5,0.00040949000000000004,4.8827864161022605,bottle_conn,117425.0,302842.0,2.5790249095167126
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,16,8.386400000000001e-5,0.000654368,7.802728226652675,bottle_conn,117425.0,177851.0,1.5145922929529487
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,16,8.386400000000001e-5,0.002553994,30.453996947438707,bottle_conn,117425.0,193629.0,1.6489589099425166
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,16,8.386400000000001e-5,0.0027318950000000002,32.57530048650195,bottle_conn,117425.0,115928.46,0.9872553544815841
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,8.386400000000001e-5,0.0060988430000000005,72.72301583516169,bottle_conn,117425.0,115865.76,0.9867213966361507
Meszaros/nl,rows,natural_order,balance_work,parts,16,8.386400000000001e-5,3.941e-6,0.04699275016693694,total_conn,15325.0,16706.0,1.0901141924959217
Meszaros/nl,rows,natural_order,split_conn__convex,parts,16,8.386400000000001e-5,0.127890748,1524.9779166269195,total_conn,15325.0,12975.0,0.8466557911908646
Meszaros/nl,rows,natural_order,balance_work,parts,16,8.386400000000001e-5,3.946e-6,0.04705237050462653,total_hypercut,15325.0,8453.0,0.5515823817292006
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,16,8.386400000000001e-5,0.146989908,1752.7175903844318,total_hypercut,15325.0,7489.0,0.48867862969004894
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,32,8.386400000000001e-5,1.45e-6,0.017289897929981875,bottle_conn,117425.0,291604.0,2.4833212688950392
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,32,8.386400000000001e-5,0.000411981,4.912489268339216,bottle_conn,117425.0,188973.0,1.6093080689802002
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,32,8.386400000000001e-5,0.000722924,8.620194600782218,bottle_conn,117425.0,134498.21,1.1453967213114753
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,32,8.386400000000001e-5,0.0037082480000000004,44.21739959935133,bottle_conn,117425.0,124257.0,1.0581818181818181
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,32,8.386400000000001e-5,0.003331446,39.724387102928546,bottle_conn,117425.0,92750.07,0.7898664679582713
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,8.386400000000001e-5,0.0076163590000000005,90.81797910903367,bottle_conn,117425.0,92751.2,0.7898760911219928
Meszaros/nl,rows,natural_order,balance_work,parts,32,8.386400000000001e-5,8.51e-6,0.10147381474768671,total_conn,15325.0,22067.0,1.4399347471451875
Meszaros/nl,rows,natural_order,split_conn__convex,parts,32,8.386400000000001e-5,0.244688009,2917.676345034818,total_conn,15325.0,17420.0,1.136704730831974
Meszaros/nl,rows,natural_order,balance_work,parts,32,8.386400000000001e-5,8.622e-6,0.10280931031193359,total_hypercut,15325.0,9008.0,0.5877977161500816
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,32,8.386400000000001e-5,0.22517481,2684.9996422779736,total_hypercut,15325.0,8554.0,0.5581729200652529
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,64,8.386400000000001e-5,2.059e-6,0.024551655060574263,bottle_conn,117425.0,278441.0,2.3712241856504153
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,64,8.386400000000001e-5,0.000442995,5.282302298960221,bottle_conn,117425.0,139317.0,1.1864338939748775
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,64,8.386400000000001e-5,0.00071075,8.475031002575598,bottle_conn,117425.0,119511.58,1.017769469874388
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,64,8.386400000000001e-5,0.0054439020000000005,64.91345511780979,bottle_conn,117425.0,70886.0,0.603670427932723
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,64,8.386400000000001e-5,0.004118611,49.110595726414196,bottle_conn,117425.0,52311.44,0.44548809878645945
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,8.386400000000001e-5,0.011225749,133.85658923972144,bottle_conn,117425.0,52325.15,0.4456048541622312
Meszaros/nl,rows,natural_order,balance_work,parts,64,8.386400000000001e-5,1.3318e-5,0.15880473146999904,total_conn,15325.0,27719.0,1.8087438825448614
Meszaros/nl,rows,natural_order,split_conn__convex,parts,64,8.386400000000001e-5,0.30503044,3637.203567681007,total_conn,15325.0,24015.0,1.567047308319739
Meszaros/nl,rows,natural_order,balance_work,parts,64,8.386400000000001e-5,1.3175e-5,0.15709958981207667,total_hypercut,15325.0,9165.0,0.5980424143556281
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,64,8.386400000000001e-5,0.376530187,4489.771379853095,total_hypercut,15325.0,9002.0,0.5874061990212072
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,8.386400000000001e-5,0.009139646000000001,108.98175617666699,bottle_conn,117425.0,28872.0,0.24587609112199277
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,8.386400000000001e-5,0.008536259000000001,101.78692883716494,bottle_conn,117425.0,28870.86,0.24586638279753034
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,8.386400000000001e-5,0.007732947,92.20818229514451,bottle_conn,117425.0,28872.0,0.24587609112199277
Meszaros/nl,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,8.386400000000001e-5,0.00693878,82.73848135075836,bottle_conn,117425.0,28871.92,0.24587540983606557
Meszaros/nl,rows,natural_order,metis__plaid,parts,128,8.386400000000001e-5,0.17022157300000001,2029.73353286273,bottle_conn,117425.0,23109.0,0.19679795614221843
Meszaros/nl,rows,natural_order,kahypar__greedy_secconn,parts,128,8.386400000000001e-5,6.59947407,78692.57452542211,bottle_conn,117425.0,9933.9,0.08459782840110709
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,128,8.386400000000001e-5,3.249e-6,0.03874129543069732,bottle_conn,117425.0,225329.0,1.9189184585905898
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,128,8.386400000000001e-5,0.00044940700000000003,5.358759420013355,bottle_conn,117425.0,87930.0,0.7488183947200341
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,128,8.386400000000001e-5,0.0008313950000000001,9.91361013068778,bottle_conn,117425.0,79062.0,0.6732978496912924
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,128,8.386400000000001e-5,0.007104873,84.71898550033387,bottle_conn,117425.0,39322.0,0.33486906536086863
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,128,8.386400000000001e-5,0.005762263,68.70961318324906,bottle_conn,117425.0,26350.15,0.2243998296785182
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,8.386400000000001e-5,0.015747093,187.7694004578842,bottle_conn,117425.0,26339.61,0.22431007025761124
Meszaros/nl,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,8.386400000000001e-5,0.004789606,57.111585424019836,bottle_conn,117425.0,41661.0,0.3547881626570151
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,8.386400000000001e-5,0.0039054180000000003,46.56846799580273,bottle_conn,117425.0,27086.45,0.23067021503087076
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,8.386400000000001e-5,0.010447334,124.5747162071926,bottle_conn,117425.0,28288.98,0.24091104960613158
Meszaros/nl,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,8.386400000000001e-5,0.002913245,34.73773013450348,bottle_conn,117425.0,41661.0,0.3547881626570151
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,8.386400000000001e-5,0.0024022870000000003,28.645032433463705,bottle_conn,117425.0,27102.34,0.2308055354481584
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,8.386400000000001e-5,0.006953707000000001,82.91647190689689,bottle_conn,117425.0,28288.33,0.24090551415797318
Meszaros/nl,rows,natural_order,rcm_order__split_conn__convex,parts,128,8.386400000000001e-5,0.469362936,5596.715348659734,total_conn,15325.0,16387.0,1.0692985318107666
Meszaros/nl,rows,natural_order,metis,parts,128,8.386400000000001e-5,0.17034401300000002,2031.1935156920729,total_conn,15325.0,7187.0,0.46897226753670473
Meszaros/nl,rows,natural_order,kahypar,parts,128,8.386400000000001e-5,6.595976313,78650.86703472288,total_conn,15325.0,7020.0,0.45807504078303424
Meszaros/nl,rows,natural_order,balance_work,parts,128,8.386400000000001e-5,4.7805e-5,0.5700300486501955,total_conn,15325.0,30006.0,1.9579771615008157
Meszaros/nl,rows,natural_order,split_conn__convex,parts,128,8.386400000000001e-5,0.402352906,4797.683225221787,total_conn,15325.0,29227.0,1.9071451876019576
Meszaros/nl,rows,natural_order,split_conn__dynamic,parts,128,8.386400000000001e-5,0.33081765300000004,3944.692037107698,total_conn,15325.0,29227.0,1.9071451876019576
Meszaros/nl,rows,natural_order,split_conn__trans,parts,128,8.386400000000001e-5,0.175776546,2095.9714060860438,total_conn,15325.0,29227.0,1.9071451876019576
Meszaros/nl,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,8.386400000000001e-5,0.7487168070000001,8927.749773442716,total_hypercut,15325.0,8716.0,0.5687438825448613
Meszaros/nl,rows,natural_order,balance_work,parts,128,8.386400000000001e-5,4.7994e-5,0.5722836974148621,total_hypercut,15325.0,9192.0,0.5998042414355628
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,128,8.386400000000001e-5,0.6996671000000001,8342.877754459601,total_hypercut,15325.0,9145.0,0.5967373572593802
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,256,8.386400000000001e-5,6.093000000000001e-6,0.07265334350853764,bottle_conn,117425.0,183885.0,1.565978284011071
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,256,8.386400000000001e-5,0.000653762,7.795502241724696,bottle_conn,117425.0,44672.0,0.38043006174153715
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,256,8.386400000000001e-5,0.0008715460000000001,10.392373366402747,bottle_conn,117425.0,40049.32,0.3410629763678944
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,256,8.386400000000001e-5,0.011245797,134.09564294572164,bottle_conn,117425.0,20418.0,0.17388120076644667
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,256,8.386400000000001e-5,0.010000676,119.24873604884097,bottle_conn,117425.0,13575.25,0.11560783478816265
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,8.386400000000001e-5,0.02921976,348.41839168177046,bottle_conn,117425.0,13569.33,0.11555741962955078
Meszaros/nl,rows,natural_order,balance_work,parts,256,8.386400000000001e-5,0.000152323,1.8163097395783647,total_conn,15325.0,30704.0,2.0035236541598693
Meszaros/nl,rows,natural_order,split_conn__convex,parts,256,8.386400000000001e-5,0.802006306,9563.177358580559,total_conn,15325.0,29841.0,1.94721044045677
Meszaros/nl,rows,natural_order,balance_work,parts,256,8.386400000000001e-5,0.00015212,1.8138891538681674,total_hypercut,15325.0,9194.0,0.5999347471451876
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,256,8.386400000000001e-5,1.3602367000000002,16219.554278355434,total_hypercut,15325.0,9177.0,0.5988254486133768
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,512,8.386400000000001e-5,1.0928000000000001e-5,0.13030621005437373,bottle_conn,117425.0,146830.0,1.25041515861188
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,512,8.386400000000001e-5,0.000656697,7.830499379948487,bottle_conn,117425.0,19543.0,0.16642963593783267
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,512,8.386400000000001e-5,0.0010586080000000002,12.622913288180865,bottle_conn,117425.0,15871.11,0.13515954864807325
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,512,8.386400000000001e-5,0.01823845,217.47650958695027,bottle_conn,117425.0,15148.0,0.12900149031296573
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,512,8.386400000000001e-5,0.017087697000000002,203.75485309548793,bottle_conn,117425.0,11537.34,0.09825284223972748
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,8.386400000000001e-5,0.041982209,500.5986955070113,bottle_conn,117425.0,11540.29,0.09827796465829254
Meszaros/nl,rows,natural_order,balance_work,parts,512,8.386400000000001e-5,0.00026753000000000004,3.190045788419346,total_conn,15325.0,31263.0,2.04
Meszaros/nl,rows,natural_order,split_conn__convex,parts,512,8.386400000000001e-5,1.558798393,18587.21731613088,total_conn,15325.0,30628.0,1.9985644371941274
Meszaros/nl,rows,natural_order,balance_work,parts,512,8.386400000000001e-5,0.00026750900000000003,3.1897953830010493,total_hypercut,15325.0,9211.0,0.6010440456769983
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,512,8.386400000000001e-5,2.680891287,31967.12876800534,total_hypercut,15325.0,9193.0,0.5998694942903752
Meszaros/nl,rows,natural_order,split_equal__split_equal,parts,1024,8.386400000000001e-5,2.0372e-5,0.24291710388247637,bottle_conn,117425.0,105918.0,0.9020055354481584
Meszaros/nl,rows,natural_order,balance_work__split_equal,parts,1024,8.386400000000001e-5,0.001030183,12.283971668415528,bottle_conn,117425.0,15160.0,0.12910368320204385
Meszaros/nl,rows,natural_order,balance_work__map_local,parts,1024,8.386400000000001e-5,0.0014281180000000001,17.02897548411714,bottle_conn,117425.0,13923.57,0.11857415371513733
Meszaros/nl,rows,natural_order,balance_priconn__balance_secconn,parts,1024,8.386400000000001e-5,0.031702024,378.01707526471426,bottle_conn,117425.0,15148.0,0.12900149031296573
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn,parts,1024,8.386400000000001e-5,0.029834831000000003,355.75253982638554,bottle_conn,117425.0,11545.35,0.09832105599318715
Meszaros/nl,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,8.386400000000001e-5,0.070089224,835.7486406563006,bottle_conn,117425.0,11532.83,0.09821443474558228
Meszaros/nl,rows,natural_order,balance_work,parts,1024,8.386400000000001e-5,0.0006389760000000001,7.619192979109034,total_conn,15325.0,31494.0,2.055073409461664
Meszaros/nl,rows,natural_order,split_conn__convex,parts,1024,8.386400000000001e-5,2.6673379390000003,31805.51773108843,total_conn,15325.0,31386.0,2.0480261011419247
Meszaros/nl,rows,natural_order,balance_work,parts,1024,8.386400000000001e-5,0.000639019,7.619705714013163,total_hypercut,15325.0,9215.0,0.6013050570962479
Meszaros/nl,rows,natural_order,split_hypercut__convex,parts,1024,8.386400000000001e-5,5.13275296,61203.29295049127,total_hypercut,15325.0,9212.0,0.6011092985318107
Meszaros/nl,rows,natural_order,chunk_equal,vertices,2,8.386400000000001e-5,5.582e-6,0.06656014499666126,cache,15325.0,46987.0,3.0660358890701467
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,2,8.386400000000001e-5,0.000442923,5.281443766097491,cache,15325.0,46924.0,3.0619249592169657
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,2,8.386400000000001e-5,0.008264639,98.5481136125155,cache,15325.0,46924.0,3.0619249592169657
Meszaros/nl,rows,natural_order,chunk_equal,vertices,4,8.386400000000001e-5,3.978e-6,0.047433940665839926,cache,15325.0,46917.0,3.061468189233279
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,4,8.386400000000001e-5,0.0005023310000000001,5.989828770390155,cache,15325.0,46848.0,3.0569657422512235
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,4,8.386400000000001e-5,0.008745287000000001,104.27939282648097,cache,15325.0,46848.0,3.0569657422512235
Meszaros/nl,rows,natural_order,chunk_equal,vertices,8,8.386400000000001e-5,3.0930000000000003e-6,0.036881140894782026,cache,15325.0,46786.0,3.052920065252855
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,8,8.386400000000001e-5,0.000616876,7.355671086521034,cache,15325.0,46707.0,3.0477650897226756
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,8,8.386400000000001e-5,0.008964362,106.89165792235046,cache,15325.0,46707.0,3.0477650897226756
Meszaros/nl,rows,natural_order,chunk_equal,vertices,16,8.386400000000001e-5,2.7370000000000002e-6,0.03263617285128303,cache,15325.0,42847.0,2.795889070146819
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,16,8.386400000000001e-5,0.0008615280000000001,10.27291805780788,cache,15325.0,42584.0,2.778727569331158
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,16,8.386400000000001e-5,0.009586645000000001,114.31180244204903,cache,15325.0,42584.0,2.778727569331158
Meszaros/nl,rows,natural_order,chunk_equal,vertices,32,8.386400000000001e-5,2.176e-6,0.02594677096251073,cache,15325.0,40026.0,2.611810766721044
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,32,8.386400000000001e-5,0.0013283440000000002,15.839263569588859,cache,15325.0,39481.0,2.576247960848287
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,32,8.386400000000001e-5,0.01056482,125.97562720595249,cache,15325.0,39481.0,2.576247960848287
Meszaros/nl,rows,natural_order,chunk_equal,vertices,64,8.386400000000001e-5,2.0830000000000002e-6,0.024837832681484307,cache,15325.0,38203.0,2.4928548123980425
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,64,8.386400000000001e-5,0.0022767440000000003,27.148049222550796,cache,15325.0,37685.0,2.4590538336052203
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,64,8.386400000000001e-5,0.010816245,128.97363588667366,cache,15325.0,37685.0,2.4590538336052203
Meszaros/nl,rows,natural_order,chunk_equal,vertices,128,8.386400000000001e-5,2.032e-6,0.024229705237050463,cache,15325.0,36281.0,2.3674388254486134
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,128,8.386400000000001e-5,0.004050652,48.30024802060478,cache,15325.0,36070.0,2.353670473083197
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,128,8.386400000000001e-5,0.010734369,127.99734093293904,cache,15325.0,36070.0,2.353670473083197
Meszaros/nl,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,8.386400000000001e-5,0.016212877,193.32344033196603,cache,15325.0,28471.0,1.8578140293637846
Meszaros/nl,rows,natural_order,chunk_equal,vertices,256,8.386400000000001e-5,2.018e-6,0.024062768291519602,cache,15325.0,33245.0,2.169331158238173
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,256,8.386400000000001e-5,0.007548034,90.00326719450538,cache,15325.0,32621.0,2.1286133768352364
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,256,8.386400000000001e-5,0.021361230000000002,254.71274921301153,cache,15325.0,32621.0,2.1286133768352364
Meszaros/nl,rows,natural_order,chunk_equal,vertices,512,8.386400000000001e-5,1.9820000000000003e-6,0.023633501860154536,cache,15325.0,29222.0,1.9068189233278956
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,512,8.386400000000001e-5,0.014337332000000001,170.95931508156062,cache,15325.0,28539.0,1.8622512234910278
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,512,8.386400000000001e-5,0.023679659000000002,282.35785319088046,cache,15325.0,28539.0,1.8622512234910278
Meszaros/nl,rows,natural_order,chunk_equal,vertices,1024,8.386400000000001e-5,1.98e-6,0.023609653725078696,cache,15325.0,26017.0,1.6976835236541599
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,1024,8.386400000000001e-5,0.027201872000000002,324.3569588858151,cache,15325.0,25194.0,1.6439804241435563
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,1024,8.386400000000001e-5,0.024640318,293.81281598778975,cache,15325.0,25194.0,1.6439804241435563
Meszaros/nl,rows,natural_order,chunk_equal,vertices,2048,8.386400000000001e-5,1.997e-6,0.023812362873223313,cache,15325.0,24451.0,1.5954975530179445
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,2048,8.386400000000001e-5,0.050041098000000006,596.6934322236001,cache,15325.0,21859.0,1.4263621533442088
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,2048,8.386400000000001e-5,0.017660586000000002,210.58602022321855,cache,15325.0,21859.0,1.4263621533442088
Meszaros/nl,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,8.386400000000001e-5,0.008907002,106.20769340837546,cache,15325.0,17894.0,1.1676345840130506
Meszaros/nl,rows,natural_order,chunk_equal,vertices,4096,8.386400000000001e-5,2.004e-6,0.023895831345988744,cache,15325.0,21171.0,1.381468189233279
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,4096,8.386400000000001e-5,0.08300606,989.7698654965182,cache,15325.0,20873.0,1.3620228384991844
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,4096,8.386400000000001e-5,0.018369282,219.03655919107123,cache,15325.0,20873.0,1.3620228384991844
Meszaros/nl,rows,natural_order,chunk_equal,vertices,8192,8.386400000000001e-5,1.9660000000000003e-6,0.023442716779547842,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,8192,8.386400000000001e-5,0.100568929,1199.1907016121338,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,8192,8.386400000000001e-5,0.004778847,56.98329438137937,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_equal,vertices,16384,8.386400000000001e-5,1.9830000000000003e-6,0.023645425927692455,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,16384,8.386400000000001e-5,0.10077063500000001,1201.5958575789373,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,16384,8.386400000000001e-5,0.004783708,57.0412572736812,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_equal,vertices,32768,8.386400000000001e-5,1.986e-6,0.02368119813030621,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,32768,8.386400000000001e-5,0.10056822,1199.1822474482494,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,32768,8.386400000000001e-5,0.004780867,57.00738099780597,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_equal,vertices,65536,8.386400000000001e-5,1.98e-6,0.023609653725078696,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__dynamic,vertices,65536,8.386400000000001e-5,0.100574751,1199.2601235333395,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,natural_order,chunk_conn__convex,vertices,65536,8.386400000000001e-5,0.004781439,57.014201564437656,cache,15325.0,15325.0,1.0
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,2,8.398700000000001e-5,8.750000000000001e-7,0.010418279019372046,bottle_conn,200285.0,461402.0,2.3037271887560227
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,2,8.398700000000001e-5,0.00025811000000000003,3.07321371164585,bottle_conn,200285.0,450442.0,2.2490051676361187
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,2,8.398700000000001e-5,0.00041484800000000005,4.939431102432519,bottle_conn,200285.0,471243.0,2.352862171405747
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,2,8.398700000000001e-5,0.001906857,22.704192315477393,bottle_conn,200285.0,450004.0,2.2468182839453776
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,2,8.398700000000001e-5,0.001989232,23.68499886887256,bottle_conn,200285.0,444581.0,2.2197418678383305
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,8.398700000000001e-5,0.00429891,51.18542155333564,bottle_conn,200285.0,444532.78,2.2195011109169434
Meszaros/nl,cols,natural_order,balance_work,parts,2,8.398700000000001e-5,5.620000000000001e-7,0.006691511781585246,total_conn,7039.0,6871.0,0.9761329734337264
Meszaros/nl,cols,natural_order,split_conn__convex,parts,2,8.398700000000001e-5,0.028341940000000003,337.4562729946301,total_conn,7039.0,3595.0,0.5107259553913909
Meszaros/nl,cols,natural_order,balance_work,parts,2,8.398700000000001e-5,5.68e-7,0.006762951409146653,total_hypercut,7039.0,6871.0,0.9761329734337264
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,2,8.398700000000001e-5,0.034918116,415.7562003643421,total_hypercut,7039.0,3595.0,0.5107259553913909
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,4,8.398700000000001e-5,9.090000000000001e-7,0.010823103575553359,bottle_conn,200285.0,332831.0,1.6617869535911327
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,4,8.398700000000001e-5,0.000253857,3.022574922309405,bottle_conn,200285.0,405172.0,2.0229772574081935
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,4,8.398700000000001e-5,0.00046489400000000004,5.535309035922226,bottle_conn,200285.0,397132.0,1.9828344608932271
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,4,8.398700000000001e-5,0.001978029,23.55160917761082,bottle_conn,200285.0,358219.0,1.788546321491874
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,4,8.398700000000001e-5,0.002033116,24.207508304856702,bottle_conn,200285.0,282388.81,1.4099348927777917
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,8.398700000000001e-5,0.0045430390000000005,54.092169026158814,bottle_conn,200285.0,282378.64,1.4098841151359314
Meszaros/nl,cols,natural_order,balance_work,parts,4,8.398700000000001e-5,1.289e-6,0.015347613321109219,total_conn,7039.0,10040.0,1.4263389686034949
Meszaros/nl,cols,natural_order,split_conn__convex,parts,4,8.398700000000001e-5,0.052377157,623.634098134235,total_conn,7039.0,7502.0,1.0657763886915754
Meszaros/nl,cols,natural_order,balance_work,parts,4,8.398700000000001e-5,1.285e-6,0.015299986902734946,total_hypercut,7039.0,6887.0,0.9784060235828953
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,4,8.398700000000001e-5,0.057134831000000004,680.2818412373343,total_hypercut,7039.0,6330.0,0.8992754652649524
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,8.398700000000001e-5,0.005651538,67.2906283115244,bottle_conn,200285.0,224267.0,1.119739371395761
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,8.398700000000001e-5,0.005845316000000001,69.59786633645683,bottle_conn,200285.0,224267.0,1.119739371395761
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,8.398700000000001e-5,0.0058271220000000006,69.38123757248145,bottle_conn,200285.0,224267.0,1.119739371395761
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,8.398700000000001e-5,0.005814079000000001,69.22593972876754,bottle_conn,200285.0,224267.0,1.119739371395761
Meszaros/nl,cols,natural_order,metis__plaid,parts,8,8.398700000000001e-5,0.032888083000000005,391.5854001214474,bottle_conn,200285.0,85898.0,0.42887884764211
Meszaros/nl,cols,natural_order,kahypar__greedy_secconn,parts,8,8.398700000000001e-5,10.812691703,128742.44469977496,bottle_conn,200285.0,54397.17,0.27159882167910726
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,8,8.398700000000001e-5,1.0000000000000002e-6,0.011906604593568054,bottle_conn,200285.0,300739.0,1.501555283720698
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,8,8.398700000000001e-5,0.000256498,3.0540202650410184,bottle_conn,200285.0,271436.0,1.3552487705020346
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,8,8.398700000000001e-5,0.00048291400000000003,5.749866050698322,bottle_conn,200285.0,251442.0,1.255421025039319
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,8,8.398700000000001e-5,0.002142709,25.512388822079604,bottle_conn,200285.0,250634.0,1.2513867738472677
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,8,8.398700000000001e-5,0.002177941,25.931882315120195,bottle_conn,200285.0,162703.57,0.8123602366627556
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,8.398700000000001e-5,0.0050794640000000005,60.479169395263554,bottle_conn,200285.0,162667.91,0.8121821903787103
Meszaros/nl,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,8.398700000000001e-5,0.002112474,25.152392632193077,bottle_conn,200285.0,261364.0,1.304960431385276
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,8.398700000000001e-5,0.00213617,25.434531534642264,bottle_conn,200285.0,167277.75,0.8351985920063909
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,8.398700000000001e-5,0.004836659,57.58818626692226,bottle_conn,200285.0,176113.2,0.879312979004918
Meszaros/nl,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,8.398700000000001e-5,0.0019065960000000002,22.701084691678474,bottle_conn,200285.0,261364.0,1.304960431385276
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,8.398700000000001e-5,0.001941685,23.11887554026218,bottle_conn,200285.0,167278.78,0.8352037346780837
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,8.398700000000001e-5,0.004838846,57.61422601116839,bottle_conn,200285.0,176118.19,0.87933789350176
Meszaros/nl,cols,natural_order,rcm_order__split_conn__convex,parts,8,8.398700000000001e-5,0.093787138,1116.6863681284008,total_conn,7039.0,7604.0,1.0802670833925274
Meszaros/nl,cols,natural_order,metis,parts,8,8.398700000000001e-5,0.032961715,392.462107230881,total_conn,7039.0,2621.0,0.37235402756073305
Meszaros/nl,cols,natural_order,kahypar,parts,8,8.398700000000001e-5,10.879558534000001,129538.6016169169,total_conn,7039.0,891.0,0.126580480181844
Meszaros/nl,cols,natural_order,balance_work,parts,8,8.398700000000001e-5,2.493e-6,0.02968316525176515,total_conn,7039.0,11407.0,1.6205426907231142
Meszaros/nl,cols,natural_order,split_conn__convex,parts,8,8.398700000000001e-5,0.09443056500000001,1124.3473990022264,total_conn,7039.0,9166.0,1.3021736042051428
Meszaros/nl,cols,natural_order,split_conn__dynamic,parts,8,8.398700000000001e-5,0.8650503020000001,10299.81189946063,total_conn,7039.0,9166.0,1.3021736042051428
Meszaros/nl,cols,natural_order,split_conn__trans,parts,8,8.398700000000001e-5,0.674740134,8033.863978949123,total_conn,7039.0,9166.0,1.3021736042051428
Meszaros/nl,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,8.398700000000001e-5,0.11183387400000001,1331.5617178849109,total_hypercut,7039.0,5934.0,0.8430174740730217
Meszaros/nl,cols,natural_order,balance_work,parts,8,8.398700000000001e-5,2.4720000000000002e-6,0.029433126555300226,total_hypercut,7039.0,6977.0,0.9911919306719704
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,8,8.398700000000001e-5,0.102481108,1220.2020312667435,total_hypercut,7039.0,6896.0,0.9796846142918028
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,16,8.398700000000001e-5,1.148e-6,0.013668782073416123,bottle_conn,200285.0,187430.0,0.9358164615423022
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,16,8.398700000000001e-5,0.00026129100000000003,3.11108862085799,bottle_conn,200285.0,176621.0,0.8818483660783384
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,16,8.398700000000001e-5,0.00040977,4.87896936430638,bottle_conn,200285.0,155612.0,0.7769528421998652
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,16,8.398700000000001e-5,0.0023900600000000003,28.45749937490326,bottle_conn,200285.0,138861.0,0.6933170232418803
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,16,8.398700000000001e-5,0.0023222240000000003,27.649802945693978,bottle_conn,200285.0,94932.82,0.47398866615073526
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,8.398700000000001e-5,0.006107342,72.71770631169109,bottle_conn,200285.0,94884.02,0.47374501335596775
Meszaros/nl,cols,natural_order,balance_work,parts,16,8.398700000000001e-5,4.863000000000001e-6,0.05790181813852144,total_conn,7039.0,12928.0,1.8366245205284841
Meszaros/nl,cols,natural_order,split_conn__convex,parts,16,8.398700000000001e-5,0.15652691500000002,1863.7040851560362,total_conn,7039.0,11972.0,1.7008097741156414
Meszaros/nl,cols,natural_order,balance_work,parts,16,8.398700000000001e-5,4.880000000000001e-6,0.0581042304166121,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,16,8.398700000000001e-5,0.207184479,2466.8636693774033,total_hypercut,7039.0,6932.0,0.9847989771274329
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,32,8.398700000000001e-5,1.469e-6,0.017490802147951467,bottle_conn,200285.0,150544.0,0.7516489003170482
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,32,8.398700000000001e-5,0.000272896,3.249264767166347,bottle_conn,200285.0,118954.0,0.5939236587862297
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,32,8.398700000000001e-5,0.000423312,5.040208603712479,bottle_conn,200285.0,96822.0,0.48342112489702177
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,32,8.398700000000001e-5,0.0030690440000000004,36.54189338826247,bottle_conn,200285.0,74694.0,0.3729385625483686
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,32,8.398700000000001e-5,0.002868176,34.15023753676164,bottle_conn,200285.0,52118.06,0.26021948723069627
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,8.398700000000001e-5,0.008313105000000001,98.98085417981355,bottle_conn,200285.0,52060.29,0.25993104825623486
Meszaros/nl,cols,natural_order,balance_work,parts,32,8.398700000000001e-5,1.1259e-5,0.1340564611189827,total_conn,7039.0,14486.0,2.0579627788038075
Meszaros/nl,cols,natural_order,split_conn__convex,parts,32,8.398700000000001e-5,0.319694329,3806.473966209056,total_conn,7039.0,13230.0,1.8795283420940474
Meszaros/nl,cols,natural_order,balance_work,parts,32,8.398700000000001e-5,1.1314e-5,0.13471132437162894,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,32,8.398700000000001e-5,0.40480940600000004,4819.905532999154,total_hypercut,7039.0,7011.0,0.9960221622389543
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,64,8.398700000000001e-5,2.049e-6,0.024396632812220938,bottle_conn,200285.0,94196.0,0.4703098085228549
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,64,8.398700000000001e-5,0.00028811200000000004,3.4304356626620787,bottle_conn,200285.0,73827.0,0.3686097311331353
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,64,8.398700000000001e-5,0.00043878300000000004,5.22441568337957,bottle_conn,200285.0,59704.0,0.29809521431959457
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,64,8.398700000000001e-5,0.004587229,54.618321883148575,bottle_conn,200285.0,39960.0,0.1995156901415483
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,64,8.398700000000001e-5,0.00410881,48.92197602009834,bottle_conn,200285.0,29115.51,0.14537039718401276
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,8.398700000000001e-5,0.011780983,140.27150630454713,bottle_conn,200285.0,29080.91,0.14519764335821456
Meszaros/nl,cols,natural_order,balance_work,parts,64,8.398700000000001e-5,1.9010000000000003e-5,0.2263445533237287,total_conn,7039.0,15920.0,2.2616848984230713
Meszaros/nl,cols,natural_order,split_conn__convex,parts,64,8.398700000000001e-5,0.624381457,7434.263124054913,total_conn,7039.0,14662.0,2.0829663304446653
Meszaros/nl,cols,natural_order,balance_work,parts,64,8.398700000000001e-5,1.9131e-5,0.2277852524795504,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,64,8.398700000000001e-5,0.806633758,9604.26920832986,total_hypercut,7039.0,7011.0,0.9960221622389543
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,8.398700000000001e-5,0.007484404,89.1138390465191,bottle_conn,200285.0,19328.0,0.09650248396035649
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,8.398700000000001e-5,0.0071538240000000005,85.17775369997737,bottle_conn,200285.0,19328.0,0.09650248396035649
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,8.398700000000001e-5,0.006749926000000001,80.36869991784442,bottle_conn,200285.0,19328.0,0.09650248396035649
Meszaros/nl,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,8.398700000000001e-5,0.00608224,72.41882672318334,bottle_conn,200285.0,19328.0,0.09650248396035649
Meszaros/nl,cols,natural_order,metis__plaid,parts,128,8.398700000000001e-5,0.170477489,2029.8080536273471,bottle_conn,200285.0,24987.0,0.12475722096013181
Meszaros/nl,cols,natural_order,kahypar__greedy_secconn,parts,128,8.398700000000001e-5,8.757214067000001,104268.68523700097,bottle_conn,200285.0,7196.11,0.03592935067528771
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,128,8.398700000000001e-5,3.2510000000000003e-6,0.03870837153368974,bottle_conn,200285.0,56336.0,0.28127917717252915
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,128,8.398700000000001e-5,0.000358129,4.264100396489932,bottle_conn,200285.0,44659.0,0.22297725740819332
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,128,8.398700000000001e-5,0.000534838,6.3681045876147495,bottle_conn,200285.0,36022.96,0.17985850163516987
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,128,8.398700000000001e-5,0.010070246000000001,119.9024372819603,bottle_conn,200285.0,22300.0,0.11134133859250568
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,128,8.398700000000001e-5,0.008774634,104.4760974912784,bottle_conn,200285.0,16963.59,0.0846972564096163
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,8.398700000000001e-5,0.020160916,240.04805505613962,bottle_conn,200285.0,16934.09,0.08454996629802532
Meszaros/nl,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,8.398700000000001e-5,0.004432549,52.77660828461547,bottle_conn,200285.0,22832.0,0.11399755348628204
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,8.398700000000001e-5,0.0036938860000000004,43.98164001571672,bottle_conn,200285.0,17351.56,0.08663434605686897
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,8.398700000000001e-5,0.012282727,146.24557371974234,bottle_conn,200285.0,17427.24,0.08701220760416407
Meszaros/nl,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,8.398700000000001e-5,0.003190542,37.9885220331718,bottle_conn,200285.0,22832.0,0.11399755348628204
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,8.398700000000001e-5,0.002428791,28.91865407741674,bottle_conn,200285.0,17353.05,0.08664178545572558
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,8.398700000000001e-5,0.006675473,79.4822174860395,bottle_conn,200285.0,17436.16,0.08705674413960107
Meszaros/nl,cols,natural_order,rcm_order__split_conn__convex,parts,128,8.398700000000001e-5,1.062785915,12654.171657518425,total_conn,7039.0,12664.0,1.799119193067197
Meszaros/nl,cols,natural_order,metis,parts,128,8.398700000000001e-5,0.170628852,2031.6102730184432,total_conn,7039.0,5530.0,0.7856229578065066
Meszaros/nl,cols,natural_order,kahypar,parts,128,8.398700000000001e-5,8.739828566,104061.68295093287,total_conn,7039.0,4179.0,0.5936922858360563
Meszaros/nl,cols,natural_order,balance_work,parts,128,8.398700000000001e-5,6.1444e-5,0.7315894126471953,total_conn,7039.0,18337.0,2.6050575365819006
Meszaros/nl,cols,natural_order,split_conn__convex,parts,128,8.398700000000001e-5,1.2988945440000002,15465.423744150881,total_conn,7039.0,16224.0,2.3048728512572807
Meszaros/nl,cols,natural_order,split_conn__dynamic,parts,128,8.398700000000001e-5,1.3230781520000001,15753.36840225273,total_conn,7039.0,16224.0,2.3048728512572807
Meszaros/nl,cols,natural_order,split_conn__trans,parts,128,8.398700000000001e-5,0.7099958670000001,8453.640051436532,total_conn,7039.0,16224.0,2.3048728512572807
Meszaros/nl,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,8.398700000000001e-5,1.6147413590000002,19226.08688249372,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,natural_order,balance_work,parts,128,8.398700000000001e-5,6.0981000000000004e-5,0.7260766547203734,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,128,8.398700000000001e-5,1.611435401,19186.724147784775,total_hypercut,7039.0,7011.0,0.9960221622389543
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,256,8.398700000000001e-5,6.1280000000000005e-6,0.07296367294938502,bottle_conn,200285.0,46733.0,0.23333250118581023
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,256,8.398700000000001e-5,0.000420795,5.010239679950468,bottle_conn,200285.0,31583.0,0.15769029133484785
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,256,8.398700000000001e-5,0.0005914900000000001,7.042637551049568,bottle_conn,200285.0,25497.94,0.12730828569288763
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,256,8.398700000000001e-5,0.025352258000000003,301.8593115601224,bottle_conn,200285.0,13207.0,0.06594103402651222
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,256,8.398700000000001e-5,0.023830562000000003,283.7410789765083,bottle_conn,200285.0,10750.17,0.05367436403125546
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,8.398700000000001e-5,0.040169985000000005,478.2881279245598,bottle_conn,200285.0,10731.8,0.053582644731257956
Meszaros/nl,cols,natural_order,balance_work,parts,256,8.398700000000001e-5,0.000119271,1.4201126364794552,total_conn,7039.0,21687.0,3.0809774115641426
Meszaros/nl,cols,natural_order,split_conn__convex,parts,256,8.398700000000001e-5,2.584349533,30770.82802100325,total_conn,7039.0,18791.0,2.669555334564569
Meszaros/nl,cols,natural_order,balance_work,parts,256,8.398700000000001e-5,0.00011988100000000001,1.4273756652815317,total_hypercut,7039.0,7022.0,0.997584884216508
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,256,8.398700000000001e-5,3.209762548,38217.37349827949,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,512,8.398700000000001e-5,1.0934e-5,0.13018681462607307,bottle_conn,200285.0,25812.0,0.12887635119954066
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,512,8.398700000000001e-5,0.000573059,6.8231869217855134,bottle_conn,200285.0,19278.0,0.09625283970342262
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,512,8.398700000000001e-5,0.0007567650000000001,9.010501625251527,bottle_conn,200285.0,17845.0,0.08909803529969793
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,512,8.398700000000001e-5,0.07600388000000001,904.948146736995,bottle_conn,200285.0,7844.0,0.03916419102778541
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,512,8.398700000000001e-5,0.07201734700000001,857.4820746067844,bottle_conn,200285.0,6652.18,0.033213570661806927
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,8.398700000000001e-5,0.103783941,1235.7143486491957,bottle_conn,200285.0,6651.41,0.03320972614025014
Meszaros/nl,cols,natural_order,balance_work,parts,512,8.398700000000001e-5,0.000281981,3.3574362698989124,total_conn,7039.0,25874.0,3.675806222474783
Meszaros/nl,cols,natural_order,split_conn__convex,parts,512,8.398700000000001e-5,4.5635045530000005,54335.84427351852,total_conn,7039.0,22395.0,3.1815598806648673
Meszaros/nl,cols,natural_order,balance_work,parts,512,8.398700000000001e-5,0.000282043,3.3581744793837136,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,512,8.398700000000001e-5,6.352119801000001,75632.17880148118,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,split_equal__split_equal,parts,1024,8.398700000000001e-5,2.0458e-5,0.2435853167752152,bottle_conn,200285.0,16854.0,0.08415008612726864
Meszaros/nl,cols,natural_order,balance_work__split_equal,parts,1024,8.398700000000001e-5,0.006419747000000001,76.43738911974472,bottle_conn,200285.0,12200.0,0.060913198691864096
Meszaros/nl,cols,natural_order,balance_work__map_local,parts,1024,8.398700000000001e-5,0.00656972,78.2230583304559,bottle_conn,200285.0,11717.0,0.058501635169882917
Meszaros/nl,cols,natural_order,balance_priconn__balance_secconn,parts,1024,8.398700000000001e-5,0.23998301400000002,2857.3828568707063,bottle_conn,200285.0,4164.0,0.02079037371745263
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn,parts,1024,8.398700000000001e-5,0.23272847300000002,2771.0059056758782,bottle_conn,200285.0,3686.0,0.01840377462116484
Meszaros/nl,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,8.398700000000001e-5,0.30764414900000003,3662.997237667734,bottle_conn,200285.0,3679.0,0.018368824425194098
Meszaros/nl,cols,natural_order,balance_work,parts,1024,8.398700000000001e-5,0.006074456000000001,72.32614571302702,total_conn,7039.0,30886.0,4.387839181701946
Meszaros/nl,cols,natural_order,split_conn__convex,parts,1024,8.398700000000001e-5,8.375058716,99718.51257932774,total_conn,7039.0,26799.0,3.8072169342236113
Meszaros/nl,cols,natural_order,balance_work,parts,1024,8.398700000000001e-5,0.006075581,72.33954064319478,total_hypercut,7039.0,7027.0,0.9982952123881234
Meszaros/nl,cols,natural_order,split_hypercut__convex,parts,1024,8.398700000000001e-5,12.385391700000001,147467.96170835962,total_hypercut,7039.0,7020.0,0.9973007529478619
Meszaros/nl,cols,natural_order,chunk_equal,vertices,2,8.398700000000001e-5,9.785e-6,0.11650612594806338,cache,7039.0,42991.0,6.107543685182554
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,2,8.398700000000001e-5,0.0006959210000000001,8.286056175360473,cache,7039.0,42760.0,6.074726523653928
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,2,8.398700000000001e-5,0.016305585,194.14415326181432,cache,7039.0,42760.0,6.074726523653928
Meszaros/nl,cols,natural_order,chunk_equal,vertices,4,8.398700000000001e-5,6.049e-6,0.07202305118649314,cache,7039.0,40992.0,5.8235544821707625
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,4,8.398700000000001e-5,0.000816898,9.726481479276554,cache,7039.0,40359.0,5.733626935644268
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,4,8.398700000000001e-5,0.017475280000000003,208.07124912188792,cache,7039.0,40359.0,5.733626935644268
Meszaros/nl,cols,natural_order,chunk_equal,vertices,8,8.398700000000001e-5,4.153e-6,0.04944812887708812,cache,7039.0,39930.0,5.672680778519676
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,8,8.398700000000001e-5,0.0010771160000000001,12.824794313405647,cache,7039.0,39287.0,5.5813325756499506
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,8,8.398700000000001e-5,0.017910577,213.2541583816543,cache,7039.0,39287.0,5.5813325756499506
Meszaros/nl,cols,natural_order,chunk_equal,vertices,16,8.398700000000001e-5,3.1830000000000003e-6,0.03789872242132711,cache,7039.0,34781.0,4.941184827390254
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,16,8.398700000000001e-5,0.001605422,19.11512495981521,cache,7039.0,33555.0,4.767012359710186
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,16,8.398700000000001e-5,0.023312811000000003,277.57642254158384,cache,7039.0,33555.0,4.767012359710186
Meszaros/nl,cols,natural_order,chunk_equal,vertices,32,8.398700000000001e-5,2.7270000000000003e-6,0.03246931072666008,cache,7039.0,30700.0,4.361414973717857
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,32,8.398700000000001e-5,0.002630344,31.318465953064162,cache,7039.0,29462.0,4.185537718425913
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,32,8.398700000000001e-5,0.024875365,296.1811351756819,cache,7039.0,29462.0,4.185537718425913
Meszaros/nl,cols,natural_order,chunk_equal,vertices,64,8.398700000000001e-5,2.217e-6,0.026396942383940372,cache,7039.0,27166.0,3.859355022020173
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,64,8.398700000000001e-5,0.004723598000000001,56.24201364496887,cache,7039.0,26229.0,3.7262395226594687
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,64,8.398700000000001e-5,0.027649688000000002,329.2139021515234,cache,7039.0,26229.0,3.7262395226594687
Meszaros/nl,cols,natural_order,chunk_equal,vertices,128,8.398700000000001e-5,2.086e-6,0.024837177182182955,cache,7039.0,24142.0,3.429748543827248
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,128,8.398700000000001e-5,0.008600065,102.39757343398382,cache,7039.0,23684.0,3.364682483307288
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,128,8.398700000000001e-5,0.027891065000000003,332.0878826485051,cache,7039.0,23684.0,3.364682483307288
Meszaros/nl,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,8.398700000000001e-5,0.025137466,299.3018681462607,cache,7039.0,19028.0,2.7032248898991336
Meszaros/nl,cols,natural_order,chunk_equal,vertices,256,8.398700000000001e-5,2.066e-6,0.024599045090311595,cache,7039.0,22445.0,3.18866316238102
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,256,8.398700000000001e-5,0.01633903,194.5423696524462,cache,7039.0,22014.0,3.1274328739877824
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,256,8.398700000000001e-5,0.028497570000000003,339.3092978675271,cache,7039.0,22014.0,3.1274328739877824
Meszaros/nl,cols,natural_order,chunk_equal,vertices,512,8.398700000000001e-5,2.014e-6,0.023979901651446055,cache,7039.0,21376.0,3.036794999289672
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,512,8.398700000000001e-5,0.031517401,375.2652315239263,cache,7039.0,20697.0,2.940332433584316
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,512,8.398700000000001e-5,0.028808525,343.01171609892003,cache,7039.0,20697.0,2.940332433584316
Meszaros/nl,cols,natural_order,chunk_equal,vertices,1024,8.398700000000001e-5,2.0100000000000002e-6,0.023932275233071787,cache,7039.0,19649.0,2.791447648813752
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,1024,8.398700000000001e-5,0.061482528,732.0481503089763,cache,7039.0,19358.0,2.7501065492257424
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,1024,8.398700000000001e-5,0.028648502000000003,341.1063855120435,cache,7039.0,19358.0,2.7501065492257424
Meszaros/nl,cols,natural_order,chunk_equal,vertices,2048,8.398700000000001e-5,2.002e-6,0.023837022396323237,cache,7039.0,18747.0,2.6633044466543545
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,2048,8.398700000000001e-5,0.118627404,1412.4495933894532,cache,7039.0,17396.0,2.471373774683904
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,2048,8.398700000000001e-5,0.038156087000000005,454.3094407467823,cache,7039.0,17396.0,2.471373774683904
Meszaros/nl,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,8.398700000000001e-5,0.030773869000000002,366.4122899972615,cache,7039.0,13307.0,1.890467395936923
Meszaros/nl,cols,natural_order,chunk_equal,vertices,4096,8.398700000000001e-5,2.002e-6,0.023837022396323237,cache,7039.0,16959.0,2.409291092484728
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,4096,8.398700000000001e-5,0.22044094,2624.703108814459,cache,7039.0,15050.0,2.1380877965620115
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,4096,8.398700000000001e-5,0.038540156,458.88239846642927,cache,7039.0,15050.0,2.1380877965620115
Meszaros/nl,cols,natural_order,chunk_equal,vertices,8192,8.398700000000001e-5,1.979e-6,0.023563170490671175,cache,7039.0,13910.0,1.9761329734337263
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,8192,8.398700000000001e-5,0.37317915500000004,4443.296641146844,cache,7039.0,13321.0,1.8924563148174456
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,8192,8.398700000000001e-5,0.053744895,639.9192136878326,cache,7039.0,13321.0,1.8924563148174456
Meszaros/nl,cols,natural_order,chunk_equal,vertices,16384,8.398700000000001e-5,1.996e-6,0.02376558276876183,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,16384,8.398700000000001e-5,0.47803434,5691.765868527272,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,16384,8.398700000000001e-5,0.007924412,94.35284032052579,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_equal,vertices,32768,8.398700000000001e-5,2.0550000000000002e-6,0.024468072439782346,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,32768,8.398700000000001e-5,0.47814735700000005,5693.111517258623,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,32768,8.398700000000001e-5,0.007918072,94.27735244740256,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_equal,vertices,65536,8.398700000000001e-5,1.979e-6,0.023563170490671175,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_conn__dynamic,vertices,65536,8.398700000000001e-5,0.478480069,5697.072987486158,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,natural_order,chunk_conn__convex,vertices,65536,8.398700000000001e-5,0.007928342,94.39963327657851,cache,7039.0,7039.0,1.0
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,2,0.00010057700000000001,8.64e-7,0.008590433200433498,bottle_conn,117425.0,292008.0,2.4867617628273364
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,2,0.00010057700000000001,0.000282381,2.807610089781958,bottle_conn,117425.0,332013.0,2.8274473067915693
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,2,0.00010057700000000001,0.000594964,5.915507521600365,bottle_conn,117425.0,242916.0,2.0686906536086864
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.00010057700000000001,0.002077518,20.655994909372914,bottle_conn,117425.0,289061.0,2.4616648924845648
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.00010057700000000001,0.0023668170000000002,23.532388120544457,bottle_conn,117425.0,238056.92,2.0273103683202045
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00010057700000000001,0.004508584,44.82718713025841,bottle_conn,117425.0,238020.51,2.0270002980625934
Meszaros/nl,rows,rcm_order,balance_work,parts,2,0.00010057700000000001,5.280000000000001e-7,0.005249709178042694,total_conn,15325.0,3498.0,0.22825448613376836
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,2,0.00010057700000000001,0.015636373000000002,155.4666872147708,total_conn,15325.0,2130.0,0.13898858075040782
Meszaros/nl,rows,rcm_order,balance_work,parts,2,0.00010057700000000001,5.23e-7,0.005199996022947592,total_hypercut,15325.0,3498.0,0.22825448613376836
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,2,0.00010057700000000001,0.029456961,292.87969416466984,total_hypercut,15325.0,2130.0,0.13898858075040782
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,4,0.00010057700000000001,9.15e-7,0.00909750738240353,bottle_conn,117425.0,418601.0,3.5648371300830317
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,4,0.00010057700000000001,0.000279037,2.774361931654354,bottle_conn,117425.0,353558.0,3.0109261230572706
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,4,0.00010057700000000001,0.000597847,5.9441721268282,bottle_conn,117425.0,271176.0,2.3093549073876942
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.00010057700000000001,0.0021866620000000002,21.741173429312866,bottle_conn,117425.0,265657.0,2.262354694485842
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.00010057700000000001,0.0024121800000000003,23.983415691460277,bottle_conn,117425.0,208626.4,1.7766778794975515
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00010057700000000001,0.0047669850000000005,47.396372928204265,bottle_conn,117425.0,208585.0,1.776325314030232
Meszaros/nl,rows,rcm_order,balance_work,parts,4,0.00010057700000000001,1.266e-6,0.012587370870079639,total_conn,15325.0,7248.0,0.472952691680261
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,4,0.00010057700000000001,0.024848466000000003,247.05912882667013,total_conn,15325.0,5568.0,0.3633278955954323
Meszaros/nl,rows,rcm_order,balance_work,parts,4,0.00010057700000000001,1.2670000000000001e-6,0.012597313501098661,total_hypercut,15325.0,6145.0,0.40097879282218596
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,4,0.00010057700000000001,0.040730374,404.967079948696,total_hypercut,15325.0,5211.0,0.3400326264274062
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,8,0.00010057700000000001,9.970000000000002e-7,0.009912803125963193,bottle_conn,117425.0,357332.0,3.043065786672344
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,8,0.00010057700000000001,0.00027708400000000003,2.754943973274208,bottle_conn,117425.0,296178.0,2.5222737917819886
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,8,0.00010057700000000001,0.00059574,5.923223003271125,bottle_conn,117425.0,191173.0,1.6280434319778583
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.00010057700000000001,0.002418908,24.05030971295624,bottle_conn,117425.0,190030.0,1.6183095592931658
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.00010057700000000001,0.002553052,25.384054008371695,bottle_conn,117425.0,139305.98,1.1863400468384075
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00010057700000000001,0.005311741,52.812680831601654,bottle_conn,117425.0,139246.53,1.1858337662337661
Meszaros/nl,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00010057700000000001,0.002282753,22.69657078656154,bottle_conn,117425.0,189848.0,1.6167596338088142
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00010057700000000001,0.0024635010000000003,24.493681457987414,bottle_conn,117425.0,141777.45,1.2073872684692357
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00010057700000000001,0.005030880000000001,50.02018354096861,bottle_conn,117425.0,142388.14,1.212587949755163
Meszaros/nl,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00010057700000000001,0.0019318310000000002,19.207482824104915,bottle_conn,117425.0,189848.0,1.6167596338088142
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00010057700000000001,0.0021157090000000003,21.03571393062032,bottle_conn,117425.0,141784.93,1.2074509687034276
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00010057700000000001,0.004991214,49.62579913896815,bottle_conn,117425.0,142382.13,1.2125367681498829
Meszaros/nl,rows,rcm_order,balance_work,parts,8,0.00010057700000000001,1.838e-6,0.018274555812959222,total_conn,15325.0,9913.0,0.6468515497553018
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,8,0.00010057700000000001,0.043767961,435.16868667786866,total_conn,15325.0,8168.0,0.5329853181076672
Meszaros/nl,rows,rcm_order,split_conn__dynamic,parts,8,0.00010057700000000001,0.152442547,1515.6799964206527,total_conn,15325.0,8168.0,0.5329853181076672
Meszaros/nl,rows,rcm_order,split_conn__trans,parts,8,0.00010057700000000001,0.121193062,1204.9778975312447,total_conn,15325.0,8168.0,0.5329853181076672
Meszaros/nl,rows,rcm_order,balance_work,parts,8,0.00010057700000000001,1.844e-6,0.018334211599073346,total_hypercut,15325.0,7140.0,0.465905383360522
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,8,0.00010057700000000001,0.069554134,691.5510902094912,total_hypercut,15325.0,6552.0,0.427536704730832
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,16,0.00010057700000000001,1.137e-6,0.011304771468626027,bottle_conn,117425.0,353106.0,3.007076857568661
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,16,0.00010057700000000001,0.000308342,3.0657307336667428,bottle_conn,117425.0,208735.0,1.7776027251437088
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,16,0.00010057700000000001,0.00060014,5.966970579754814,bottle_conn,117425.0,119174.86,1.0149019374068555
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.00010057700000000001,0.002628399,26.13320142776181,bottle_conn,117425.0,112531.0,0.9583223334043006
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.00010057700000000001,0.002664512,26.49225966175169,bottle_conn,117425.0,83930.57,0.714758952522887
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00010057700000000001,0.005912565000000001,58.78645217097348,bottle_conn,117425.0,83889.02,0.7144051096444539
Meszaros/nl,rows,rcm_order,balance_work,parts,16,0.00010057700000000001,3.8e-6,0.03778199787227696,total_conn,15325.0,12085.0,0.7885807504078304
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,16,0.00010057700000000001,0.07351018200000001,730.8846157670242,total_conn,15325.0,10430.0,0.6805872756933116
Meszaros/nl,rows,rcm_order,balance_work,parts,16,0.00010057700000000001,3.829e-6,0.03807033417182855,total_hypercut,15325.0,7909.0,0.5160848287112562
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,16,0.00010057700000000001,0.11630146200000001,1156.3425236386051,total_hypercut,15325.0,7398.0,0.4827406199021207
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,32,0.00010057700000000001,1.4700000000000001e-6,0.014615667597959773,bottle_conn,117425.0,266173.0,2.266748988716202
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,32,0.00010057700000000001,0.00031696100000000004,3.1514262704196785,bottle_conn,117425.0,127072.0,1.0821545667447308
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,32,0.00010057700000000001,0.0006081050000000001,6.046163635821311,bottle_conn,117425.0,78646.3,0.669757717692144
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.00010057700000000001,0.003653565,36.326048699006726,bottle_conn,117425.0,64787.0,0.5517308920587609
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.00010057700000000001,0.003556792,35.36387046740308,bottle_conn,117425.0,46363.01,0.39483082818820525
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00010057700000000001,0.008513857,84.65013869970271,bottle_conn,117425.0,46337.99,0.3946177560144773
Meszaros/nl,rows,rcm_order,balance_work,parts,32,0.00010057700000000001,7.667000000000001e-6,0.07623015202282829,total_conn,15325.0,13953.0,0.9104730831973898
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,32,0.00010057700000000001,0.13544402,1346.6699145927994,total_conn,15325.0,12038.0,0.7855138662316477
Meszaros/nl,rows,rcm_order,balance_work,parts,32,0.00010057700000000001,7.734e-6,0.07689630830110264,total_hypercut,15325.0,8266.0,0.5393800978792822
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,32,0.00010057700000000001,0.19979075200000002,1986.4457281485827,total_hypercut,15325.0,7906.0,0.515889070146819
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,64,0.00010057700000000001,2.053e-6,0.02041222148204858,bottle_conn,117425.0,229214.0,1.9520034064296359
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,64,0.00010057700000000001,0.00031154100000000003,3.0975372102965886,bottle_conn,117425.0,78424.0,0.6678645944219714
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,64,0.00010057700000000001,0.0006268690000000001,6.232727164262207,bottle_conn,117425.0,49646.4,0.42279242069406003
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.00010057700000000001,0.0045391400000000005,45.130994163675595,bottle_conn,117425.0,43503.0,0.37047477113050886
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.00010057700000000001,0.004058076,40.347952315141626,bottle_conn,117425.0,26421.51,0.2250075367255695
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00010057700000000001,0.010796595,107.34656034679897,bottle_conn,117425.0,26369.49,0.22456453055141581
Meszaros/nl,rows,rcm_order,balance_work,parts,64,0.00010057700000000001,1.7219000000000002e-5,0.17120216351650974,total_conn,15325.0,15709.0,1.0250570962479608
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,64,0.00010057700000000001,0.23921898500000002,2378.466100599541,total_conn,15325.0,13648.0,0.8905709624796084
Meszaros/nl,rows,rcm_order,balance_work,parts,64,0.00010057700000000001,1.7306e-5,0.17206717241516448,total_hypercut,15325.0,8526.0,0.5563458401305057
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,64,0.00010057700000000001,0.396304247,3940.306899191664,total_hypercut,15325.0,8285.0,0.5406199021207178
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,128,0.00010057700000000001,3.2560000000000003e-6,0.03237320659792994,bottle_conn,117425.0,193599.0,1.6487034277198211
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,128,0.00010057700000000001,0.000362145,3.6006741103830895,bottle_conn,117425.0,46633.0,0.39713008303172237
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,128,0.00010057700000000001,0.000622861,6.192877099137974,bottle_conn,117425.0,39413.0,0.3356440281030445
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.00010057700000000001,0.006373705,63.37139703908448,bottle_conn,117425.0,24085.0,0.20510964445390675
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.00010057700000000001,0.005221844000000001,51.918868130884796,bottle_conn,117425.0,15257.45,0.12993357462209923
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00010057700000000001,0.015916195,158.24885411177505,bottle_conn,117425.0,15202.07,0.12946195443900363
Meszaros/nl,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00010057700000000001,0.004524877,44.9891824174513,bottle_conn,117425.0,27161.0,0.2313050883542687
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00010057700000000001,0.004061343,40.38043489068077,bottle_conn,117425.0,15688.55,0.1336048541622312
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00010057700000000001,0.011605666,115.3908547679887,bottle_conn,117425.0,16210.73,0.13805177773046626
Meszaros/nl,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00010057700000000001,0.002783798,27.67827634548654,bottle_conn,117425.0,27161.0,0.2313050883542687
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00010057700000000001,0.0025996720000000004,25.84757946647842,bottle_conn,117425.0,15682.85,0.1335563125399191
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00010057700000000001,0.007200191000000001,71.58884237947045,bottle_conn,117425.0,16209.84,0.13804419842452628
Meszaros/nl,rows,rcm_order,balance_work,parts,128,0.00010057700000000001,4.8660000000000005e-5,0.48380842538552554,total_conn,15325.0,17470.0,1.1399673735725937
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,128,0.00010057700000000001,0.45505539700000003,4524.447905584776,total_conn,15325.0,14795.0,0.965415986949429
Meszaros/nl,rows,rcm_order,split_conn__dynamic,parts,128,0.00010057700000000001,0.26813427700000003,2665.960179762769,total_conn,15325.0,14795.0,0.965415986949429
Meszaros/nl,rows,rcm_order,split_conn__trans,parts,128,0.00010057700000000001,0.12443169100000001,1237.1783906857434,total_conn,15325.0,14795.0,0.965415986949429
Meszaros/nl,rows,rcm_order,balance_work,parts,128,0.00010057700000000001,4.8552000000000005e-5,0.48273462123547134,total_hypercut,15325.0,8727.0,0.5694616639477977
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,128,0.00010057700000000001,0.7696018830000001,7651.8675542121955,total_hypercut,15325.0,8500.0,0.5546492659053833
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,256,0.00010057700000000001,6.130000000000001e-6,0.06094832814659415,bottle_conn,117425.0,99547.0,0.8477496274217585
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,256,0.00010057700000000001,0.000448583,4.460095250405162,bottle_conn,117425.0,32273.0,0.27483925910155416
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,256,0.00010057700000000001,0.000754127,7.498006502480687,bottle_conn,117425.0,27419.0,0.2335022354694486
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.00010057700000000001,0.007037924,69.97548147190709,bottle_conn,117425.0,13990.0,0.1191398765169257
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.00010057700000000001,0.006294096000000001,62.5798741262913,bottle_conn,117425.0,11492.46,0.09787064083457525
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00010057700000000001,0.020722746,206.03861717887787,bottle_conn,117425.0,11485.78,0.09781375345965511
Meszaros/nl,rows,rcm_order,balance_work,parts,256,0.00010057700000000001,0.000147875,1.4702665619376198,total_conn,15325.0,19635.0,1.2812398042414355
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,256,0.00010057700000000001,0.8473752200000001,8425.139147121112,total_conn,15325.0,17257.0,1.126068515497553
Meszaros/nl,rows,rcm_order,balance_work,parts,256,0.00010057700000000001,0.000147643,1.4679598715412072,total_hypercut,15325.0,8861.0,0.5782055464926591
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,256,0.00010057700000000001,1.464961253,14565.569195740576,total_hypercut,15325.0,8695.0,0.567373572593801
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,512,0.00010057700000000001,1.0926e-5,0.10863318651381527,bottle_conn,117425.0,61529.0,0.5239855226740473
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,512,0.00010057700000000001,0.0006156870000000001,6.1215486642075225,bottle_conn,117425.0,19839.0,0.16895039386842667
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,512,0.00010057700000000001,0.00091279,9.075534167851496,bottle_conn,117425.0,16900.38,0.14392488822652758
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.00010057700000000001,0.015460212000000001,153.71518339182913,bottle_conn,117425.0,14277.0,0.1215839897807111
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.00010057700000000001,0.013734843,136.56047605317318,bottle_conn,117425.0,11047.35,0.09408005109644454
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00010057700000000001,0.044653423000000005,443.9725086252324,bottle_conn,117425.0,11050.93,0.09411053864168618
Meszaros/nl,rows,rcm_order,balance_work,parts,512,0.00010057700000000001,0.00031019500000000003,3.0841544289449874,total_conn,15325.0,25370.0,1.6554649265905383
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,512,0.00010057700000000001,1.4819699240000002,14734.680135617487,total_conn,15325.0,19884.0,1.2974877650897227
Meszaros/nl,rows,rcm_order,balance_work,parts,512,0.00010057700000000001,0.00031063600000000004,3.0885391292243756,total_hypercut,15325.0,8937.0,0.5831647634584013
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,512,0.00010057700000000001,2.696962139,26814.89942034461,total_hypercut,15325.0,8833.0,0.5763784665579119
Meszaros/nl,rows,rcm_order,split_equal__split_equal,parts,1024,0.00010057700000000001,2.0468e-5,0.20350577169730655,bottle_conn,117425.0,39104.0,0.3330125612092825
Meszaros/nl,rows,rcm_order,balance_work__split_equal,parts,1024,0.00010057700000000001,0.000815732,8.110522286407429,bottle_conn,117425.0,15160.0,0.12910368320204385
Meszaros/nl,rows,rcm_order,balance_work__map_local,parts,1024,0.00010057700000000001,0.00110566,10.993169412489932,bottle_conn,117425.0,13914.49,0.11849682776240153
Meszaros/nl,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00010057700000000001,0.029593551000000003,294.23775813555784,bottle_conn,117425.0,14277.0,0.1215839897807111
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00010057700000000001,0.027029181000000003,268.7411734293129,bottle_conn,117425.0,11046.36,0.0940716201830956
Meszaros/nl,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00010057700000000001,0.075384113,749.5164202551279,bottle_conn,117425.0,11043.13,0.0940441132637854
Meszaros/nl,rows,rcm_order,balance_work,parts,1024,0.00010057700000000001,0.0005148980000000001,5.11944082643149,total_conn,15325.0,26041.0,1.6992495921696573
Meszaros/nl,rows,rcm_order,split_conn__convex,parts,1024,0.00010057700000000001,2.740750037,27250.266333257106,total_conn,15325.0,24931.0,1.6268189233278956
Meszaros/nl,rows,rcm_order,balance_work,parts,1024,0.00010057700000000001,0.0005152220000000001,5.122662238881653,total_hypercut,15325.0,8990.0,0.5866231647634584
Meszaros/nl,rows,rcm_order,split_hypercut__convex,parts,1024,0.00010057700000000001,4.949710098000001,49213.141155532576,total_hypercut,15325.0,8903.0,0.5809461663947798
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,2,0.00010057700000000001,5.37e-6,0.05339192857213876,cache,15325.0,41239.0,2.690962479608483
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.00010057700000000001,0.00047047600000000005,4.677769271304573,cache,15325.0,39040.0,2.5474714518760195
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,2,0.00010057700000000001,0.008868882,88.18002127723037,cache,15325.0,39040.0,2.5474714518760195
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,4,0.00010057700000000001,4.0370000000000005e-6,0.04013840142378476,cache,15325.0,37088.0,2.4200978792822188
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.00010057700000000001,0.0004912180000000001,4.883999323901091,cache,15325.0,35272.0,2.301598694942904
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,4,0.00010057700000000001,0.009389677,93.35809379878103,cache,15325.0,35272.0,2.301598694942904
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,8,0.00010057700000000001,3.216e-6,0.03197550135716913,cache,15325.0,34615.0,2.258727569331158
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.00010057700000000001,0.000617363,6.1382125137954,cache,15325.0,33110.0,2.1605220228384994
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,8,0.00010057700000000001,0.009631712,95.7645584974696,cache,15325.0,33110.0,2.1605220228384994
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,16,0.00010057700000000001,2.695e-6,0.02679539059625958,cache,15325.0,33422.0,2.1808809135399674
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.00010057700000000001,0.0008875650000000001,8.824731300396712,cache,15325.0,32367.0,2.1120391517128874
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,16,0.00010057700000000001,0.00988488,98.28171450729292,cache,15325.0,32367.0,2.1120391517128874
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,32,0.00010057700000000001,2.2190000000000003e-6,0.022062698231205942,cache,15325.0,32579.0,2.125872756933116
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.00010057700000000001,0.0013555330000000001,13.47756445310558,cache,15325.0,31593.0,2.0615334420880913
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,32,0.00010057700000000001,0.010669323000000001,106.08114181174622,cache,15325.0,31593.0,2.0615334420880913
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,64,0.00010057700000000001,2.1060000000000002e-6,0.020939180926056653,cache,15325.0,31101.0,2.0294290375203916
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.00010057700000000001,0.00230139,22.88187160086302,cache,15325.0,30467.0,1.988058727569331
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,64,0.00010057700000000001,0.011228045,111.63630849995525,cache,15325.0,30467.0,1.988058727569331
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,128,0.00010057700000000001,2.051e-6,0.020392336220010538,cache,15325.0,29785.0,1.9435562805872757
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.00010057700000000001,0.004073510000000001,40.501406882289196,cache,15325.0,29122.0,1.9002936378466557
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,128,0.00010057700000000001,0.01213312,120.63513526949501,cache,15325.0,29122.0,1.9002936378466557
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,256,0.00010057700000000001,2.004e-6,0.019925032562116588,cache,15325.0,28596.0,1.8659706362153343
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.00010057700000000001,0.0075712,75.27764797120614,cache,15325.0,27376.0,1.786362153344209
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,256,0.00010057700000000001,0.01226757,121.97192201000227,cache,15325.0,27376.0,1.786362153344209
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,512,0.00010057700000000001,2.0160000000000003e-6,0.020044344134344833,cache,15325.0,26541.0,1.7318760195758565
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.00010057700000000001,0.014358593000000001,142.76219215128708,cache,15325.0,25894.0,1.689657422512235
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,512,0.00010057700000000001,0.014221334,141.39747656024736,cache,15325.0,25894.0,1.689657422512235
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,1024,0.00010057700000000001,1.9990000000000003e-6,0.01987531940702149,cache,15325.0,24450.0,1.595432300163132
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.00010057700000000001,0.027221752000000002,270.65583582727663,cache,15325.0,23882.0,1.55836867862969
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,1024,0.00010057700000000001,0.016804976000000003,167.0856756514909,cache,15325.0,23882.0,1.55836867862969
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,2048,0.00010057700000000001,2.0050000000000003e-6,0.01993497519313561,cache,15325.0,22162.0,1.4461337683523654
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.00010057700000000001,0.050059471,497.72284916034477,cache,15325.0,21546.0,1.4059380097879282
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,2048,0.00010057700000000001,0.014634674,145.5071636656492,cache,15325.0,21546.0,1.4059380097879282
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,4096,0.00010057700000000001,1.985e-6,0.019736122572755203,cache,15325.0,18190.0,1.1869494290375204
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.00010057700000000001,0.08300104100000001,825.2487248575718,cache,15325.0,18182.0,1.1864274061990212
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,4096,0.00010057700000000001,0.009300583000000001,92.47226503077245,cache,15325.0,18182.0,1.1864274061990212
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,8192,0.00010057700000000001,1.985e-6,0.019736122572755203,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.00010057700000000001,0.10062697400000001,1000.4968730425445,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,8192,0.00010057700000000001,0.004811883,47.842777175696234,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,16384,0.00010057700000000001,1.9940000000000003e-6,0.019825606251926385,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.00010057700000000001,0.10058887100000001,1000.1180289728268,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,16384,0.00010057700000000001,0.004806144,47.78571641627807,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,32768,0.00010057700000000001,1.962e-6,0.019507442059317735,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.00010057700000000001,0.10058773300000001,1000.1067142587272,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,32768,0.00010057700000000001,0.004802104000000001,47.74554818696124,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_equal,vertices,65536,0.00010057700000000001,1.98e-6,0.0196864094176601,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.00010057700000000001,0.100594982,1000.1787883909839,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,rcm_order,chunk_conn__convex,vertices,65536,0.00010057700000000001,0.004807106,47.79528122731837,cache,15325.0,15325.0,1.0
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,2,0.00012746600000000002,8.790000000000001e-7,0.0068959565688105065,bottle_conn,200285.0,297921.0,1.4874853333999052
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,2,0.00012746600000000002,0.000317655,2.4920763183907866,bottle_conn,200285.0,268145.0,1.3388171855106474
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,2,0.00012746600000000002,0.00045199400000000005,3.5459965794800183,bottle_conn,200285.0,269256.0,1.3443642808997178
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00012746600000000002,0.001961379,15.387468030690536,bottle_conn,200285.0,258474.0,1.2905309933344984
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00012746600000000002,0.002068261,16.2259818304489,bottle_conn,200285.0,258243.12,1.2893782360136805
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00012746600000000002,0.004382149,34.37896380211193,bottle_conn,200285.0,258212.29,1.289224305364855
Meszaros/nl,cols,rcm_order,balance_work,parts,2,0.00012746600000000002,5.34e-7,0.004189352454772252,total_conn,7039.0,3148.0,0.44722261684898423
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,2,0.00012746600000000002,0.032662709000000005,256.24644218850517,total_conn,7039.0,2225.0,0.3160960363688024
Meszaros/nl,cols,rcm_order,balance_work,parts,2,0.00012746600000000002,5.36e-7,0.004205042913404358,total_hypercut,7039.0,3148.0,0.44722261684898423
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,2,0.00012746600000000002,0.04730919,371.15144430671705,total_hypercut,7039.0,2225.0,0.3160960363688024
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,4,0.00012746600000000002,9.100000000000001e-7,0.007139158677608146,bottle_conn,200285.0,311045.0,1.553011957959907
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,4,0.00012746600000000002,0.00028190400000000003,2.211601525112579,bottle_conn,200285.0,315370.0,1.5746061861846867
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,4,0.00012746600000000002,0.00046556900000000004,3.6524955674454365,bottle_conn,200285.0,254611.66,1.271246773347979
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00012746600000000002,0.002049766,16.080884314248504,bottle_conn,200285.0,252656.0,1.2614823875976733
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00012746600000000002,0.0021410730000000003,16.797208667409347,bottle_conn,200285.0,211484.65,1.055918566043388
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00012746600000000002,0.004722421,37.04847567194388,bottle_conn,200285.0,211453.35,1.0557622887385476
Meszaros/nl,cols,rcm_order,balance_work,parts,4,0.00012746600000000002,1.387e-6,0.010881333061365383,total_conn,7039.0,6522.0,0.9265520670549794
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,4,0.00012746600000000002,0.05265849,413.11792948707887,total_conn,7039.0,5074.0,0.7208410285551925
Meszaros/nl,cols,rcm_order,balance_work,parts,4,0.00012746600000000002,1.385e-6,0.010865642602733276,total_hypercut,7039.0,5418.0,0.7697116067623242
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,4,0.00012746600000000002,0.064917707,509.29429808733306,total_hypercut,7039.0,4840.0,0.6875976701235971
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,8,0.00012746600000000002,9.970000000000002e-7,0.00782169362810475,bottle_conn,200285.0,238810.0,1.1923508999675463
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,8,0.00012746600000000002,0.000282588,2.216967661964759,bottle_conn,200285.0,226438.0,1.1305789250318297
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,8,0.00012746600000000002,0.00043413400000000003,3.405880783895313,bottle_conn,200285.0,166196.0,0.8297975385076266
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00012746600000000002,0.0022973340000000003,18.023112045565092,bottle_conn,200285.0,186563.0,0.9314876301270689
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00012746600000000002,0.002264512,17.765615928953604,bottle_conn,200285.0,136260.4,0.6803325261502359
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00012746600000000002,0.005206814000000001,40.84864983603471,bottle_conn,200285.0,136212.84,0.6800950645330404
Meszaros/nl,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00012746600000000002,0.002148221,16.853286366560493,bottle_conn,200285.0,188558.0,0.9414484359787303
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00012746600000000002,0.002175377,17.066331413867225,bottle_conn,200285.0,136320.06,0.6806304016776094
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00012746600000000002,0.00493707,38.732446299405325,bottle_conn,200285.0,141778.79,0.7078852135706618
Meszaros/nl,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00012746600000000002,0.002276928,17.863022296141715,bottle_conn,200285.0,188558.0,0.9414484359787303
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00012746600000000002,0.002245628,17.61746661854926,bottle_conn,200285.0,136326.26,0.6806613575654693
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00012746600000000002,0.00637939,50.04777744653476,bottle_conn,200285.0,141783.36,0.7079080310557455
Meszaros/nl,cols,rcm_order,balance_work,parts,8,0.00012746600000000002,2.0160000000000003e-6,0.015815982301162664,total_conn,7039.0,9148.0,1.2996164227873277
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,8,0.00012746600000000002,0.092198363,723.3173002996878,total_conn,7039.0,7604.0,1.0802670833925274
Meszaros/nl,cols,rcm_order,split_conn__dynamic,parts,8,0.00012746600000000002,0.7008295710000001,5498.168695965983,total_conn,7039.0,7604.0,1.0802670833925274
Meszaros/nl,cols,rcm_order,split_conn__trans,parts,8,0.00012746600000000002,0.559675162,4390.77998838906,total_conn,7039.0,7604.0,1.0802670833925274
Meszaros/nl,cols,rcm_order,balance_work,parts,8,0.00012746600000000002,2.0210000000000002e-6,0.01585520844774293,total_hypercut,7039.0,6453.0,0.9167495382866885
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,8,0.00012746600000000002,0.1103558,865.7665573564715,total_hypercut,7039.0,5934.0,0.8430174740730217
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,16,0.00012746600000000002,1.134e-6,0.008896490044403998,bottle_conn,200285.0,184916.0,0.9232643483036673
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,16,0.00012746600000000002,0.000310607,2.4367831421712456,bottle_conn,200285.0,135220.0,0.675137928451956
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,16,0.00012746600000000002,0.00048448800000000004,3.8009194608758414,bottle_conn,200285.0,107662.0,0.5375439998002846
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00012746600000000002,0.002650542,20.794109801829507,bottle_conn,200285.0,106759.0,0.5330354245200589
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00012746600000000002,0.0025739580000000003,20.19329075988891,bottle_conn,200285.0,77519.39,0.3870454102903363
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00012746600000000002,0.006555044,51.425823356816714,bottle_conn,200285.0,77465.15,0.3867745962004144
Meszaros/nl,cols,rcm_order,balance_work,parts,16,0.00012746600000000002,3.6390000000000002e-6,0.02854878948111653,total_conn,7039.0,10593.0,1.5049012643841455
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,16,0.00012746600000000002,0.155050611,1216.4075988891154,total_conn,7039.0,9268.0,1.3166642989060946
Meszaros/nl,cols,rcm_order,balance_work,parts,16,0.00012746600000000002,3.626e-6,0.02844680150000784,total_hypercut,7039.0,6697.0,0.9514135530615144
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,16,0.00012746600000000002,0.212932529,1670.504518852086,total_hypercut,7039.0,6500.0,0.9234266230998721
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,32,0.00012746600000000002,1.463e-6,0.011477570489385403,bottle_conn,200285.0,109354.0,0.5459919614549267
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,32,0.00012746600000000002,0.000300676,2.358872169833524,bottle_conn,200285.0,78863.0,0.3937539006915146
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,32,0.00012746600000000002,0.00048150000000000005,3.777477915679475,bottle_conn,200285.0,60454.44,0.30184207504306365
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00012746600000000002,0.0031919300000000004,25.04142281078876,bottle_conn,200285.0,58526.0,0.2922135956262326
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00012746600000000002,0.0029463460000000003,23.11476001443522,bottle_conn,200285.0,42663.53,0.21301410490051675
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00012746600000000002,0.008269153000000001,64.87340153452686,bottle_conn,200285.0,42614.69,0.21277025239034378
Meszaros/nl,cols,rcm_order,balance_work,parts,32,0.00012746600000000002,8.774000000000001e-6,0.06883404201904822,total_conn,7039.0,11818.0,1.6789316664298906
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,32,0.00012746600000000002,0.27825377500000004,2182.96467293239,total_conn,7039.0,10562.0,1.5004972297201307
Meszaros/nl,cols,rcm_order,balance_work,parts,32,0.00012746600000000002,8.912e-6,0.06991668366466351,total_hypercut,7039.0,6925.0,0.9838045176871715
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,32,0.00012746600000000002,0.410967815,3224.1367501922077,total_hypercut,7039.0,6795.0,0.965335985225174
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,64,0.00012746600000000002,2.059e-6,0.016153327161752936,bottle_conn,200285.0,61049.0,0.30481064483111564
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,64,0.00012746600000000002,0.00032548900000000004,2.553535844852745,bottle_conn,200285.0,45533.0,0.22734103901939737
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,64,0.00012746600000000002,0.000527015,4.134553527999623,bottle_conn,200285.0,34212.17,0.17081743515490425
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00012746600000000002,0.004705972,36.91942949492413,bottle_conn,200285.0,33529.0,0.16740644581471403
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00012746600000000002,0.004002514,31.40064017071219,bottle_conn,200285.0,23392.01,0.11679361909279276
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00012746600000000002,0.012063450000000002,94.64053159273845,bottle_conn,200285.0,23325.9,0.11646353945627481
Meszaros/nl,cols,rcm_order,balance_work,parts,64,0.00012746600000000002,2.0927e-5,0.1641771138970392,total_conn,7039.0,12882.0,1.8300895013496234
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,64,0.00012746600000000002,0.5589677820000001,4385.230430075471,total_conn,7039.0,11576.0,1.6445517829237108
Meszaros/nl,cols,rcm_order,balance_work,parts,64,0.00012746600000000002,2.0792e-5,0.16311800793937206,total_hypercut,7039.0,7009.0,0.9957380309703083
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,64,0.00012746600000000002,0.8130862430000001,6378.848030062919,total_hypercut,7039.0,6996.0,0.9938911777241085
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,128,0.00012746600000000002,3.247e-6,0.025473459589223788,bottle_conn,200285.0,35863.0,0.17905983972838704
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,128,0.00012746600000000002,0.000394226,3.0927933723502736,bottle_conn,200285.0,29859.0,0.14908255735576803
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,128,0.00012746600000000002,0.000596188,4.677231575478951,bottle_conn,200285.0,24174.96,0.12070279851212022
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00012746600000000002,0.0076075380000000005,59.682880140586505,bottle_conn,200285.0,18002.0,0.08988191826647028
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00012746600000000002,0.006463826000000001,50.710197229065,bottle_conn,200285.0,12822.79,0.06402271762738099
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00012746600000000002,0.021604201,169.48991103509954,bottle_conn,200285.0,12779.19,0.06380502783533465
Meszaros/nl,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00012746600000000002,0.004395755,34.48570599218615,bottle_conn,200285.0,19328.0,0.09650248396035649
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00012746600000000002,0.0038987300000000004,30.586430891374956,bottle_conn,200285.0,13539.71,0.06760221684100157
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00012746600000000002,0.012927422000000001,101.41859005538731,bottle_conn,200285.0,13903.29,0.0694175300197219
Meszaros/nl,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00012746600000000002,0.0032646570000000002,25.611982803257337,bottle_conn,200285.0,19328.0,0.09650248396035649
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00012746600000000002,0.0027753160000000003,21.772990444510693,bottle_conn,200285.0,13533.59,0.06757166038395286
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00012746600000000002,0.007672204,60.19019973953838,bottle_conn,200285.0,13903.49,0.06941852859674963
Meszaros/nl,cols,rcm_order,balance_work,parts,128,0.00012746600000000002,9.147300000000001e-5,0.7176266612273077,total_conn,7039.0,14079.0,2.000142065634323
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,128,0.00012746600000000002,1.045508412,8202.25324400232,total_conn,7039.0,12664.0,1.799119193067197
Meszaros/nl,cols,rcm_order,split_conn__dynamic,parts,128,0.00012746600000000002,1.1048156930000002,8667.53246355891,total_conn,7039.0,12664.0,1.799119193067197
Meszaros/nl,cols,rcm_order,split_conn__trans,parts,128,0.00012746600000000002,0.544047539,4268.1777022892375,total_conn,7039.0,12664.0,1.799119193067197
Meszaros/nl,cols,rcm_order,balance_work,parts,128,0.00012746600000000002,9.147400000000001e-5,0.7176345064566237,total_hypercut,7039.0,7013.0,0.9963062935076005
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,128,0.00012746600000000002,1.60599135,12599.370420347386,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,256,0.00012746600000000002,6.204e-6,0.04867180267679224,bottle_conn,200285.0,26284.0,0.13123299298499638
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,256,0.00012746600000000002,0.00047412800000000004,3.7196428851615333,bottle_conn,200285.0,18385.0,0.09179419327458371
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,256,0.00012746600000000002,0.0006071350000000001,4.763113300801782,bottle_conn,200285.0,15759.71,0.07868642184886536
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00012746600000000002,0.013580518000000001,106.5422779407842,bottle_conn,200285.0,9843.0,0.049144968420001496
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00012746600000000002,0.011696906,91.76490985831515,bottle_conn,200285.0,7704.6,0.03846818283945378
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00012746600000000002,0.038862159,304.88254907190935,bottle_conn,200285.0,7690.23,0.038396435080010984
Meszaros/nl,cols,rcm_order,balance_work,parts,256,0.00012746600000000002,0.000164434,1.2900224373558438,total_conn,7039.0,15397.0,2.1873845716721125
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,256,0.00012746600000000002,2.053460534,16109.868780694458,total_conn,7039.0,13926.0,1.9784060235828953
Meszaros/nl,cols,rcm_order,balance_work,parts,256,0.00012746600000000002,0.000164823,1.2930742315597883,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,256,0.00012746600000000002,3.208947733,25174.930828613116,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,512,0.00012746600000000002,1.0942000000000001e-5,0.08584249917625092,bottle_conn,200285.0,17820.0,0.088973213171231
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,512,0.00012746600000000002,0.0007258750000000001,5.694655829789904,bottle_conn,200285.0,13897.0,0.06938612477219962
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,512,0.00012746600000000002,0.0008683390000000001,6.812318579072066,bottle_conn,200285.0,12532.53,0.06257348278702848
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00012746600000000002,0.024477453000000003,192.03123185790722,bottle_conn,200285.0,5390.0,0.026911650897471103
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00012746600000000002,0.022423459,175.9171779141104,bottle_conn,200285.0,4393.24,0.02193494270664303
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00012746600000000002,0.06633949,520.4485117599987,bottle_conn,200285.0,4382.49,0.02188126919140225
Meszaros/nl,cols,rcm_order,balance_work,parts,512,0.00012746600000000002,0.00042261800000000004,3.3155351230916477,total_conn,7039.0,17351.0,2.4649808211393665
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,512,0.00012746600000000002,3.908227291,30660.93931715124,total_conn,7039.0,15397.0,2.1873845716721125
Meszaros/nl,cols,rcm_order,balance_work,parts,512,0.00012746600000000002,0.000422998,3.3185163102317476,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,512,0.00012746600000000002,6.412227895,50305.39826306622,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,rcm_order,split_equal__split_equal,parts,1024,0.00012746600000000002,2.0442000000000002e-5,0.16037217767875353,bottle_conn,200285.0,12960.0,0.06470779139725891
Meszaros/nl,cols,rcm_order,balance_work__split_equal,parts,1024,0.00012746600000000002,0.001313397,10.30390064801594,bottle_conn,200285.0,10692.0,0.0533839279027386
Meszaros/nl,cols,rcm_order,balance_work__map_local,parts,1024,0.00012746600000000002,0.0014357220000000002,11.263568324102113,bottle_conn,200285.0,10397.0,0.05191102678682877
Meszaros/nl,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00012746600000000002,0.034499847,270.65921108373993,bottle_conn,200285.0,2957.0,0.014763961355069027
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00012746600000000002,0.031885522,250.14923195204992,bottle_conn,200285.0,2461.92,0.012292083780612627
Meszaros/nl,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00012746600000000002,0.109336869,857.7728100042364,bottle_conn,200285.0,2456.4,0.012264523054647128
Meszaros/nl,cols,rcm_order,balance_work,parts,1024,0.00012746600000000002,0.0009864510000000002,7.738934304049708,total_conn,7039.0,19736.0,2.803807358999858
Meszaros/nl,cols,rcm_order,split_conn__convex,parts,1024,0.00012746600000000002,7.785400013,61078.24841918629,total_conn,7039.0,17273.0,2.4538997016621678
Meszaros/nl,cols,rcm_order,balance_work,parts,1024,0.00012746600000000002,0.000984906,7.726813424756405,total_hypercut,7039.0,7015.0,0.9965904247762466
Meszaros/nl,cols,rcm_order,split_hypercut__convex,parts,1024,0.00012746600000000002,12.446629259000002,97646.66074874869,total_hypercut,7039.0,7012.0,0.9961642278732774
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,2,0.00012746600000000002,9.993e-6,0.07839737655531671,cache,7039.0,37339.0,5.304588719988635
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00012746600000000002,0.00071228,5.587999937238165,cache,7039.0,35584.0,5.055263531751669
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,2,0.00012746600000000002,0.017704316,138.89441890386456,cache,7039.0,35584.0,5.055263531751669
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,4,0.00012746600000000002,6.1280000000000005e-6,0.04807556524877222,cache,7039.0,31646.0,4.49580906378747
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00012746600000000002,0.000857268,6.725464045314044,cache,7039.0,29964.0,4.256854666856087
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,4,0.00012746600000000002,0.018815038000000003,147.6082877002495,cache,7039.0,29964.0,4.256854666856087
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,8,0.00012746600000000002,4.1730000000000005e-6,0.03273814193588879,cache,7039.0,28300.0,4.02045745134252
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00012746600000000002,0.001136214,8.913859382109738,cache,7039.0,26860.0,3.815882937917318
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,8,0.00012746600000000002,0.019517081000000002,153.1159760249792,cache,7039.0,26860.0,3.815882937917318
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,16,0.00012746600000000002,3.2690000000000004e-6,0.025646054634176955,cache,7039.0,25639.0,3.642420798408865
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00012746600000000002,0.0016615540000000002,13.035272151004973,cache,7039.0,24479.0,3.4776246625941183
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,16,0.00012746600000000002,0.020414859,160.15925030988654,cache,7039.0,24479.0,3.4776246625941183
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,32,0.00012746600000000002,2.808e-6,0.022029403919476564,cache,7039.0,23590.0,3.3513283136809204
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00012746600000000002,0.002682519,21.04497669966893,cache,7039.0,22730.0,3.2291518681630915
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,32,0.00012746600000000002,0.021236153,166.60249007578489,cache,7039.0,22730.0,3.2291518681630915
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,64,0.00012746600000000002,2.218e-6,0.01740071862300535,cache,7039.0,22065.0,3.1346782213382585
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00012746600000000002,0.004764077,37.37527654433339,cache,7039.0,21300.0,3.0259980110811195
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,64,0.00012746600000000002,0.022106729000000002,173.432358432837,cache,7039.0,21300.0,3.0259980110811195
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,128,0.00012746600000000002,2.091e-6,0.01640437449986663,cache,7039.0,20829.0,2.9590850973149596
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00012746600000000002,0.008643951,67.81377779172485,cache,7039.0,20054.0,2.8489842307145903
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,128,0.00012746600000000002,0.023653663000000002,185.56841039963598,cache,7039.0,20054.0,2.8489842307145903
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,256,0.00012746600000000002,2.037e-6,0.015980732116799772,cache,7039.0,19536.0,2.7753942321352465
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00012746600000000002,0.016379156000000002,128.4982348234039,cache,7039.0,19028.0,2.7032248898991336
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,256,0.00012746600000000002,0.023174160000000003,181.80659940690066,cache,7039.0,19028.0,2.7032248898991336
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,512,0.00012746600000000002,2.002e-6,0.01570614909073792,cache,7039.0,18434.0,2.6188379031112374
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00012746600000000002,0.031548467000000004,247.50495818492774,cache,7039.0,18091.0,2.5701093905384287
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,512,0.00012746600000000002,0.022700604000000003,178.0914439929079,cache,7039.0,18091.0,2.5701093905384287
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,1024,0.00012746600000000002,2.013e-6,0.0157924466132145,cache,7039.0,17388.0,2.4702372496093195
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00012746600000000002,0.061472108000000004,482.2627838011705,cache,7039.0,17042.0,2.4210825401335416
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00012746600000000002,0.026213066,205.64751384682972,cache,7039.0,17042.0,2.4210825401335416
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,2048,0.00012746600000000002,1.9820000000000003e-6,0.015549244504416864,cache,7039.0,15852.0,2.2520244352891035
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00012746600000000002,0.11870812500000001,931.2924623036731,cache,7039.0,15499.0,2.2018752663730643
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00012746600000000002,0.027030933,212.06386801186196,cache,7039.0,15499.0,2.2018752663730643
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,4096,0.00012746600000000002,1.991e-6,0.01561985156826134,cache,7039.0,13461.0,1.9123455036226737
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00012746600000000002,0.22051215100000002,1729.9683915710855,cache,7039.0,13307.0,1.890467395936923
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00012746600000000002,0.028729933000000003,225.39291261983587,cache,7039.0,13307.0,1.890467395936923
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,8192,0.00012746600000000002,1.998e-6,0.01567476817347371,cache,7039.0,9965.0,1.4156840460292655
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00012746600000000002,0.373418566,2929.5542811416376,cache,7039.0,9962.0,1.4152578491262964
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00012746600000000002,0.015379033,120.6520405441451,cache,7039.0,9962.0,1.4152578491262964
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,16384,0.00012746600000000002,1.985e-6,0.015572780192365021,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00012746600000000002,0.47856988400000006,3754.4904837368395,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00012746600000000002,0.008047739,63.13635793074231,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,32768,0.00012746600000000002,1.9820000000000003e-6,0.015549244504416864,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00012746600000000002,0.47876878600000006,3756.050915538261,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00012746600000000002,0.008068394000000001,63.29840114226539,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_equal,vertices,65536,0.00012746600000000002,1.989e-6,0.015604161109629231,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00012746600000000002,0.47849302000000005,3753.8874680306903,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00012746600000000002,0.008057242000000001,63.210911144932766,cache,7039.0,7039.0,1.0
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,2,0.00011389800000000001,8.750000000000001e-7,0.007682312244288749,bottle_conn,117425.0,213208.0,1.8156951245475836
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,2,0.00011389800000000001,0.0006208590000000001,5.4510087973449926,bottle_conn,117425.0,236013.0,2.0099041941664892
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,2,0.00011389800000000001,0.000691489,6.07112504170398,bottle_conn,117425.0,204460.0,1.7411965084096233
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00011389800000000001,0.0022526210000000002,19.77752901719082,bottle_conn,117425.0,206419.0,1.7578794975516288
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00011389800000000001,0.002497434,21.926934625717745,bottle_conn,117425.0,179425.68,1.528002384500745
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00011389800000000001,0.004645448,40.78603662926478,bottle_conn,117425.0,179374.8,1.5275690866510538
Meszaros/nl,rows,spectral_order,balance_work,parts,2,0.00011389800000000001,5.65e-7,0.004960578763455021,total_conn,15325.0,2498.0,0.1630016313213703
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,2,0.00011389800000000001,0.01681795,147.6579922386697,total_conn,15325.0,1243.0,0.08110929853181077
Meszaros/nl,rows,spectral_order,balance_work,parts,2,0.00011389800000000001,5.65e-7,0.004960578763455021,total_hypercut,15325.0,2498.0,0.1630016313213703
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,2,0.00011389800000000001,0.029037132,254.9397882315756,total_hypercut,15325.0,1243.0,0.08110929853181077
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,4,0.00011389800000000001,9.090000000000001e-7,0.007980824948638256,bottle_conn,117425.0,229846.0,1.9573855652544176
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,4,0.00011389800000000001,0.000413655,3.6318021387557287,bottle_conn,117425.0,238886.0,2.0343708750266125
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,4,0.00011389800000000001,0.0008538,7.49618079334141,bottle_conn,117425.0,217565.0,1.8527996593570364
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00011389800000000001,0.002389862,20.982475548297597,bottle_conn,117425.0,189442.0,1.6133021077283372
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00011389800000000001,0.0025494940000000002,22.384010254789374,bottle_conn,117425.0,148453.42,1.2642403236108155
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00011389800000000001,0.004898142,43.00463572670284,bottle_conn,117425.0,148339.31,1.2632685543964233
Meszaros/nl,rows,spectral_order,balance_work,parts,4,0.00011389800000000001,1.232e-6,0.010816695639958558,total_conn,15325.0,4790.0,0.3125611745513866
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,4,0.00011389800000000001,0.028203604,247.62159124830987,total_conn,15325.0,2927.0,0.19099510603588907
Meszaros/nl,rows,spectral_order,balance_work,parts,4,0.00011389800000000001,1.235e-6,0.010843034996224691,total_hypercut,15325.0,4050.0,0.2642740619902121
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,4,0.00011389800000000001,0.044821895,393.5266203093996,total_hypercut,15325.0,2593.0,0.16920065252854813
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,8,0.00011389800000000001,9.93e-7,0.008718326924089975,bottle_conn,117425.0,257273.0,2.1909559293165852
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,8,0.00011389800000000001,0.000399834,3.5104567244376543,bottle_conn,117425.0,193890.0,1.651181605279966
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,8,0.00011389800000000001,0.001013339,8.896898979788933,bottle_conn,117425.0,173415.11,1.476815925058548
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00011389800000000001,0.0025134280000000003,22.067358513757924,bottle_conn,117425.0,170707.0,1.453753459655099
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00011389800000000001,0.002677427,23.507234543187764,bottle_conn,117425.0,130542.97,1.1117136044283584
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00011389800000000001,0.005452224,47.86935679291998,bottle_conn,117425.0,130432.56,1.1107733446880987
Meszaros/nl,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00011389800000000001,0.002496294,21.916925670336614,bottle_conn,117425.0,178165.0,1.5172663402171598
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00011389800000000001,0.002603475,22.857951851656743,bottle_conn,117425.0,133408.7,1.136118373429849
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00011389800000000001,0.005182649,45.50254613777239,bottle_conn,117425.0,142403.95,1.2127225888865234
Meszaros/nl,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00011389800000000001,0.0022794390000000003,20.012985302639205,bottle_conn,117425.0,178165.0,1.5172663402171598
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00011389800000000001,0.002405312,21.118123233068182,bottle_conn,117425.0,133384.13,1.1359091334894613
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00011389800000000001,0.005477195000000001,48.08859681469385,bottle_conn,117425.0,142403.16,1.2127158611879925
Meszaros/nl,rows,spectral_order,balance_work,parts,8,0.00011389800000000001,2.132e-6,0.018718502519798414,total_conn,15325.0,8294.0,0.5412071778140294
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,8,0.00011389800000000001,0.052615597,461.95365151275695,total_conn,15325.0,5973.0,0.3897553017944535
Meszaros/nl,rows,spectral_order,split_conn__dynamic,parts,8,0.00011389800000000001,0.14101606800000002,1238.0908181004056,total_conn,15325.0,5973.0,0.3897553017944535
Meszaros/nl,rows,spectral_order,split_conn__trans,parts,8,0.00011389800000000001,0.113454488,996.1060598078982,total_conn,15325.0,5973.0,0.3897553017944535
Meszaros/nl,rows,spectral_order,balance_work,parts,8,0.00011389800000000001,2.1410000000000003e-6,0.018797520588596815,total_hypercut,15325.0,5410.0,0.3530179445350734
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,8,0.00011389800000000001,0.09223276100000001,809.7838504626947,total_hypercut,15325.0,4671.0,0.30479608482871123
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,16,0.00011389800000000001,1.147e-6,0.010070413879084793,bottle_conn,117425.0,271340.0,2.3107515435384287
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,16,0.00011389800000000001,0.00040791600000000003,3.5814149502186163,bottle_conn,117425.0,166350.0,1.4166489248456462
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,16,0.00011389800000000001,0.000758835,6.662408470736975,bottle_conn,117425.0,149142.0,1.2701043219076007
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00011389800000000001,0.003358616,29.487927795044687,bottle_conn,117425.0,125605.0,1.0696614860549287
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00011389800000000001,0.0028877910000000002,25.354185323710688,bottle_conn,117425.0,91500.88,0.7792282733659783
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00011389800000000001,0.006788018000000001,59.5973414809742,bottle_conn,117425.0,91500.85,0.7792280178837556
Meszaros/nl,rows,spectral_order,balance_work,parts,16,0.00011389800000000001,3.1720000000000003e-6,0.027849479358724474,total_conn,15325.0,12363.0,0.806721044045677
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,16,0.00011389800000000001,0.114334056,1003.8284781119949,total_conn,15325.0,9667.0,0.6307993474714518
Meszaros/nl,rows,spectral_order,balance_work,parts,16,0.00011389800000000001,3.1840000000000003e-6,0.027954836783789003,total_hypercut,15325.0,6587.0,0.4298205546492659
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,16,0.00011389800000000001,0.16487479900000002,1447.5653567226816,total_hypercut,15325.0,5832.0,0.3805546492659054
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,32,0.00011389800000000001,1.4570000000000002e-6,0.012792147359918524,bottle_conn,117425.0,224377.0,1.9108111560570578
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,32,0.00011389800000000001,0.00042456000000000004,3.7275456987831217,bottle_conn,117425.0,129880.0,1.1060677027890142
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,32,0.00011389800000000001,0.0009503100000000001,8.343517884422905,bottle_conn,117425.0,100696.0,0.85753459655099
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00011389800000000001,0.004499203,39.50203691021791,bottle_conn,117425.0,83408.0,0.7103087076857568
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00011389800000000001,0.0032277340000000003,28.33881191943669,bottle_conn,117425.0,58315.92,0.4966226953374494
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00011389800000000001,0.008546653000000001,75.03777941667106,bottle_conn,117425.0,58286.07,0.49636849052586757
Meszaros/nl,rows,spectral_order,balance_work,parts,32,0.00011389800000000001,7.04e-6,0.061809689371191766,total_conn,15325.0,15829.0,1.0328874388254485
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,32,0.00011389800000000001,0.226671366,1990.1259548016646,total_conn,15325.0,13400.0,0.8743882544861338
Meszaros/nl,rows,spectral_order,balance_work,parts,32,0.00011389800000000001,7.122000000000001e-6,0.0625296317757994,total_hypercut,15325.0,7546.0,0.49239804241435564
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,32,0.00011389800000000001,0.279551783,2454.404669089887,total_hypercut,15325.0,6918.0,0.45141924959216967
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,64,0.00011389800000000001,2.065e-6,0.018130256896521448,bottle_conn,117425.0,146870.0,1.2507558015754736
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,64,0.00011389800000000001,0.00064209,5.6374124216404145,bottle_conn,117425.0,80448.0,0.685101128379817
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,64,0.00011389800000000001,0.00103345,9.073469244411665,bottle_conn,117425.0,60035.0,0.5112625079838194
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00011389800000000001,0.005169503000000001,45.3871270786142,bottle_conn,117425.0,47252.0,0.4024015328933362
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00011389800000000001,0.0044646880000000005,39.199002616376056,bottle_conn,117425.0,33369.15,0.2841741537151373
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00011389800000000001,0.011614882,101.97617166236456,bottle_conn,117425.0,33369.6,0.28417798594847776
Meszaros/nl,rows,spectral_order,balance_work,parts,64,0.00011389800000000001,1.3571000000000001e-5,0.11915046796256298,total_conn,15325.0,18881.0,1.2320391517128875
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,64,0.00011389800000000001,0.361835012,3176.833763542819,total_conn,15325.0,16530.0,1.0786296900489396
Meszaros/nl,rows,spectral_order,balance_work,parts,64,0.00011389800000000001,1.3710000000000001e-5,0.12037085813622714,total_hypercut,15325.0,8165.0,0.53278955954323
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,64,0.00011389800000000001,0.47122251400000004,4137.232558956259,total_hypercut,15325.0,7674.0,0.5007504078303425
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,128,0.00011389800000000001,3.253e-6,0.028560641977910056,bottle_conn,117425.0,89397.0,0.761311475409836
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,128,0.00011389800000000001,0.00048094600000000005,4.222602679590511,bottle_conn,117425.0,49332.0,0.4201149670002129
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,128,0.00011389800000000001,0.001096196,9.624365660503257,bottle_conn,117425.0,38189.0,0.3252203534170747
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00011389800000000001,0.007891176,69.28283200758572,bottle_conn,117425.0,28328.0,0.24124334681711732
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00011389800000000001,0.005653916,49.64016927426293,bottle_conn,117425.0,18722.18,0.15943947200340644
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00011389800000000001,0.016598644000000003,145.73253261690286,bottle_conn,117425.0,18725.54,0.15946808601234833
Meszaros/nl,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00011389800000000001,0.0044198430000000006,38.80527313912448,bottle_conn,117425.0,30182.0,0.25703214817968917
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00011389800000000001,0.004255987,37.36665261900999,bottle_conn,117425.0,19612.26,0.1670194592292953
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00011389800000000001,0.011916018,104.6200811252173,bottle_conn,117425.0,20237.69,0.17234566744730678
Meszaros/nl,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00011389800000000001,0.00391694,34.389892711022135,bottle_conn,117425.0,30182.0,0.25703214817968917
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00011389800000000001,0.0028536800000000004,25.054698063179337,bottle_conn,117425.0,19597.38,0.1668927400468384
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00011389800000000001,0.007271458000000001,63.84184094540729,bottle_conn,117425.0,20237.92,0.17234762614434745
Meszaros/nl,rows,spectral_order,balance_work,parts,128,0.00011389800000000001,6.4529e-5,0.5665507734990957,total_conn,15325.0,22001.0,1.4356280587275694
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,128,0.00011389800000000001,0.579214153,5085.375976751127,total_conn,15325.0,19053.0,1.24326264274062
Meszaros/nl,rows,spectral_order,split_conn__dynamic,parts,128,0.00011389800000000001,0.25168934800000003,2209.778468454231,total_conn,15325.0,19053.0,1.24326264274062
Meszaros/nl,rows,spectral_order,split_conn__trans,parts,128,0.00011389800000000001,0.11541810500000001,1013.3461957189766,total_conn,15325.0,19053.0,1.24326264274062
Meszaros/nl,rows,spectral_order,balance_work,parts,128,0.00011389800000000001,6.4443e-5,0.5657957119527999,total_hypercut,15325.0,8578.0,0.5597389885807504
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,128,0.00011389800000000001,0.8395019180000001,7370.646701434616,total_hypercut,15325.0,8219.0,0.5363132137030995
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,256,0.00011389800000000001,6.146e-6,0.05396056120388417,bottle_conn,117425.0,72687.0,0.6190078773685331
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,256,0.00011389800000000001,0.000570711,5.010720118000315,bottle_conn,117425.0,32614.0,0.2777432403661912
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,256,0.00011389800000000001,0.000876524,7.695692637271945,bottle_conn,117425.0,29091.19,0.24774272940174577
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00011389800000000001,0.014092722,123.73107517252276,bottle_conn,117425.0,16497.0,0.14048967426016606
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00011389800000000001,0.010927547000000001,95.94151784930376,bottle_conn,117425.0,12209.32,0.10397547370662125
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00011389800000000001,0.026789029000000002,235.2019262849216,bottle_conn,117425.0,12186.29,0.10377934852033213
Meszaros/nl,rows,spectral_order,balance_work,parts,256,0.00011389800000000001,0.000150888,1.324764262761418,total_conn,15325.0,25288.0,1.6501141924959217
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,256,0.00011389800000000001,0.940080039,8253.701021967023,total_conn,15325.0,22466.0,1.4659706362153344
Meszaros/nl,rows,spectral_order,balance_work,parts,256,0.00011389800000000001,0.000151337,1.3287063864159159,total_hypercut,15325.0,8864.0,0.5784013050570962
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,256,0.00011389800000000001,1.508126561,13241.02759486558,total_hypercut,15325.0,8582.0,0.56
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,512,0.00011389800000000001,1.0947e-5,0.09611231101511879,bottle_conn,117425.0,49548.0,0.42195443900361934
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,512,0.00011389800000000001,0.000721429,6.333991817239986,bottle_conn,117425.0,18846.0,0.16049393229721098
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,512,0.00011389800000000001,0.001004083,8.815633285922491,bottle_conn,117425.0,16176.0,0.13775601447732597
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00011389800000000001,0.018834857,165.36600291488875,bottle_conn,117425.0,14769.0,0.12577389823291463
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00011389800000000001,0.015910908,139.6943581098878,bottle_conn,117425.0,11233.29,0.09566352991271025
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00011389800000000001,0.041062003,360.5155753393387,bottle_conn,117425.0,11214.13,0.09550036193314881
Meszaros/nl,rows,spectral_order,balance_work,parts,512,0.00011389800000000001,0.000297385,2.6109764877346393,total_conn,15325.0,29860.0,1.9484502446982055
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,512,0.00011389800000000001,1.5796778120000001,13869.232225324413,total_conn,15325.0,25502.0,1.664078303425775
Meszaros/nl,rows,spectral_order,balance_work,parts,512,0.00011389800000000001,0.000297423,2.6113101195806774,total_hypercut,15325.0,9052.0,0.5906688417618271
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,512,0.00011389800000000001,2.714552345,23833.187106007128,total_hypercut,15325.0,8870.0,0.5787928221859706
Meszaros/nl,rows,spectral_order,split_equal__split_equal,parts,1024,0.00011389800000000001,2.048e-5,0.17981000544346695,bottle_conn,117425.0,37472.0,0.3191143282946562
Meszaros/nl,rows,spectral_order,balance_work__split_equal,parts,1024,0.00011389800000000001,0.001021143,8.965416425222566,bottle_conn,117425.0,15160.0,0.12910368320204385
Meszaros/nl,rows,spectral_order,balance_work__map_local,parts,1024,0.00011389800000000001,0.0015464650000000001,13.577630862701715,bottle_conn,117425.0,13871.64,0.11813191398765169
Meszaros/nl,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00011389800000000001,0.031270258,274.5461553319637,bottle_conn,117425.0,14769.0,0.12577389823291463
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00011389800000000001,0.028151421000000003,247.16343570563134,bottle_conn,117425.0,11238.3,0.09570619544390035
Meszaros/nl,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00011389800000000001,0.06285618500000001,551.8638167483186,bottle_conn,117425.0,11225.24,0.09559497551628698
Meszaros/nl,rows,spectral_order,balance_work,parts,1024,0.00011389800000000001,0.000579311,5.086226272629896,total_conn,15325.0,30353.0,1.9806199021207178
Meszaros/nl,rows,spectral_order,split_conn__convex,parts,1024,0.00011389800000000001,2.701834046,23721.523169853728,total_conn,15325.0,29853.0,1.9479934747145187
Meszaros/nl,rows,spectral_order,balance_work,parts,1024,0.00011389800000000001,0.000579195,5.085207817520939,total_hypercut,15325.0,9121.0,0.5951712887438826
Meszaros/nl,rows,spectral_order,split_hypercut__convex,parts,1024,0.00011389800000000001,4.887383461000001,42910.17806282815,total_hypercut,15325.0,9048.0,0.5904078303425775
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,2,0.00011389800000000001,5.2380000000000005e-6,0.04598851604066796,cache,15325.0,44712.0,2.9175856443719415
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00011389800000000001,0.000492984,4.328293736501079,cache,15325.0,43390.0,2.831321370309951
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,2,0.00011389800000000001,0.008394735,73.70397197492493,cache,15325.0,43390.0,2.831321370309951
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,4,0.00011389800000000001,4.113e-6,0.03611125744086814,cache,15325.0,42945.0,2.802283849918434
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00011389800000000001,0.000548554,4.816186412404081,cache,15325.0,41511.0,2.7087112561174553
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,4,0.00011389800000000001,0.009022875000000001,79.21890638992784,cache,15325.0,41511.0,2.7087112561174553
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,8,0.00011389800000000001,3.2860000000000004e-6,0.028850374896837522,cache,15325.0,41048.0,2.678499184339315
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00011389800000000001,0.0006713950000000001,5.894704033433423,cache,15325.0,39939.0,2.6061337683523655
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,8,0.00011389800000000001,0.009558911,83.92518744841875,cache,15325.0,39939.0,2.6061337683523655
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,16,0.00011389800000000001,2.7100000000000003e-6,0.023793218493740012,cache,15325.0,39568.0,2.5819249592169657
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00011389800000000001,0.0009124290000000001,8.010930832850445,cache,15325.0,38379.0,2.5043393148450246
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,16,0.00011389800000000001,0.010265296,90.1270961737695,cache,15325.0,38379.0,2.5043393148450246
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,32,0.00011389800000000001,2.2070000000000002e-6,0.019376986426451737,cache,15325.0,37631.0,2.4555301794453506
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00011389800000000001,0.0013751590000000001,12.073600941192996,cache,15325.0,36849.0,2.4045024469820553
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,32,0.00011389800000000001,0.011308024,99.28202426732689,cache,15325.0,36849.0,2.4045024469820553
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,64,0.00011389800000000001,2.077e-6,0.01823561432158598,cache,15325.0,35891.0,2.341990212071778
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00011389800000000001,0.002318465,20.3556252085199,cache,15325.0,34991.0,2.28326264274062
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,64,0.00011389800000000001,0.013638043,119.7390911166131,cache,15325.0,34991.0,2.28326264274062
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,128,0.00011389800000000001,2.053e-6,0.018024899471456916,cache,15325.0,33136.0,2.1622185970636214
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00011389800000000001,0.004089726,35.906916714955486,cache,15325.0,32579.0,2.125872756933116
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,128,0.00011389800000000001,0.016448338,144.41287818925704,cache,15325.0,32579.0,2.125872756933116
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,256,0.00011389800000000001,2.015e-6,0.017691267625419234,cache,15325.0,30037.0,1.96
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00011389800000000001,0.00758784,66.61960701680451,cache,15325.0,29309.0,1.9124959216965742
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,256,0.00011389800000000001,0.019910943,174.8138070905547,cache,15325.0,29309.0,1.9124959216965742
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,512,0.00011389800000000001,1.989e-6,0.01746299320444608,cache,15325.0,26347.0,1.7192169657422511
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00011389800000000001,0.014379703,126.25070677272646,cache,15325.0,25727.0,1.6787601957585645
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,512,0.00011389800000000001,0.022251120000000003,195.36005900015803,cache,15325.0,25727.0,1.6787601957585645
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,1024,0.00011389800000000001,1.996e-6,0.01752445170240039,cache,15325.0,22878.0,1.4928548123980425
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00011389800000000001,0.027249713000000002,239.24663295229064,cache,15325.0,22094.0,1.4416965742251224
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00011389800000000001,0.023169138000000002,203.42006005373227,cache,15325.0,22094.0,1.4416965742251224
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,2048,0.00011389800000000001,1.992e-6,0.017489332560712216,cache,15325.0,20134.0,1.3138009787928222
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00011389800000000001,0.050086240000000004,439.74643979701136,cache,15325.0,19054.0,1.2433278955954323
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00011389800000000001,0.022560504000000002,198.07638413317179,cache,15325.0,19054.0,1.2433278955954323
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,4096,0.00011389800000000001,1.984e-6,0.01741909427733586,cache,15325.0,17191.0,1.1217618270799348
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00011389800000000001,0.083029219,728.9787265799223,cache,15325.0,16783.0,1.0951386623164763
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00011389800000000001,0.012855706000000001,112.87034012888725,cache,15325.0,16783.0,1.0951386623164763
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,8192,0.00011389800000000001,1.978e-6,0.017366415564803592,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00011389800000000001,0.100629061,883.5015628018051,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00011389800000000001,0.004830203,42.40814588491457,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,16384,0.00011389800000000001,1.957e-6,0.017182040070940666,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00011389800000000001,0.100626347,883.4777344641697,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00011389800000000001,0.004827537000000001,42.384738976979406,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,32768,0.00011389800000000001,1.968e-6,0.01727861771058315,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00011389800000000001,0.100614225,883.3713059052836,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00011389800000000001,0.004828255,42.39104286291243,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_equal,vertices,65536,0.00011389800000000001,1.974e-6,0.017331296423115417,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00011389800000000001,0.10060655800000001,883.3039912904529,cache,15325.0,15325.0,1.0
Meszaros/nl,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00011389800000000001,0.004823926,42.353035171820395,cache,15325.0,15325.0,1.0
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,2,0.000180353,8.8e-7,0.004879320000221787,bottle_conn,200285.0,230725.0,1.1519834236213395
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,2,0.000180353,0.000644541,3.5737747639351714,bottle_conn,200285.0,215345.0,1.0751928501884813
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,2,0.000180353,0.0008995240000000001,4.98757436804489,bottle_conn,200285.0,226348.0,1.1301295653693486
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000180353,0.0024851920000000002,13.779598897717255,bottle_conn,200285.0,213595.0,1.066455301195796
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000180353,0.002300884,12.757669681125348,bottle_conn,200285.0,213662.65,1.0667930698754275
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000180353,0.004735115000000001,26.254706048693397,bottle_conn,200285.0,213625.27,1.0666064358289438
Meszaros/nl,cols,spectral_order,balance_work,parts,2,0.000180353,5.690000000000001e-7,0.0031549239546888605,total_conn,7039.0,2261.0,0.32121039920443245
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,2,0.000180353,0.037091695,205.6616468813937,total_conn,7039.0,720.0,0.10228725671260122
Meszaros/nl,cols,spectral_order,balance_work,parts,2,0.000180353,5.68e-7,0.0031493792728704262,total_hypercut,7039.0,2261.0,0.32121039920443245
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,2,0.000180353,0.043765549,242.66604381407572,total_hypercut,7039.0,720.0,0.10228725671260122
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,4,0.000180353,9.12e-7,0.00505674981841167,bottle_conn,200285.0,199399.0,0.9955763037671318
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,4,0.000180353,0.0006496070000000001,3.6018641220273575,bottle_conn,200285.0,212168.0,1.0593304541029034
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,4,0.000180353,0.000836859,4.640116881892732,bottle_conn,200285.0,200990.72,1.0035235789000674
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000180353,0.0026197200000000003,14.525513853387524,bottle_conn,200285.0,160134.0,0.7995306687969643
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000180353,0.0026613680000000003,14.756438761761657,bottle_conn,200285.0,151560.75,0.7567254162817985
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000180353,0.005100199000000001,28.2789806656945,bottle_conn,200285.0,151415.73,0.7560013480789874
Meszaros/nl,cols,spectral_order,balance_work,parts,4,0.000180353,1.466e-6,0.008128503545824022,total_conn,7039.0,3858.0,0.5480892172183549
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,4,0.000180353,0.063773118,353.6016478794364,total_conn,7039.0,2223.0,0.3158119051001563
Meszaros/nl,cols,spectral_order,balance_work,parts,4,0.000180353,1.475e-6,0.008178405682189928,total_hypercut,7039.0,3280.0,0.4659752805796278
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,4,0.000180353,0.07908317100000001,438.49102038779506,total_hypercut,7039.0,1976.0,0.28072169342236114
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,8,0.000180353,9.95e-7,0.005516958409341679,bottle_conn,200285.0,173897.0,0.8682477469605812
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,8,0.000180353,0.000431352,2.3917095917450775,bottle_conn,200285.0,180937.0,0.9033976583368699
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,8,0.000180353,0.000584883,3.242990136011045,bottle_conn,200285.0,159270.51,0.7952193624085678
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000180353,0.0025731870000000002,14.267503174330342,bottle_conn,200285.0,135530.0,0.676685722844946
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000180353,0.00277544,15.388931706154041,bottle_conn,200285.0,119125.23,0.5947785905085253
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000180353,0.005668334000000001,31.429108470610416,bottle_conn,200285.0,117632.04,0.5873232643483036
Meszaros/nl,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000180353,0.002728289,15.127494413733068,bottle_conn,200285.0,147243.0,0.7351673864742742
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000180353,0.002433775,13.494507992658841,bottle_conn,200285.0,121702.91,0.6076486506727913
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000180353,0.005357712000000001,29.706808314804857,bottle_conn,200285.0,121188.33,0.6050794118381306
Meszaros/nl,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000180353,0.002785589,15.445204681929328,bottle_conn,200285.0,147243.0,0.7351673864742742
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000180353,0.0027684930000000003,15.350412801561383,bottle_conn,200285.0,121684.13,0.6075548842898869
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000180353,0.006590764000000001,36.54368932038835,bottle_conn,200285.0,121187.7,0.6050762663204933
Meszaros/nl,cols,spectral_order,balance_work,parts,8,0.000180353,2.55e-6,0.014138938637006316,total_conn,7039.0,6627.0,0.9414689586589005
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,8,0.000180353,0.161243157,894.0420009647746,total_conn,7039.0,4749.0,0.6746696974001989
Meszaros/nl,cols,spectral_order,split_conn__dynamic,parts,8,0.000180353,0.6636511,3679.7341879536243,total_conn,7039.0,4749.0,0.6746696974001989
Meszaros/nl,cols,spectral_order,split_conn__trans,parts,8,0.000180353,0.5308339040000001,2943.3050961170597,total_conn,7039.0,4749.0,0.6746696974001989
Meszaros/nl,cols,spectral_order,balance_work,parts,8,0.000180353,2.545e-6,0.014111215227914146,total_hypercut,7039.0,4751.0,0.674953828668845
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,8,0.000180353,0.170419231,944.9204116371782,total_hypercut,7039.0,3636.0,0.5165506463986361
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,16,0.000180353,1.136e-6,0.0062987585457408525,bottle_conn,200285.0,142599.0,0.7119804278902564
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,16,0.000180353,0.0006711810000000001,3.7214850875782495,bottle_conn,200285.0,151124.0,0.7545447736974811
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,16,0.000180353,0.000914325,5.069641203639529,bottle_conn,200285.0,130960.0,0.6538682377611903
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000180353,0.0036558230000000003,20.27037531951229,bottle_conn,200285.0,99913.0,0.49885413286067354
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000180353,0.0030657040000000003,16.998353229499926,bottle_conn,200285.0,81707.24,0.4079548643183464
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000180353,0.007395058,41.003243638863786,bottle_conn,200285.0,81446.38,0.406652420301071
Meszaros/nl,cols,spectral_order,balance_work,parts,16,0.000180353,4.6350000000000005e-6,0.02569960022844089,total_conn,7039.0,10110.0,1.4362835630061088
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,16,0.000180353,0.30117744300000004,1669.933092324497,total_conn,7039.0,7955.0,1.1301321210399204
Meszaros/nl,cols,spectral_order,balance_work,parts,16,0.000180353,4.5890000000000004e-6,0.025444544864792935,total_hypercut,7039.0,5553.0,0.7888904673959369
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,16,0.000180353,0.270097274,1497.6034443563456,total_hypercut,7039.0,4924.0,0.6995311834067339
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,32,0.000180353,1.46e-6,0.008095235454913419,bottle_conn,200285.0,103590.0,0.5172129715155903
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,32,0.000180353,0.000666311,3.6944824871224764,bottle_conn,200285.0,100661.0,0.5025888109444042
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,32,0.000180353,0.0009099710000000001,5.045499659002068,bottle_conn,200285.0,85249.0,0.42563846518710835
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000180353,0.003891451,21.57685760702622,bottle_conn,200285.0,65371.0,0.32638989440047933
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000180353,0.003432318,19.031111209683232,bottle_conn,200285.0,52939.17,0.26431919514691565
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000180353,0.009092362000000001,50.41425426801884,bottle_conn,200285.0,52876.7,0.26400728961230246
Meszaros/nl,cols,spectral_order,balance_work,parts,32,0.000180353,8.461e-6,0.0469135528657688,total_conn,7039.0,14162.0,2.011933513283137
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,32,0.000180353,0.5632512940000001,3123.049209051139,total_conn,7039.0,11711.0,1.6637306435573236
Meszaros/nl,cols,spectral_order,balance_work,parts,32,0.000180353,8.536000000000001e-6,0.04732940400215134,total_hypercut,7039.0,6144.0,0.8728512572808638
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,32,0.000180353,0.48703536500000005,2700.4561332497938,total_hypercut,7039.0,5789.0,0.8224179570961785
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,64,0.000180353,2.057e-6,0.011405410500518427,bottle_conn,200285.0,62393.0,0.31152108245749804
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,64,0.000180353,0.0006914810000000001,3.834042128492457,bottle_conn,200285.0,60035.0,0.2997478593004968
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,64,0.000180353,0.0009523320000000001,5.280377925512744,bottle_conn,200285.0,50504.76,0.25216446563646805
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000180353,0.005915392,32.79896647130904,bottle_conn,200285.0,39956.0,0.19949571860099358
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000180353,0.004621213,25.62315570021014,bottle_conn,200285.0,32997.24,0.16475142921337094
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000180353,0.013195092,73.16258670496194,bottle_conn,200285.0,32967.58,0.1646033402401578
Meszaros/nl,cols,spectral_order,balance_work,parts,64,0.000180353,2.1793000000000003e-5,0.12083525086912889,total_conn,7039.0,18567.0,2.637732632476204
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,64,0.000180353,1.000249865,5546.067240356412,total_conn,7039.0,15828.0,2.2486148600653504
Meszaros/nl,cols,spectral_order,balance_work,parts,64,0.000180353,2.1505e-5,0.11923838250541993,total_hypercut,7039.0,6572.0,0.9336553487711322
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,64,0.000180353,0.9264950390000001,5137.12019761246,total_hypercut,7039.0,6273.0,0.8911777241085381
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,128,0.000180353,3.253e-6,0.018036849955365312,bottle_conn,200285.0,34073.0,0.17012257533015454
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,128,0.000180353,0.000751998,4.169589638098618,bottle_conn,200285.0,37464.0,0.18705344883540953
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,128,0.000180353,0.000930342,5.158450372325384,bottle_conn,200285.0,31257.0,0.156062610779639
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000180353,0.008336277000000001,46.222003515328275,bottle_conn,200285.0,23923.0,0.11944479117257907
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000180353,0.006632567000000001,36.77547365444434,bottle_conn,200285.0,20033.91,0.10002701150860024
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000180353,0.018454069,102.32194086042372,bottle_conn,200285.0,20014.51,0.0999301495369099
Meszaros/nl,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000180353,0.005278194,29.26590630596663,bottle_conn,200285.0,26337.0,0.1314976158973463
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000180353,0.00425328,23.58308428470832,bottle_conn,200285.0,20883.9,0.10427091394762464
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000180353,0.01293142,71.70060936053184,bottle_conn,200285.0,20955.1,0.10462640736949846
Meszaros/nl,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000180353,0.0045989970000000005,25.49997504893182,bottle_conn,200285.0,26337.0,0.1314976158973463
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000180353,0.00357915,19.84524793044751,bottle_conn,200285.0,20884.29,0.10427286117282872
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000180353,0.008426757,46.723686326260164,bottle_conn,200285.0,20954.57,0.10462376114037496
Meszaros/nl,cols,spectral_order,balance_work,parts,128,0.000180353,8.360400000000001e-5,0.4635575787483435,total_conn,7039.0,23167.0,3.2912345503622675
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,128,0.000180353,1.6463111240000001,9128.271356728193,total_conn,7039.0,20160.0,2.8640431879528343
Meszaros/nl,cols,spectral_order,split_conn__dynamic,parts,128,0.000180353,1.0181353370000001,5645.23649176892,total_conn,7039.0,20160.0,2.8640431879528343
Meszaros/nl,cols,spectral_order,split_conn__trans,parts,128,0.000180353,0.491817714,2726.9727367994988,total_conn,7039.0,20160.0,2.8640431879528343
Meszaros/nl,cols,spectral_order,balance_work,parts,128,0.000180353,8.322200000000001e-5,0.46143951029370184,total_hypercut,7039.0,6785.0,0.9639153288819434
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,128,0.000180353,1.707355978,9466.745648810942,total_hypercut,7039.0,6624.0,0.9410427617559313
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,256,0.000180353,6.139e-6,0.0340388016833654,bottle_conn,200285.0,22838.0,0.11402751079711411
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,256,0.000180353,0.0007401350000000001,4.103813077686537,bottle_conn,200285.0,20785.0,0.10377711760740944
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,256,0.000180353,0.0007770850000000001,4.3086890708776675,bottle_conn,200285.0,20002.0,0.09986768854382505
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000180353,0.014241403000000001,78.96404828308928,bottle_conn,200285.0,13779.0,0.06879696432583568
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000180353,0.011510053000000001,63.81958159830998,bottle_conn,200285.0,11624.16,0.05803809571360811
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000180353,0.033488447000000005,185.6827832084856,bottle_conn,200285.0,11607.94,0.057957111116658765
Meszaros/nl,cols,spectral_order,balance_work,parts,256,0.000180353,0.00015895700000000002,0.8813659878127894,total_conn,7039.0,27095.0,3.849268361983236
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,256,0.000180353,2.663489921,14768.204138550509,total_conn,7039.0,24297.0,3.451768717147322
Meszaros/nl,cols,spectral_order,balance_work,parts,256,0.000180353,0.00015831300000000001,0.877795212721718,total_hypercut,7039.0,6938.0,0.9856513709333712
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,256,0.000180353,3.277229057,18171.192367191008,total_hypercut,7039.0,6793.0,0.9650518539565279
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,512,0.000180353,1.0909e-5,0.060486933957294854,bottle_conn,200285.0,17010.0,0.08492897620890232
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,512,0.000180353,0.0010720620000000001,5.944242679633829,bottle_conn,200285.0,13790.0,0.06885188606236113
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,512,0.000180353,0.001259114,6.981386503135517,bottle_conn,200285.0,12708.42,0.06345168135407045
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000180353,0.020962341000000002,116.22951101451044,bottle_conn,200285.0,7628.0,0.03808572783783109
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000180353,0.017563595,97.38454586283567,bottle_conn,200285.0,6508.74,0.03249739121751504
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000180353,0.056156415,311.36945323892587,bottle_conn,200285.0,6497.54,0.03244147090396186
Meszaros/nl,cols,spectral_order,balance_work,parts,512,0.000180353,0.00040430100000000003,2.2417204038746235,total_conn,7039.0,30226.0,4.294075863048729
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,512,0.000180353,4.456515819000001,24709.962235172137,total_conn,7039.0,27640.0,3.9266941326893026
Meszaros/nl,cols,spectral_order,balance_work,parts,512,0.000180353,0.000402644,2.2325328661014785,total_hypercut,7039.0,6998.0,0.9941753089927546
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,512,0.000180353,6.47226936,35886.674244398484,total_hypercut,7039.0,6940.0,0.9859355022020173
Meszaros/nl,cols,spectral_order,split_equal__split_equal,parts,1024,0.000180353,2.0466e-5,0.11347745809606714,bottle_conn,200285.0,11974.0,0.059784806650523006
Meszaros/nl,cols,spectral_order,balance_work__split_equal,parts,1024,0.000180353,0.00157631,8.740137397215461,bottle_conn,200285.0,8891.0,0.04439174176798063
Meszaros/nl,cols,spectral_order,balance_work__map_local,parts,1024,0.000180353,0.0019914110000000002,11.04174036472917,bottle_conn,200285.0,8391.88,0.041899692937563966
Meszaros/nl,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000180353,0.036978102000000006,205.03180983959237,bottle_conn,200285.0,4258.0,0.021259704920488304
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000180353,0.031388683,174.04025993468363,bottle_conn,200285.0,3576.53,0.017857203485033828
Meszaros/nl,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000180353,0.10164711400000001,563.6009048920728,bottle_conn,200285.0,3568.9,0.01781910777142572
Meszaros/nl,cols,spectral_order,balance_work,parts,1024,0.000180353,0.001125801,6.242208335874646,total_conn,7039.0,32616.0,4.633612729080835
Meszaros/nl,cols,spectral_order,split_conn__convex,parts,1024,0.000180353,7.7567146650000005,43008.5147738047,total_conn,7039.0,30261.0,4.2990481602500354
Meszaros/nl,cols,spectral_order,balance_work,parts,1024,0.000180353,0.001126489,6.246023076965728,total_hypercut,7039.0,7019.0,0.9971586873135388
Meszaros/nl,cols,spectral_order,split_hypercut__convex,parts,1024,0.000180353,12.428817567000001,68913.83878837613,total_hypercut,7039.0,6999.0,0.9943173746270777
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,2,0.000180353,8.59e-6,0.04762881682034677,cache,7039.0,44484.0,6.319647677226879
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000180353,0.0008447270000000001,4.68374243844017,cache,7039.0,43209.0,6.138513993464981
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,2,0.000180353,0.016618965,92.14687307668848,cache,7039.0,43209.0,6.138513993464981
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,4,0.000180353,5.5590000000000005e-6,0.030822886228673768,cache,7039.0,42754.0,6.07387412984799
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000180353,0.0009756710000000001,5.409785254473173,cache,7039.0,41473.0,5.891888052280153
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,4,0.000180353,0.017861902000000002,99.03856326204722,cache,7039.0,41473.0,5.891888052280153
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,8,0.000180353,4.222e-6,0.02340964663742771,cache,7039.0,41033.0,5.829379173178008
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000180353,0.0012153090000000001,6.738501716079023,cache,7039.0,39811.0,5.6557749680352325
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,8,0.000180353,0.018917409,104.89101373417685,cache,7039.0,39811.0,5.6557749680352325
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,16,0.000180353,3.2800000000000004e-6,0.018186556364463025,cache,7039.0,39133.0,5.5594544679641995
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000180353,0.001736013,9.625639717664802,cache,7039.0,37938.0,5.389686034948146
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,16,0.000180353,0.020422212000000002,113.23466756860158,cache,7039.0,37938.0,5.389686034948146
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,32,0.000180353,2.712e-6,0.015037177091592599,cache,7039.0,36649.0,5.2065634323057255
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000180353,0.0027418160000000002,15.202497324691024,cache,7039.0,35670.0,5.067481176303453
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,32,0.000180353,0.022942199,127.20719367019123,cache,7039.0,35670.0,5.067481176303453
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,64,0.000180353,2.181e-6,0.012092951046004224,cache,7039.0,33401.0,4.745134252024435
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000180353,0.004845083,26.86444361890293,cache,7039.0,32716.0,4.647819292513141
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,64,0.000180353,0.026903516000000002,149.17143601714415,cache,7039.0,32716.0,4.647819292513141
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,128,0.000180353,2.11e-6,0.011699278636895422,cache,7039.0,29611.0,4.206705497940049
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000180353,0.008725100000000001,48.377903334017184,cache,7039.0,29121.0,4.13709333712175
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,128,0.000180353,0.033085615,183.4492079422022,cache,7039.0,29121.0,4.13709333712175
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,256,0.000180353,2.097e-6,0.011627197773255781,cache,7039.0,25149.0,3.5728086375905668
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000180353,0.016456169,91.24422105537472,cache,7039.0,24889.0,3.535871572666572
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,256,0.000180353,0.038722897,214.70614295298662,cache,7039.0,24889.0,3.535871572666572
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,512,0.000180353,2.0160000000000003e-6,0.01117807854596264,cache,7039.0,20897.0,2.9687455604489275
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000180353,0.031638645,175.426219691383,cache,7039.0,20734.0,2.945588862054269
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,512,0.000180353,0.045899954,254.50064041075,cache,7039.0,20734.0,2.945588862054269
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,1024,0.000180353,1.9820000000000003e-6,0.01098955936413589,cache,7039.0,16762.0,2.3813041625230857
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000180353,0.061547043,341.2587703004663,cache,7039.0,16601.0,2.3584315953970734
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000180353,0.050560738,280.34320471519743,cache,7039.0,16601.0,2.3584315953970734
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,2048,0.000180353,1.989e-6,0.011028372136864925,cache,7039.0,13305.0,1.8901832646682768
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000180353,0.11872431000000001,658.2885230631041,cache,7039.0,13162.0,1.8698678789600796
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000180353,0.057222601000000005,317.2811153681946,cache,7039.0,13162.0,1.8698678789600796
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,4096,0.000180353,2.0000000000000003e-6,0.011089363636867699,cache,7039.0,10592.0,1.5047591987498223
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000180353,0.220546403,1222.8596308350845,cache,7039.0,10533.0,1.496377326324762
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000180353,0.056258588000000005,311.93597001436075,cache,7039.0,10533.0,1.496377326324762
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,8192,0.000180353,1.979e-6,0.010972925318680587,cache,7039.0,9177.0,1.3037363261826964
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000180353,0.37327161600000003,2069.6723425726213,cache,7039.0,8353.0,1.1866742435004973
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000180353,0.034553535,191.58835727711767,cache,7039.0,8353.0,1.1866742435004973
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,16384,0.000180353,1.9930000000000002e-6,0.011050550864138663,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000180353,0.478747915,2654.504859913614,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000180353,0.008118553,45.01479321109158,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,32768,0.000180353,1.964e-6,0.01088975509140408,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000180353,0.47845155300000003,2652.861626920539,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000180353,0.008129877,45.07758118800353,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_equal,vertices,65536,0.000180353,1.97e-6,0.010923023182314683,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000180353,0.47831758100000005,2652.11879480796,cache,7039.0,7039.0,1.0
Meszaros/nl,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000180353,0.008111229000000001,44.97418396145338,cache,7039.0,7039.0,1.0


==> results/data/results_lanka_48_8.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,2,0.000340692,6.43e-7,0.0018873351883812945,bottle_conn,588198.0,323360.0,0.5497468539505405
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,2,0.000340692,0.001463342,4.2952050532445725,bottle_conn,588198.0,320300.0,0.5445445241228294
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,2,0.000340692,0.00201899,5.926144435443157,bottle_conn,588198.0,317223.86,0.5393147545554388
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,2,0.000340692,0.0074518480000000005,21.872682657649726,bottle_conn,588198.0,320956.0,0.5456597948309923
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,2,0.000340692,0.00812032,23.834783323353644,bottle_conn,588198.0,319466.16,0.5431269062458559
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000340692,0.015450432000000002,45.35014617308302,bottle_conn,588198.0,318396.41,0.5413082159408906
ATandT/onetone2,rows,natural_order,balance_work,parts,2,0.000340692,5.05e-7,0.0014822772474845315,total_conn,36057.0,447.0,0.012397038023130044
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,2,0.000340692,0.060583572,177.82505019196225,total_conn,36057.0,200.0,0.005546773164711429
ATandT/onetone2,rows,natural_order,balance_work,parts,2,0.000340692,5.070000000000001e-7,0.0014881476524250645,total_hypercut,36057.0,447.0,0.012397038023130044
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,2,0.000340692,0.071833508,210.84589012950113,total_hypercut,36057.0,200.0,0.005546773164711429
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,4,0.000340692,6.75e-7,0.001981261667429819,bottle_conn,588198.0,210552.0,0.3579610947334061
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,4,0.000340692,0.0014669680000000001,4.305848097401759,bottle_conn,588198.0,206655.0,0.3513357746881152
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,4,0.000340692,0.0016277650000000002,4.777819849013185,bottle_conn,588198.0,199218.0,0.3386920730774331
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,4,0.000340692,0.007345318000000001,21.559995538492245,bottle_conn,588198.0,191404.0,0.3254074308311147
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,4,0.000340692,0.007650335,22.45528219036549,bottle_conn,588198.0,187372.24,0.3185530042604701
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000340692,0.015821116,46.438178765571244,bottle_conn,588198.0,186040.1,0.3162882226733175
ATandT/onetone2,rows,natural_order,balance_work,parts,4,0.000340692,1.122e-6,0.0032932971716388994,total_conn,36057.0,1526.0,0.042321879246748205
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,4,0.000340692,0.09997895100000001,293.4584639498433,total_conn,36057.0,400.0,0.011093546329422858
ATandT/onetone2,rows,natural_order,balance_work,parts,4,0.000340692,1.1150000000000001e-6,0.003272750754347035,total_hypercut,36057.0,1526.0,0.042321879246748205
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,4,0.000340692,0.141261884,414.63223087128546,total_hypercut,36057.0,400.0,0.011093546329422858
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000340692,0.019452581,57.09726380425722,bottle_conn,588198.0,518471.0,0.8814565843474477
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000340692,0.020235464,59.39518391978679,bottle_conn,588198.0,496609.72,0.8442900519892961
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000340692,0.01926334,56.54180315358153,bottle_conn,588198.0,518471.0,0.8814565843474477
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000340692,0.019011881,55.80372007561081,bottle_conn,588198.0,496568.48,0.8442199395441671
ATandT/onetone2,rows,natural_order,metis__plaid,parts,8,0.000340692,0.044048674,129.2917767367593,bottle_conn,588198.0,114290.0,0.1943053189572219
ATandT/onetone2,rows,natural_order,kahypar__greedy_secconn,parts,8,0.000340692,6.566212545000001,19273.16328237822,bottle_conn,588198.0,128856.88,0.21907058507509378
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,8,0.000340692,7.350000000000001e-7,0.0021573738156458033,bottle_conn,588198.0,133899.0,0.2276427325492436
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,8,0.000340692,0.0014705850000000002,4.316464724736712,bottle_conn,588198.0,133829.0,0.22752372500416526
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,8,0.000340692,0.0018356790000000002,5.388089535416153,bottle_conn,588198.0,130729.3,0.2222539008973169
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,8,0.000340692,0.007852549,23.04882122268794,bottle_conn,588198.0,126924.0,0.21578448073607867
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,8,0.000340692,0.008389307,24.624314630223193,bottle_conn,588198.0,121560.83,0.20666651365696587
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000340692,0.016784398000000002,49.26560647153441,bottle_conn,588198.0,120866.23,0.20548561878823116
ATandT/onetone2,rows,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000340692,0.0076612320000000005,22.487267091683986,bottle_conn,588198.0,123928.0,0.21069095780672495
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000340692,0.008232563,24.164239254223755,bottle_conn,588198.0,117605.38,0.19994182231153457
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000340692,0.016086036,47.215772603994225,bottle_conn,588198.0,121783.15,0.2070444816201347
ATandT/onetone2,rows,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000340692,0.006441882,18.908227959564652,bottle_conn,588198.0,123928.0,0.21069095780672495
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000340692,0.007104095,20.851957193007173,bottle_conn,588198.0,117761.34,0.20020697112196914
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000340692,0.015606873,45.80933218273396,bottle_conn,588198.0,121786.66,0.2070504489984665
ATandT/onetone2,rows,natural_order,rcm_order__split_conn__convex,parts,8,0.000340692,0.284914608,836.2820612165827,total_conn,36057.0,14610.0,0.4051917796821699
ATandT/onetone2,rows,natural_order,metis,parts,8,0.000340692,0.043987156,129.11120895119345,total_conn,36057.0,2170.0,0.060182488837119005
ATandT/onetone2,rows,natural_order,kahypar,parts,8,0.000340692,6.346968357000001,18629.63720016907,total_conn,36057.0,986.0,0.027345591702027345
ATandT/onetone2,rows,natural_order,balance_work,parts,8,0.000340692,2.622e-6,0.007696100877038497,total_conn,36057.0,3428.0,0.0950716920431539
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,8,0.000340692,0.26941884800000004,790.7988681859275,total_conn,36057.0,1000.0,0.027733865823557146
ATandT/onetone2,rows,natural_order,split_conn__dynamic,parts,8,0.000340692,2.8125294100000002,8255.343271928898,total_conn,36057.0,1000.0,0.027733865823557146
ATandT/onetone2,rows,natural_order,split_conn__trans,parts,8,0.000340692,2.3095410490000003,6778.970592206451,total_conn,36057.0,1000.0,0.027733865823557146
ATandT/onetone2,rows,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000340692,0.500117316,1467.9455813462012,total_hypercut,36057.0,14487.0,0.40178051418587235
ATandT/onetone2,rows,natural_order,balance_work,parts,8,0.000340692,2.611e-6,0.007663813649865568,total_hypercut,36057.0,3122.0,0.08658512910114541
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,8,0.000340692,0.33289066,977.1014875606119,total_hypercut,36057.0,896.0,0.024849543777907202
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,16,0.000340692,8.49e-7,0.002491986897256173,bottle_conn,588198.0,101396.0,0.17238412915378834
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,16,0.000340692,0.0014716010000000001,4.319446890446503,bottle_conn,588198.0,102759.0,0.17470137606724268
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,16,0.000340692,0.0019109770000000001,5.6091044110222725,bottle_conn,588198.0,99776.59,0.16963095760271202
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,16,0.000340692,0.008387327,24.618502929332063,bottle_conn,588198.0,97856.0,0.16636574758839712
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,16,0.000340692,0.008707439,25.558096462493985,bottle_conn,588198.0,93615.41,0.15915628750862806
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000340692,0.018269491000000002,53.62465511370975,bottle_conn,588198.0,93093.47,0.1582689332503681
ATandT/onetone2,rows,natural_order,balance_work,parts,16,0.000340692,3.934e-6,0.011547086518028013,total_conn,36057.0,7260.0,0.20134786587902487
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,16,0.000340692,0.5348209620000001,1569.807808812652,total_conn,36057.0,2350.0,0.06517458468535929
ATandT/onetone2,rows,natural_order,balance_work,parts,16,0.000340692,3.932000000000001e-6,0.011541216113087482,total_hypercut,36057.0,5644.0,0.15652993870815654
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,16,0.000340692,0.6570913540000001,1928.696165451493,total_hypercut,36057.0,1374.0,0.03810633164156752
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,32,0.000340692,1.097e-6,0.0032199171098822397,bottle_conn,588198.0,85102.0,0.1446825728751203
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,32,0.000340692,0.0014885080000000001,4.369072358611297,bottle_conn,588198.0,86289.0,0.14670060081809186
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,32,0.000340692,0.0016940360000000001,4.972338651920209,bottle_conn,588198.0,80272.38,0.1364716983056726
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,32,0.000340692,0.009434387,27.691836027849202,bottle_conn,588198.0,71402.0,0.12139109619549879
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,32,0.000340692,0.009528875000000001,27.969177438859735,bottle_conn,588198.0,66281.76,0.11268613630104148
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000340692,0.020870627000000003,61.25951592640861,bottle_conn,588198.0,65979.18,0.11217171768690133
ATandT/onetone2,rows,natural_order,balance_work,parts,32,0.000340692,8.733000000000001e-6,0.025633123172836465,total_conn,36057.0,15057.0,0.41758881770529993
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,32,0.000340692,1.011914296,2970.173341317084,total_conn,36057.0,4760.0,0.132013201320132
ATandT/onetone2,rows,natural_order,balance_work,parts,32,0.000340692,8.8e-6,0.02582978173834431,total_hypercut,36057.0,10245.0,0.28413345536234297
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,32,0.000340692,1.233205571,3619.708038345485,total_hypercut,36057.0,1794.0,0.04975455528746152
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,64,0.000340692,1.5500000000000002e-6,0.004549563828912919,bottle_conn,588198.0,73560.0,0.12505992879948588
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,64,0.000340692,0.001511474,4.436482218543435,bottle_conn,588198.0,74092.0,0.1259643861420814
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,64,0.000340692,0.002062548,6.05399598464302,bottle_conn,588198.0,70006.61,0.11901878279082893
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,64,0.000340692,0.011409184000000001,33.48826506052387,bottle_conn,588198.0,51719.0,0.08792787462725137
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,64,0.000340692,0.010880705000000001,31.93707219423996,bottle_conn,588198.0,44280.9,0.07528230289800374
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000340692,0.025140187,73.79153898535921,bottle_conn,588198.0,42989.56,0.07308688570855391
ATandT/onetone2,rows,natural_order,balance_work,parts,64,0.000340692,1.7966e-5,0.05273384758080612,total_conn,36057.0,27550.0,0.7640680034389994
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,64,0.000340692,1.8928511490000002,5555.901368391392,total_conn,36057.0,6586.0,0.18265524031394736
ATandT/onetone2,rows,natural_order,balance_work,parts,64,0.000340692,1.815e-5,0.05327392483533514,total_hypercut,36057.0,18616.0,0.5162936461713398
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,64,0.000340692,2.9886346730000004,8772.247874913412,total_hypercut,36057.0,1818.0,0.05042016806722689
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000340692,0.023886061,70.1104252521339,bottle_conn,588198.0,65272.0,0.1109694354622083
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000340692,0.022561288000000002,66.22194826999167,bottle_conn,588198.0,65180.66,0.11081414761695892
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000340692,0.022328995,65.54012128256606,bottle_conn,588198.0,65272.0,0.1109694354622083
ATandT/onetone2,rows,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000340692,0.020440454,59.99687107416669,bottle_conn,588198.0,65182.04,0.11081649376570475
ATandT/onetone2,rows,natural_order,metis__plaid,parts,128,0.000340692,0.11708833,343.6779554553673,bottle_conn,588198.0,30151.0,0.05125994988082244
ATandT/onetone2,rows,natural_order,kahypar__greedy_secconn,parts,128,0.000340692,14.454968567000002,42428.25944548155,bottle_conn,588198.0,15777.24,0.026823008578743892
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,128,0.000340692,2.464e-6,0.007232338886736407,bottle_conn,588198.0,56706.0,0.09640631216019095
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,128,0.000340692,0.0015459570000000001,4.5376968053256315,bottle_conn,588198.0,57497.0,0.0977510974195764
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,128,0.000340692,0.0021117980000000002,6.198554706303641,bottle_conn,588198.0,50718.25,0.08622649175957756
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,128,0.000340692,0.016465211,48.328728000657485,bottle_conn,588198.0,47958.0,0.08153376924096987
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,128,0.000340692,0.01420295,41.68853392507015,bottle_conn,588198.0,40343.33,0.06858800947980102
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000340692,0.036063339,105.85320171885456,bottle_conn,588198.0,40210.3,0.06836184414091855
ATandT/onetone2,rows,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000340692,0.011245348,33.00737322860531,bottle_conn,588198.0,49574.0,0.08428114342449311
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000340692,0.009641682,28.300288823923072,bottle_conn,588198.0,40530.65,0.0689064736704307
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000340692,0.026962135,79.13932525565613,bottle_conn,588198.0,41413.2,0.07040690379770077
ATandT/onetone2,rows,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000340692,0.009080198000000001,26.652219600108015,bottle_conn,588198.0,49574.0,0.08428114342449311
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000340692,0.008033435,23.57975825672455,bottle_conn,588198.0,40501.01,0.06885608247562895
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000340692,0.026259811,77.07786211592875,bottle_conn,588198.0,41413.02,0.07040659777829913
ATandT/onetone2,rows,natural_order,rcm_order__split_conn__convex,parts,128,0.000340692,2.074421307,6088.846544679652,total_conn,36057.0,33154.0,0.9194885875142136
ATandT/onetone2,rows,natural_order,metis,parts,128,0.000340692,0.117235025,344.10853498174305,total_conn,36057.0,6981.0,0.19361011731425243
ATandT/onetone2,rows,natural_order,kahypar,parts,128,0.000340692,14.433263956000001,42364.55201765818,total_conn,36057.0,3993.0,0.11074132623346368
ATandT/onetone2,rows,natural_order,balance_work,parts,128,0.000340692,7.0493e-5,0.20691122773648926,total_conn,36057.0,46082.0,1.2780320048811604
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,128,0.000340692,3.539695463,10389.722866988364,total_conn,36057.0,29231.0,0.8106886318883989
ATandT/onetone2,rows,natural_order,split_conn__dynamic,parts,128,0.000340692,4.051765854,11892.753143601845,total_conn,36057.0,29231.0,0.8106886318883989
ATandT/onetone2,rows,natural_order,split_conn__trans,parts,128,0.000340692,2.0883686530000003,6129.784829112513,total_conn,36057.0,29231.0,0.8106886318883989
ATandT/onetone2,rows,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000340692,3.697896973,10854.076329940239,total_hypercut,36057.0,26478.0,0.7343372992761461
ATandT/onetone2,rows,natural_order,balance_work,parts,128,0.000340692,7.0855e-5,0.20797377103072567,total_hypercut,36057.0,27508.0,0.7629031810744099
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,128,0.000340692,6.117378998,17955.74594648539,total_hypercut,36057.0,20098.0,0.5573952353218515
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,256,0.000340692,4.683e-6,0.013745553168257546,bottle_conn,588198.0,37530.0,0.06380504523986821
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,256,0.000340692,0.001124453,3.3004972232984633,bottle_conn,588198.0,43102.0,0.0732780458281055
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,256,0.000340692,0.002183759,6.40977481126648,bottle_conn,588198.0,34289.79,0.058296338987891834
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,256,0.000340692,0.020587561,60.428659903960174,bottle_conn,588198.0,30330.0,0.051564269174665674
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,256,0.000340692,0.017321571,50.84231798809482,bottle_conn,588198.0,24442.63,0.041555105593694644
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000340692,0.053712499000000004,157.65705974898148,bottle_conn,588198.0,24404.78,0.04149075651396298
ATandT/onetone2,rows,natural_order,balance_work,parts,256,0.000340692,0.000167008,0.49020229415425076,total_conn,36057.0,56359.0,1.5630529439498573
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,256,0.000340692,5.254008618,15421.57907435455,total_conn,36057.0,43473.0,1.2056743489474997
ATandT/onetone2,rows,natural_order,balance_work,parts,256,0.000340692,0.00016621000000000002,0.4878600025829782,total_hypercut,36057.0,30394.0,0.8429431178411959
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,256,0.000340692,8.863868293000001,26017.24810972961,total_hypercut,36057.0,27159.0,0.7532240619019885
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,512,0.000340692,8.343000000000001e-6,0.02448839420943257,bottle_conn,588198.0,24599.0,0.041820951448321826
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,512,0.000340692,0.001230394,3.611455508200956,bottle_conn,588198.0,25841.0,0.04393248531956926
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,512,0.000340692,0.002326213,6.82790614396581,bottle_conn,588198.0,22003.99,0.037409154740410545
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,512,0.000340692,0.041844474,122.8220034517981,bottle_conn,588198.0,16205.0,0.027550246685639868
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,512,0.000340692,0.037072478,108.81522900449671,bottle_conn,588198.0,13162.15,0.02237707370647299
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000340692,0.077171103,226.5128121587827,bottle_conn,588198.0,13138.3,0.022336526135757005
ATandT/onetone2,rows,natural_order,balance_work,parts,512,0.000340692,0.000335555,0.9849218649102415,total_conn,36057.0,62510.0,1.7336439526305572
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,512,0.000340692,9.029698041000001,26503.991995702865,total_conn,36057.0,53546.0,1.485037579388191
ATandT/onetone2,rows,natural_order,balance_work,parts,512,0.000340692,0.000335251,0.9840295633592805,total_hypercut,36057.0,31052.0,0.8611920015530965
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,512,0.000340692,14.911385225,43767.93474751388,total_hypercut,36057.0,29958.0,0.8308511523421249
ATandT/onetone2,rows,natural_order,split_equal__split_equal,parts,1024,0.000340692,1.5483e-5,0.04544573984713465,bottle_conn,588198.0,14680.0,0.0249575823107185
ATandT/onetone2,rows,natural_order,balance_work__split_equal,parts,1024,0.000340692,0.00157485,4.622503610299038,bottle_conn,588198.0,16379.0,0.02784606544054893
ATandT/onetone2,rows,natural_order,balance_work__map_local,parts,1024,0.000340692,0.0023735640000000003,6.966890916135395,bottle_conn,588198.0,13705.94,0.02330157531987528
ATandT/onetone2,rows,natural_order,balance_priconn__balance_secconn,parts,1024,0.000340692,0.077973279,228.86736113557114,bottle_conn,588198.0,9266.0,0.01575319875280093
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn,parts,1024,0.000340692,0.072618895,213.15115999201623,bottle_conn,588198.0,7497.04,0.012745776082203612
ATandT/onetone2,rows,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000340692,0.14044957400000002,412.2479365526634,bottle_conn,588198.0,7496.41,0.012744705014297907
ATandT/onetone2,rows,natural_order,balance_work,parts,1024,0.000340692,0.0006580430000000001,1.931489439141512,total_conn,36057.0,69681.0,1.9325235044512854
ATandT/onetone2,rows,natural_order,split_conn__convex,parts,1024,0.000340692,16.407868823,48160.41710107663,total_conn,36057.0,57015.0,1.5812463599301108
ATandT/onetone2,rows,natural_order,balance_work,parts,1024,0.000340692,0.0006574910000000001,1.929869207377925,total_hypercut,36057.0,31327.0,0.8688188146545747
ATandT/onetone2,rows,natural_order,split_hypercut__convex,parts,1024,0.000340692,28.538730710000003,83766.95287825954,total_hypercut,36057.0,30777.0,0.8535651884516182
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,2,0.000340692,1.951e-5,0.057265800194897444,cache,36057.0,198197.0,5.496769004631555
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,2,0.000340692,0.0015749470000000002,4.6227883249386545,cache,36057.0,179236.0,4.970907174751089
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,2,0.000340692,0.042601321000000004,125.04350263581182,cache,36057.0,179236.0,4.970907174751089
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,4,0.000340692,9.232e-6,0.027097789205499396,cache,36057.0,165496.0,4.5898438583354135
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,4,0.000340692,0.0018134770000000002,5.3229221701712985,cache,36057.0,155991.0,4.326233463682502
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,4,0.000340692,0.048509129000000005,142.3841152712714,cache,36057.0,155991.0,4.326233463682502
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,8,0.000340692,5.485e-6,0.016099585549411197,cache,36057.0,134010.0,3.716615359014893
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,8,0.000340692,0.002300021,6.751027320864593,cache,36057.0,109683.0,3.0419336051252186
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,8,0.000340692,0.050490775,148.20064750566493,cache,36057.0,109683.0,3.0419336051252186
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,16,0.000340692,3.4590000000000003e-6,0.010152865344651475,cache,36057.0,116761.0,3.238233907424356
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,16,0.000340692,0.0032633170000000004,9.578496119662335,cache,36057.0,102074.0,2.830906620073772
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,16,0.000340692,0.051521082,151.2248071571977,cache,36057.0,102074.0,2.830906620073772
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,32,0.000340692,2.6090000000000003e-6,0.0076579432449250355,cache,36057.0,106597.0,2.956346895193721
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,32,0.000340692,0.005187383,15.226019395817923,cache,36057.0,97024.0,2.6908505976648085
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,32,0.000340692,0.051299333,150.5739289446186,cache,36057.0,97024.0,2.6908505976648085
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,64,0.000340692,2.173e-6,0.006378194967888885,cache,36057.0,99466.0,2.758576698005935
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,64,0.000340692,0.008863161000000001,26.01517206156881,cache,36057.0,92682.0,2.5704301522589232
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,64,0.000340692,0.051515143000000006,151.2073749897268,cache,36057.0,92682.0,2.5704301522589232
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,128,0.000340692,1.922e-6,0.0056414591478520185,cache,36057.0,93528.0,2.5938930027456526
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,128,0.000340692,0.015806849,46.39630223192796,cache,36057.0,88902.0,2.465596139445877
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,128,0.000340692,0.057000283000000006,167.30737146748382,cache,36057.0,88902.0,2.465596139445877
ATandT/onetone2,rows,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000340692,0.055849352000000005,163.92915595317766,cache,36057.0,70704.0,1.9608952491887843
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,256,0.000340692,1.689e-6,0.004957556972279948,cache,36057.0,83785.0,2.3236819480267354
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,256,0.000340692,0.029689453,87.14455578645814,cache,36057.0,77278.0,2.143217683112849
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,256,0.000340692,0.065330093,191.7570503563336,cache,36057.0,77278.0,2.143217683112849
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,512,0.000340692,1.5830000000000001e-6,0.00464642551043171,cache,36057.0,66218.0,1.836481127104307
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,512,0.000340692,0.05709741300000001,167.5924676834208,cache,36057.0,63213.0,1.7531408603045178
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,512,0.000340692,0.08830914100000001,259.20520881030376,cache,36057.0,63213.0,1.7531408603045178
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,1024,0.000340692,1.543e-6,0.004529017411621054,cache,36057.0,52638.0,1.459855229220401
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,1024,0.000340692,0.11202207400000001,328.8074683291654,cache,36057.0,42643.0,1.1826552403139474
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,1024,0.000340692,0.09169452700000001,269.14200216030906,cache,36057.0,42643.0,1.1826552403139474
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,2048,0.000340692,1.54e-6,0.0045202118042102545,cache,36057.0,44396.0,1.231272707102643
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,2048,0.000340692,0.22054630400000003,647.3480563089242,cache,36057.0,40761.0,1.1304601048340128
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,2048,0.000340692,0.10186109800000001,298.98294647364776,cache,36057.0,40761.0,1.1304601048340128
ATandT/onetone2,rows,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000340692,0.071486571,209.8275597900743,cache,36057.0,57711.0,1.6005491305433064
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,4096,0.000340692,1.526e-6,0.004479118969626525,cache,36057.0,39973.0,1.1086058185650498
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,4096,0.000340692,0.428160058,1256.7364599110047,cache,36057.0,37857.0,1.049920958482403
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,4096,0.000340692,0.100433903,294.79384018409587,cache,36057.0,37857.0,1.049920958482403
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,8192,0.000340692,1.5320000000000001e-6,0.0044967301844481234,cache,36057.0,37781.0,1.0478131846798124
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,8192,0.000340692,0.805878615,2365.416901482864,cache,36057.0,36857.0,1.0221870926588457
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,8192,0.000340692,0.09515557000000001,279.30086412360725,cache,36057.0,36857.0,1.0221870926588457
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,16384,0.000340692,1.5380000000000001e-6,0.004514341399269721,cache,36057.0,37246.0,1.0329755664642095
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,16384,0.000340692,1.420227694,4168.655835769551,cache,36057.0,36457.0,1.0110935463294228
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,16384,0.000340692,0.082796828,243.02545407582215,cache,36057.0,36457.0,1.0110935463294228
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,32768,0.000340692,1.522e-6,0.004467378159745459,cache,36057.0,36635.0,1.016030174446016
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,32768,0.000340692,2.022885157,5937.577509891632,cache,36057.0,36257.0,1.0055467731647114
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,32768,0.000340692,0.041178492000000004,120.86721144024516,cache,36057.0,36257.0,1.0055467731647114
ATandT/onetone2,rows,natural_order,chunk_equal,vertices,65536,0.000340692,1.526e-6,0.004479118969626525,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,natural_order,chunk_conn__dynamic,vertices,65536,0.000340692,2.041162603,5991.225514540993,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,natural_order,chunk_conn__convex,vertices,65536,0.000340692,0.022799746000000003,66.92187078064646,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,2,0.000307384,6.5e-7,0.002114618848085782,bottle_conn,588198.0,328754.0,0.5589172353527213
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,2,0.000307384,0.001165336,3.7911407230044505,bottle_conn,588198.0,329000.0,0.5593354618682824
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,2,0.000307384,0.0021299,6.929117976212165,bottle_conn,588198.0,331239.0,0.5631420032030031
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,2,0.000307384,0.007432562,24.180054915024854,bottle_conn,588198.0,326292.0,0.5547315699815368
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,2,0.000307384,0.008275659000000001,26.922868464201134,bottle_conn,588198.0,325566.98,0.5534989578339267
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000307384,0.015647415,50.90510566587721,bottle_conn,588198.0,324313.98,0.551368722777024
ATandT/onetone2,cols,natural_order,balance_work,parts,2,0.000307384,4.0500000000000004e-7,0.0013175702053457566,total_conn,36057.0,617.0,0.01711179521313476
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,2,0.000307384,0.07297263500000001,237.39893748536034,total_conn,36057.0,264.0,0.007321740577419087
ATandT/onetone2,cols,natural_order,balance_work,parts,2,0.000307384,3.8100000000000004e-7,0.001239491970954897,total_hypercut,36057.0,617.0,0.01711179521313476
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,2,0.000307384,0.08270527300000001,269.06173711058483,total_hypercut,36057.0,264.0,0.007321740577419087
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,4,0.000307384,6.78e-7,0.002205710121541785,bottle_conn,588198.0,224563.0,0.38178130493473283
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,4,0.000307384,0.001161416,3.7783879447206097,bottle_conn,588198.0,223453.0,0.3798941852913475
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,4,0.000307384,0.0021460140000000003,6.981541004086095,bottle_conn,588198.0,223729.0,0.3803634150405136
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,4,0.000307384,0.007128229000000001,23.189980610571794,bottle_conn,588198.0,196844.0,0.33465601719148996
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,4,0.000307384,0.008324796,27.082723889337117,bottle_conn,588198.0,192936.97,0.3280136450650971
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000307384,0.016121402,52.44710850271972,bottle_conn,588198.0,191195.78,0.3250534343877402
ATandT/onetone2,cols,natural_order,balance_work,parts,4,0.000307384,1.277e-6,0.00415441272154699,total_conn,36057.0,2096.0,0.05813018276617578
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,4,0.000307384,0.11572781300000001,376.4926378731489,total_conn,36057.0,528.0,0.014643481154838173
ATandT/onetone2,cols,natural_order,balance_work,parts,4,0.000307384,1.277e-6,0.00415441272154699,total_hypercut,36057.0,2096.0,0.05813018276617578
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,4,0.000307384,0.148045334,481.62992868854593,total_hypercut,36057.0,528.0,0.014643481154838173
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,8,0.000307384,0.020091442,65.36267990526508,bottle_conn,588198.0,569899.0,0.9688897276087304
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,8,0.000307384,0.021022959,68.39314668297634,bottle_conn,588198.0,567798.0,0.9653178011485928
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,8,0.000307384,0.020140873,65.52349178877235,bottle_conn,588198.0,569899.0,0.9688897276087304
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,8,0.000307384,0.019721107,64.15788394971761,bottle_conn,588198.0,567927.0,0.9655371150530944
ATandT/onetone2,cols,natural_order,metis__plaid,parts,8,0.000307384,0.042671195,138.82048187283658,bottle_conn,588198.0,115072.0,0.19563480324652582
ATandT/onetone2,cols,natural_order,kahypar__greedy_secconn,parts,8,0.000307384,9.074971145000001,29523.238506233247,bottle_conn,588198.0,131523.86,0.22360473854042343
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,8,0.000307384,7.39e-7,0.00240415896728522,bottle_conn,588198.0,156568.0,0.26618247596897643
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,8,0.000307384,0.0012358660000000002,4.02059313432059,bottle_conn,588198.0,146921.0,0.24978153614939186
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,8,0.000307384,0.002159762,7.026266819352991,bottle_conn,588198.0,145053.74,0.24660699288334878
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,8,0.000307384,0.007441904,24.210446867761497,bottle_conn,588198.0,134342.0,0.22839588029881094
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,8,0.000307384,0.008489108,27.61727350805507,bottle_conn,588198.0,130645.45,0.22211134685939088
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000307384,0.016749014,54.4888933711579,bottle_conn,588198.0,130029.77,0.22106462449719314
ATandT/onetone2,cols,natural_order,balance_conn__balance_secconn__approx,parts,8,0.000307384,0.007225811,23.507440205085498,bottle_conn,588198.0,138941.0,0.23621467601045906
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__approx,parts,8,0.000307384,0.00840596,27.34677146500794,bottle_conn,588198.0,131325.67,0.22326779417815093
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000307384,0.016455556,53.534198266663196,bottle_conn,588198.0,136844.67,0.23265068905368602
ATandT/onetone2,cols,natural_order,balance_conn__balance_secconn__lazy,parts,8,0.000307384,0.006197197000000001,20.161091663847177,bottle_conn,588198.0,138941.0,0.23621467601045906
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,8,0.000307384,0.007092066,23.072332977643597,bottle_conn,588198.0,131163.22,0.22299161166817977
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000307384,0.01612747,52.46684928298155,bottle_conn,588198.0,137167.89,0.23320019789254642
ATandT/onetone2,cols,natural_order,rcm_order__split_conn__convex,parts,8,0.000307384,0.288150197,937.4274425474325,total_conn,36057.0,17337.0,0.48082203178301025
ATandT/onetone2,cols,natural_order,metis,parts,8,0.000307384,0.043080174000000006,140.1509967987924,total_conn,36057.0,2436.0,0.0675596971461852
ATandT/onetone2,cols,natural_order,kahypar,parts,8,0.000307384,9.175326384,29849.720167607942,total_conn,36057.0,1334.0,0.03699697700862523
ATandT/onetone2,cols,natural_order,balance_work,parts,8,0.000307384,2.3890000000000003e-6,0.007772037581656821,total_conn,36057.0,4418.0,0.12252821920847547
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,8,0.000307384,0.323262396,1051.6565468599536,total_conn,36057.0,1320.0,0.03660870288709543
ATandT/onetone2,cols,natural_order,split_conn__dynamic,parts,8,0.000307384,2.8273146590000002,9197.989026754809,total_conn,36057.0,1320.0,0.03660870288709543
ATandT/onetone2,cols,natural_order,split_conn__trans,parts,8,0.000307384,2.318453143,7542.530330140801,total_conn,36057.0,1320.0,0.03660870288709543
ATandT/onetone2,cols,natural_order,rcm_order__split_hypercut__convex,parts,8,0.000307384,0.506682724,1648.3705202613019,total_hypercut,36057.0,17217.0,0.47749396788418336
ATandT/onetone2,cols,natural_order,balance_work,parts,8,0.000307384,2.384e-6,0.0077557712828253906,total_hypercut,36057.0,3962.0,0.10988157639293342
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,8,0.000307384,0.352054702,1145.3253975483433,total_hypercut,36057.0,1184.0,0.032836897135091664
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,16,0.000307384,8.580000000000001e-7,0.0027912968794732325,bottle_conn,588198.0,108058.0,0.18371024722967436
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,16,0.000307384,0.001507405,4.903980037998074,bottle_conn,588198.0,107464.0,0.18270038320429516
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,16,0.000307384,0.0016277750000000001,5.295574916065898,bottle_conn,588198.0,108759.98,0.18490368889387587
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,16,0.000307384,0.008010304000000001,26.05959971891836,bottle_conn,588198.0,108994.0,0.1853015481181507
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,16,0.000307384,0.008401708,27.332938604481694,bottle_conn,588198.0,104998.88,0.1785094134968157
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000307384,0.018599348,60.50851052754861,bottle_conn,588198.0,104454.78,0.1775843848499995
ATandT/onetone2,cols,natural_order,balance_work,parts,16,0.000307384,3.945e-6,0.012834109777997555,total_conn,36057.0,9310.0,0.25820229081731705
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,16,0.000307384,0.622718807,2025.8660405226037,total_conn,36057.0,3104.0,0.08608591951632139
ATandT/onetone2,cols,natural_order,balance_work,parts,16,0.000307384,3.847000000000001e-6,0.012515290320901545,total_hypercut,36057.0,7214.0,0.20007210805114126
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,16,0.000307384,0.661789854,2152.974305754366,total_hypercut,36057.0,1864.0,0.05169592589511052
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,32,0.000307384,1.097e-6,0.0035688259636155427,bottle_conn,588198.0,100747.0,0.17128075920013328
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,32,0.000307384,0.001509925,4.912178252609114,bottle_conn,588198.0,100690.0,0.17118385305628378
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,32,0.000307384,0.0016432270000000001,5.345844285974547,bottle_conn,588198.0,100004.77,0.17001888819751174
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,32,0.000307384,0.009095617,29.590404835645316,bottle_conn,588198.0,81550.0,0.13864379001628704
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,32,0.000307384,0.009269885,30.157343908596413,bottle_conn,588198.0,78331.99,0.13317282615717838
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000307384,0.020452159,66.5361860083804,bottle_conn,588198.0,77764.34,0.13220775997198222
ATandT/onetone2,cols,natural_order,balance_work,parts,32,0.000307384,7.868e-6,0.025596647841136817,total_conn,36057.0,19354.0,0.536761239149125
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,32,0.000307384,1.1490782830000001,3738.2501463966896,total_conn,36057.0,6309.0,0.17497295948082203
ATandT/onetone2,cols,natural_order,balance_work,parts,32,0.000307384,8.114e-6,0.026396949743643133,total_hypercut,36057.0,12962.0,0.3594863688049477
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,32,0.000307384,1.1809512960000002,3841.9413372198946,total_hypercut,36057.0,2584.0,0.07166430928807166
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,64,0.000307384,1.554e-6,0.005055565676808162,bottle_conn,588198.0,92944.0,0.15801481813947005
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,64,0.000307384,0.001595655,5.191080212372798,bottle_conn,588198.0,92893.0,0.15792811264234152
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,64,0.000307384,0.00176639,5.746525518569607,bottle_conn,588198.0,90692.69,0.1541873484778935
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,64,0.000307384,0.010734,34.920490331311974,bottle_conn,588198.0,55826.0,0.09491021730777731
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,64,0.000307384,0.01047239,34.06940504385394,bottle_conn,588198.0,49825.53,0.08470877153611539
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000307384,0.024969909000000002,81.23360031751815,bottle_conn,588198.0,49133.73,0.08353263696918385
ATandT/onetone2,cols,natural_order,balance_work,parts,64,0.000307384,1.9560000000000002e-5,0.06363376102855062,total_conn,36057.0,36431.0,1.0103724658180104
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,64,0.000307384,1.7977183630000002,5848.444821461105,total_conn,36057.0,8926.0,0.24755248634107108
ATandT/onetone2,cols,natural_order,balance_work,parts,64,0.000307384,1.9669e-5,0.06398836634307577,total_hypercut,36057.0,22767.0,0.6314169232049255
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,64,0.000307384,2.779672304,9042.996070062201,total_hypercut,36057.0,2622.0,0.07271819618936684
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__balance_secconn__approx,parts,128,0.000307384,0.024905885000000003,81.02531361424147,bottle_conn,588198.0,69330.0,0.1178684728611794
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__approx,parts,128,0.000307384,0.022690694,73.81872185930303,bottle_conn,588198.0,69276.6,0.11777768710536249
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__balance_secconn__lazy,parts,128,0.000307384,0.023463422,76.33260677198552,bottle_conn,588198.0,69330.0,0.1178684728611794
ATandT/onetone2,cols,natural_order,rcm_order__balance_conn__greedy_secconn__lazy,parts,128,0.000307384,0.021158531,68.83419761601124,bottle_conn,588198.0,69272.21,0.11777022363217829
ATandT/onetone2,cols,natural_order,metis__plaid,parts,128,0.000307384,0.11585738400000001,376.9141659943263,bottle_conn,588198.0,39888.0,0.06781389940122204
ATandT/onetone2,cols,natural_order,kahypar__greedy_secconn,parts,128,0.000307384,15.545538738000001,50573.67572157302,bottle_conn,588198.0,16460.36,0.02798438621008572
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,128,0.000307384,2.4670000000000003e-6,0.008025791843427114,bottle_conn,588198.0,86014.0,0.1462330711767126
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,128,0.000307384,0.0016450210000000002,5.351680633995263,bottle_conn,588198.0,86092.0,0.14636567958408564
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,128,0.000307384,0.0020356470000000002,6.622488483460428,bottle_conn,588198.0,84725.65,0.14404273730954542
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,128,0.000307384,0.01803944,58.686984358327045,bottle_conn,588198.0,54591.0,0.09281058419103771
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,128,0.000307384,0.015860463,51.59820615256488,bottle_conn,588198.0,51973.57,0.08836067106654562
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000307384,0.039093374,127.18090076256408,bottle_conn,588198.0,51863.36,0.08817330218735868
ATandT/onetone2,cols,natural_order,balance_conn__balance_secconn__approx,parts,128,0.000307384,0.011277863,36.68981794758348,bottle_conn,588198.0,48805.0,0.08297376053641801
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__approx,parts,128,0.000307384,0.010422848,33.90823204851261,bottle_conn,588198.0,46043.52,0.07827894688523251
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000307384,0.025730284000000003,83.70729771230774,bottle_conn,588198.0,47058.53,0.08000457328994658
ATandT/onetone2,cols,natural_order,balance_conn__balance_secconn__lazy,parts,128,0.000307384,0.008536175,27.770394685474844,bottle_conn,588198.0,48805.0,0.08297376053641801
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__lazy,parts,128,0.000307384,0.007511455,24.436714337766443,bottle_conn,588198.0,46018.8,0.078236920220742
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000307384,0.022451965,73.04207440855737,bottle_conn,588198.0,47140.37,0.08014371011122105
ATandT/onetone2,cols,natural_order,rcm_order__split_conn__convex,parts,128,0.000307384,2.08262063,6775.305904015824,total_conn,36057.0,38933.0,1.0797625981085504
ATandT/onetone2,cols,natural_order,metis,parts,128,0.000307384,0.11557223900000001,375.98651523826874,total_conn,36057.0,9023.0,0.2502426713259561
ATandT/onetone2,cols,natural_order,kahypar,parts,128,0.000307384,15.499734759,50424.66347955652,total_conn,36057.0,5440.0,0.15087223008015088
ATandT/onetone2,cols,natural_order,balance_work,parts,128,0.000307384,6.7181e-5,0.21855724435884757,total_conn,36057.0,67588.0,1.8744765232825804
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,128,0.000307384,4.03647107,13131.688929807668,total_conn,36057.0,37410.0,1.0375239204592728
ATandT/onetone2,cols,natural_order,split_conn__dynamic,parts,128,0.000307384,4.225022924,13745.097090284466,total_conn,36057.0,37410.0,1.0375239204592728
ATandT/onetone2,cols,natural_order,split_conn__trans,parts,128,0.000307384,2.231918286,7261.009961481404,total_conn,36057.0,37410.0,1.0375239204592728
ATandT/onetone2,cols,natural_order,rcm_order__split_hypercut__convex,parts,128,0.000307384,3.659232343,11904.433356973688,total_hypercut,36057.0,30381.0,0.8425825775854896
ATandT/onetone2,cols,natural_order,balance_work,parts,128,0.000307384,6.7229e-5,0.2187134008276293,total_hypercut,36057.0,30209.0,0.8378123526638378
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,128,0.000307384,5.3904047550000005,17536.386913437265,total_hypercut,36057.0,19672.0,0.5455806084810162
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,256,0.000307384,4.658e-6,0.015153683991359341,bottle_conn,588198.0,62888.0,0.1069163784983968
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,256,0.000307384,0.0017542920000000002,5.707167581917082,bottle_conn,588198.0,61801.0,0.10506836133410859
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,256,0.000307384,0.002258088,7.346146839132811,bottle_conn,588198.0,58740.69,0.09986550447298359
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,256,0.000307384,0.023852418,77.59811180803165,bottle_conn,588198.0,46346.0,0.07879319548859398
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,256,0.000307384,0.018871784000000003,61.39481560523645,bottle_conn,588198.0,44630.19,0.07587613354686687
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000307384,0.057089427000000005,185.7267359394113,bottle_conn,588198.0,44609.61,0.07584114532861383
ATandT/onetone2,cols,natural_order,balance_work,parts,256,0.000307384,0.000160256,0.5213543971059001,total_conn,36057.0,108198.0,3.000748814377236
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,256,0.000307384,7.7791189460000005,25307.494684173544,total_conn,36057.0,81208.0,2.2522117757994287
ATandT/onetone2,cols,natural_order,balance_work,parts,256,0.000307384,0.00016099700000000002,0.5237650625927179,total_hypercut,36057.0,32812.0,0.9100036054025571
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,256,0.000307384,8.232126966000001,26781.247449444345,total_hypercut,36057.0,31141.0,0.8636603156113931
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,512,0.000307384,8.231000000000001e-6,0.026777581136298575,bottle_conn,588198.0,50212.0,0.085365812192493
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,512,0.000307384,0.001957035,6.366743226713167,bottle_conn,588198.0,44652.0,0.07591321289769772
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,512,0.000307384,0.002451525,7.975447648543841,bottle_conn,588198.0,41447.37,0.07046499648077689
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,512,0.000307384,0.035179775,114.44894659448768,bottle_conn,588198.0,29138.0,0.04953774069275992
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,512,0.000307384,0.027111231000000003,88.19987702678084,bottle_conn,588198.0,26046.28,0.04428148344605048
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000307384,0.081751103,265.9575742393879,bottle_conn,588198.0,26046.8,0.04428236750209963
ATandT/onetone2,cols,natural_order,balance_work,parts,512,0.000307384,0.000368196,1.1978372329073732,total_conn,36057.0,125076.0,3.4688410017472338
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,512,0.000307384,9.480555950000001,30842.711234156628,total_conn,36057.0,114685.0,3.180658401974651
ATandT/onetone2,cols,natural_order,balance_work,parts,512,0.000307384,0.00036757500000000003,1.1958169585925098,total_hypercut,36057.0,33574.0,0.9311368111601076
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,512,0.000307384,14.734664205000001,47935.690227858315,total_hypercut,36057.0,32979.0,0.9146351609950911
ATandT/onetone2,cols,natural_order,split_equal__split_equal,parts,1024,0.000307384,1.5511e-5,0.05046131223485933,bottle_conn,588198.0,30757.0,0.05229021519964366
ATandT/onetone2,cols,natural_order,balance_work__split_equal,parts,1024,0.000307384,0.002568206,8.355041251333835,bottle_conn,588198.0,27974.0,0.04755881522888551
ATandT/onetone2,cols,natural_order,balance_work__map_local,parts,1024,0.000307384,0.002976845,9.684450068969108,bottle_conn,588198.0,24952.8,0.04242244958330358
ATandT/onetone2,cols,natural_order,balance_priconn__balance_secconn,parts,1024,0.000307384,0.055195307000000006,179.56467155089402,bottle_conn,588198.0,17175.0,0.029199351238868545
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn,parts,1024,0.000307384,0.04756784,154.7505400411212,bottle_conn,588198.0,13788.95,0.023442701267260346
ATandT/onetone2,cols,natural_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000307384,0.10617095400000001,345.4016929963824,bottle_conn,588198.0,13779.57,0.023426754256219845
ATandT/onetone2,cols,natural_order,balance_work,parts,1024,0.000307384,0.000969633,3.1544680269630168,total_conn,36057.0,130305.0,3.613861386138614
ATandT/onetone2,cols,natural_order,split_conn__convex,parts,1024,0.000307384,16.375434575,53273.54245829321,total_conn,36057.0,122957.0,3.410072940067116
ATandT/onetone2,cols,natural_order,balance_work,parts,1024,0.000307384,0.0009689060000000001,3.152102907112927,total_hypercut,36057.0,33837.0,0.9384308178717031
ATandT/onetone2,cols,natural_order,split_hypercut__convex,parts,1024,0.000307384,28.350336373,92231.00868295031,total_hypercut,36057.0,33377.0,0.9256732395928668
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,2,0.000307384,1.9782e-5,0.06435598469666606,cache,36057.0,211288.0,5.859833042127742
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,2,0.000307384,0.0016295690000000002,5.301411264086616,cache,36057.0,203430.0,5.6419003244862305
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,2,0.000307384,0.040886929,133.01580108268485,cache,36057.0,203430.0,5.6419003244862305
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,4,0.000307384,9.357e-6,0.030440751633136403,cache,36057.0,191360.0,5.307152563995896
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,4,0.000307384,0.001854182,6.032135699971371,cache,36057.0,173703.0,4.817455695149347
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,4,0.000307384,0.045928416,149.41706790203784,cache,36057.0,173703.0,4.817455695149347
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,8,0.000307384,5.453e-6,0.01774002550555657,cache,36057.0,179507.0,4.978423052389273
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,8,0.000307384,0.0023245740000000003,7.56244306795409,cache,36057.0,169664.0,4.705438611088
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,8,0.000307384,0.047376743000000006,154.1288518595633,cache,36057.0,169664.0,4.705438611088
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,16,0.000307384,3.655e-6,0.011890664445774666,cache,36057.0,171837.0,4.7657043015225895
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,16,0.000307384,0.0033058030000000004,10.754635895166958,cache,36057.0,165119.0,4.579388190919932
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,16,0.000307384,0.048734214000000005,158.54505764776306,cache,36057.0,165119.0,4.579388190919932
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,32,0.000307384,2.657e-6,0.00864391119902142,cache,36057.0,166144.0,4.607815403389078
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,32,0.000307384,0.005216629,16.971049241339824,cache,36057.0,161434.0,4.477188895360125
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,32,0.000307384,0.049420118000000006,160.77648153449758,cache,36057.0,161434.0,4.477188895360125
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,64,0.000307384,2.187e-6,0.007114879108867085,cache,36057.0,160805.0,4.459744293757107
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,64,0.000307384,0.008875634,28.874742992478463,cache,36057.0,156640.0,4.344232742601991
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,64,0.000307384,0.051716778000000005,168.24811310933558,cache,36057.0,156640.0,4.344232742601991
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,128,0.000307384,1.99e-6,0.006473986934908778,cache,36057.0,148346.0,4.114208059461408
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,128,0.000307384,0.015815622,51.45232673138485,cache,36057.0,139716.0,3.87486479740411
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,128,0.000307384,0.06605203,214.88441168050386,cache,36057.0,139716.0,3.87486479740411
ATandT/onetone2,cols,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.000307384,0.05654294000000001,183.94887176951306,cache,36057.0,76754.0,2.128685137421305
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,256,0.000307384,1.635e-6,0.005319079717877313,cache,36057.0,108571.0,3.011093546329423
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,256,0.000307384,0.029695172000000002,96.60610832053719,cache,36057.0,98568.0,2.733671686496381
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,256,0.000307384,0.087409424,284.365562293418,cache,36057.0,98568.0,2.733671686496381
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,512,0.000307384,1.587e-6,0.005162923249095594,cache,36057.0,75389.0,2.0908284105721497
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,512,0.000307384,0.05704360000000001,185.57764880410173,cache,36057.0,69503.0,1.9275868763346924
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,512,0.000307384,0.09995588100000001,325.1824460609531,cache,36057.0,69503.0,1.9275868763346924
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,1024,0.000307384,1.557e-6,0.005065325456107019,cache,36057.0,57224.0,1.587042737887234
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,1024,0.000307384,0.111987603,364.324763162689,cache,36057.0,44983.0,1.2475524863410712
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,1024,0.000307384,0.097357014,316.72765661192517,cache,36057.0,44983.0,1.2475524863410712
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,2048,0.000307384,1.5490000000000001e-6,0.005039299377976733,cache,36057.0,46677.0,1.2945336550461768
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,2048,0.000307384,0.22053287900000001,717.4507423938787,cache,36057.0,42269.0,1.172282774495937
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,2048,0.000307384,0.11670255800000001,379.6637365640372,cache,36057.0,42269.0,1.172282774495937
ATandT/onetone2,cols,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.000307384,0.071951507,234.0769428467324,cache,36057.0,61301.0,1.7001137088498766
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,4096,0.000307384,1.545e-6,0.005026286338911589,cache,36057.0,40916.0,1.1347588540366642
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,4096,0.000307384,0.428192393,1393.0210843765453,cache,36057.0,38433.0,1.0658956651967717
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,4096,0.000307384,0.119228465,387.8811681805169,cache,36057.0,38433.0,1.0658956651967717
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,8192,0.000307384,1.5240000000000001e-6,0.004957967883819588,cache,36057.0,38165.0,1.0584629891560584
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,8192,0.000307384,0.805553042,2620.67330114775,cache,36057.0,37113.0,1.0292869623096763
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,8192,0.000307384,0.11571033500000001,376.4357773989538,cache,36057.0,37113.0,1.0292869623096763
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,16384,0.000307384,1.5350000000000001e-6,0.004993753741248732,cache,36057.0,37479.0,1.0394375572010983
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,16384,0.000307384,1.4226739080000002,4628.327785441013,cache,36057.0,36585.0,1.0146434811548382
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,16384,0.000307384,0.099020777,322.14030984046013,cache,36057.0,36585.0,1.0146434811548382
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,32768,0.000307384,1.5240000000000001e-6,0.004957967883819588,cache,36057.0,36783.0,1.0201347865879025
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,32768,0.000307384,2.023210417,6582.029048356453,cache,36057.0,36321.0,1.007321740577419
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,32768,0.000307384,0.042636302,138.70696587981158,cache,36057.0,36321.0,1.007321740577419
ATandT/onetone2,cols,natural_order,chunk_equal,vertices,65536,0.000307384,1.5240000000000001e-6,0.004957967883819588,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,natural_order,chunk_conn__dynamic,vertices,65536,0.000307384,2.041251673,6640.721940634516,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,natural_order,chunk_conn__convex,vertices,65536,0.000307384,0.022950872,74.66514847877573,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,2,0.000384354,6.53e-7,0.001698954609552652,bottle_conn,588198.0,525290.0,0.8930496193458666
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,2,0.000384354,0.000903748,2.351342772548224,bottle_conn,588198.0,609506.0,1.036225896721852
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,2,0.000384354,0.001601397,4.166463728750059,bottle_conn,588198.0,503907.0,0.8566962145400019
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,2,0.000384354,0.0068453920000000005,17.81012295956332,bottle_conn,588198.0,521389.0,0.8864174988694283
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,2,0.000384354,0.00775786,20.184153150481066,bottle_conn,588198.0,494443.2,0.8406067344669652
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000384354,0.015585738000000002,40.55047690410403,bottle_conn,588198.0,494438.12,0.8405980979194081
ATandT/onetone2,rows,rcm_order,balance_work,parts,2,0.000384354,4.4100000000000004e-7,0.0011473797592844099,total_conn,36057.0,3988.0,0.1106026569043459
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,2,0.000384354,0.075609386,196.7180932161497,total_conn,36057.0,3093.0,0.08578084699226225
ATandT/onetone2,rows,rcm_order,balance_work,parts,2,0.000384354,4.42e-7,0.0011499815274460523,total_hypercut,36057.0,3988.0,0.1106026569043459
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,2,0.000384354,0.131143101,341.2039448008867,total_hypercut,36057.0,3093.0,0.08578084699226225
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,4,0.000384354,6.87e-7,0.0017874147270485023,bottle_conn,588198.0,556346.0,0.9458481667737735
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,4,0.000384354,0.000899975,2.341526301274346,bottle_conn,588198.0,566943.0,0.96386420899085
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,4,0.000384354,0.0015924630000000001,4.143219531993943,bottle_conn,588198.0,514536.0,0.874766660206257
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,4,0.000384354,0.007083743000000001,18.43025700265901,bottle_conn,588198.0,449504.0,0.7642052506128889
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,4,0.000384354,0.007784391000000001,20.25318066157761,bottle_conn,588198.0,413515.28,0.7030205475027117
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000384354,0.016089256,41.86051400531802,bottle_conn,588198.0,413404.44,0.702832107555619
ATandT/onetone2,rows,rcm_order,balance_work,parts,4,0.000384354,8.36e-7,0.0021750781831332573,total_conn,36057.0,10585.0,0.2935629697423524
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,4,0.000384354,0.136729402,355.7382048840392,total_conn,36057.0,6891.0,0.19111406939013229
ATandT/onetone2,rows,rcm_order,balance_work,parts,4,0.000384354,8.310000000000001e-7,0.002162069342325044,total_hypercut,36057.0,10585.0,0.2935629697423524
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,4,0.000384354,0.24487054600000002,637.0963903068526,total_hypercut,36057.0,6891.0,0.19111406939013229
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,8,0.000384354,7.440000000000001e-7,0.0019357155122621335,bottle_conn,588198.0,519576.0,0.8833352034518989
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,8,0.000384354,0.0009312350000000001,2.4228575740072955,bottle_conn,588198.0,496934.0,0.8448413629424105
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,8,0.000384354,0.0015880800000000002,4.131815982141464,bottle_conn,588198.0,409906.29,0.6968848755011068
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,8,0.000384354,0.007352374,19.129172585689236,bottle_conn,588198.0,399648.0,0.6794446767925086
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,8,0.000384354,0.007824946000000001,20.358695369373027,bottle_conn,588198.0,331421.83,0.5634528339096699
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000384354,0.016857193,43.85850804206539,bottle_conn,588198.0,331240.65,0.5631448083808513
ATandT/onetone2,rows,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.000384354,0.007157187000000001,18.62134126352269,bottle_conn,588198.0,413338.0,0.7027191523942617
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.000384354,0.007733048,20.11959807885439,bottle_conn,588198.0,340076.89,0.5781673688111827
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000384354,0.016447784,42.79332074077543,bottle_conn,588198.0,363212.8,0.6175009095576659
ATandT/onetone2,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.000384354,0.006043146,15.722864858958149,bottle_conn,588198.0,413338.0,0.7027191523942617
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.000384354,0.006557163,17.06021792410122,bottle_conn,588198.0,340077.66,0.5781686778941785
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000384354,0.017209329000000002,44.77468427543359,bottle_conn,588198.0,363216.43,0.6175070809489321
ATandT/onetone2,rows,rcm_order,balance_work,parts,8,0.000384354,1.686e-6,0.004386581120529512,total_conn,36057.0,21102.0,0.5852400366087029
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,8,0.000384354,0.27908818,726.1227410147937,total_conn,36057.0,14872.0,0.4124580525279419
ATandT/onetone2,rows,rcm_order,split_conn__dynamic,parts,8,0.000384354,2.8421487500000002,7394.612128402463,total_conn,36057.0,14872.0,0.4124580525279419
ATandT/onetone2,rows,rcm_order,split_conn__trans,parts,8,0.000384354,2.3094911060000003,6008.760429187677,total_conn,36057.0,14872.0,0.4124580525279419
ATandT/onetone2,rows,rcm_order,balance_work,parts,8,0.000384354,1.689e-6,0.00439438642501444,total_hypercut,36057.0,20631.0,0.5721773858058075
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,8,0.000384354,0.487231061,1267.662261873169,total_hypercut,36057.0,14780.0,0.4099065368721746
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,16,0.000384354,8.520000000000001e-7,0.00221670647371954,bottle_conn,588198.0,417979.0,0.7106093526329569
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,16,0.000384354,0.0009434450000000001,2.4546251632609524,bottle_conn,588198.0,337355.0,0.5735398624272778
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,16,0.000384354,0.001462135,3.80413629102338,bottle_conn,588198.0,239071.46,0.4064472507556979
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,16,0.000384354,0.0078007680000000005,20.29578981876083,bottle_conn,588198.0,238485.0,0.4054502055430314
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,16,0.000384354,0.008217842000000001,21.38091967300978,bottle_conn,588198.0,202653.1,0.3445321133359855
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000384354,0.018403063,47.88050339010392,bottle_conn,588198.0,202624.07,0.3444827592069337
ATandT/onetone2,rows,rcm_order,balance_work,parts,16,0.000384354,4.452e-6,0.011583071855633087,total_conn,36057.0,26874.0,0.7453199101422747
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,16,0.000384354,0.34133349500000004,888.0706197932116,total_conn,36057.0,23816.0,0.660509748453837
ATandT/onetone2,rows,rcm_order,balance_work,parts,16,0.000384354,4.4260000000000005e-6,0.01151542588343038,total_hypercut,36057.0,24287.0,0.6735723992567324
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,16,0.000384354,0.5918872460000001,1539.9533919251526,total_hypercut,36057.0,22634.0,0.6277283190503924
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,32,0.000384354,1.1040000000000001e-6,0.0028723520504534885,bottle_conn,588198.0,248327.0,0.42218266638104857
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,32,0.000384354,0.0009767460000000001,2.5412666448118144,bottle_conn,588198.0,238583.0,0.40561681610614114
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,32,0.000384354,0.001477255,3.8434750256274164,bottle_conn,588198.0,133097.81,0.22628062319151035
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,32,0.000384354,0.008558226,22.26651992694235,bottle_conn,588198.0,129910.0,0.22086100258756405
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,32,0.000384354,0.008717755,22.681577400001043,bottle_conn,588198.0,113768.16,0.1934181347097406
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000384354,0.020857358000000003,54.26600998038268,bottle_conn,588198.0,113641.26,0.1932023910315914
ATandT/onetone2,rows,rcm_order,balance_work,parts,32,0.000384354,8.647e-6,0.022497489293724016,total_conn,36057.0,30563.0,0.847630141165377
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,32,0.000384354,0.590973776,1537.5767547625367,total_conn,36057.0,27377.0,0.7592700446515239
ATandT/onetone2,rows,rcm_order,balance_work,parts,32,0.000384354,8.886000000000001e-6,0.023119311884356612,total_hypercut,36057.0,25849.0,0.7168926976731287
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,32,0.000384354,1.040553987,2707.2802338469223,total_hypercut,36057.0,24731.0,0.6858862356823918
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,64,0.000384354,1.551e-6,0.004035342418707754,bottle_conn,588198.0,137344.0,0.23349960387488566
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,64,0.000384354,0.000992496,2.582244493357686,bottle_conn,588198.0,126391.0,0.2148783232856963
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,64,0.000384354,0.00149109,3.8794704881437427,bottle_conn,588198.0,73824.5,0.1255096073091034
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,64,0.000384354,0.009971687,25.944017754465936,bottle_conn,588198.0,71792.0,0.12205413823236393
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,64,0.000384354,0.009864965,25.666351852719107,bottle_conn,588198.0,61509.09,0.10457208287005396
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000384354,0.025845208,67.24323930543197,bottle_conn,588198.0,61396.8,0.10438117776667041
ATandT/onetone2,rows,rcm_order,balance_work,parts,64,0.000384354,1.9824000000000002e-5,0.051577452036403945,total_conn,36057.0,33382.0,0.9258119089219846
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,64,0.000384354,1.043622732,2715.2643968841226,total_conn,36057.0,30454.0,0.8446071497906094
ATandT/onetone2,rows,rcm_order,balance_work,parts,64,0.000384354,1.9909000000000002e-5,0.05179860233014357,total_hypercut,36057.0,26592.0,0.7374989599800316
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,64,0.000384354,1.9078879930000001,4963.8822361677,total_hypercut,36057.0,25896.0,0.7181961893668358
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,128,0.000384354,2.46e-6,0.006400349677640926,bottle_conn,588198.0,78789.0,0.13394979241683921
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,128,0.000384354,0.0010322320000000001,2.6856283530287186,bottle_conn,588198.0,69003.0,0.11731253761488479
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,128,0.000384354,0.001508068,3.9236433079921116,bottle_conn,588198.0,44659.65,0.075926218722267
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,128,0.000384354,0.014162173,36.846690811075206,bottle_conn,588198.0,39300.0,0.06681423602256382
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,128,0.000384354,0.01347541,35.05989270308101,bottle_conn,588198.0,33681.14,0.05726156838343551
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000384354,0.036751578,95.61908553052655,bottle_conn,588198.0,33564.17,0.05706270677560957
ATandT/onetone2,rows,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.000384354,0.010204406000000001,26.549498639275253,bottle_conn,588198.0,43281.0,0.07358236512194873
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.000384354,0.009900184000000001,25.757983525604004,bottle_conn,588198.0,35685.71,0.06066955344968871
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000384354,0.027286113,70.99214005838368,bottle_conn,588198.0,37321.5,0.06345057276631338
ATandT/onetone2,rows,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.000384354,0.008030877,20.89448008866826,bottle_conn,588198.0,43281.0,0.07358236512194873
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.000384354,0.007774269,20.226845564245462,bottle_conn,588198.0,35682.03,0.06066329705303316
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000384354,0.023642182,61.51147639936101,bottle_conn,588198.0,37321.63,0.06345079378032567
ATandT/onetone2,rows,rcm_order,balance_work,parts,128,0.000384354,3.9383000000000006e-5,0.10246543550997259,total_conn,36057.0,36280.0,1.0061846520786533
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,128,0.000384354,2.01238172,5235.750688167679,total_conn,36057.0,32685.0,0.9064814044429653
ATandT/onetone2,rows,rcm_order,split_conn__dynamic,parts,128,0.000384354,4.118162574,10714.504269501555,total_conn,36057.0,32685.0,0.9064814044429653
ATandT/onetone2,rows,rcm_order,split_conn__trans,parts,128,0.000384354,2.1002686180000003,5464.412021209615,total_conn,36057.0,32685.0,0.9064814044429653
ATandT/onetone2,rows,rcm_order,balance_work,parts,128,0.000384354,3.9671e-5,0.10321474474052567,total_hypercut,36057.0,26925.0,0.7467343372992762
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,128,0.000384354,3.652506718,9502.975689078297,total_hypercut,36057.0,26490.0,0.7346701056660287
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,256,0.000384354,4.641e-6,0.01207480603818355,bottle_conn,588198.0,46481.0,0.07902271003981652
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,256,0.000384354,0.001151102,2.9949005344031803,bottle_conn,588198.0,39096.0,0.06646741403404977
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,256,0.000384354,0.001652844,4.300316895362088,bottle_conn,588198.0,27342.02,0.04648438110976236
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,256,0.000384354,0.019529758,50.811902568985886,bottle_conn,588198.0,22073.0,0.03752647917877994
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,256,0.000384354,0.017517332,45.576036674524005,bottle_conn,588198.0,18549.86,0.03153676143067471
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000384354,0.05483872,142.67763572123616,bottle_conn,588198.0,18494.61,0.03144283047545215
ATandT/onetone2,rows,rcm_order,balance_work,parts,256,0.000384354,0.000147794,0.38452572368181415,total_conn,36057.0,39951.0,1.1079956735169316
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,256,0.000384354,3.9238283390000004,10208.891644161373,total_conn,36057.0,34900.0,0.9679119172421444
ATandT/onetone2,rows,rcm_order,balance_work,parts,256,0.000384354,0.000146448,0.38102374373624315,total_hypercut,36057.0,27300.0,0.7571345369831101
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,256,0.000384354,7.206653751,18750.042281334394,total_hypercut,36057.0,26752.0,0.7419363785118007
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,512,0.000384354,8.338e-6,0.021693542931776437,bottle_conn,588198.0,27358.0,0.04651154883219596
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,512,0.000384354,0.0012938280000000001,3.36624049704179,bottle_conn,588198.0,22645.0,0.0384989408328488
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,512,0.000384354,0.001781077,4.633949432034011,bottle_conn,588198.0,17248.74,0.029324717187069662
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,512,0.000384354,0.030215508000000002,78.61374670225887,bottle_conn,588198.0,13355.0,0.022704939493163868
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,512,0.000384354,0.027530274,71.6273903744985,bottle_conn,588198.0,10568.07,0.017966858098803464
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000384354,0.078509936,204.2646518574023,bottle_conn,588198.0,10517.07,0.017880152601674946
ATandT/onetone2,rows,rcm_order,balance_work,parts,512,0.000384354,0.00027041900000000004,0.7035675445032445,total_conn,36057.0,45193.0,1.2533765981640181
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,512,0.000384354,8.083969506,21032.614480400884,total_conn,36057.0,36531.0,1.013145852400366
ATandT/onetone2,rows,rcm_order,balance_work,parts,512,0.000384354,0.000270817,0.7046030482315783,total_hypercut,36057.0,27788.0,0.770668663505006
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,512,0.000384354,14.710209103,38272.553695291324,total_hypercut,36057.0,26876.0,0.7453753778739218
ATandT/onetone2,rows,rcm_order,split_equal__split_equal,parts,1024,0.000384354,1.5533000000000002e-5,0.04041326485479532,bottle_conn,588198.0,16411.0,0.02790046888972761
ATandT/onetone2,rows,rcm_order,balance_work__split_equal,parts,1024,0.000384354,0.0018997690000000002,4.9427584986757,bottle_conn,588198.0,14579.0,0.024785871424248297
ATandT/onetone2,rows,rcm_order,balance_work__map_local,parts,1024,0.000384354,0.0023938870000000004,6.228338979170245,bottle_conn,588198.0,11931.69,0.020285159079085614
ATandT/onetone2,rows,rcm_order,balance_priconn__balance_secconn,parts,1024,0.000384354,0.053352821,138.8116710116195,bottle_conn,588198.0,7912.0,0.013451252809428117
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn,parts,1024,0.000384354,0.048806966,126.98441020517544,bottle_conn,588198.0,6220.4,0.010575350477220255
ATandT/onetone2,rows,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000384354,0.127741492,332.35374680632964,bottle_conn,588198.0,6176.56,0.010500817751845467
ATandT/onetone2,rows,rcm_order,balance_work,parts,1024,0.000384354,0.000869926,2.263345769785146,total_conn,36057.0,53624.0,1.4872008209224283
ATandT/onetone2,rows,rcm_order,split_conn__convex,parts,1024,0.000384354,17.232744405000002,44835.605730654555,total_conn,36057.0,39123.0,1.0850320326150262
ATandT/onetone2,rows,rcm_order,balance_work,parts,1024,0.000384354,0.0008685860000000001,2.259859400448545,total_hypercut,36057.0,28635.0,0.7941592478575589
ATandT/onetone2,rows,rcm_order,split_hypercut__convex,parts,1024,0.000384354,29.463618132,76657.50358263476,total_hypercut,36057.0,27168.0,0.7534736666944005
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,2,0.000384354,1.6663e-5,0.04335326287745152,cache,36057.0,181803.0,5.04210000832016
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,2,0.000384354,0.0016610300000000002,4.321614969533296,cache,36057.0,165555.0,4.591480156419003
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,2,0.000384354,0.043430470000000006,112.99601409117638,cache,36057.0,165555.0,4.591480156419003
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,4,0.000384354,8.623e-6,0.02243504685784459,cache,36057.0,145624.0,4.038716476689686
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,4,0.000384354,0.0019093,4.967555951024316,cache,36057.0,126993.0,3.5220068225309924
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,4,0.000384354,0.048377652,125.86743470862798,cache,36057.0,126993.0,3.5220068225309924
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,8,0.000384354,5.578000000000001e-6,0.014512662805642717,cache,36057.0,120365.0,3.338186759852456
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,8,0.000384354,0.002386337,6.208695629549842,cache,36057.0,103739.0,2.8770835066699947
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,8,0.000384354,0.051460189,133.88748133231346,cache,36057.0,103739.0,2.8770835066699947
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,16,0.000384354,3.916e-6,0.010188524120992627,cache,36057.0,101163.0,2.8056410683085113
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,16,0.000384354,0.003678648,9.57098924429042,cache,36057.0,89204.0,2.4739717669245915
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,16,0.000384354,0.055497234000000006,144.39093648043212,cache,36057.0,89204.0,2.4739717669245915
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,32,0.000384354,2.651e-6,0.006897287396514672,cache,36057.0,88943.0,2.4667332279446432
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,32,0.000384354,0.005250513,13.660617555690848,cache,36057.0,78523.0,2.1777463460631776
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,32,0.000384354,0.055286357,143.8422834158094,cache,36057.0,78523.0,2.1777463460631776
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,64,0.000384354,2.164e-6,0.0056302263017947,cache,36057.0,80856.0,2.2424494550295364
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,64,0.000384354,0.008899253000000001,23.153793117802863,cache,36057.0,73504.0,2.0385500734947444
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,64,0.000384354,0.052378985,136.27797551215806,cache,36057.0,73504.0,2.0385500734947444
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,128,0.000384354,2.0160000000000003e-6,0.005245164613871588,cache,36057.0,76078.0,2.1099370441245804
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,128,0.000384354,0.015860775,41.26605941397774,cache,36057.0,71833.0,1.9922067837035804
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,128,0.000384354,0.049495936000000004,128.7769504155024,cache,36057.0,71833.0,1.9922067837035804
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,256,0.000384354,1.6310000000000001e-6,0.004243483871639166,cache,36057.0,72866.0,2.020855867099315
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,256,0.000384354,0.029710511000000002,77.29986158593381,cache,36057.0,70114.0,1.9445322683528856
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,256,0.000384354,0.048789889,126.93997981027907,cache,36057.0,70114.0,1.9445322683528856
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,512,0.000384354,1.584e-6,0.004121200768041961,cache,36057.0,69994.0,1.941204204454059
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,512,0.000384354,0.057068221,148.47828043938662,cache,36057.0,67932.0,1.884016973125884
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,512,0.000384354,0.050269321000000006,130.7891188851944,cache,36057.0,67932.0,1.884016973125884
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,1024,0.000384354,1.568e-6,0.004079572477455679,cache,36057.0,66982.0,1.8576698005935048
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,1024,0.000384354,0.11206434600000001,291.56544747810614,cache,36057.0,65680.0,1.8215603072912334
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,1024,0.000384354,0.052384949,136.2934924574741,cache,36057.0,65680.0,1.8215603072912334
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,2048,0.000384354,1.5580000000000002e-6,0.004053554795839253,cache,36057.0,63512.0,1.7614332861857613
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,2048,0.000384354,0.22054922300000002,573.8179464764254,cache,36057.0,62618.0,1.7366392101395014
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,2048,0.000384354,0.055384165000000006,144.09675715616333,cache,36057.0,62618.0,1.7366392101395014
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,4096,0.000384354,1.5550000000000001e-6,0.004045749491354325,cache,36057.0,58247.0,1.615414482624733
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,4096,0.000384354,0.42803239600000004,1113.64106006442,cache,36057.0,58152.0,1.612779765371495
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,4096,0.000384354,0.0637434,165.84554863485226,cache,36057.0,58152.0,1.612779765371495
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,8192,0.000384354,1.5610000000000002e-6,0.00406136010032418,cache,36057.0,48240.0,1.3378816873283967
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,8192,0.000384354,0.807195312,2100.1350629888075,cache,36057.0,48171.0,1.3359680505865712
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,8192,0.000384354,0.09053931300000001,235.56230194039873,cache,36057.0,48171.0,1.3359680505865712
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,16384,0.000384354,1.523e-6,0.00396249291018176,cache,36057.0,41598.0,1.15367335052833
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,16384,0.000384354,1.421976684,3699.653663029395,cache,36057.0,41597.0,1.1536456166625066
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,16384,0.000384354,0.078802807,205.02663430067074,cache,36057.0,41597.0,1.1536456166625066
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,32768,0.000384354,1.5270000000000002e-6,0.00397289998282833,cache,36057.0,37602.0,1.0428488226973958
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,32768,0.000384354,2.024530177,5267.358156803363,cache,36057.0,37600.0,1.0427933549657487
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,32768,0.000384354,0.034658537,90.17347809571386,cache,36057.0,37600.0,1.0427933549657487
ATandT/onetone2,rows,rcm_order,chunk_equal,vertices,65536,0.000384354,1.522e-6,0.003959891142020117,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,rcm_order,chunk_conn__dynamic,vertices,65536,0.000384354,2.040291679,5308.365930886631,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,rcm_order,chunk_conn__convex,vertices,65536,0.000384354,0.023013173,59.87494080977432,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,2,0.00038455600000000004,6.550000000000001e-7,0.0017032629838046995,bottle_conn,588198.0,657026.0,1.1170150187521888
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,2,0.00038455600000000004,0.001118924,2.9096516502147933,bottle_conn,588198.0,566587.0,0.9632589706187372
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,2,0.00038455600000000004,0.001605871,4.175909360405246,bottle_conn,588198.0,564528.0,0.9597584486856466
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,2,0.00038455600000000004,0.0070303100000000006,18.28162868346873,bottle_conn,588198.0,535782.0,0.9108871502453255
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,2,0.00038455600000000004,0.007819881,20.33483029779798,bottle_conn,588198.0,518435.96,0.881397012570597
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00038455600000000004,0.015715003,40.86531740500733,bottle_conn,588198.0,518376.97,0.8812967232122516
ATandT/onetone2,cols,rcm_order,balance_work,parts,2,0.00038455600000000004,4.25e-7,0.0011051706383465607,total_conn,36057.0,4491.0,0.12455279141359514
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,2,0.00038455600000000004,0.08105696000000001,210.78064053089798,total_conn,36057.0,3741.0,0.10375239204592729
ATandT/onetone2,cols,rcm_order,balance_work,parts,2,0.00038455600000000004,4.23e-7,0.001099969835342577,total_hypercut,36057.0,4491.0,0.12455279141359514
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,2,0.00038455600000000004,0.14330189100000001,372.6424525946806,total_hypercut,36057.0,3741.0,0.10375239204592729
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,4,0.00038455600000000004,6.84e-7,0.0017786746273624648,bottle_conn,588198.0,633357.0,1.0767751675456223
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,4,0.00038455600000000004,0.001103285,2.8689839711251417,bottle_conn,588198.0,611548.0,1.0396975168225666
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,4,0.00038455600000000004,0.001621337,4.216127170035053,bottle_conn,588198.0,567582.95,0.9649521929690341
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,4,0.00038455600000000004,0.007305942,18.99838255026576,bottle_conn,588198.0,483200.0,0.8214920825980367
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,4,0.00038455600000000004,0.007905968000000001,20.558691061899957,bottle_conn,588198.0,458742.89,0.7799123594435887
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00038455600000000004,0.016171376,42.05207043967589,bottle_conn,588198.0,458641.75,0.7797404105420284
ATandT/onetone2,cols,rcm_order,balance_work,parts,4,0.00038455600000000004,1.201e-6,0.0031230822038922808,total_conn,36057.0,12057.0,0.3343872202346285
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,4,0.00038455600000000004,0.138488298,360.12517812750286,total_conn,36057.0,7921.0,0.21967995118839614
ATandT/onetone2,cols,rcm_order,balance_work,parts,4,0.00038455600000000004,1.193e-6,0.0031022789918763454,total_hypercut,36057.0,12057.0,0.3343872202346285
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,4,0.00038455600000000004,0.254772273,662.5102013750923,total_hypercut,36057.0,7921.0,0.21967995118839614
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,8,0.00038455600000000004,7.37e-7,0.0019164959069680357,bottle_conn,588198.0,579908.0,0.9859061064471487
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,8,0.00038455600000000004,0.0011113310000000001,2.8899068016101688,bottle_conn,588198.0,549813.0,0.9347413626023889
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,8,0.00038455600000000004,0.0016695400000000002,4.34147432363557,bottle_conn,588198.0,475478.04,0.8083639182724184
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,8,0.00038455600000000004,0.007526864,19.572868450888816,bottle_conn,588198.0,444211.0,0.7552065800971781
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,8,0.00038455600000000004,0.008072285,20.991182038506743,bottle_conn,588198.0,376380.18,0.6398868748278641
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00038455600000000004,0.01699867,44.20336699986478,bottle_conn,588198.0,376294.34,0.6397409375754424
ATandT/onetone2,cols,rcm_order,balance_conn__balance_secconn__approx,parts,8,0.00038455600000000004,0.007360267,19.13964936186147,bottle_conn,588198.0,460696.0,0.7832328569631315
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,8,0.00038455600000000004,0.00795617,20.689236418102954,bottle_conn,588198.0,385487.5,0.6553703004770502
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00038455600000000004,0.016608783000000002,43.189504259457664,bottle_conn,588198.0,395401.92,0.6722258831209899
ATandT/onetone2,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,8,0.00038455600000000004,0.0058536230000000005,15.221770041294375,bottle_conn,588198.0,460696.0,0.7832328569631315
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,8,0.00038455600000000004,0.006530556000000001,16.982067631242263,bottle_conn,588198.0,385479.93,0.6553574306611039
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00038455600000000004,0.016668109,43.34377567896483,bottle_conn,588198.0,395402.78,0.6722273452136865
ATandT/onetone2,cols,rcm_order,balance_work,parts,8,0.00038455600000000004,2.1850000000000003e-6,0.0056818772818523185,total_conn,36057.0,24542.0,0.6806445350417395
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,8,0.00038455600000000004,0.280541623,729.5208578204474,total_conn,36057.0,17327.0,0.48054469312477466
ATandT/onetone2,cols,rcm_order,split_conn__dynamic,parts,8,0.00038455600000000004,2.809414233,7305.604991210643,total_conn,36057.0,17327.0,0.48054469312477466
ATandT/onetone2,cols,rcm_order,split_conn__trans,parts,8,0.00038455600000000004,2.308777676,6003.748936435785,total_conn,36057.0,17327.0,0.48054469312477466
ATandT/onetone2,cols,rcm_order,balance_work,parts,8,0.00038455600000000004,2.17e-6,0.005642871259322439,total_hypercut,36057.0,24083.0,0.6679146906287268
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,8,0.00038455600000000004,0.49255879300000005,1280.850625136521,total_hypercut,36057.0,17110.0,0.4745264442410628
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,16,0.00038455600000000004,8.5e-7,0.0022103412766931213,bottle_conn,588198.0,459959.0,0.781979877524235
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,16,0.00038455600000000004,0.001061818,2.761153122042043,bottle_conn,588198.0,459259.0,0.7807898020734515
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,16,0.00038455600000000004,0.001603487,4.169710003224497,bottle_conn,588198.0,281105.67,0.4779099384901003
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,16,0.00038455600000000004,0.007973352000000001,20.73391651671018,bottle_conn,588198.0,273192.0,0.4644558465006681
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,16,0.00038455600000000004,0.008400417,21.844456984158352,bottle_conn,588198.0,229784.34,0.39065814572643903
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00038455600000000004,0.018408187,47.8686771237479,bottle_conn,588198.0,229725.83,0.3905586724198314
ATandT/onetone2,cols,rcm_order,balance_work,parts,16,0.00038455600000000004,3.7320000000000004e-6,0.009704698405433799,total_conn,36057.0,31653.0,0.8778600549130543
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,16,0.00038455600000000004,0.340376294,885.1150261600391,total_conn,36057.0,27470.0,0.7618492941731148
ATandT/onetone2,cols,rcm_order,balance_work,parts,16,0.00038455600000000004,3.7350000000000002e-6,0.009712499609939775,total_hypercut,36057.0,28243.0,0.7832875724547245
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,16,0.00038455600000000004,0.5739048760000001,1492.3831015508795,total_hypercut,36057.0,26350.0,0.7307873644507308
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,32,0.00038455600000000004,1.102e-6,0.002865642455195082,bottle_conn,588198.0,269150.0,0.4575840108262864
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,32,0.00038455600000000004,0.001048983,2.727776968763977,bottle_conn,588198.0,262690.0,0.4466013145233408
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,32,0.00038455600000000004,0.001618066,4.207621256722038,bottle_conn,588198.0,163109.36,0.2773034930414588
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,32,0.00038455600000000004,0.008861228,23.042750600692745,bottle_conn,588198.0,151536.0,0.25762753358562934
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,32,0.00038455600000000004,0.009259389,24.078129063127346,bottle_conn,588198.0,129467.46,0.22010863688757867
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00038455600000000004,0.021365888000000003,55.559887246590876,bottle_conn,588198.0,129399.53,0.21999314856561905
ATandT/onetone2,cols,rcm_order,balance_work,parts,32,0.00038455600000000004,8.022e-6,0.020860420848979083,total_conn,36057.0,35947.0,0.9969492747594088
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,32,0.00038455600000000004,0.6073358630000001,1579.3170903587516,total_conn,36057.0,31737.0,0.8801896996422331
ATandT/onetone2,cols,rcm_order,balance_work,parts,32,0.00038455600000000004,7.885e-6,0.02050416584320619,total_hypercut,36057.0,29702.0,0.8237512826912944
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,32,0.00038455600000000004,0.9976635850000001,2594.325884916631,total_hypercut,36057.0,28586.0,0.7928002884322045
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,64,0.00038455600000000004,1.5500000000000002e-6,0.004030622328087457,bottle_conn,588198.0,163395.0,0.27778911182969
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,64,0.00038455600000000004,0.001107893,2.88096662124632,bottle_conn,588198.0,142088.0,0.24156491521562468
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,64,0.00038455600000000004,0.001683372,4.3774430772111215,bottle_conn,588198.0,92956.86,0.15803668152560874
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,64,0.00038455600000000004,0.010268275,26.701637732865954,bottle_conn,588198.0,85166.0,0.14479137977347764
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,64,0.00038455600000000004,0.010211065,26.552868762936995,bottle_conn,588198.0,71481.98,0.12152707081628975
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00038455600000000004,0.025615398,66.6103194333205,bottle_conn,588198.0,71349.62,0.12130204454962444
ATandT/onetone2,cols,rcm_order,balance_work,parts,64,0.00038455600000000004,2.6454e-5,0.06879102133369391,total_conn,36057.0,39761.0,1.1027262390104557
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,64,0.00038455600000000004,1.0925738660000002,2841.1307221835054,total_conn,36057.0,35596.0,0.9872146878553402
ATandT/onetone2,cols,rcm_order,balance_work,parts,64,0.00038455600000000004,2.6407000000000003e-5,0.06866880246310031,total_hypercut,36057.0,30507.0,0.8460770446792578
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,64,0.00038455600000000004,1.8895406540000002,4913.564354736372,total_hypercut,36057.0,29792.0,0.8262473306154144
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,128,0.00038455600000000004,2.4550000000000002e-6,0.006383985687390133,bottle_conn,588198.0,112832.0,0.1918265618040184
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,128,0.00038455600000000004,0.0011534660000000001,2.9994747188965976,bottle_conn,588198.0,82790.0,0.1407519236719608
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,128,0.00038455600000000004,0.001717545,4.466306597738691,bottle_conn,588198.0,62581.0,0.10639444540783885
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,128,0.00038455600000000004,0.012871834,33.4719364669905,bottle_conn,588198.0,49487.0,0.08413323404703858
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,128,0.00038455600000000004,0.011879187000000001,30.89065571724274,bottle_conn,588198.0,39249.4,0.06672821056855005
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00038455600000000004,0.032400632,84.25465211828705,bottle_conn,588198.0,39172.36,0.06659723426465237
ATandT/onetone2,cols,rcm_order,balance_conn__balance_secconn__approx,parts,128,0.00038455600000000004,0.010432745,27.12932576789856,bottle_conn,588198.0,53549.0,0.09103907187715701
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__approx,parts,128,0.00038455600000000004,0.010133774,26.35188113044654,bottle_conn,588198.0,40407.63,0.06869732641049442
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00038455600000000004,0.026718432,69.47865070366863,bottle_conn,588198.0,41413.45,0.07040732882464748
ATandT/onetone2,cols,rcm_order,balance_conn__balance_secconn__lazy,parts,128,0.00038455600000000004,0.008213124,21.357419985645784,bottle_conn,588198.0,53549.0,0.09103907187715701
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__lazy,parts,128,0.00038455600000000004,0.008054328000000001,20.94448662873548,bottle_conn,588198.0,40392.87,0.06867223281956077
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00038455600000000004,0.026135701,67.9633161360114,bottle_conn,588198.0,41413.54,0.07040748183434829
ATandT/onetone2,cols,rcm_order,balance_work,parts,128,0.00038455600000000004,5.5793000000000006e-5,0.1450842010006345,total_conn,36057.0,43498.0,1.2063676955930887
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,128,0.00038455600000000004,2.106284586,5477.185601056803,total_conn,36057.0,38825.0,1.076767340599606
ATandT/onetone2,cols,rcm_order,split_conn__dynamic,parts,128,0.00038455600000000004,4.154480899,10803.318369756289,total_conn,36057.0,38825.0,1.076767340599606
ATandT/onetone2,cols,rcm_order,split_conn__trans,parts,128,0.00038455600000000004,2.1207777020000003,5514.873521671746,total_conn,36057.0,38825.0,1.076767340599606
ATandT/onetone2,cols,rcm_order,balance_work,parts,128,0.00038455600000000004,5.5455000000000004e-5,0.14420526529296124,total_hypercut,36057.0,30898.0,0.8569209862162687
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,128,0.00038455600000000004,3.6513290100000004,9494.921441870625,total_hypercut,36057.0,30401.0,0.8431372549019608
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,256,0.00038455600000000004,4.6230000000000005e-6,0.012021656143708589,bottle_conn,588198.0,61534.0,0.10461443255502399
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,256,0.00038455600000000004,0.001282591,3.3352515628413024,bottle_conn,588198.0,49302.0,0.08381871410647435
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,256,0.00038455600000000004,0.001863424,4.845650568447768,bottle_conn,588198.0,37236.5,0.06330606360443253
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,256,0.00038455600000000004,0.021858415000000003,56.84065519716244,bottle_conn,588198.0,29206.0,0.049653348022264614
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,256,0.00038455600000000004,0.019788952000000002,51.45922050364576,bottle_conn,588198.0,21710.01,0.036909357053237175
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00038455600000000004,0.053643087000000006,139.49356400628258,bottle_conn,588198.0,21624.76,0.0367644228644096
ATandT/onetone2,cols,rcm_order,balance_work,parts,256,0.00038455600000000004,0.000168361,0.43780619727685954,total_conn,36057.0,47762.0,1.3246248994647365
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,256,0.00038455600000000004,4.035023890000001,10492.68218412923,total_conn,36057.0,42016.0,1.165266106442577
ATandT/onetone2,cols,rcm_order,balance_work,parts,256,0.00038455600000000004,0.000168772,0.43887496229417816,total_hypercut,36057.0,31264.0,0.8670715811076906
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,256,0.00038455600000000004,7.252851927,18860.3270446957,total_hypercut,36057.0,30709.0,0.8516792855756163
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,512,0.00038455600000000004,8.403e-6,0.021851173821238,bottle_conn,588198.0,39043.0,0.06637730832134757
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,512,0.00038455600000000004,0.001468567,3.8188638325757496,bottle_conn,588198.0,29549.0,0.05023648499314857
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,512,0.00038455600000000004,0.001993667,5.1843346612717,bottle_conn,588198.0,23778.89,0.04042667605126165
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,512,0.00038455600000000004,0.033335516,86.68572587607527,bottle_conn,588198.0,16844.0,0.028636615561426593
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,512,0.00038455600000000004,0.028369093,73.7710320473481,bottle_conn,588198.0,12410.29,0.021098830665864217
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00038455600000000004,0.07630935300000001,198.4349561572307,bottle_conn,588198.0,12364.21,0.021020489699046917
ATandT/onetone2,cols,rcm_order,balance_work,parts,512,0.00038455600000000004,0.00033007200000000005,0.8583197245654729,total_conn,36057.0,53588.0,1.4862024017527804
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,512,0.00038455600000000004,8.428746888000001,21918.12606746482,total_conn,36057.0,44493.0,1.233962892087528
ATandT/onetone2,cols,rcm_order,balance_work,parts,512,0.00038455600000000004,0.000329698,0.8573471744037279,total_hypercut,36057.0,31842.0,0.8831017555537066
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,512,0.00038455600000000004,14.251655993000002,37060.02765006917,total_hypercut,36057.0,30880.0,0.8564217766314447
ATandT/onetone2,cols,rcm_order,split_equal__split_equal,parts,1024,0.00038455600000000004,1.5568e-5,0.040483050583010015,bottle_conn,588198.0,27346.0,0.046491147538753955
ATandT/onetone2,cols,rcm_order,balance_work__split_equal,parts,1024,0.00038455600000000004,0.001988156,5.170003848594223,bottle_conn,588198.0,19581.0,0.03328981057399039
ATandT/onetone2,cols,rcm_order,balance_work__map_local,parts,1024,0.00038455600000000004,0.002539073,6.602609242867098,bottle_conn,588198.0,16388.49,0.027862199463445984
ATandT/onetone2,cols,rcm_order,balance_priconn__balance_secconn,parts,1024,0.00038455600000000004,0.045337063000000004,117.89456672110174,bottle_conn,588198.0,10159.0,0.01727139500644341
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn,parts,1024,0.00038455600000000004,0.041610976,108.2052444897492,bottle_conn,588198.0,7525.91,0.0127948581940095
ATandT/onetone2,cols,rcm_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00038455600000000004,0.130504923,339.3651977865382,bottle_conn,588198.0,7490.86,0.01273526941608098
ATandT/onetone2,cols,rcm_order,balance_work,parts,1024,0.00038455600000000004,0.0008428740000000001,2.191810815589927,total_conn,36057.0,63469.0,1.7602407299553484
ATandT/onetone2,cols,rcm_order,split_conn__convex,parts,1024,0.00038455600000000004,17.25891387,44880.10555029696,total_conn,36057.0,47465.0,1.3163879413151398
ATandT/onetone2,cols,rcm_order,balance_work,parts,1024,0.00038455600000000004,0.000843869,2.194398215084409,total_hypercut,36057.0,32592.0,0.9039021549213745
ATandT/onetone2,cols,rcm_order,split_hypercut__convex,parts,1024,0.00038455600000000004,28.687900014,74600.05828539925,total_hypercut,36057.0,31098.0,0.8624677593809801
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,2,0.00038455600000000004,1.9876e-5,0.05168558025359115,cache,36057.0,183392.0,5.086169121113792
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,2,0.00038455600000000004,0.001718792,4.469549298411675,cache,36057.0,162704.0,4.512410904956042
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,2,0.00038455600000000004,0.043126204,112.1454456568094,cache,36057.0,162704.0,4.512410904956042
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,4,0.00038455600000000004,8.443e-6,0.021955189881317675,cache,36057.0,151369.0,4.198047535846022
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,4,0.00038455600000000004,0.001938912,5.041949677030133,cache,36057.0,132864.0,3.6848323487810966
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,4,0.00038455600000000004,0.046877439,121.90016278513401,cache,36057.0,132864.0,3.6848323487810966
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,8,0.00038455600000000004,5.5320000000000006e-6,0.014385421109019234,cache,36057.0,127092.0,3.5247524752475248
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,8,0.00038455600000000004,0.00242084,6.295155972082089,cache,36057.0,112688.0,3.1252738719250077
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,8,0.00038455600000000004,0.050397443,131.05358647375152,cache,36057.0,112688.0,3.1252738719250077
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,16,0.00038455600000000004,3.699e-6,0.009618885155868066,cache,36057.0,110155.0,3.0550239897939373
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,16,0.00038455600000000004,0.0033928150000000004,8.822681221980675,cache,36057.0,98174.0,2.722744543361899
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,16,0.00038455600000000004,0.052625247,136.84677134149513,cache,36057.0,98174.0,2.722744543361899
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,32,0.00038455600000000004,2.553e-6,0.006638825034585339,cache,36057.0,97316.0,2.698948886485287
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,32,0.00038455600000000004,0.005274059,13.714670945193937,cache,36057.0,87575.0,2.428793299498017
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,32,0.00038455600000000004,0.053012206000000006,137.85302010630443,cache,36057.0,87575.0,2.428793299498017
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,64,0.00038455600000000004,2.147e-6,0.005583062024776625,cache,36057.0,89062.0,2.4700335579776467
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,64,0.00038455600000000004,0.008942464,23.25399681710856,cache,36057.0,81691.0,2.2656072329922066
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,64,0.00038455600000000004,0.051850368,134.83177482603313,cache,36057.0,81691.0,2.2656072329922066
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,128,0.00038455600000000004,1.916e-6,0.004982369277816494,cache,36057.0,83680.0,2.320769892115262
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,128,0.00038455600000000004,0.015880057,41.2945240745171,cache,36057.0,79235.0,2.1974928585295506
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,128,0.00038455600000000004,0.049575171,128.91534912990565,cache,36057.0,79235.0,2.1974928585295506
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,256,0.00038455600000000004,1.6460000000000002e-6,0.00428026087227868,cache,36057.0,79594.0,2.2074493163602074
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,256,0.00038455600000000004,0.029760636000000004,77.38960255463444,cache,36057.0,76786.0,2.129572621127659
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,256,0.00038455600000000004,0.049953419000000006,129.8989457972311,cache,36057.0,76786.0,2.129572621127659
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,512,0.00038455600000000004,1.599e-6,0.00415804200168506,cache,36057.0,75927.0,2.105749230385223
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,512,0.00038455600000000004,0.057118553,148.53117101280438,cache,36057.0,73605.0,2.0413511939429236
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,512,0.00038455600000000004,0.051147341000000006,133.00362235929228,cache,36057.0,73605.0,2.0413511939429236
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,1024,0.00038455600000000004,1.5640000000000002e-6,0.004067027949115344,cache,36057.0,72277.0,2.00452062012924
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,1024,0.00038455600000000004,0.11214204700000001,291.61434745524707,cache,36057.0,70512.0,1.9555703469506613
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,1024,0.00038455600000000004,0.054651306000000004,142.11533820821936,cache,36057.0,70512.0,1.9555703469506613
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,2048,0.00038455600000000004,1.54e-6,0.004004618313067538,cache,36057.0,68226.0,1.89217072967801
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,2048,0.00038455600000000004,0.22060791700000001,573.669158718106,cache,36057.0,66388.0,1.8411958842943117
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,2048,0.00038455600000000004,0.05675042600000001,147.5738930090806,cache,36057.0,66388.0,1.8411958842943117
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,4096,0.00038455600000000004,1.5190000000000002e-6,0.0039500098815257075,cache,36057.0,61781.0,1.713425964445184
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,4096,0.00038455600000000004,0.428078349,1113.175581709816,cache,36057.0,61317.0,1.7005574507030534
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,4096,0.00038455600000000004,0.066051314,171.75993613413908,cache,36057.0,61317.0,1.7005574507030534
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,8192,0.00038455600000000004,2.369e-6,0.006160351158218828,cache,36057.0,50071.0,1.3886623956513298
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,8192,0.00038455600000000004,0.805992916,2095.9051893612373,cache,36057.0,49979.0,1.3861108799955626
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,8192,0.00038455600000000004,0.083138087,216.19240630753387,cache,36057.0,49979.0,1.3861108799955626
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,16384,0.00038455600000000004,1.523e-6,0.003960411487533675,cache,36057.0,42227.0,1.1711179521313475
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,16384,0.00038455600000000004,1.420127748,3692.902328919585,cache,36057.0,42200.0,1.1703691377541114
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,16384,0.00038455600000000004,0.077212504,200.78351137415615,cache,36057.0,42200.0,1.1703691377541114
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,32768,0.00038455600000000004,1.5320000000000001e-6,0.003983815101051602,cache,36057.0,37793.0,1.0481459910696953
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,32768,0.00038455600000000004,2.0237280330000003,5262.505416636329,cache,36057.0,37785.0,1.0479241201431067
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,32768,0.00038455600000000004,0.034548936,89.84110506662229,cache,36057.0,37785.0,1.0479241201431067
ATandT/onetone2,cols,rcm_order,chunk_equal,vertices,65536,0.00038455600000000004,1.526e-6,0.003968212692039651,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,rcm_order,chunk_conn__dynamic,vertices,65536,0.00038455600000000004,2.040845645,5307.018080591643,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,rcm_order,chunk_conn__convex,vertices,65536,0.00038455600000000004,0.023042062000000002,59.91861263379066,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,2,0.00038662,6.51e-7,0.001683823909782215,bottle_conn,588198.0,306732.0,0.5214774616710699
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,2,0.00038662,0.0010526560000000001,2.722714810408153,bottle_conn,588198.0,308604.0,0.5246600634480226
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,2,0.00038662,0.00159967,4.1375769489421135,bottle_conn,588198.0,306172.0,0.5205254013104431
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,2,0.00038662,0.007737040000000001,20.012001448450675,bottle_conn,588198.0,306155.0,0.5204964994780669
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,2,0.00038662,0.007941507,20.54085924163261,bottle_conn,588198.0,307804.12,0.52330018123149
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.00038662,0.016032671000000002,41.468809166623565,bottle_conn,588198.0,306817.15,0.5216222258491189
ATandT/onetone2,rows,spectral_order,balance_work,parts,2,0.00038662,3.9100000000000005e-7,0.0010113289534943873,total_conn,36057.0,232.0,0.006434256871065257
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,2,0.00038662,0.065372313,169.08673374372768,total_conn,36057.0,200.0,0.005546773164711429
ATandT/onetone2,rows,spectral_order,balance_work,parts,2,0.00038662,3.9300000000000004e-7,0.0010165019916196782,total_hypercut,36057.0,232.0,0.006434256871065257
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,2,0.00038662,0.10094135700000001,261.086744089804,total_hypercut,36057.0,200.0,0.005546773164711429
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,4,0.00038662,6.81e-7,0.00176141948166158,bottle_conn,588198.0,196472.0,0.3340235770947878
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,4,0.00038662,0.0011339330000000002,2.9329393202627907,bottle_conn,588198.0,215855.0,0.3669767663269851
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,4,0.00038662,0.001633532,4.225161657441415,bottle_conn,588198.0,190772.35,0.32433355774756123
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,4,0.00038662,0.007677029,19.856781852982255,bottle_conn,588198.0,185920.0,0.31608403972811877
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,4,0.00038662,0.007937099000000001,20.52945786560447,bottle_conn,588198.0,185507.26,0.31538233724018105
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.00038662,0.016408959,42.4420852516683,bottle_conn,588198.0,183878.62,0.3126134736942322
ATandT/onetone2,rows,spectral_order,balance_work,parts,4,0.00038662,1.018e-6,0.0026330764057731107,total_conn,36057.0,1425.0,0.03952075879856893
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,4,0.00038662,0.12751494700000002,329.8198411877296,total_conn,36057.0,1077.0,0.029869373491971045
ATandT/onetone2,rows,spectral_order,balance_work,parts,4,0.00038662,1.023e-6,0.002646009001086338,total_hypercut,36057.0,1425.0,0.03952075879856893
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,4,0.00038662,0.208244862,538.6293052609798,total_hypercut,36057.0,1077.0,0.029869373491971045
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,8,0.00038662,7.39e-7,0.0019114375872950184,bottle_conn,588198.0,132664.0,0.22554309943250403
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,8,0.00038662,0.001110007,2.8710542651699344,bottle_conn,588198.0,153630.0,0.2611875592912591
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,8,0.00038662,0.00164454,4.2536340592830175,bottle_conn,588198.0,133617.39,0.22716396519539342
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,8,0.00038662,0.007393144000000001,19.122507888883142,bottle_conn,588198.0,122027.0,0.2074590529039541
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,8,0.00038662,0.008146730000000001,21.07167244322591,bottle_conn,588198.0,119578.35,0.20329608397172383
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.00038662,0.016902351,43.71825306502509,bottle_conn,588198.0,118840.0,0.20204080938731517
ATandT/onetone2,rows,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.00038662,0.0077874120000000005,20.142289586674256,bottle_conn,588198.0,127067.0,0.21602759614959588
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.00038662,0.007991536,20.6702602038177,bottle_conn,588198.0,121068.52,0.20582953359242975
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.00038662,0.016661069,43.09417257255186,bottle_conn,588198.0,121793.74,0.2070624857615973
ATandT/onetone2,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.00038662,0.007364143,19.047496249547358,bottle_conn,588198.0,127067.0,0.21602759614959588
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.00038662,0.0074621240000000005,19.300925973824427,bottle_conn,588198.0,121138.82,0.2059490511698442
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.00038662,0.017668831,45.700768196161604,bottle_conn,588198.0,121795.07,0.20706474690495377
ATandT/onetone2,rows,spectral_order,balance_work,parts,8,0.00038662,2.7770000000000003e-6,0.007182763436966531,total_conn,36057.0,3588.0,0.09950911057492304
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,8,0.00038662,0.30151008100000004,779.8615720862864,total_conn,36057.0,2287.0,0.0634273511384752
ATandT/onetone2,rows,spectral_order,split_conn__dynamic,parts,8,0.00038662,2.73514919,7074.515519114376,total_conn,36057.0,2287.0,0.0634273511384752
ATandT/onetone2,rows,spectral_order,split_conn__trans,parts,8,0.00038662,2.25409807,5830.267627127411,total_conn,36057.0,2287.0,0.0634273511384752
ATandT/onetone2,rows,spectral_order,balance_work,parts,8,0.00038662,1.911e-6,0.0049428379287155344,total_hypercut,36057.0,3443.0,0.09548770003050726
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,8,0.00038662,0.48967361200000004,1266.5501319124724,total_hypercut,36057.0,2287.0,0.0634273511384752
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,16,0.00038662,8.480000000000001e-7,0.002193368165123377,bottle_conn,588198.0,99635.0,0.16939023934117423
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,16,0.00038662,0.0012263060000000001,3.1718638456365427,bottle_conn,588198.0,126466.0,0.21500583136970883
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,16,0.00038662,0.0017517580000000002,4.530955460141741,bottle_conn,588198.0,100369.77,0.170639427539706
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,16,0.00038662,0.007989483,20.66495008018209,bottle_conn,588198.0,89763.0,0.1526067752695521
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,16,0.00038662,0.008678163000000001,22.44623402824479,bottle_conn,588198.0,85041.11,0.14457905331197998
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.00038662,0.018087326,46.78321349128343,bottle_conn,588198.0,84618.79,0.14386106379144437
ATandT/onetone2,rows,spectral_order,balance_work,parts,16,0.00038662,4.147e-6,0.010726294552790854,total_conn,36057.0,7661.0,0.21246914607427128
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,16,0.00038662,0.6279766950000001,1624.273692514614,total_conn,36057.0,4781.0,0.1325956125024267
ATandT/onetone2,rows,spectral_order,balance_work,parts,16,0.00038662,4.039000000000001e-6,0.010446950494025142,total_hypercut,36057.0,6404.0,0.17760767673405997
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,16,0.00038662,0.982414968,2541.0350421602607,total_hypercut,36057.0,4194.0,0.11631583326399866
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,32,0.00038662,1.094e-6,0.002829651854534168,bottle_conn,588198.0,77060.0,0.13101030605340377
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,32,0.00038662,0.001240397,3.2083104857482803,bottle_conn,588198.0,105276.0,0.17898054736670305
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,32,0.00038662,0.0017641570000000001,4.563025709999483,bottle_conn,588198.0,76620.23,0.13026264965198792
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,32,0.00038662,0.008629880000000001,22.32134912834308,bottle_conn,588198.0,68590.0,0.11661039309892247
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,32,0.00038662,0.009286798,24.020480057938027,bottle_conn,588198.0,63871.24,0.10858799247872315
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.00038662,0.020985125,54.27842584449847,bottle_conn,588198.0,63601.83,0.10812996643987229
ATandT/onetone2,rows,spectral_order,balance_work,parts,32,0.00038662,7.007000000000001e-6,0.01812373907195696,total_conn,36057.0,13462.0,0.3733533017167263
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,32,0.00038662,1.234918007,3194.138965909679,total_conn,36057.0,9218.0,0.25565077516154977
ATandT/onetone2,rows,spectral_order,balance_work,parts,32,0.00038662,7.092e-6,0.018343593192281828,total_hypercut,36057.0,9635.0,0.26721579720997307
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,32,0.00038662,1.867155702,4829.433816150225,total_hypercut,36057.0,7030.0,0.19496907673960673
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,64,0.00038662,1.551e-6,0.004011691066163158,bottle_conn,588198.0,61978.0,0.10536928041237814
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,64,0.00038662,0.001330088,3.4402979669960168,bottle_conn,588198.0,86484.0,0.14703212183652445
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,64,0.00038662,0.001894435,4.8999922404428125,bottle_conn,588198.0,59179.53,0.10061157977415768
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,64,0.00038662,0.010756861000000001,27.82282603072785,bottle_conn,588198.0,52772.0,0.08971808812678723
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,64,0.00038662,0.010734182,27.76416636490611,bottle_conn,588198.0,48008.14,0.08161901264540172
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.00038662,0.025159778,65.07624540892867,bottle_conn,588198.0,47886.21,0.08141171850295309
ATandT/onetone2,rows,spectral_order,balance_work,parts,64,0.00038662,1.9084000000000002e-5,0.04936112979152657,total_conn,36057.0,23084.0,0.6402085586709931
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,64,0.00038662,2.357966981,6098.92654544514,total_conn,36057.0,16459.0,0.45647169758992706
ATandT/onetone2,rows,spectral_order,balance_work,parts,64,0.00038662,1.9123e-5,0.04946200403496974,total_hypercut,36057.0,14407.0,0.3995618049199878
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,64,0.00038662,3.566217586,9224.089767730587,total_hypercut,36057.0,10769.0,0.2986660010538869
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,128,0.00038662,2.4620000000000003e-6,0.006368009932233201,bottle_conn,588198.0,48402.0,0.08228861709832404
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,128,0.00038662,0.001403154,3.629284568827272,bottle_conn,588198.0,67300.0,0.11441725405390701
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,128,0.00038662,0.001969057,5.093003465935544,bottle_conn,588198.0,46341.99,0.07878637805636877
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,128,0.00038662,0.015490572000000001,40.0666597692825,bottle_conn,588198.0,40664.0,0.06913318304380497
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,128,0.00038662,0.013433011000000002,34.74473902022658,bottle_conn,588198.0,34843.94,0.059238453717965725
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.00038662,0.034676705,89.69195851223424,bottle_conn,588198.0,34685.43,0.058968969632674714
ATandT/onetone2,rows,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.00038662,0.010836750000000001,28.029460452123534,bottle_conn,588198.0,43521.0,0.07399039099078882
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.00038662,0.01012768,26.195437380373495,bottle_conn,588198.0,36489.8,0.06203659312000381
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.00038662,0.028171039000000002,72.8649293880296,bottle_conn,588198.0,37321.8,0.06345108279864944
ATandT/onetone2,rows,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.00038662,0.009728156,25.162060938389114,bottle_conn,588198.0,43521.0,0.07399039099078882
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.00038662,0.008623901,22.305884330867517,bottle_conn,588198.0,36481.26,0.06202207419950425
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.00038662,0.024435835000000003,63.203753039159906,bottle_conn,588198.0,37321.94,0.0634513208137396
ATandT/onetone2,rows,spectral_order,balance_work,parts,128,0.00038662,8.139700000000001e-5,0.2105348921421551,total_conn,36057.0,35982.0,0.9979199600632332
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,128,0.00038662,4.470571883,11563.219396306451,total_conn,36057.0,26676.0,0.7398286047092104
ATandT/onetone2,rows,spectral_order,split_conn__dynamic,parts,128,0.00038662,3.955895325,10231.998667942684,total_conn,36057.0,26676.0,0.7398286047092104
ATandT/onetone2,rows,spectral_order,split_conn__trans,parts,128,0.00038662,2.0241831930000003,5235.588414981119,total_conn,36057.0,26676.0,0.7398286047092104
ATandT/onetone2,rows,spectral_order,balance_work,parts,128,0.00038662,8.117500000000001e-5,0.2099606849102478,total_hypercut,36057.0,20182.0,0.5597248800510303
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,128,0.00038662,6.391136525,16530.796453882365,total_hypercut,36057.0,15539.0,0.4309565410322545
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,256,0.00038662,4.605e-6,0.01191092028348249,bottle_conn,588198.0,37058.0,0.0630025943644827
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,256,0.00038662,0.001461471,3.780122601003569,bottle_conn,588198.0,46496.0,0.07904821165661903
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,256,0.00038662,0.002081653,5.384235166313176,bottle_conn,588198.0,34713.57,0.05901681066579621
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,256,0.00038662,0.019241043000000003,49.7673245046816,bottle_conn,588198.0,29006.0,0.049313326464897875
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,256,0.00038662,0.015880604,41.07548497232425,bottle_conn,588198.0,24104.78,0.040980724177912875
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.00038662,0.045583155,117.90169934302416,bottle_conn,588198.0,24072.22,0.040925368668373575
ATandT/onetone2,rows,spectral_order,balance_work,parts,256,0.00038662,0.00019136200000000002,0.4949614608659666,total_conn,36057.0,52865.0,1.4661508167623485
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,256,0.00038662,8.100935598000001,20953.224349490458,total_conn,36057.0,40089.0,1.1118229470005825
ATandT/onetone2,rows,spectral_order,balance_work,parts,256,0.00038662,0.00019104400000000002,0.4941389478040454,total_hypercut,36057.0,25674.0,0.7120392711540061
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,256,0.00038662,10.849608944,28062.72035590502,total_hypercut,36057.0,21080.0,0.5846298915605846
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,512,0.00038662,8.396e-6,0.02171641404997155,bottle_conn,588198.0,26590.0,0.04520586605190769
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,512,0.00038662,0.00163947,4.240520407635405,bottle_conn,588198.0,29552.0,0.05024158531650907
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,512,0.00038662,0.002267769,5.865627748176505,bottle_conn,588198.0,23771.05,0.040413347206212875
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,512,0.00038662,0.029014478000000003,75.04650043970825,bottle_conn,588198.0,18936.0,0.03219324105148266
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,512,0.00038662,0.024096511,62.32608504474678,bottle_conn,588198.0,15683.04,0.02666285842522416
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.00038662,0.06740180700000001,174.33605866225236,bottle_conn,588198.0,15661.36,0.026626000088405606
ATandT/onetone2,rows,spectral_order,balance_work,parts,512,0.00038662,0.00037146300000000004,0.9607961305674824,total_conn,36057.0,71625.0,1.9864381396122806
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,512,0.00038662,13.17275317,34071.577181728826,total_conn,36057.0,56142.0,1.5570346950661453
ATandT/onetone2,rows,spectral_order,balance_work,parts,512,0.00038662,0.000370913,0.9593735450830273,total_hypercut,36057.0,29324.0,0.8132678814099897
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,512,0.00038662,18.858010055,48776.60249081786,total_hypercut,36057.0,25600.0,0.7099869650830629
ATandT/onetone2,rows,spectral_order,split_equal__split_equal,parts,1024,0.00038662,1.5657e-5,0.04049712896384046,bottle_conn,588198.0,19030.0,0.03235305118344503
ATandT/onetone2,rows,spectral_order,balance_work__split_equal,parts,1024,0.00038662,0.0022731080000000002,5.879437173451969,bottle_conn,588198.0,18572.0,0.0315744018170752
ATandT/onetone2,rows,spectral_order,balance_work__map_local,parts,1024,0.00038662,0.0028100990000000004,7.268374631421034,bottle_conn,588198.0,15909.17,0.02704730379906086
ATandT/onetone2,rows,spectral_order,balance_priconn__balance_secconn,parts,1024,0.00038662,0.059314158000000006,153.4172003517666,bottle_conn,588198.0,11816.0,0.020088473609226824
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn,parts,1024,0.00038662,0.051595966,133.45394961460866,bottle_conn,588198.0,9501.33,0.0161532851182765
ATandT/onetone2,rows,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.00038662,0.128065905,331.2449045574466,bottle_conn,588198.0,9490.18,0.016134328916453302
ATandT/onetone2,rows,spectral_order,balance_work,parts,1024,0.00038662,0.000947702,2.451249288707258,total_conn,36057.0,90805.0,2.5183736861081067
ATandT/onetone2,rows,spectral_order,split_conn__convex,parts,1024,0.00038662,21.996653379,56894.76327918887,total_conn,36057.0,72276.0,2.0044928862634164
ATandT/onetone2,rows,spectral_order,balance_work,parts,1024,0.00038662,0.000943859,2.441309295949511,total_hypercut,36057.0,31825.0,0.8826302798347062
ATandT/onetone2,rows,spectral_order,split_hypercut__convex,parts,1024,0.00038662,32.329535167,83620.9589959133,total_hypercut,36057.0,28619.0,0.7937155060043819
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,2,0.00038662,1.3487000000000001e-5,0.03488438259789975,cache,36057.0,179043.0,4.965554538647142
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,2,0.00038662,0.001697736,4.391226527339507,cache,36057.0,172594.0,4.786698837951022
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,2,0.00038662,0.040253277000000004,104.11586829444934,cache,36057.0,172594.0,4.786698837951022
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,4,0.00038662,8.256e-6,0.02135430138120118,cache,36057.0,166322.0,4.612752031505671
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,4,0.00038662,0.001932174,4.99760488334799,cache,36057.0,155897.0,4.323626480295088
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,4,0.00038662,0.043812484000000006,113.32182504785061,cache,36057.0,155897.0,4.323626480295088
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,8,0.00038662,5.36e-6,0.013863742175779837,cache,36057.0,154867.0,4.295060598496825
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,8,0.00038662,0.002407628,6.22737571775904,cache,36057.0,145280.0,4.0291760268463825
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,8,0.00038662,0.046668091,120.70790698877451,cache,36057.0,145280.0,4.0291760268463825
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,16,0.00038662,3.627e-6,0.009381304640215199,cache,36057.0,142371.0,3.9484982111656546
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,16,0.00038662,0.0033392310000000002,8.636984636076768,cache,36057.0,133077.0,3.6907396622015143
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,16,0.00038662,0.051291857,132.6673658889866,cache,36057.0,133077.0,3.6907396622015143
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,32,0.00038662,2.6e-6,0.006724949562878279,cache,36057.0,127281.0,3.529994175888177
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,32,0.00038662,0.00517582,13.38735709482179,cache,36057.0,118578.0,3.288626341625759
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,32,0.00038662,0.059052995000000004,152.7416972738089,cache,36057.0,118578.0,3.288626341625759
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,64,0.00038662,2.12e-6,0.005483420412808442,cache,36057.0,109729.0,3.043209362953102
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,64,0.00038662,0.008884489,22.97990016036418,cache,36057.0,103238.0,2.8631888398923926
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,64,0.00038662,0.06957252400000001,179.950659562361,cache,36057.0,103238.0,2.8631888398923926
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,128,0.00038662,1.941e-6,0.005020433500594899,cache,36057.0,91252.0,2.5307707241312367
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,128,0.00038662,0.015805254,40.88059076095391,cache,36057.0,87608.0,2.4297085170701944
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,128,0.00038662,0.08406205200000001,217.4280999430966,cache,36057.0,87608.0,2.4297085170701944
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,256,0.00038662,1.636e-6,0.004231545186488024,cache,36057.0,74102.0,2.0551349252572315
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,256,0.00038662,0.029688423000000002,76.78967202938286,cache,36057.0,71952.0,1.9955071137365838
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,256,0.00038662,0.09490268800000001,245.46761160829757,cache,36057.0,71952.0,1.9955071137365838
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,512,0.00038662,1.607e-6,0.0041565361336713055,cache,36057.0,60200.0,1.6695787225781402
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,512,0.00038662,0.057048655000000004,147.55743365578604,cache,36057.0,59454.0,1.6488892586737665
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,512,0.00038662,0.103934015,268.82731105478246,cache,36057.0,59454.0,1.6488892586737665
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,1024,0.00038662,1.573e-6,0.004068594485541358,cache,36057.0,50626.0,1.404054691183404
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,1024,0.00038662,0.112047218,289.81226527339504,cache,36057.0,50110.0,1.3897440164184485
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,1024,0.00038662,0.113456421,293.4571956960323,cache,36057.0,50110.0,1.3897440164184485
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,2048,0.00038662,1.548e-6,0.004003931508975221,cache,36057.0,44057.0,1.221870926588457
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,2048,0.00038662,0.22035944200000002,569.9638973669237,cache,36057.0,43704.0,1.2120808719527414
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,2048,0.00038662,0.11445071700000001,296.02896125394443,cache,36057.0,43704.0,1.2120808719527414
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,4096,0.00038662,1.537e-6,0.0039754797992861204,cache,36057.0,40153.0,1.1135979144132901
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,4096,0.00038662,0.428777143,1109.040253996172,cache,36057.0,39878.0,1.1059711013118119
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,4096,0.00038662,0.114824913,296.99682634111014,cache,36057.0,39878.0,1.1059711013118119
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,8192,0.00038662,1.5350000000000001e-6,0.00397030676116083,cache,36057.0,38031.0,1.0547466511357018
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,8192,0.00038662,0.8062331300000001,2085.337359681341,cache,36057.0,37854.0,1.0498377568849322
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,8192,0.00038662,0.09026958700000001,233.4840075526357,cache,36057.0,37854.0,1.0498377568849322
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,16384,0.00038662,1.554e-6,0.004019450623351094,cache,36057.0,36764.0,1.0196078431372548
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,16384,0.00038662,1.420267148,3673.5480523511455,cache,36057.0,36641.0,1.0161965776409574
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,16384,0.00038662,0.050353124000000006,130.2393150897522,cache,36057.0,36641.0,1.0161965776409574
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,32768,0.00038662,1.5320000000000001e-6,0.0039625472039728936,cache,36057.0,36470.0,1.0114540865851291
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,32768,0.00038662,2.022932754,5232.354130670943,cache,36057.0,36257.0,1.0055467731647114
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,32768,0.00038662,0.042785504,110.66552170089494,cache,36057.0,36257.0,1.0055467731647114
ATandT/onetone2,rows,spectral_order,chunk_equal,vertices,65536,0.00038662,1.525e-6,0.003944441570534375,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,spectral_order,chunk_conn__dynamic,vertices,65536,0.00038662,2.040412346,5277.565428586209,cache,36057.0,36057.0,1.0
ATandT/onetone2,rows,spectral_order,chunk_conn__convex,vertices,65536,0.00038662,0.023024341,59.55289690135016,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,2,0.000370789,6.47e-7,0.0017449277082114086,bottle_conn,588198.0,311046.0,0.5288117266634704
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,2,0.000370789,0.0015709220000000002,4.236700657247114,bottle_conn,588198.0,311396.0,0.5294067643888622
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,2,0.000370789,0.0023587390000000003,6.361405003924065,bottle_conn,588198.0,309675.74,0.5264821369674837
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,2,0.000370789,0.007780567,20.983812896283332,bottle_conn,588198.0,309650.0,0.5264383761930507
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,2,0.000370789,0.008600718,23.195720477144683,bottle_conn,588198.0,311330.98,0.5292962233805623
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,2,0.000370789,0.015752051,42.48251970797408,bottle_conn,588198.0,310079.25,0.527168147460549
ATandT/onetone2,cols,spectral_order,balance_work,parts,2,0.000370789,4.32e-7,0.00116508310656465,total_conn,36057.0,298.0,0.008264692015420029
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,2,0.000370789,0.06777983500000001,182.79893686166528,total_conn,36057.0,264.0,0.007321740577419087
ATandT/onetone2,cols,spectral_order,balance_work,parts,2,0.000370789,3.97e-7,0.0010706897993198287,total_hypercut,36057.0,298.0,0.008264692015420029
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,2,0.000370789,0.096663196,260.6959645512677,total_hypercut,36057.0,264.0,0.007321740577419087
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,4,0.000370789,6.85e-7,0.0018474118703629288,bottle_conn,588198.0,209643.0,0.35641569675517426
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,4,0.000370789,0.001625438,4.383727672611648,bottle_conn,588198.0,219655.0,0.37343717591695313
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,4,0.000370789,0.002220904,5.989670675235781,bottle_conn,588198.0,194823.98,0.33122176545993015
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,4,0.000370789,0.0071408800000000005,19.25860799538282,bottle_conn,588198.0,190519.0,0.3239028354397669
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,4,0.000370789,0.008667663,23.37626790438767,bottle_conn,588198.0,190476.5,0.32383058085882643
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,4,0.000370789,0.016588571,44.73857369015801,bottle_conn,588198.0,189539.43,0.3222374608550182
ATandT/onetone2,cols,spectral_order,balance_work,parts,4,0.000370789,1.2930000000000002e-6,0.0034871584647872514,total_conn,36057.0,1626.0,0.04509526582910392
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,4,0.000370789,0.147206776,397.00955529964483,total_conn,36057.0,1141.0,0.0316443409046787
ATandT/onetone2,cols,spectral_order,balance_work,parts,4,0.000370789,1.292e-6,0.0034844615131516847,total_hypercut,36057.0,1626.0,0.04509526582910392
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,4,0.000370789,0.200674562,541.2095882024547,total_hypercut,36057.0,1141.0,0.0316443409046787
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,8,0.000370789,7.4e-7,0.001995744210319076,bottle_conn,588198.0,144515.0,0.24569107681427002
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,8,0.000370789,0.0017456090000000002,4.7078230476092875,bottle_conn,588198.0,154724.0,0.2630474772100551
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,8,0.000370789,0.002199388,5.931643063844936,bottle_conn,588198.0,140040.68,0.23808425054148433
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,8,0.000370789,0.007404488000000001,19.969546022131187,bottle_conn,588198.0,127562.0,0.21686914950407857
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,8,0.000370789,0.00859266,23.17398844086529,bottle_conn,588198.0,125665.2,0.21364438505401243
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,8,0.000370789,0.017203153000000002,46.39607162024764,bottle_conn,588198.0,124970.51,0.21246333717557692
ATandT/onetone2,cols,spectral_order,balance_conn__balance_secconn__approx,parts,8,0.000370789,0.007253402000000001,19.562074387320013,bottle_conn,588198.0,133456.0,0.2268895847996763
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,8,0.000370789,0.008503107000000001,22.93246833104542,bottle_conn,588198.0,127221.34,0.2162899907854158
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,8,0.000370789,0.016608733,44.792949629034304,bottle_conn,588198.0,129838.95,0.2207402099293095
ATandT/onetone2,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,8,0.000370789,0.00670041,18.070681708464924,bottle_conn,588198.0,133456.0,0.2268895847996763
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,8,0.000370789,0.0074625740000000005,20.126201154834693,bottle_conn,588198.0,127057.03,0.21601064607496115
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,8,0.000370789,0.018153257000000003,48.95845615700574,bottle_conn,588198.0,129839.89,0.22074180803062915
ATandT/onetone2,cols,spectral_order,balance_work,parts,8,0.000370789,1.7380000000000001e-6,0.004687301942614263,total_conn,36057.0,4007.0,0.11112960035499349
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,8,0.000370789,0.29553701200000004,797.0490278837831,total_conn,36057.0,2525.0,0.0700280112044818
ATandT/onetone2,cols,spectral_order,split_conn__dynamic,parts,8,0.000370789,2.7345833880000003,7375.039140859088,total_conn,36057.0,2525.0,0.0700280112044818
ATandT/onetone2,cols,spectral_order,split_conn__trans,parts,8,0.000370789,2.253165304,6076.677851824083,total_conn,36057.0,2525.0,0.0700280112044818
ATandT/onetone2,cols,spectral_order,balance_work,parts,8,0.000370789,1.7700000000000002e-6,0.004773604394952386,total_hypercut,36057.0,3862.0,0.1071081898105777
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,8,0.000370789,0.44584360700000003,1202.4186451054375,total_hypercut,36057.0,2435.0,0.06753196328036165
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,16,0.000370789,8.520000000000001e-7,0.0022978027935025044,bottle_conn,588198.0,116380.0,0.1978585442317043
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,16,0.000370789,0.0018189060000000001,4.905501511641392,bottle_conn,588198.0,125849.0,0.21395686486523247
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,16,0.000370789,0.002297117,6.195213450237197,bottle_conn,588198.0,109316.67,0.18585012189772832
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,16,0.000370789,0.007876580000000001,21.24275531366896,bottle_conn,588198.0,95253.0,0.16194036701926903
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,16,0.000370789,0.009160384,24.705112611215544,bottle_conn,588198.0,90117.77,0.15320992250908708
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,16,0.000370789,0.018470585,49.81427442561673,bottle_conn,588198.0,89626.43,0.1523745915491042
ATandT/onetone2,cols,spectral_order,balance_work,parts,16,0.000370789,3.247e-6,0.008757001960683838,total_conn,36057.0,8173.0,0.22666888537593255
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,16,0.000370789,0.612491993,1651.8612822926248,total_conn,36057.0,5118.0,0.14194192528496546
ATandT/onetone2,cols,spectral_order,balance_work,parts,16,0.000370789,3.2050000000000002e-6,0.008643729991990054,total_hypercut,36057.0,7039.0,0.19521868153201874
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,16,0.000370789,0.8936073670000001,2410.0158499847626,total_hypercut,36057.0,4620.0,0.128130460104834
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,32,0.000370789,1.103e-6,0.0029747376540296506,bottle_conn,588198.0,88495.0,0.15045103859584696
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,32,0.000370789,0.0018297900000000002,4.934855133242896,bottle_conn,588198.0,100988.0,0.1716904851767602
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,32,0.000370789,0.0023997000000000003,6.471874839868497,bottle_conn,588198.0,84631.0,0.14388182210752162
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,32,0.000370789,0.008856768000000001,23.88627494343144,bottle_conn,588198.0,73025.0,0.12415037113352986
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,32,0.000370789,0.00903265,24.360620190998112,bottle_conn,588198.0,67874.98,0.11539478202918065
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,32,0.000370789,0.02089477,56.35218412628206,bottle_conn,588198.0,67656.93,0.11502407352626155
ATandT/onetone2,cols,spectral_order,balance_work,parts,32,0.000370789,6.556e-6,0.01768121492277279,total_conn,36057.0,14404.0,0.3994786033225171
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,32,0.000370789,1.300122731,3506.3681258074002,total_conn,36057.0,10058.0,0.27894722245333775
ATandT/onetone2,cols,spectral_order,balance_work,parts,32,0.000370789,6.550000000000001e-6,0.017665033212959393,total_hypercut,36057.0,10556.0,0.29275868763346924
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,32,0.000370789,1.757806828,4740.7199997842445,total_hypercut,36057.0,7863.0,0.21807138697062983
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,64,0.000370789,1.551e-6,0.004182971986763362,bottle_conn,588198.0,70634.0,0.12008541341521052
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,64,0.000370789,0.0018654560000000001,5.031044610277005,bottle_conn,588198.0,83467.0,0.14190289664364722
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,64,0.000370789,0.002348174,6.332911709894307,bottle_conn,588198.0,67368.44,0.11453360943083792
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,64,0.000370789,0.010275754,27.713211556977146,bottle_conn,588198.0,58275.0,0.099073781277733
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,64,0.000370789,0.010554674,28.465445307169308,bottle_conn,588198.0,52829.72,0.08981621834824328
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,64,0.000370789,0.025270303,68.15278500710647,bottle_conn,588198.0,52614.22,0.08944984512018062
ATandT/onetone2,cols,spectral_order,balance_work,parts,64,0.000370789,2.5081000000000003e-5,0.06764224397163886,total_conn,36057.0,25297.0,0.7015836037385251
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,64,0.000370789,2.4602952240000002,6635.297228342804,total_conn,36057.0,17910.0,0.4967135368999085
ATandT/onetone2,cols,spectral_order,balance_work,parts,64,0.000370789,2.2374000000000003e-5,0.06034159589416084,total_hypercut,36057.0,15793.0,0.438000942951438
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,64,0.000370789,3.314971737,8940.318447958272,total_hypercut,36057.0,11884.0,0.3295892614471531
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,128,0.000370789,2.464e-6,0.006645288830035411,bottle_conn,588198.0,58272.0,0.0990686809543725
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,128,0.000370789,0.001929874,5.2047768407369155,bottle_conn,588198.0,71590.0,0.12171071645942352
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,128,0.000370789,0.002484679,6.701059092907287,bottle_conn,588198.0,54397.58,0.09248174934290834
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,128,0.000370789,0.015277122,41.2016591646462,bottle_conn,588198.0,45231.0,0.07689757530627442
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,128,0.000370789,0.012991191000000001,35.03661381540445,bottle_conn,588198.0,39584.83,0.06729847772348767
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,128,0.000370789,0.035895579000000004,96.80864049365003,bottle_conn,588198.0,39520.74,0.06718951781542949
ATandT/onetone2,cols,spectral_order,balance_conn__balance_secconn__approx,parts,128,0.000370789,0.010946395000000001,29.521897898804983,bottle_conn,588198.0,50166.0,0.08528760723429865
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__approx,parts,128,0.000370789,0.010665270000000001,28.7637173702564,bottle_conn,588198.0,40910.1,0.06955157957014474
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__approx,parts,128,0.000370789,0.027062606000000003,72.98653951438689,bottle_conn,588198.0,41413.66,0.07040768584728273
ATandT/onetone2,cols,spectral_order,balance_conn__balance_secconn__lazy,parts,128,0.000370789,0.010523517000000001,28.38141638505997,bottle_conn,588198.0,50166.0,0.08528760723429865
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__lazy,parts,128,0.000370789,0.009406726,25.369485071024222,bottle_conn,588198.0,40916.48,0.06956242625782476
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn__lazy,parts,128,0.000370789,0.026223126000000003,70.72250255536169,bottle_conn,588198.0,41413.5,0.07040741383003682
ATandT/onetone2,cols,spectral_order,balance_work,parts,128,0.000370789,8.7965e-5,0.2372373506225913,total_conn,36057.0,40688.0,1.128435532628893
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,128,0.000370789,4.511127343,12166.292265951795,total_conn,36057.0,30024.0,0.8326815874864797
ATandT/onetone2,cols,spectral_order,split_conn__dynamic,parts,128,0.000370789,3.9647702990000004,10692.793742532816,total_conn,36057.0,30024.0,0.8326815874864797
ATandT/onetone2,cols,spectral_order,split_conn__trans,parts,128,0.000370789,2.017496679,5441.090968178668,total_conn,36057.0,30024.0,0.8326815874864797
ATandT/onetone2,cols,spectral_order,balance_work,parts,128,0.000370789,8.785800000000001e-5,0.23694877679758572,total_hypercut,36057.0,21743.0,0.603017444601603
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,128,0.000370789,5.953861526000001,16057.276580481084,total_hypercut,36057.0,17112.0,0.4745819119727099
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,256,0.000370789,4.621e-6,0.012462613507951963,bottle_conn,588198.0,44373.0,0.07543888282517111
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,256,0.000370789,0.002025051,5.461464606555211,bottle_conn,588198.0,50265.0,0.08545591790519519
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,256,0.000370789,0.002570232,6.9317913961848925,bottle_conn,588198.0,41643.35,0.07079818360484054
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,256,0.000370789,0.020110316,54.23654962795552,bottle_conn,588198.0,31482.0,0.05352279334509808
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,256,0.000370789,0.016809707,45.33496678704061,bottle_conn,588198.0,27132.26,0.04612776650039612
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,256,0.000370789,0.048960697000000004,132.044631852617,bottle_conn,588198.0,27071.09,0.04602377090707551
ATandT/onetone2,cols,spectral_order,balance_work,parts,256,0.000370789,0.000191761,0.517170142587833,total_conn,36057.0,60074.0,1.666084255484372
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,256,0.000370789,7.962820699000001,21475.342307889394,total_conn,36057.0,46419.0,1.287378317663699
ATandT/onetone2,cols,spectral_order,balance_work,parts,256,0.000370789,0.00019216,0.5182462262904239,total_hypercut,36057.0,26876.0,0.7453753778739218
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,256,0.000370789,10.305282449,27792.848355803435,total_hypercut,36057.0,22276.0,0.6177995950855589
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,512,0.000370789,8.422e-6,0.022713726674739542,bottle_conn,588198.0,39585.0,0.06729876674181143
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,512,0.000370789,0.0021919490000000003,5.911580440627959,bottle_conn,588198.0,32958.0,0.0560321524384646
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,512,0.000370789,0.002749619,7.415589459234227,bottle_conn,588198.0,28396.66,0.048277382786068634
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,512,0.000370789,0.030836251000000002,83.16387756918355,bottle_conn,588198.0,20845.0,0.03543874681654817
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,512,0.000370789,0.023759554000000002,64.07836802062629,bottle_conn,588198.0,17509.91,0.029768734337757015
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,512,0.000370789,0.072501364,195.53267222058906,bottle_conn,588198.0,17468.22,0.029697856844123918
ATandT/onetone2,cols,spectral_order,balance_work,parts,512,0.000370789,0.000359111,0.9685049987998565,total_conn,36057.0,81051.0,2.2478575588651304
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,512,0.000370789,13.73486478,37042.266032703235,total_conn,36057.0,64684.0,1.7939373769309703
ATandT/onetone2,cols,spectral_order,balance_work,parts,512,0.000370789,0.000359228,0.9688205421412178,total_hypercut,36057.0,30374.0,0.8423884405247247
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,512,0.000370789,17.177701342000002,46327.42972957667,total_hypercut,36057.0,26572.0,0.7369442826635605
ATandT/onetone2,cols,spectral_order,split_equal__split_equal,parts,1024,0.000370789,1.5667e-5,0.04225314127441753,bottle_conn,588198.0,27354.0,0.04650474840104862
ATandT/onetone2,cols,spectral_order,balance_work__split_equal,parts,1024,0.000370789,0.0023858950000000003,6.434643422539504,bottle_conn,588198.0,21682.0,0.03686173703412796
ATandT/onetone2,cols,spectral_order,balance_work__map_local,parts,1024,0.000370789,0.003212664,8.664399429325034,bottle_conn,588198.0,19973.71,0.03395745990295784
ATandT/onetone2,cols,spectral_order,balance_priconn__balance_secconn,parts,1024,0.000370789,0.05475162,147.6624711089056,bottle_conn,588198.0,12930.0,0.021982393683759552
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn,parts,1024,0.000370789,0.045563979000000004,122.88384768695944,bottle_conn,588198.0,10554.4,0.01794361762535745
ATandT/onetone2,cols,spectral_order,balance_conn__greedy_secconn__balance_priconn,parts,1024,0.000370789,0.117477196,316.8303158939451,bottle_conn,588198.0,10539.72,0.01791866004304673
ATandT/onetone2,cols,spectral_order,balance_work,parts,1024,0.000370789,0.0008343550000000001,2.2502150818929367,total_conn,36057.0,100495.0,2.787114845938375
ATandT/onetone2,cols,spectral_order,split_conn__convex,parts,1024,0.000370789,22.029797981,59413.29969605355,total_conn,36057.0,82431.0,2.286130293701639
ATandT/onetone2,cols,spectral_order,balance_work,parts,1024,0.000370789,0.000834747,2.2512722869340784,total_hypercut,36057.0,32747.0,0.9082009041240259
ATandT/onetone2,cols,spectral_order,split_hypercut__convex,parts,1024,0.000370789,31.569859450000003,85142.38407827633,total_hypercut,36057.0,29857.0,0.8280500318939457
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,2,0.000370789,1.2831000000000001e-5,0.03460458643595145,cache,36057.0,183356.0,5.085170701944144
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,2,0.000370789,0.001722428,4.645305011745225,cache,36057.0,172878.0,4.794575255844912
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,2,0.000370789,0.040403755,108.96697313027086,cache,36057.0,172878.0,4.794575255844912
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,4,0.000370789,7.355000000000001e-6,0.01983607927959028,cache,36057.0,171847.0,4.765981640180825
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,4,0.000370789,0.001954776,5.271936330365787,cache,36057.0,161823.0,4.487977369165488
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,4,0.000370789,0.043835674000000005,118.22269269045199,cache,36057.0,161823.0,4.487977369165488
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,8,0.000370789,5.504e-6,0.014844021802157022,cache,36057.0,162243.0,4.499625592811382
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,8,0.000370789,0.002422598,6.533629638419694,cache,36057.0,154101.0,4.27381645727598
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,8,0.000370789,0.045847709,123.64905377451866,cache,36057.0,154101.0,4.27381645727598
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,16,0.000370789,3.6180000000000003e-6,0.009757571017478945,cache,36057.0,151489.0,4.201375599744848
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,16,0.000370789,0.003359655,9.060827047188562,cache,36057.0,143657.0,3.984163962614749
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,16,0.000370789,0.050333676,135.7474898122652,cache,36057.0,143657.0,3.984163962614749
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,32,0.000370789,2.4890000000000002e-6,0.00671271262092457,cache,36057.0,137184.0,3.8046426491388634
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,32,0.000370789,0.005238355,14.127590084927007,cache,36057.0,129369.0,3.5879024877277645
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,32,0.000370789,0.058051753000000005,156.562770200842,cache,36057.0,129369.0,3.5879024877277645
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,64,0.000370789,2.133e-6,0.005752597838662959,cache,36057.0,118586.0,3.2888482125523475
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,64,0.000370789,0.008877326000000001,23.941718875155416,cache,36057.0,112834.0,3.129323016335247
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,64,0.000370789,0.06959195600000001,187.68613955645935,cache,36057.0,112834.0,3.129323016335247
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,128,0.000370789,1.953e-6,0.005267146544261022,cache,36057.0,98727.0,2.7380813711623264
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,128,0.000370789,0.015826676,42.683779723778215,cache,36057.0,95131.0,2.6383503896608147
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,128,0.000370789,0.08540687300000001,230.33820582595493,cache,36057.0,95131.0,2.6383503896608147
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,256,0.000370789,1.644e-6,0.004433788488871029,cache,36057.0,79494.0,2.2046759297778515
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,256,0.000370789,0.029715895000000003,80.14233162256701,cache,36057.0,77141.0,2.1394181434950217
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,256,0.000370789,0.100231945,270.3207080037434,cache,36057.0,77141.0,2.1394181434950217
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,512,0.000370789,1.5940000000000001e-6,0.004298940907092714,cache,36057.0,63073.0,1.7492581190892198
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,512,0.000370789,0.057092652,153.9761211902187,cache,36057.0,62008.0,1.7197215519871314
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,512,0.000370789,0.108197018,291.8021246584985,cache,36057.0,62008.0,1.7197215519871314
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,1024,0.000370789,1.5670000000000002e-6,0.004226123212932423,cache,36057.0,51980.0,1.4416063455085004
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,1024,0.000370789,0.11205772600000001,302.2142674135425,cache,36057.0,51189.0,1.4196688576420666
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,1024,0.000370789,0.11698269500000001,315.49667061320594,cache,36057.0,51189.0,1.4196688576420666
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,2048,0.000370789,1.543e-6,0.004161396373678831,cache,36057.0,44719.0,1.2402307457636519
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,2048,0.000370789,0.220536803,594.7770915534172,cache,36057.0,44307.0,1.2288043930443464
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,2048,0.000370789,0.119246081,321.60091318782383,cache,36057.0,44307.0,1.2288043930443464
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,4096,0.000370789,1.5520000000000001e-6,0.004185668938398928,cache,36057.0,40655.0,1.1275203150567157
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,4096,0.000370789,0.42805378400000005,1154.440352869152,cache,36057.0,40215.0,1.1153174140943507
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,4096,0.000370789,0.117716333,317.47525681721953,cache,36057.0,40215.0,1.1153174140943507
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,8192,0.000370789,1.5190000000000002e-6,0.00409666953442524,cache,36057.0,38260.0,1.0610977064092963
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,8192,0.000370789,0.8060312860000001,2173.827395095324,cache,36057.0,38002.0,1.0539423690268186
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,8192,0.000370789,0.09065221700000001,244.48464490586292,cache,36057.0,38002.0,1.0539423690268186
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,16384,0.000370789,1.523e-6,0.004107457340967504,cache,36057.0,36902.0,1.0234351166209057
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,16384,0.000370789,1.419478129,3828.263861657169,cache,36057.0,36728.0,1.018609423967607
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,16384,0.000370789,0.099385872,268.03889004258485,cache,36057.0,36728.0,1.018609423967607
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,32768,0.000370789,1.522e-6,0.004104760389331938,cache,36057.0,36530.0,1.0131181185345426
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,32768,0.000370789,2.021972985,5453.163348966663,cache,36057.0,36321.0,1.007321740577419
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,32768,0.000370789,0.042726379,115.23097772587644,cache,36057.0,36321.0,1.007321740577419
ATandT/onetone2,cols,spectral_order,chunk_equal,vertices,65536,0.000370789,1.5320000000000001e-6,0.004131729905687602,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,spectral_order,chunk_conn__dynamic,vertices,65536,0.000370789,2.041363069,5505.457467724231,cache,36057.0,36057.0,1.0
ATandT/onetone2,cols,spectral_order,chunk_conn__convex,vertices,65536,0.000370789,0.023030907,62.11324230222579,cache,36057.0,36057.0,1.0


==> results/data/results_lanka_48_9.csv <==
matrix,transpose,permuter,partitioner,limit_type,limit_value,reference_time,partition_time,normal_partition_time,cost_type,reference_cost,cost_value,normal_cost
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,2,0.016933721000000002,1.22e-7,7.204559470419997e-6,bottle_conn,1.3813604e7,8.014415e6,0.5801827676542631
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,2,0.016933721000000002,4.3e-7,2.5393119444922942e-5,bottle_conn,1.3813604e7,7.989516e6,0.5783802691897061
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,2,0.016933721000000002,0.35373908200000004,20.889625026891608,bottle_conn,1.3813604e7,7.854318e6,0.5685929609680428
Boeing/pwtk,symmetric,natural_order,balance_work,parts,2,0.016933721000000002,6.6e-7,3.8975485659649166e-5,total_conn,217918.0,16397.0,0.07524389908130581
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,2,0.016933721000000002,1.044347523,61.67265440360096,total_conn,217918.0,16037.0,0.0735919015409466
Boeing/pwtk,symmetric,natural_order,balance_work,parts,2,0.016933721000000002,4.28e-7,2.5275011912620976e-5,total_hypercut,217918.0,16397.0,0.07524389908130581
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,2,0.016933721000000002,1.2642277690000001,74.6574110321057,total_hypercut,217918.0,16037.0,0.0735919015409466
Boeing/pwtk,symmetric,natural_order,balance_work,parts,2,0.016933721000000002,4.3100000000000003e-7,2.5452173211073925e-5,total_edgecut,1.1634424e7,369858.0,0.03178997086576869
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,2,0.016933721000000002,1.768489508,104.43596584590001,total_edgecut,1.1634424e7,363882.0,0.0312763227470479
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,4,0.016933721000000002,1.4e-7,8.267527261137702e-6,bottle_conn,1.3813604e7,4.548434e6,0.3292720712132764
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,4,0.016933721000000002,1.048e-6,6.188834692623079e-5,bottle_conn,1.3813604e7,4.520678e6,0.3272627476507941
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,4,0.016933721000000002,0.360533631,21.290868734639005,bottle_conn,1.3813604e7,4.151006e6,0.30050130291848526
Boeing/pwtk,symmetric,natural_order,balance_work,parts,4,0.016933721000000002,1.051e-6,6.206550822468374e-5,total_conn,217918.0,17945.0,0.08234748850485045
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,4,0.016933721000000002,1.3611860530000002,80.38316286184235,total_conn,217918.0,16373.0,0.07513376591194854
Boeing/pwtk,symmetric,natural_order,balance_work,parts,4,0.016933721000000002,1.055e-6,6.230172328928769e-5,total_hypercut,217918.0,17945.0,0.08234748850485045
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,4,0.016933721000000002,1.8357349200000002,108.40706068087457,total_hypercut,217918.0,16373.0,0.07513376591194854
Boeing/pwtk,symmetric,natural_order,balance_work,parts,4,0.016933721000000002,1.055e-6,6.230172328928769e-5,total_edgecut,1.1634424e7,396468.0,0.0340771489847714
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,4,0.016933721000000002,2.0862235300000003,123.1993564792995,total_edgecut,1.1634424e7,367906.0,0.0316221928992789
Boeing/pwtk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,8,0.016933721000000002,0.746072984,44.058419528702515,bottle_conn,1.3813604e7,2.015436e6,0.14590225693454076
Boeing/pwtk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,8,0.016933721000000002,0.49197124300000006,29.052754737130723,bottle_conn,1.3813604e7,2.015436e6,0.14590225693454076
Boeing/pwtk,symmetric,natural_order,metis__symmetric,parts,8,0.016933721000000002,0.387010838,22.854447525148192,bottle_conn,1.3813604e7,2.090698e6,0.1513506540364122
Boeing/pwtk,symmetric,natural_order,kahypar__symmetric,parts,8,0.016933721000000002,65.849195385,3888.6429854962175,bottle_conn,1.3813604e7,2.40059e6,0.17378448086393675
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,8,0.016933721000000002,1.7500000000000002e-7,1.0334409076422128e-5,bottle_conn,1.3813604e7,2.369403e6,0.17152677896369406
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,8,0.016933721000000002,1.934e-6,0.00011420998373600225,bottle_conn,1.3813604e7,2.381199e6,0.17238071976002786
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,8,0.016933721000000002,0.325745047,19.236471830379156,bottle_conn,1.3813604e7,2.185275e6,0.1581973104194966
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,8,0.016933721000000002,0.32562785,19.22955090614756,bottle_conn,1.3813604e7,2.194155e6,0.15884015496607548
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,8,0.016933721000000002,0.08253231600000001,4.873844088963081,bottle_conn,1.3813604e7,2.194155e6,0.15884015496607548
Boeing/pwtk,symmetric,natural_order,rcm_order__split_conn__convex,parts,8,0.016933721000000002,2.2028995680000003,130.08951594277477,total_conn,217918.0,8458.0,0.03881276443432851
Boeing/pwtk,symmetric,natural_order,metis,parts,8,0.016933721000000002,0.350616531,20.705226630343088,total_conn,217918.0,7317.0,0.0335768500078011
Boeing/pwtk,symmetric,natural_order,kahypar,parts,8,0.016933721000000002,65.926182645,3893.189373144862,total_conn,217918.0,5070.0,0.023265632026725647
Boeing/pwtk,symmetric,natural_order,balance_work,parts,8,0.016933721000000002,1.955e-6,0.0001154501128251729,total_conn,217918.0,21350.0,0.09797263190741472
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,8,0.016933721000000002,1.9358408950000001,114.31869551884077,total_conn,217918.0,17813.0,0.08174175607338541
Boeing/pwtk,symmetric,natural_order,split_conn__dynamic,parts,8,0.016933721000000002,102.67280483900001,6063.215807027882,total_conn,217918.0,17813.0,0.08174175607338541
Boeing/pwtk,symmetric,natural_order,split_conn__trans,parts,8,0.016933721000000002,84.338745255,4980.520539756147,total_conn,217918.0,17813.0,0.08174175607338541
Boeing/pwtk,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,8,0.016933721000000002,3.419414451,201.92930136264792,total_hypercut,217918.0,8458.0,0.03881276443432851
Boeing/pwtk,symmetric,natural_order,balance_work,parts,8,0.016933721000000002,1.945e-6,0.00011485957516366307,total_hypercut,217918.0,19859.0,0.09113060876109362
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,8,0.016933721000000002,2.980549496,176.01267293821599,total_hypercut,217918.0,17813.0,0.08174175607338541
Boeing/pwtk,symmetric,natural_order,balance_work,parts,8,0.016933721000000002,1.936e-6,0.00011432809126830423,total_edgecut,1.1634424e7,430968.0,0.03704248701955507
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,8,0.016933721000000002,2.845949,168.06400672362557,total_edgecut,1.1634424e7,393826.0,0.03385006425758594
Boeing/pwtk,symmetric,natural_order,rcm_order__split_symcut__convex,parts,8,0.016933721000000002,2.0983453720000003,123.91519690208666,total_edgecut,1.1634424e7,8.961163e6,0.7702283327477149
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,16,0.016933721000000002,2.27e-7,1.3405204916273274e-5,bottle_conn,1.3813604e7,1.496379e6,0.10832647294652431
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,16,0.016933721000000002,4.521e-6,0.0002669820767685968,bottle_conn,1.3813604e7,1.516623e6,0.10979198477095478
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,16,0.016933721000000002,0.32610888600000004,19.257957893601766,bottle_conn,1.3813604e7,1.252455e6,0.09066822821908026
Boeing/pwtk,symmetric,natural_order,balance_work,parts,16,0.016933721000000002,4.59e-6,0.00027105678663301463,total_conn,217918.0,29550.0,0.13560146477115245
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,16,0.016933721000000002,3.168437936,187.1081929364491,total_conn,217918.0,23186.0,0.10639781936324673
Boeing/pwtk,symmetric,natural_order,balance_work,parts,16,0.016933721000000002,4.5330000000000005e-6,0.0002676907219624086,total_hypercut,217918.0,25929.0,0.11898512284437265
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,16,0.016933721000000002,5.276795183,311.6146287635186,total_hypercut,217918.0,21359.0,0.09801393184592369
Boeing/pwtk,symmetric,natural_order,balance_work,parts,16,0.016933721000000002,4.5790000000000005e-6,0.00027040719520535385,total_edgecut,1.1634424e7,536278.0,0.046094073930948366
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,16,0.016933721000000002,6.035822648000001,356.4380591838025,total_edgecut,1.1634424e7,458338.0,0.03939498852715012
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,32,0.016933721000000002,3.4300000000000004e-7,2.0255441789787372e-5,bottle_conn,1.3813604e7,1.062099e6,0.07688789978343089
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,32,0.016933721000000002,7.571000000000001e-6,0.00044709606352909677,bottle_conn,1.3813604e7,1.086297e6,0.07863965117285829
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,32,0.016933721000000002,0.32844820700000005,19.396103608887852,bottle_conn,1.3813604e7,723381.0,0.05236728952125745
Boeing/pwtk,symmetric,natural_order,balance_work,parts,32,0.016933721000000002,7.631e-6,0.0004506392894981557,total_conn,217918.0,44266.0,0.20313145311539202
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,32,0.016933721000000002,5.454607439,322.11511214812145,total_conn,217918.0,30392.0,0.1394653034627704
Boeing/pwtk,symmetric,natural_order,balance_work,parts,32,0.016933721000000002,7.660000000000001e-6,0.0004523518487165343,total_hypercut,217918.0,37929.0,0.17405170752301324
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,32,0.016933721000000002,9.849769837,581.6660045952096,total_hypercut,217918.0,27155.0,0.1246110922457071
Boeing/pwtk,symmetric,natural_order,balance_work,parts,32,0.016933721000000002,7.690000000000001e-6,0.0004541234617010638,total_edgecut,1.1634424e7,766350.0,0.06586918269439038
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,32,0.016933721000000002,12.085936230000002,713.7200518421203,total_edgecut,1.1634424e7,560554.0,0.04818064048551093
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,64,0.016933721000000002,5.730000000000001e-7,3.38378080045136e-5,bottle_conn,1.3813604e7,842043.0,0.06095751695212922
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,64,0.016933721000000002,2.447e-5,0.0014450456577145684,bottle_conn,1.3813604e7,868647.0,0.06288344446532564
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,64,0.016933721000000002,0.331827447,19.5956604576159,bottle_conn,1.3813604e7,407696.0,0.029514093497974896
Boeing/pwtk,symmetric,natural_order,balance_work,parts,64,0.016933721000000002,2.4263e-5,0.0014328215281213148,total_conn,217918.0,69803.0,0.32031773419359577
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,64,0.016933721000000002,9.782106865000001,577.6702512696412,total_conn,217918.0,44424.0,0.20385649648032747
Boeing/pwtk,symmetric,natural_order,balance_work,parts,64,0.016933721000000002,3.3569e-5,0.0019823758759223683,total_hypercut,217918.0,62399.0,0.2863416514468745
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,64,0.016933721000000002,19.208339390000003,1134.3247824857867,total_hypercut,217918.0,39801.0,0.18264209473288118
Boeing/pwtk,symmetric,natural_order,balance_work,parts,64,0.016933721000000002,2.4268000000000002e-5,0.0014331167969520698,total_edgecut,1.1634424e7,1.203822e6,0.10347070039737248
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,64,0.016933721000000002,24.104814161,1423.4800585766116,total_edgecut,1.1634424e7,784776.0,0.06745293106044614
Boeing/pwtk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__approx,parts,128,0.016933721000000002,0.7216787,42.61784518594584,bottle_conn,1.3813604e7,324611.0,0.023499370620440545
Boeing/pwtk,symmetric,natural_order,rcm_order__balance_monosymconn__symmetric__lazy,parts,128,0.016933721000000002,0.520307615,30.726124222785998,bottle_conn,1.3813604e7,324611.0,0.023499370620440545
Boeing/pwtk,symmetric,natural_order,metis__symmetric,parts,128,0.016933721000000002,0.42485379300000004,25.089216540180388,bottle_conn,1.3813604e7,216060.0,0.015641102785341175
Boeing/pwtk,symmetric,natural_order,kahypar__symmetric,parts,128,0.016933721000000002,65.53639329,3870.17084372655,bottle_conn,1.3813604e7,224454.0,0.016248764623627548
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,128,0.016933721000000002,1.016e-6,5.9998626409399324e-5,bottle_conn,1.3813604e7,547854.0,0.03966046804295244
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,128,0.016933721000000002,6.422100000000001e-5,0.003792491915982317,bottle_conn,1.3813604e7,492264.0,0.03563617431048407
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,128,0.016933721000000002,0.30919101400000004,18.258893836741493,bottle_conn,1.3813604e7,244755.0,0.017718402815079973
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric__approx,parts,128,0.016933721000000002,0.267914244,15.821345113693559,bottle_conn,1.3813604e7,263331.0,0.019063164109815223
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric__lazy,parts,128,0.016933721000000002,0.110037015,6.498100151762273,bottle_conn,1.3813604e7,263331.0,0.019063164109815223
Boeing/pwtk,symmetric,natural_order,rcm_order__split_conn__convex,parts,128,0.016933721000000002,21.892904604,1292.858468850408,total_conn,217918.0,158269.0,0.7262777742086473
Boeing/pwtk,symmetric,natural_order,metis,parts,128,0.016933721000000002,0.397825558,23.493097471016558,total_conn,217918.0,66598.0,0.3056103672023422
Boeing/pwtk,symmetric,natural_order,kahypar,parts,128,0.016933721000000002,65.123718369,3845.80083544544,total_conn,217918.0,51172.0,0.2348222725979497
Boeing/pwtk,symmetric,natural_order,balance_work,parts,128,0.016933721000000002,6.417200000000001e-5,0.003789598281440919,total_conn,217918.0,114974.0,0.5276021255701686
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,128,0.016933721000000002,18.909564192,1116.680981811381,total_conn,217918.0,74793.0,0.3432162556557971
Boeing/pwtk,symmetric,natural_order,split_conn__dynamic,parts,128,0.016933721000000002,154.016067018,9095.228805175188,total_conn,217918.0,74793.0,0.3432162556557971
Boeing/pwtk,symmetric,natural_order,split_conn__trans,parts,128,0.016933721000000002,74.122751233,4377.227617781112,total_conn,217918.0,74793.0,0.3432162556557971
Boeing/pwtk,symmetric,natural_order,rcm_order__split_hypercut__convex,parts,128,0.016933721000000002,36.575472414000004,2159.919394798107,total_hypercut,217918.0,147869.0,0.6785534008204921
Boeing/pwtk,symmetric,natural_order,balance_work,parts,128,0.016933721000000002,6.3203e-5,0.0037323751820406152,total_hypercut,217918.0,104697.0,0.48044218467496946
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,128,0.016933721000000002,36.576930216,2160.0054834965094,total_hypercut,217918.0,67999.0,0.31203939096357347
Boeing/pwtk,symmetric,natural_order,balance_work,parts,128,0.016933721000000002,6.3799e-5,0.0037675712266666017,total_edgecut,1.1634424e7,1.980006e6,0.17018513335941685
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,128,0.016933721000000002,47.885794181,2827.8364915189045,total_edgecut,1.1634424e7,1.30475e6,0.11214564640243471
Boeing/pwtk,symmetric,natural_order,rcm_order__split_symcut__convex,parts,128,0.016933721000000002,14.3638785,848.2411219601408,total_edgecut,1.1634424e7,1.1381624e7,0.9782713781103388
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,256,0.016933721000000002,2.0900000000000003e-6,0.00012342237125555572,bottle_conn,1.3813604e7,325230.0,0.023544181518450943
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,256,0.016933721000000002,0.00014507500000000002,0.008567225124353945,bottle_conn,1.3813604e7,258798.0,0.018735009342963647
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,256,0.016933721000000002,0.291122527,17.191881630741406,bottle_conn,1.3813604e7,159912.0,0.011576414091499945
Boeing/pwtk,symmetric,natural_order,balance_work,parts,256,0.016933721000000002,0.00014567600000000002,0.008602716437810685,total_conn,217918.0,204012.0,0.9361870061215687
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,256,0.016933721000000002,37.477885809,2213.2103043979523,total_conn,217918.0,136303.0,0.6254783909543957
Boeing/pwtk,symmetric,natural_order,balance_work,parts,256,0.016933721000000002,0.000145837,0.008612224094160993,total_hypercut,217918.0,186381.0,0.8552804265824759
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,256,0.016933721000000002,73.123253514,4318.203513214845,total_hypercut,217918.0,126597.0,0.5809387017134886
Boeing/pwtk,symmetric,natural_order,balance_work,parts,256,0.016933721000000002,0.000147013,0.00868167132315455,total_edgecut,1.1634424e7,3.508272e6,0.3015423883468576
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,256,0.016933721000000002,97.325860637,5747.458614500616,total_edgecut,1.1634424e7,2.360048e6,0.20285043763232283
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,512,0.016933721000000002,3.91e-6,0.0002309002256503458,bottle_conn,1.3813604e7,211422.0,0.015305346816080728
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,512,0.016933721000000002,0.000274391,0.016203821947934537,bottle_conn,1.3813604e7,144183.0,0.010437753970650962
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,512,0.016933721000000002,0.33896526200000004,20.017175315454885,bottle_conn,1.3813604e7,113973.0,0.008250779449012726
Boeing/pwtk,symmetric,natural_order,balance_work,parts,512,0.016933721000000002,0.00027576,0.01628466655379523,total_conn,217918.0,378364.0,1.736267770445764
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,512,0.016933721000000002,76.85465941400001,4538.557084647846,total_conn,217918.0,253747.0,1.1644150552042511
Boeing/pwtk,symmetric,natural_order,balance_work,parts,512,0.016933721000000002,0.00027568000000000004,0.016279942252503156,total_hypercut,217918.0,212081.0,0.9732146954358979
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,512,0.016933721000000002,104.84026656500001,6191.212584936293,total_hypercut,217918.0,207142.0,0.9505502069585807
Boeing/pwtk,symmetric,natural_order,balance_work,parts,512,0.016933721000000002,0.000275343,0.016260041133310272,total_edgecut,1.1634424e7,6.454234e6,0.554753204799825
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,512,0.016933721000000002,209.768562104,12387.623612317693,total_edgecut,1.1634424e7,4.388808e6,0.37722606636993805
Boeing/pwtk,symmetric,natural_order,split_equal__symmetric,parts,1024,0.016933721000000002,7.513000000000001e-6,0.0004436709450923397,bottle_conn,1.3813604e7,116964.0,0.00846730512905973
Boeing/pwtk,symmetric,natural_order,balance_work__symmetric,parts,1024,0.016933721000000002,0.0005343100000000001,0.03155301779213204,bottle_conn,1.3813604e7,89894.0,0.006507642755648707
Boeing/pwtk,symmetric,natural_order,balance_monosymconn__symmetric,parts,1024,0.016933721000000002,0.513691862,30.335439092211335,bottle_conn,1.3813604e7,65982.0,0.004776595593734988
Boeing/pwtk,symmetric,natural_order,balance_work,parts,1024,0.016933721000000002,0.0005363610000000001,0.03167413706650771,total_conn,217918.0,487294.0,2.236134692866124
Boeing/pwtk,symmetric,natural_order,split_conn__convex,parts,1024,0.016933721000000002,111.287183842,6571.927330206987,total_conn,217918.0,449097.0,2.0608531649519546
Boeing/pwtk,symmetric,natural_order,balance_work,parts,1024,0.016933721000000002,0.0005376770000000001,0.031751851822762404,total_hypercut,217918.0,214931.0,0.9862930092970751
Boeing/pwtk,symmetric,natural_order,split_hypercut__convex,parts,1024,0.016933721000000002,207.60211714200003,12259.68687815277,total_hypercut,217918.0,212382.0,0.9745959489349205
Boeing/pwtk,symmetric,natural_order,balance_work,parts,1024,0.016933721000000002,0.000534256,0.03154982888875989,total_edgecut,1.1634424e7,7.630114e6,0.6558222392445041
Boeing/pwtk,symmetric,natural_order,split_symcut__convex,parts,1024,0.016933721000000002,259.196491746,15306.52901072363,total_edgecut,1.1634424e7,7.46526e6,0.6416527367405555
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,2,0.016933721000000002,8.721500000000001e-5,0.005150374214858034,cache,217918.0,6.462289e6,29.654682036362303
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,2,0.016933721000000002,0.049238089000000006,2.9076945935273173,cache,217918.0,5.835835e6,26.77995851650621
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,2,0.016933721000000002,0.9908602500000001,58.51402949180514,cache,217918.0,5.835835e6,26.77995851650621
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,4,0.016933721000000002,4.9470000000000006e-5,0.0029213898114891584,cache,217918.0,3.574629e6,16.403550876935363
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,4,0.016933721000000002,0.052453398000000005,3.09757069931647,cache,217918.0,3.253396e6,14.929450527262548
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,4,0.016933721000000002,1.0017124990000001,59.15489566646338,cache,217918.0,3.253396e6,14.929450527262548
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,8,0.016933721000000002,2.7413000000000003e-5,0.001618840891496913,cache,217918.0,2.125915e6,9.755573197257684
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,8,0.016933721000000002,0.05543825300000001,3.2738376284810644,cache,217918.0,1.947972e6,8.939013757468405
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,8,0.016933721000000002,1.003895684,59.28382096291771,cache,217918.0,1.947972e6,8.939013757468405
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,16,0.016933721000000002,1.5289000000000002e-5,0.0009028730306823882,cache,217918.0,1.399517e6,6.42221844914142
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,16,0.016933721000000002,0.061271427,3.6183085217950617,cache,217918.0,1.301767e6,5.973655228113327
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,16,0.016933721000000002,0.9925479580000001,58.61369500536828,cache,217918.0,1.301767e6,5.973655228113327
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,32,0.016933721000000002,7.253000000000001e-6,0.000428316965893084,cache,217918.0,1.031705e6,4.734372562156407
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,32,0.016933721000000002,0.07234199300000001,4.272067137518092,cache,217918.0,916863.0,4.207376169017704
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,32,0.016933721000000002,0.990126621,58.47070593639755,cache,217918.0,916863.0,4.207376169017704
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,64,0.016933721000000002,4.615000000000001e-6,0.00027253313078678926,cache,217918.0,846340.0,3.88375443974339
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,64,0.016933721000000002,0.09633582,5.688992986243248,cache,217918.0,783939.0,3.597403610532402
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,64,0.016933721000000002,0.982837884,58.040278566063535,cache,217918.0,783939.0,3.597403610532402
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,128,0.016933721000000002,3.114e-6,0.00018389342779416288,cache,217918.0,751001.0,3.446255013353647
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,128,0.016933721000000002,0.140303545,8.285452736584002,cache,217918.0,714984.0,3.2809772483227637
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,128,0.016933721000000002,0.9694115680000001,57.24740404073032,cache,217918.0,714984.0,3.2809772483227637
Boeing/pwtk,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,256,0.016933721000000002,1.0580748210000002,62.48330304957782,cache,217918.0,701910.0,3.220982204315385
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,256,0.016933721000000002,2.465e-6,0.00014556753356217454,cache,217918.0,696201.0,3.1947842766545214
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,256,0.016933721000000002,0.22864377000000002,13.502275725459278,cache,217918.0,676924.0,3.106324397250342
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,256,0.016933721000000002,0.9724212830000001,57.42513904652143,cache,217918.0,676924.0,3.106324397250342
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,512,0.016933721000000002,1.995e-6,0.00011781226347121224,cache,217918.0,538426.0,2.4707734101818115
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,512,0.016933721000000002,0.40339533400000005,23.82201372043392,cache,217918.0,529039.0,2.427697574316945
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,512,0.016933721000000002,1.123591481,66.35230856821131,cache,217918.0,529039.0,2.427697574316945
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,1024,0.016933721000000002,1.641e-6,9.690723025376407e-5,cache,217918.0,393547.0,1.805940766710414
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,1024,0.016933721000000002,0.7575947080000001,44.738820723454694,cache,217918.0,382916.0,1.757156361567195
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,1024,0.016933721000000002,1.1083319950000001,65.45117845038311,cache,217918.0,382916.0,1.757156361567195
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,2048,0.016933721000000002,1.582e-6,9.342305805085604e-5,cache,217918.0,319106.0,1.4643397975385237
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,2048,0.016933721000000002,1.468052189,86.69401066664555,cache,217918.0,308434.0,1.415367248230986
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,2048,0.016933721000000002,1.091232443,64.44138550528852,cache,217918.0,308434.0,1.415367248230986
Boeing/pwtk,symmetric,natural_order,rcm_order__chunk_conn__convex,vertices,4096,0.016933721000000002,1.2349450260000001,72.92815477472435,cache,217918.0,316811.0,1.4538083132187336
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,4096,0.016933721000000002,1.7550000000000001e-6,0.0001036393595949762,cache,217918.0,280805.0,1.2885810258904726
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,4096,0.016933721000000002,2.8790151190000004,170.0166855825722,cache,217918.0,271269.0,1.2448214465991796
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,4096,0.016933721000000002,1.0970427390000002,64.78450536654053,cache,217918.0,271269.0,1.2448214465991796
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,8192,0.016933721000000002,1.525e-6,9.005699338024996e-5,cache,217918.0,258495.0,1.1862030672087667
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,8192,0.016933721000000002,5.686683395,335.8200713830114,cache,217918.0,251930.0,1.1560770565074936
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,8192,0.016933721000000002,1.088188179,64.26161025093067,cache,217918.0,251930.0,1.1560770565074936
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,16384,0.016933721000000002,1.511e-6,8.92302406541362e-5,cache,217918.0,247706.0,1.1366936187006123
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,16384,0.016933721000000002,11.236036645,663.5302804977122,cache,217918.0,242244.0,1.1116291449077176
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,16384,0.016933721000000002,1.101777189,65.06409246969405,cache,217918.0,242244.0,1.1116291449077176
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,32768,0.016933721000000002,1.4930000000000001e-6,8.81672728634185e-5,cache,217918.0,241170.0,1.1067006855789792
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,32768,0.016933721000000002,21.715552127000002,1282.3851371473522,cache,217918.0,237321.0,1.0890380785433054
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,32768,0.016933721000000002,1.117186502,65.97407043614335,cache,217918.0,237321.0,1.0890380785433054
Boeing/pwtk,symmetric,natural_order,chunk_equal,vertices,65536,0.016933721000000002,1.498e-6,8.846254169417341e-5,cache,217918.0,238848.0,1.0960453014436622
Boeing/pwtk,symmetric,natural_order,chunk_conn__dynamic,vertices,65536,0.016933721000000002,40.097361285000005,2367.900196595893,cache,217918.0,235011.0,1.078437760992667
Boeing/pwtk,symmetric,natural_order,chunk_conn__convex,vertices,65536,0.016933721000000002,1.044139683,61.660380668844134,cache,217918.0,235011.0,1.078437760992667
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,2,0.018007529,1.2500000000000002e-7,6.9415409521206385e-6,bottle_conn,1.3813604e7,7.04081e6,0.5097011612610294
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,2,0.018007529,5.13e-7,2.8488084067503097e-5,bottle_conn,1.3813604e7,7.026231e6,0.5086457524046585
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,2,0.018007529,0.26442828300000004,14.684318042747565,bottle_conn,1.3813604e7,7.042829e6,0.5098473215244914
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,2,0.018007529,5.180000000000001e-7,2.8765745705587926e-5,total_conn,217918.0,2298.0,0.010545250965959672
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,2,0.018007529,0.9454785490000001,52.504624537880794,total_conn,217918.0,1440.0,0.006607990161436871
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,2,0.018007529,5.16e-7,2.865468105035399e-5,total_hypercut,217918.0,2298.0,0.010545250965959672
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,2,0.018007529,1.166437159,64.77497045819001,total_hypercut,217918.0,1440.0,0.006607990161436871
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,2,0.018007529,5.17e-7,2.8710213377970957e-5,total_edgecut,1.1634424e7,42156.0,0.0036233852230243627
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,2,0.018007529,1.6588936970000001,92.12222826352244,total_edgecut,1.1634424e7,23940.0,0.0020576867406585835
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,4,0.018007529,1.3800000000000002e-7,7.663461211141186e-6,bottle_conn,1.3813604e7,3.667101e6,0.2654702567121513
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,4,0.018007529,8.890000000000001e-7,4.936823925148198e-5,bottle_conn,1.3813604e7,3.646422e6,0.26397325419202694
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,4,0.018007529,0.265092822,14.721221440209813,bottle_conn,1.3813604e7,3.632027e6,0.2629311655379726
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,4,0.018007529,8.88e-7,4.931270692386501e-5,total_conn,217918.0,5238.0,0.024036564212226618
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,4,0.018007529,1.2056847290000001,66.9544793735998,total_conn,217918.0,2880.0,0.013215980322873742
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,4,0.018007529,8.91e-7,4.9479303906715906e-5,total_hypercut,217918.0,5238.0,0.024036564212226618
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,4,0.018007529,1.6026773470000002,89.00040349789246,total_hypercut,217918.0,2880.0,0.013215980322873742
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,4,0.018007529,8.87e-7,4.925717459624805e-5,total_edgecut,1.1634424e7,92338.0,0.007936619810314632
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,4,0.018007529,2.287611483,127.03639033428739,total_edgecut,1.1634424e7,51840.0,0.004455742716614076
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,8,0.018007529,1.89e-7,1.0495609919606404e-5,bottle_conn,1.3813604e7,1.995955e6,0.14449198051428142
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,8,0.018007529,3.21e-6,0.00017825877165045798,bottle_conn,1.3813604e7,2.015222e6,0.14588676496010744
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,8,0.018007529,0.262312473,14.566822188652312,bottle_conn,1.3813604e7,1.917828e6,0.13883617917525362
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,8,0.018007529,0.264974912,14.714673623460497,bottle_conn,1.3813604e7,2.006726e6,0.14527171909662387
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,8,0.018007529,0.082809088,4.598581404478093,bottle_conn,1.3813604e7,2.006726e6,0.14527171909662387
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,8,0.018007529,3.0490000000000004e-6,0.00016931806690412661,total_conn,217918.0,13058.0,0.059921621894474066
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,8,0.018007529,1.9895714020000002,110.48553091320858,total_conn,217918.0,8444.0,0.03874852008553676
Boeing/pwtk,symmetric,rcm_order,split_conn__dynamic,parts,8,0.018007529,102.96497355400001,5717.884644472876,total_conn,217918.0,8444.0,0.03874852008553676
Boeing/pwtk,symmetric,rcm_order,split_conn__trans,parts,8,0.018007529,84.676448459,4702.280277266247,total_conn,217918.0,8444.0,0.03874852008553676
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,8,0.018007529,3.062e-6,0.00017003998716314713,total_hypercut,217918.0,13058.0,0.059921621894474066
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,8,0.018007529,3.165584892,175.79229732185908,total_hypercut,217918.0,8444.0,0.03874852008553676
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,8,0.018007529,3.028e-6,0.00016815188802417032,total_edgecut,1.1634424e7,225754.0,0.019403968774045023
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,8,0.018007529,4.211374212,233.86741245842222,total_edgecut,1.1634424e7,146976.0,0.012632855739141018
Boeing/pwtk,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,8,0.018007529,3.3345731150000004,185.17660668490387,total_edgecut,1.1634424e7,4.767723e6,0.4097945029337078
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,16,0.018007529,2.3000000000000002e-7,1.2772435351901975e-5,bottle_conn,1.3813604e7,1.172764e6,0.0848992051603622
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,16,0.018007529,3.779e-6,0.00020985666606451113,bottle_conn,1.3813604e7,1.19215e6,0.0863026043022516
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,16,0.018007529,0.26605505,14.774656200748032,bottle_conn,1.3813604e7,1.090175e6,0.07892038891515929
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,16,0.018007529,3.7370000000000004e-6,0.0002075243083045986,total_conn,217918.0,28606.0,0.13126956010976606
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,16,0.018007529,3.319330566,184.3301524601182,total_conn,217918.0,18441.0,0.08462357400490092
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,16,0.018007529,3.772e-6,0.00020946793977119236,total_hypercut,217918.0,28606.0,0.13126956010976606
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,16,0.018007529,5.6098352160000005,311.5272070921002,total_hypercut,217918.0,18441.0,0.08462357400490092
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,16,0.018007529,3.75e-6,0.00020824622856361913,total_edgecut,1.1634424e7,495120.0,0.04255646863136499
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,16,0.018007529,7.62001857,423.1573676765979,total_edgecut,1.1634424e7,320956.0,0.027586754617160248
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,32,0.018007529,3.56e-7,1.9769508631639577e-5,bottle_conn,1.3813604e7,750531.0,0.05433274328697999
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,32,0.018007529,7.215e-6,0.0004006657437564032,bottle_conn,1.3813604e7,760566.0,0.05505920106005645
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,32,0.018007529,0.267751538,14.868866128162281,bottle_conn,1.3813604e7,664886.0,0.04813269585547696
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,32,0.018007529,7.2850000000000006e-6,0.00040455300668959076,total_conn,217918.0,58959.0,0.27055589717233086
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,32,0.018007529,6.002883279000001,333.3540808958297,total_conn,217918.0,38594.0,0.17710331409062124
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,32,0.018007529,7.248000000000001e-6,0.00040249831056776307,total_hypercut,217918.0,58959.0,0.27055589717233086
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,32,0.018007529,10.657408547000001,591.8307029798481,total_hypercut,217918.0,38582.0,0.1770482475059426
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,32,0.018007529,7.236000000000001e-6,0.0004018319226363595,total_edgecut,1.1634424e7,1.021194e6,0.08777349011863415
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,32,0.018007529,15.575789759000001,864.959859789758,total_edgecut,1.1634424e7,670706.0,0.05764840614369908
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,64,0.018007529,5.71e-7,3.170895906928707e-5,bottle_conn,1.3813604e7,561533.0,0.04065072373581869
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,64,0.018007529,1.3386e-5,0.0007433557374806948,bottle_conn,1.3813604e7,567017.0,0.041047723678773476
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,64,0.018007529,0.271659429,15.08588041146567,bottle_conn,1.3813604e7,474317.0,0.03433694783779816
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,64,0.018007529,1.3204000000000001e-5,0.0007332488538544072,total_conn,217918.0,119663.0,0.5491193935333474
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,64,0.018007529,11.315311228,628.3655702012197,total_conn,217918.0,77767.0,0.3568635908919869
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,64,0.018007529,1.3362e-5,0.0007420229616178877,total_hypercut,217918.0,119165.0,0.5468341302691838
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,64,0.018007529,19.923898236000003,1106.4204442486252,total_hypercut,217918.0,77599.0,0.35609265870648593
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,64,0.018007529,1.3273000000000001e-5,0.0007370805844599779,total_edgecut,1.1634424e7,2.075596e6,0.178401268511445
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,64,0.018007529,27.396290405000002,1521.3797742599777,total_edgecut,1.1634424e7,1.350598e6,0.11608636577109446
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,128,0.018007529,1.02e-6,5.66429741693044e-5,bottle_conn,1.3813604e7,442226.0,0.03201380320443528
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,128,0.018007529,6.7752e-5,0.0037624262607046195,bottle_conn,1.3813604e7,452905.0,0.03278688168561948
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,128,0.018007529,0.27021906500000004,15.005893645929989,bottle_conn,1.3813604e7,317067.0,0.022953242325464085
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric__approx,parts,128,0.018007529,0.260728406,14.47885526104109,bottle_conn,1.3813604e7,320112.0,0.023173677195321367
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric__lazy,parts,128,0.018007529,0.110429067,6.132383127079789,bottle_conn,1.3813604e7,320112.0,0.023173677195321367
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,128,0.018007529,6.7706e-5,0.0037598717736342393,total_conn,217918.0,239726.0,1.1000743398893162
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,128,0.018007529,22.332699835,1240.1868038085624,total_conn,217918.0,158617.0,0.7278747051643278
Boeing/pwtk,symmetric,rcm_order,split_conn__dynamic,parts,128,0.018007529,142.139159322,7893.3183626693035,total_conn,217918.0,158617.0,0.7278747051643278
Boeing/pwtk,symmetric,rcm_order,split_conn__trans,parts,128,0.018007529,72.409025983,4021.041753313295,total_conn,217918.0,158617.0,0.7278747051643278
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,128,0.018007529,6.826300000000001e-5,0.003790803280116889,total_hypercut,217918.0,197162.0,0.904753164034178
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,128,0.018007529,36.578998319,2031.3169185511238,total_hypercut,217918.0,147828.0,0.6783652566561734
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,128,0.018007529,6.8265e-5,0.0037909143447721226,total_edgecut,1.1634424e7,4.148022e6,0.35653006973099827
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,128,0.018007529,58.328341371,3239.1085623685512,total_edgecut,1.1634424e7,2.750436e6,0.23640499950835556
Boeing/pwtk,symmetric,rcm_order,rcm_order__split_symcut__convex,parts,128,0.018007529,13.956302989000001,775.0259899067773,total_edgecut,1.1634424e7,1.1441027e7,0.9833771744952737
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,256,0.018007529,2.086e-6,0.0001158404354089892,bottle_conn,1.3813604e7,256541.0,0.018571619687374852
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,256,0.018007529,0.00014738000000000002,0.008184354444188318,bottle_conn,1.3813604e7,256572.0,0.018573863851895567
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,256,0.018007529,0.31344318600000004,17.40622969425733,bottle_conn,1.3813604e7,218682.0,0.015830915668351285
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,256,0.018007529,0.000147681,0.008201069674801024,total_conn,217918.0,403979.0,1.853811984324379
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,256,0.018007529,42.776666032,2375.4878324505266,total_conn,217918.0,300045.0,1.3768711166585597
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,256,0.018007529,0.000148219,0.00823094606705895,total_hypercut,217918.0,217108.0,0.9962830055341918
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,256,0.018007529,52.744962731,2929.0505505225065,total_hypercut,217918.0,215328.0,0.9881147954735268
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,256,0.018007529,0.000148473,0.00824505127827366,total_edgecut,1.1634424e7,6.868734e6,0.5903802371307767
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,256,0.018007529,103.75744393900001,5761.892369519439,total_edgecut,1.1634424e7,5.199882e6,0.4469393585793332
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,512,0.018007529,3.926e-6,0.000218019918224205,bottle_conn,1.3813604e7,159768.0,0.011565989585339206
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,512,0.018007529,0.000546479,0.03034725086379147,bottle_conn,1.3813604e7,140850.0,0.010196470088472204
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,512,0.018007529,0.32182008500000003,17.871418393939557,bottle_conn,1.3813604e7,127392.0,0.009222213116866532
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,512,0.018007529,0.0005496230000000001,0.030521844501819214,total_conn,217918.0,486753.0,2.2336521076735285
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,512,0.018007529,58.285613009,3236.7357569714313,total_conn,217918.0,435513.0,1.9985177910957332
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,512,0.018007529,0.0005514560000000001,0.030623635258341112,total_hypercut,217918.0,217689.0,0.9989491460090493
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,512,0.018007529,103.65950638800001,5756.453669351303,total_hypercut,217918.0,217521.0,0.9981782138235483
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,512,0.018007529,0.000548834,0.030478029495329424,total_edgecut,1.1634424e7,7.722764e6,0.6637856760248724
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,512,0.018007529,87.79907850800001,4875.687192173896,total_edgecut,1.1634424e7,7.555108e6,0.6493753365014031
Boeing/pwtk,symmetric,rcm_order,split_equal__symmetric,parts,1024,0.018007529,7.540000000000001e-6,0.0004187137502319169,bottle_conn,1.3813604e7,89442.0,0.006474921389088612
Boeing/pwtk,symmetric,rcm_order,balance_work__symmetric,parts,1024,0.018007529,0.001268047,0.07041760143770974,bottle_conn,1.3813604e7,85236.0,0.0061704389383103785
Boeing/pwtk,symmetric,rcm_order,balance_monosymconn__symmetric,parts,1024,0.018007529,0.40348738300000003,22.406593542067878,bottle_conn,1.3813604e7,68874.0,0.004985954425796483
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,1024,0.018007529,0.001274636,0.07078350394437792,total_conn,217918.0,540394.0,2.4798043300691086
Boeing/pwtk,symmetric,rcm_order,split_conn__convex,parts,1024,0.018007529,118.280264297,6568.378387562224,total_conn,217918.0,478188.0,2.194348332859149
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,1024,0.018007529,0.0012738620000000002,0.0707405219228024,total_hypercut,217918.0,217851.0,0.9996925449022109
Boeing/pwtk,symmetric,rcm_order,split_hypercut__convex,parts,1024,0.018007529,204.941545361,11380.881039314167,total_hypercut,217918.0,217767.0,0.9993070788094605
Boeing/pwtk,symmetric,rcm_order,balance_work,parts,1024,0.018007529,0.0012744400000000002,0.07077261960816501,total_edgecut,1.1634424e7,7.863326e6,0.6758672367450249
Boeing/pwtk,symmetric,rcm_order,split_symcut__convex,parts,1024,0.018007529,200.967388155,11160.186839349251,total_edgecut,1.1634424e7,7.710606e6,0.6627406737110492
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,2,0.018007529,9.385800000000001e-5,0.0052121532054731105,cache,217918.0,7.070645e6,32.446355968758894
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,2,0.018007529,0.051286975000000005,2.8480850981830987,cache,217918.0,5.863375e6,26.906336328343688
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,2,0.018007529,0.994116701,55.20561432942854,cache,217918.0,5.863375e6,26.906336328343688
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,4,0.018007529,4.9495000000000006e-5,0.002748572555401688,cache,217918.0,4.296369e6,19.7155306124322
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,4,0.018007529,0.052852759000000006,2.9350367282485013,cache,217918.0,3.632471e6,16.66898099285052
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,4,0.018007529,0.9929811260000001,55.14255320649491,cache,217918.0,3.632471e6,16.66898099285052
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,8,0.018007529,2.7328000000000003e-5,0.0015175874491164224,cache,217918.0,2.758677e6,12.659243385126516
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,8,0.018007529,0.055936288,3.1062722708929136,cache,217918.0,1.975075e6,9.063386227847172
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,8,0.018007529,0.991792894,55.076567917785944,cache,217918.0,1.975075e6,9.063386227847172
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,16,0.018007529,1.5215000000000001e-5,0.0008449243646921241,cache,217918.0,1.776671e6,8.152933672298754
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,16,0.018007529,0.061691012,3.4258454894061257,cache,217918.0,1.595161e6,7.32000569021375
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,16,0.018007529,1.018764075,56.574340377294405,cache,217918.0,1.595161e6,7.32000569021375
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,32,0.018007529,7.437e-6,0.00041299392048736944,cache,217918.0,1.249979e6,5.7360062041685405
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,32,0.018007529,0.07281091,4.043359308209361,cache,217918.0,1.107447e6,5.081943666883873
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,32,0.018007529,1.015653455,56.40160040836252,cache,217918.0,1.107447e6,5.081943666883873
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,64,0.018007529,4.574000000000001e-6,0.0002540048665199984,cache,217918.0,970023.0,4.451321139144082
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,64,0.018007529,0.096872199,5.379538691843839,cache,217918.0,877722.0,4.027762736442148
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,64,0.018007529,1.010459676,56.113177771364406,cache,217918.0,877722.0,4.027762736442148
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,128,0.018007529,2.8780000000000002e-6,0.00015982203888162557,cache,217918.0,822467.0,3.7742040584072907
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,128,0.018007529,0.140659216,7.81113366525746,cache,217918.0,754294.0,3.461366201965877
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,128,0.018007529,0.991637642,55.06794641285875,cache,217918.0,754294.0,3.461366201965877
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,256,0.018007529,2.606e-6,0.00014471724576981107,cache,217918.0,742380.0,3.4066942611441
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,256,0.018007529,0.22931073100000002,12.734158639977757,cache,217918.0,703237.0,3.227071650804431
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,256,0.018007529,0.9891630360000001,54.930525781743846,cache,217918.0,703237.0,3.227071650804431
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,512,0.018007529,2.018e-6,0.00011206423713103557,cache,217918.0,694541.0,3.1871667324406427
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,512,0.018007529,0.403630082,22.414517949686488,cache,217918.0,656586.0,3.012995713984159
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,512,0.018007529,0.988573962,54.897813131385206,cache,217918.0,656586.0,3.012995713984159
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,1024,0.018007529,1.65e-6,9.162834056799242e-5,cache,217918.0,573103.0,2.629902073256913
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,1024,0.018007529,0.757410965,42.06079384906169,cache,217918.0,566734.0,2.6006754834387245
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,1024,0.018007529,1.13483178,63.019850197103665,cache,217918.0,566734.0,2.6006754834387245
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,2048,0.018007529,1.5660000000000001e-6,8.696362504816736e-5,cache,217918.0,419247.0,1.9238750355638359
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,2048,0.018007529,1.470867857,81.68071571618738,cache,217918.0,417038.0,1.9137381951009096
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,2048,0.018007529,1.1729384630000002,65.1360030018555,cache,217918.0,417038.0,1.9137381951009096
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,4096,0.018007529,1.553e-6,8.62417047891468e-5,cache,217918.0,318587.0,1.4619581677511724
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,4096,0.018007529,2.879334039,159.89612117242737,cache,217918.0,316706.0,1.4533264806027955
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,4096,0.018007529,1.1659261760000001,64.74659438282733,cache,217918.0,316706.0,1.4533264806027955
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,8192,0.018007529,1.5130000000000002e-6,8.402041168446821e-5,cache,217918.0,266961.0,1.2250525426995476
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,8192,0.018007529,5.659799568,314.30184385653354,cache,217918.0,265642.0,1.2189998072669537
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,8192,0.018007529,1.154923391,64.13558412150829,cache,217918.0,265642.0,1.2189998072669537
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,16384,0.018007529,1.497e-6,8.313189444259676e-5,cache,217918.0,241724.0,1.10924292623831
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,16384,0.018007529,11.211794343000001,622.6170366295121,cache,217918.0,241244.0,1.1070402628511642
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,16384,0.018007529,1.1672640090000002,64.82088736328011,cache,217918.0,241244.0,1.1070402628511642
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,32768,0.018007529,1.509e-6,8.379828237400033e-5,cache,217918.0,228277.0,1.0475362292238364
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,32768,0.018007529,22.500603455,1249.5108826424769,cache,217918.0,228078.0,1.0466230416945823
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,32768,0.018007529,1.124191175,62.42895263420095,cache,217918.0,228078.0,1.0466230416945823
Boeing/pwtk,symmetric,rcm_order,chunk_equal,vertices,65536,0.018007529,1.492e-6,8.285423280451193e-5,cache,217918.0,222598.0,1.02147596802467
Boeing/pwtk,symmetric,rcm_order,chunk_conn__dynamic,vertices,65536,0.018007529,40.087885062000005,2226.1735667342255,cache,217918.0,222238.0,1.0198239704843106
Boeing/pwtk,symmetric,rcm_order,chunk_conn__convex,vertices,65536,0.018007529,1.1291785680000002,62.705914176231516,cache,217918.0,222238.0,1.0198239704843106
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,2,0.017985898,1.27e-7,7.061087525349027e-6,bottle_conn,1.3813604e7,7.002715e6,0.5069433726346868
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,2,0.017985898,5.310000000000001e-7,2.952312973197113e-5,bottle_conn,1.3813604e7,6.980017e6,0.5053002098511004
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,2,0.017985898,0.265819148,14.779309212139422,bottle_conn,1.3813604e7,7.002259e6,0.5069103616985111
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,2,0.017985898,5.29e-7,2.9411931503225473e-5,total_conn,217918.0,1464.0,0.006718123330794152
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,2,0.017985898,1.016153319,56.49722460340874,total_conn,217918.0,1440.0,0.006607990161436871
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,2,0.017985898,5.310000000000001e-7,2.952312973197113e-5,total_hypercut,217918.0,1464.0,0.006718123330794152
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,2,0.017985898,1.156379376,64.2936691846023,total_hypercut,217918.0,1440.0,0.006607990161436871
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,2,0.017985898,5.15e-7,2.8633543902005898e-5,total_edgecut,1.1634424e7,26064.0,0.0022402484214087436
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,2,0.017985898,1.6226467150000001,90.21772029397698,total_edgecut,1.1634424e7,25704.0,0.002209305763654479
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,4,0.017985898,1.41e-7,7.839475126568605e-6,bottle_conn,1.3813604e7,3.644417e6,0.2638281074222194
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,4,0.017985898,1.2790000000000002e-6,7.111126728284571e-5,bottle_conn,1.3813604e7,3.612977e6,0.26155209024379156
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,4,0.017985898,0.265651804,14.770005033943814,bottle_conn,1.3813604e7,3.614849e6,0.26168760882388115
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,4,0.017985898,1.2840000000000001e-6,7.138926285470984e-5,total_conn,217918.0,4690.0,0.021521856845235363
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,4,0.017985898,1.231665215,68.47949515781754,total_conn,217918.0,2880.0,0.013215980322873742
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,4,0.017985898,1.297e-6,7.211205134155659e-5,total_hypercut,217918.0,4690.0,0.021521856845235363
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,4,0.017985898,1.678851085,93.34263348985967,total_hypercut,217918.0,2880.0,0.013215980322873742
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,4,0.017985898,1.3e-6,7.227884868467507e-5,total_edgecut,1.1634424e7,82056.0,0.007052863124122002
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,4,0.017985898,2.161284713,120.16551595032954,total_edgecut,1.1634424e7,51624.0,0.004437177121961517
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,8,0.017985898,1.73e-7,9.618646786499067e-6,bottle_conn,1.3813604e7,1.919586e6,0.1389634450212993
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,8,0.017985898,2.6200000000000003e-6,0.0001456696796568067,bottle_conn,1.3813604e7,1.912824e6,0.13847392758616794
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,8,0.017985898,0.26651208200000004,14.817835728858244,bottle_conn,1.3813604e7,1.89669e6,0.13730594854174188
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,8,0.017985898,0.266269863,14.80436856697397,bottle_conn,1.3813604e7,1.900818e6,0.1376047843850164
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,8,0.017985898,0.08268560600000001,4.597246464980509,bottle_conn,1.3813604e7,1.900818e6,0.1376047843850164
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,8,0.017985898,2.59e-6,0.0001440017062256219,total_conn,217918.0,11533.0,0.05292357675823016
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,8,0.017985898,2.0535486730000003,114.17548754029409,total_conn,217918.0,7200.0,0.03303995080718435
Boeing/pwtk,symmetric,spectral_order,split_conn__dynamic,parts,8,0.017985898,102.46059664,5696.718431295451,total_conn,217918.0,7200.0,0.03303995080718435
Boeing/pwtk,symmetric,spectral_order,split_conn__trans,parts,8,0.017985898,83.599449538,4648.05535636864,total_conn,217918.0,7200.0,0.03303995080718435
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,8,0.017985898,2.589e-6,0.00014394610711124906,total_hypercut,217918.0,11533.0,0.05292357675823016
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,8,0.017985898,3.1430574140000003,174.7512086413478,total_hypercut,217918.0,7200.0,0.03303995080718435
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,8,0.017985898,2.584e-6,0.0001436681115393849,total_edgecut,1.1634424e7,193242.0,0.016609502971526566
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,8,0.017985898,4.057812866,225.61080164026282,total_edgecut,1.1634424e7,125666.0,0.010801222303742756
Boeing/pwtk,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,8,0.017985898,3.596446681,199.959250352693,total_edgecut,1.1634424e7,5.421081e6,0.46595181678095965
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,16,0.017985898,2.26e-7,1.2565399848258898e-5,bottle_conn,1.3813604e7,1.107438e6,0.0801700989835817
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,16,0.017985898,5.8190000000000005e-6,0.00032353124653548024,bottle_conn,1.3813604e7,1.110552e6,0.08039552892930765
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,16,0.017985898,0.267616548,14.879243060313142,bottle_conn,1.3813604e7,1.049574e6,0.07598118492465833
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,16,0.017985898,5.873e-6,0.00032653359871161284,total_conn,217918.0,24649.0,0.11311135381198432
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,16,0.017985898,3.2857788190000004,182.68639236139336,total_conn,217918.0,14636.0,0.0671628777797153
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,16,0.017985898,5.713e-6,0.00031763774041196054,total_hypercut,217918.0,24649.0,0.11311135381198432
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,16,0.017985898,5.6993771550000005,316.88032229472225,total_hypercut,217918.0,14636.0,0.0671628777797153
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,16,0.017985898,5.874e-6,0.00032658919782598564,total_edgecut,1.1634424e7,414022.0,0.03558594735760017
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,16,0.017985898,7.902862168,439.39213755131937,total_edgecut,1.1634424e7,256306.0,0.02202996899545693
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,32,0.017985898,3.46e-7,1.9237293572998135e-5,bottle_conn,1.3813604e7,658783.0,0.04769088501451178
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,32,0.017985898,9.891e-6,0.0005499308402616317,bottle_conn,1.3813604e7,676753.0,0.048991776512487255
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,32,0.017985898,0.269948658,15.008906310933154,bottle_conn,1.3813604e7,610270.0,0.04417891232440137
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,32,0.017985898,9.941e-6,0.000552710795980273,total_conn,217918.0,50388.0,0.23122458906561183
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,32,0.017985898,6.093823359,338.8111819048457,total_conn,217918.0,31696.0,0.14544920566451602
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,32,0.017985898,9.844000000000001e-6,0.0005473176818861088,total_hypercut,217918.0,50316.0,0.23089418955753999
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,32,0.017985898,11.251528699000001,625.5750310048462,total_hypercut,217918.0,31690.0,0.14542167237217668
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,32,0.017985898,9.866e-6,0.0005485408624023109,total_edgecut,1.1634424e7,848972.0,0.07297069455264825
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,32,0.017985898,15.656201602000001,870.470943513635,total_edgecut,1.1634424e7,548380.0,0.04713426294245422
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,64,0.017985898,5.7e-7,3.169149519251138e-5,bottle_conn,1.3813604e7,473721.0,0.03429380196507732
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,64,0.017985898,3.6716000000000006e-5,0.0020413770833127157,bottle_conn,1.3813604e7,481244.0,0.03483841001957201
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,64,0.017985898,0.273149262,15.186857058791283,bottle_conn,1.3813604e7,409118.0,0.029617035496312186
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,64,0.017985898,3.6577e-5,0.002033648806414892,total_conn,217918.0,101939.0,0.4677860479629953
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,64,0.017985898,10.86502862,604.0859689074185,total_conn,217918.0,64802.0,0.2973687350287723
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,64,0.017985898,3.6728000000000005e-5,0.0020420442726851893,total_hypercut,217918.0,99593.0,0.45702053065832104
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,64,0.017985898,19.756888205000003,1098.4654869609515,total_hypercut,217918.0,64278.0,0.2949641608311383
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,64,0.017985898,3.6588e-5,0.0020342603966729935,total_edgecut,1.1634424e7,1.714176e6,0.14733655916270544
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,64,0.017985898,28.173476880000003,1566.4203633313166,total_edgecut,1.1634424e7,1.117802e6,0.0960771242306452
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,128,0.017985898,1.017e-6,5.654429931716503e-5,bottle_conn,1.3813604e7,385342.0,0.027895833701328053
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,128,0.017985898,0.00012201300000000001,0.006783814741971738,bottle_conn,1.3813604e7,385092.0,0.027877735600354548
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,128,0.017985898,0.284115012,15.796543047225109,bottle_conn,1.3813604e7,302525.0,0.0219005119880373
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric__approx,parts,128,0.017985898,0.27254730800000004,15.153388949498103,bottle_conn,1.3813604e7,306903.0,0.022217445932285303
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric__lazy,parts,128,0.017985898,0.104122662,5.789127793341206,bottle_conn,1.3813604e7,306903.0,0.022217445932285303
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,128,0.017985898,0.000122538,0.0068130042770174724,total_conn,217918.0,202052.0,0.927192797290724
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,128,0.017985898,22.337030207,1241.919097228284,total_conn,217918.0,132465.0,0.6078662616213438
Boeing/pwtk,symmetric,spectral_order,split_conn__dynamic,parts,128,0.017985898,141.793000529,7883.565253678188,total_conn,217918.0,132465.0,0.6078662616213438
Boeing/pwtk,symmetric,spectral_order,split_conn__trans,parts,128,0.017985898,73.865804067,4106.873288561961,total_conn,217918.0,132465.0,0.6078662616213438
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,128,0.017985898,0.000122836,0.006829572813100575,total_hypercut,217918.0,185961.0,0.8533530961187236
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,128,0.017985898,38.069945307000005,2116.655243291161,total_hypercut,217918.0,125937.0,0.5779100395561634
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,128,0.017985898,0.00012283000000000001,0.006829239218414339,total_edgecut,1.1634424e7,3.373788e6,0.2899832428317895
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,128,0.017985898,60.21694979,3348.0090785569896,total_edgecut,1.1634424e7,2.2597e6,0.19422534368697583
Boeing/pwtk,symmetric,spectral_order,rcm_order__split_symcut__convex,parts,128,0.017985898,14.210919469,790.1145368999646,total_edgecut,1.1634424e7,1.1512763e7,0.9895430147637735
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,256,0.017985898,2.08e-6,0.00011564615789548011,bottle_conn,1.3813604e7,317567.0,0.022989438527411095
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,256,0.017985898,0.00027605500000000004,0.015348413518190754,bottle_conn,1.3813604e7,317057.0,0.022952518401425145
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,256,0.017985898,0.299495772,16.65169968160611,bottle_conn,1.3813604e7,225470.0,0.01632231530598387
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,256,0.017985898,0.000277306,0.015417968010271158,total_conn,217918.0,394766.0,1.8115346139373525
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,256,0.017985898,46.648491874,2593.6148350224157,total_conn,217918.0,264313.0,1.2129011830137941
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,256,0.017985898,0.000277916,0.015451883470038582,total_hypercut,217918.0,213389.0,0.9792169531658698
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,256,0.017985898,54.776700138,3045.5360159387096,total_hypercut,217918.0,206892.0,0.9494029864444424
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,256,0.017985898,0.000279292,0.015528387851415592,total_edgecut,1.1634424e7,6.44068e6,0.553588213735377
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,256,0.017985898,119.34228854800001,6635.325550495172,total_edgecut,1.1634424e7,4.41638e6,0.3795959301466063
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,512,0.017985898,3.944e-6,0.0002192829070864296,bottle_conn,1.3813604e7,241271.0,0.01746618767991322
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,512,0.017985898,0.0004976490000000001,0.027668843668522975,bottle_conn,1.3813604e7,252254.0,0.018261273451881204
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,512,0.017985898,0.336480325,18.708008073880993,bottle_conn,1.3813604e7,148039.0,0.010716899080066289
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,512,0.017985898,0.000499098,0.0277494067852492,total_conn,217918.0,555738.0,2.5502161363448637
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,512,0.017985898,68.021619062,3781.9417780530057,total_conn,217918.0,455711.0,2.0912040308739983
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,512,0.017985898,0.0005002250000000001,0.02781206698714738,total_hypercut,217918.0,216511.0,0.9935434429464294
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,512,0.017985898,103.96115879300001,5780.148358063635,total_hypercut,217918.0,213879.0,0.9814655053735809
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,512,0.017985898,0.00050062,0.02783402863732464,total_edgecut,1.1634424e7,7.766816e6,0.6675720259120692
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,512,0.017985898,109.733498885,6101.085355037597,total_edgecut,1.1634424e7,7.359788e6,0.6325872256331727
Boeing/pwtk,symmetric,spectral_order,split_equal__symmetric,parts,1024,0.017985898,7.564000000000001e-6,0.0004205517011160633,bottle_conn,1.3813604e7,182247.0,0.0131932984324728
Boeing/pwtk,symmetric,spectral_order,balance_work__symmetric,parts,1024,0.017985898,0.0009173100000000001,0.05100162360533792,bottle_conn,1.3813604e7,172084.0,0.012457574431697913
Boeing/pwtk,symmetric,spectral_order,balance_monosymconn__symmetric,parts,1024,0.017985898,0.45484134400000004,25.28877590654634,bottle_conn,1.3813604e7,90501.0,0.006551584944812375
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,1024,0.017985898,0.0009192390000000001,0.051108874296963105,total_conn,217918.0,686410.0,3.149854532438807
Boeing/pwtk,symmetric,spectral_order,split_conn__convex,parts,1024,0.017985898,134.31002123300001,7467.518231950387,total_conn,217918.0,560461.0,2.5718894262979655
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,1024,0.017985898,0.0009221310000000001,0.05126966693572932,total_hypercut,217918.0,217514.0,0.9981460916491525
Boeing/pwtk,symmetric,spectral_order,split_hypercut__convex,parts,1024,0.017985898,207.045984801,11511.573389385396,total_hypercut,217918.0,216320.0,0.9926669664736277
Boeing/pwtk,symmetric,spectral_order,balance_work,parts,1024,0.017985898,0.000922664,0.051299301263690034,total_edgecut,1.1634424e7,8.147398e6,0.7002837441716067
Boeing/pwtk,symmetric,spectral_order,split_symcut__convex,parts,1024,0.017985898,223.249161108,12412.45564208137,total_edgecut,1.1634424e7,7.831906e6,0.6731666303376944
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,2,0.017985898,9.3911e-5,0.005221368429866554,cache,217918.0,6.837994e6,31.37874796941969
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,2,0.017985898,0.051149149000000005,2.8438473853237687,cache,217918.0,5.995862e6,27.514303545370275
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,2,0.017985898,0.9751946170000001,54.219957046348206,cache,217918.0,5.995862e6,27.514303545370275
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,4,0.017985898,4.9115e-5,0.002730750502421397,cache,217918.0,4.449169e6,20.416711790673556
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,4,0.017985898,0.052750108000000004,2.9328592878709756,cache,217918.0,3.91909e6,17.984241779017797
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,4,0.017985898,0.9823324880000001,54.616816352455686,cache,217918.0,3.91909e6,17.984241779017797
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,8,0.017985898,2.7344e-5,0.0015203021834105808,cache,217918.0,3.146372e6,14.438330014041979
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,8,0.017985898,0.055679477000000005,3.0957296099421896,cache,217918.0,2.179912e6,10.003359061665398
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,8,0.017985898,0.988809962,54.9769581702287,cache,217918.0,2.179912e6,10.003359061665398
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,16,0.017985898,1.5242e-5,0.0008474417012706288,cache,217918.0,2.22885e6,10.227929771749006
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,16,0.017985898,0.061550373000000005,3.4221462281171617,cache,217918.0,1.931485e6,8.86335685900201
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,16,0.017985898,1.010823136,56.20087114916364,cache,217918.0,1.931485e6,8.86335685900201
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,32,0.017985898,7.647e-6,0.00042516642760900787,cache,217918.0,1.65221e6,7.581796822658064
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,32,0.017985898,0.072642966,4.0388845750153815,cache,217918.0,1.475429e6,6.770569663818501
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,32,0.017985898,1.024508753,56.96177933400935,cache,217918.0,1.475429e6,6.770569663818501
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,64,0.017985898,4.237e-6,0.00023557344759766793,cache,217918.0,1.280404e6,5.875622940739177
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,64,0.017985898,0.096691356,5.375953761107731,cache,217918.0,1.17761e6,5.403913398617829
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,64,0.017985898,1.032584341,57.41077487484917,cache,217918.0,1.17761e6,5.403913398617829
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,128,0.017985898,3.073e-6,0.0001708560784676973,cache,217918.0,1.037034e6,4.758826714635781
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,128,0.017985898,0.140594357,7.816921735017067,cache,217918.0,958852.0,4.4000587376903235
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,128,0.017985898,1.021929279,56.81836286406161,cache,217918.0,958852.0,4.4000587376903235
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,256,0.017985898,2.295e-6,0.0001275999674856379,cache,217918.0,865367.0,3.971067098633431
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,256,0.017985898,0.228886145,12.72586695421046,cache,217918.0,814976.0,3.7398287429216492
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,256,0.017985898,1.032477204,57.40481815253262,cache,217918.0,814976.0,3.7398287429216492
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,512,0.017985898,2.0670000000000003e-6,0.00011492336940863337,cache,217918.0,744052.0,3.4143668719426574
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,512,0.017985898,0.40364901000000003,22.44252747346838,cache,217918.0,695918.0,3.193485623032517
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,512,0.017985898,1.0464659470000002,58.18257987452171,cache,217918.0,695918.0,3.193485623032517
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,1024,0.017985898,1.825e-6,0.00010146838373040924,cache,217918.0,549591.0,2.52200827834323
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,1024,0.017985898,0.7577849090000001,42.132169825493285,cache,217918.0,545852.0,2.504850448333777
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,1024,0.017985898,1.187734619,66.03699292634707,cache,217918.0,545852.0,2.504850448333777
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,2048,0.017985898,1.576e-6,8.762420425157532e-5,cache,217918.0,387055.0,1.7761497443992695
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,2048,0.017985898,1.468766446,81.66211361812461,cache,217918.0,383797.0,1.7611991666590185
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,2048,0.017985898,1.180942143,65.6593372763484,cache,217918.0,383797.0,1.7611991666590185
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,4096,0.017985898,1.559e-6,8.667901930723726e-5,cache,217918.0,302994.0,1.3904037298433356
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,4096,0.017985898,2.880919006,160.17654531344502,cache,217918.0,299807.0,1.3757789627291
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,4096,0.017985898,1.223665867,68.03473849345748,cache,217918.0,299807.0,1.3757789627291
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,8192,0.017985898,1.5190000000000002e-6,8.445505473232419e-5,cache,217918.0,259547.0,1.1910305711322609
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,8192,0.017985898,5.694657133000001,316.617893251702,cache,217918.0,258028.0,1.1840600592883561
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,8192,0.017985898,1.168304695,64.95670635961574,cache,217918.0,258028.0,1.1840600592883561
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,16384,0.017985898,1.511e-6,8.401026181734156e-5,cache,217918.0,238470.0,1.0943107040262852
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,16384,0.017985898,11.207070385000002,623.1031881199372,cache,217918.0,237122.0,1.088124891014051
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,16384,0.017985898,1.1671367240000001,64.8917682064026,cache,217918.0,237122.0,1.088124891014051
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,32768,0.017985898,1.491e-6,8.289827952988503e-5,cache,217918.0,227580.0,1.0443377784304189
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,32768,0.017985898,22.400549231000003,1245.4506987085106,cache,217918.0,226654.0,1.0400884736460503
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,32768,0.017985898,1.153450772,64.13084139585358,cache,217918.0,226654.0,1.0400884736460503
Boeing/pwtk,symmetric,spectral_order,chunk_equal,vertices,65536,0.017985898,1.494e-6,8.30650768730035e-5,cache,217918.0,222340.0,1.020292036454079
Boeing/pwtk,symmetric,spectral_order,chunk_conn__dynamic,vertices,65536,0.017985898,40.056597224,2227.11133044344,cache,217918.0,222238.0,1.0198239704843106
Boeing/pwtk,symmetric,spectral_order,chunk_conn__convex,vertices,65536,0.017985898,1.067248498,59.33807130452981,cache,217918.0,222238.0,1.0198239704843106

